A repetition code of 15 qubits

The repetition code is an important primitive for the techniques of quantum error correction. Here we implement repetition codes of at most $15$ qubits on the $16$ qubit \emph{ibmqx3} device. Each experiment is run for a single round of syndrome measurements, achieved using the standard quantum technique of using ancilla qubits and controlled operations. The size of the final syndrome is small enough to allow for lookup table decoding using experimentally obtained data. The results show strong evidence that the logical error rate decays exponentially with code distance, as is expected and required for the development of fault-tolerant quantum computers. The results also give insight into the nature of noise in the device.

==> Repetition_Code_Results/ibmqx3/results_d=3_run=0_bit=0.txt <==
{'0000000000000000': 0.612060546875, '0000000000000001': 0.003662109375, '0000000000000010': 0.017578125, '0000000000000011': 0.000732421875, '0000000000000100': 0.021728515625, '0000000000000101': 0.0001220703125, '0000000000000110': 0.007080078125, '0000000000000111': 0.0001220703125, '0000000000001000': 0.021240234375, '0000000000001001': 0.0001220703125, '0000000000001010': 0.001220703125, '0000000000001100': 0.002197265625, '0000000000001110': 0.0006103515625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.037109375, '0000000000010001': 0.0008544921875, '0000000000010010': 0.0003662109375, '0000000000010100': 0.002197265625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.000244140625, '0000000000010111': 0.0001220703125, '0000000000011000': 0.01171875, '0000000000011001': 0.0001220703125, '0000000000011010': 0.000244140625, '0000000000011100': 0.008056640625, '0000000000011110': 0.00048828125, '0000000000100000': 0.0133056640625, '0000000000100001': 0.000244140625, '0000000000100010': 0.0003662109375, '0000000000100100': 0.0006103515625, '0000000000100110': 0.000244140625, '0000000000101000': 0.0010986328125, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0068359375, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0003662109375, '0000000000111000': 0.00048828125, '0000000000111100': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000001000000': 0.0068359375, '0000000001000010': 0.000244140625, '0000000001001000': 0.000244140625, '0000000001001010': 0.0001220703125, '0000000001010000': 0.0006103515625, '0000000001011000': 0.000244140625, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0152587890625, '0000000010000010': 0.000244140625, '0000000010000100': 0.0008544921875, '0000000010001000': 0.00048828125, '0000000010010000': 0.001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010100000': 0.0008544921875, '0000000010110000': 0.0001220703125, '0000000010110100': 0.000244140625, '0000000011000000': 0.0001220703125, '0000000100000000': 0.019775390625, '0000000100000010': 0.00048828125, '0000000100000100': 0.0008544921875, '0000000100000110': 0.000244140625, '0000000100001000': 0.000732421875, '0000000100010000': 0.000732421875, '0000000100011100': 0.000244140625, '0000000100100000': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000110000000': 0.000732421875, '0000000110000010': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.0904541015625, '0000001000000001': 0.0003662109375, '0000001000000010': 0.0020751953125, '0000001000000011': 0.000244140625, '0000001000000100': 0.0032958984375, '0000001000000110': 0.0009765625, '0000001000001000': 0.0037841796875, '0000001000001100': 0.0006103515625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0045166015625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000011000': 0.0010986328125, '0000001000011100': 0.0018310546875, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0020751953125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0008544921875, '0000001000110010': 0.000244140625, '0000001000110100': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.001220703125, '0000001001001000': 0.0001220703125, '0000001001001010': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0028076171875, '0000001010010000': 0.0001220703125, '0000001100000000': 0.0035400390625, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0003662109375, '0000001100011000': 0.000244140625, '0000010000000000': 0.00732421875, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000010000': 0.0006103515625, '0000010000011100': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010100000000': 0.0003662109375, '0000011000000000': 0.0008544921875, '0000011000001000': 0.0001220703125, '0000011000010000': 0.0001220703125, '0000100000000000': 0.0013427734375, '0000100000000010': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000110000011000': 0.0001220703125, '0000110000011100': 0.0001220703125, '0001000000000000': 0.013427734375, '0001000000000001': 0.000244140625, '0001000000000010': 0.000732421875, '0001000000000100': 0.00048828125, '0001000000000110': 0.000244140625, '0001000000001000': 0.00048828125, '0001000000001100': 0.000244140625, '0001000000010000': 0.001220703125, '0001000000011000': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000001000000': 0.0003662109375, '0001000010000000': 0.0003662109375, '0001000100000000': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001001000000000': 0.0015869140625, '0001001000001000': 0.000244140625, '0001001000010000': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001011100011100': 0.0001220703125, '0001100000000000': 0.0001220703125, '0010000000000000': 0.005615234375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.0003662109375, '0010000000010110': 0.0001220703125, '0010000000011000': 0.0003662109375, '0010000000100100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010001000000000': 0.000732421875, '0010001000000100': 0.0001220703125, '0010001010000010': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010011000000000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.0020751953125, '0100000000000100': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100000100000000': 0.0003662109375, '0100001000000000': 0.0003662109375, '0100001000001000': 0.0001220703125, '0100001000011100': 0.0001220703125, '1000000000000000': 0.002197265625, '1000000000000100': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000100000000': 0.00048828125, '1000001000000000': 0.000244140625, '1010000000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=0_bit=1.txt <==
{'0000000000000001': 0.0006103515625, '0000000000000010': 0.000732421875, '0000000000000011': 0.007080078125, '0000000000000101': 0.000732421875, '0000000000000110': 0.000732421875, '0000000000000111': 0.0013427734375, '0000000000001000': 0.0003662109375, '0000000000001001': 0.007568359375, '0000000000001010': 0.0106201171875, '0000000000001011': 0.048095703125, '0000000000001100': 0.00048828125, '0000000000001101': 0.0028076171875, '0000000000001110': 0.00439453125, '0000000000001111': 0.0054931640625, '0000000000010001': 0.0003662109375, '0000000000010010': 0.0001220703125, '0000000000010011': 0.00244140625, '0000000000010100': 0.000244140625, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0001220703125, '0000000000010111': 0.0018310546875, '0000000000011000': 0.00048828125, '0000000000011001': 0.0010986328125, '0000000000011010': 0.00244140625, '0000000000011011': 0.0087890625, '0000000000011100': 0.0003662109375, '0000000000011101': 0.0006103515625, '0000000000011110': 0.000244140625, '0000000000011111': 0.0003662109375, '0000000000100000': 0.0003662109375, '0000000000100001': 0.00390625, '0000000000100010': 0.007080078125, '0000000000100011': 0.03466796875, '0000000000100100': 0.00048828125, '0000000000100101': 0.004150390625, '0000000000100110': 0.0028076171875, '0000000000100111': 0.009033203125, '0000000000101000': 0.0062255859375, '0000000000101001': 0.0374755859375, '0000000000101010': 0.0648193359375, '0000000000101011': 0.3330078125, '0000000000101100': 0.0068359375, '0000000000101101': 0.0262451171875, '0000000000101110': 0.025390625, '0000000000101111': 0.0362548828125, '0000000000110001': 0.002197265625, '0000000000110010': 0.00244140625, '0000000000110011': 0.0140380859375, '0000000000110100': 0.00048828125, '0000000000110101': 0.000732421875, '0000000000110110': 0.00244140625, '0000000000110111': 0.0087890625, '0000000000111000': 0.000244140625, '0000000000111001': 0.0023193359375, '0000000000111010': 0.0037841796875, '0000000000111011': 0.0216064453125, '0000000000111100': 0.0006103515625, '0000000000111101': 0.001220703125, '0000000000111110': 0.0023193359375, '0000000000111111': 0.002685546875, '0000000001001001': 0.0001220703125, '0000000001001011': 0.0008544921875, '0000000001001100': 0.0001220703125, '0000000001001101': 0.0001220703125, '0000000001001111': 0.0001220703125, '0000000001011011': 0.0001220703125, '0000000001011101': 0.0001220703125, '0000000001011111': 0.0001220703125, '0000000001100011': 0.0003662109375, '0000000001100111': 0.000244140625, '0000000001101000': 0.0001220703125, '0000000001101001': 0.000244140625, '0000000001101010': 0.00048828125, '0000000001101011': 0.0050048828125, '0000000001101101': 0.0006103515625, '0000000001101110': 0.0003662109375, '0000000001101111': 0.000244140625, '0000000001110011': 0.000244140625, '0000000001110111': 0.000244140625, '0000000001111011': 0.00048828125, '0000000010000011': 0.000244140625, '0000000010001001': 0.0001220703125, '0000000010001010': 0.0001220703125, '0000000010001011': 0.001220703125, '0000000010001101': 0.0001220703125, '0000000010001110': 0.0001220703125, '0000000010001111': 0.000244140625, '0000000010010011': 0.0001220703125, '0000000010011011': 0.0001220703125, '0000000010100001': 0.000244140625, '0000000010100010': 0.000244140625, '0000000010100011': 0.000732421875, '0000000010100101': 0.0001220703125, '0000000010100110': 0.000244140625, '0000000010100111': 0.00048828125, '0000000010101001': 0.00048828125, '0000000010101010': 0.00146484375, '0000000010101011': 0.009521484375, '0000000010101100': 0.0003662109375, '0000000010101101': 0.000244140625, '0000000010101110': 0.0010986328125, '0000000010101111': 0.0009765625, '0000000010110000': 0.0001220703125, '0000000010110011': 0.0001220703125, '0000000010110111': 0.0003662109375, '0000000010111001': 0.0001220703125, '0000000010111010': 0.0001220703125, '0000000010111011': 0.0006103515625, '0000000010111101': 0.0001220703125, '0000000011000110': 0.0001220703125, '0000000011101010': 0.0001220703125, '0000000011110001': 0.0001220703125, '0000000100000010': 0.0001220703125, '0000000100000011': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001001': 0.000244140625, '0000000100001010': 0.0003662109375, '0000000100001011': 0.0015869140625, '0000000100001101': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100001111': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011001': 0.0001220703125, '0000000100011011': 0.0001220703125, '0000000100011110': 0.0001220703125, '0000000100011111': 0.0001220703125, '0000000100100011': 0.0008544921875, '0000000100100110': 0.000244140625, '0000000100100111': 0.0001220703125, '0000000100101000': 0.000244140625, '0000000100101001': 0.0013427734375, '0000000100101010': 0.00244140625, '0000000100101011': 0.0098876953125, '0000000100101100': 0.0001220703125, '0000000100101101': 0.0006103515625, '0000000100101110': 0.0009765625, '0000000100101111': 0.001708984375, '0000000100110010': 0.000244140625, '0000000100110011': 0.00048828125, '0000000100110101': 0.0001220703125, '0000000100110111': 0.0001220703125, '0000000100111001': 0.0001220703125, '0000000100111010': 0.0001220703125, '0000000100111011': 0.0003662109375, '0000000100111111': 0.000244140625, '0000000101100011': 0.0001220703125, '0000000101101011': 0.000244140625, '0000000101101111': 0.0001220703125, '0000000110001010': 0.0001220703125, '0000000110100011': 0.0001220703125, '0000000110101011': 0.0003662109375, '0000000110110011': 0.000244140625, '0000000110110101': 0.0001220703125, '0000001000000001': 0.000244140625, '0000001000000010': 0.0001220703125, '0000001000000011': 0.0003662109375, '0000001000000111': 0.0006103515625, '0000001000001000': 0.000244140625, '0000001000001001': 0.0006103515625, '0000001000001010': 0.0020751953125, '0000001000001011': 0.0064697265625, '0000001000001101': 0.000244140625, '0000001000001110': 0.0006103515625, '0000001000001111': 0.0013427734375, '0000001000010001': 0.0003662109375, '0000001000010010': 0.0001220703125, '0000001000010011': 0.0001220703125, '0000001000010101': 0.0001220703125, '0000001000010111': 0.000244140625, '0000001000011001': 0.0001220703125, '0000001000011010': 0.000244140625, '0000001000011011': 0.0008544921875, '0000001000011110': 0.0001220703125, '0000001000100001': 0.000732421875, '0000001000100010': 0.0013427734375, '0000001000100011': 0.0062255859375, '0000001000100101': 0.000244140625, '0000001000100110': 0.0006103515625, '0000001000100111': 0.00146484375, '0000001000101000': 0.0008544921875, '0000001000101001': 0.0050048828125, '0000001000101010': 0.00830078125, '0000001000101011': 0.051025390625, '0000001000101100': 0.000732421875, '0000001000101101': 0.002685546875, '0000001000101110': 0.001953125, '0000001000101111': 0.0052490234375, '0000001000110000': 0.0001220703125, '0000001000110001': 0.000244140625, '0000001000110010': 0.00048828125, '0000001000110011': 0.0023193359375, '0000001000110111': 0.0010986328125, '0000001000111000': 0.0001220703125, '0000001000111001': 0.0003662109375, '0000001000111010': 0.0006103515625, '0000001000111011': 0.0032958984375, '0000001000111110': 0.000244140625, '0000001000111111': 0.0003662109375, '0000001001001011': 0.0001220703125, '0000001001100010': 0.0001220703125, '0000001001100011': 0.0001220703125, '0000001001101010': 0.000244140625, '0000001001101011': 0.0006103515625, '0000001001101101': 0.000244140625, '0000001001101111': 0.0001220703125, '0000001001111011': 0.0001220703125, '0000001010001101': 0.0001220703125, '0000001010001111': 0.0001220703125, '0000001010101010': 0.0003662109375, '0000001010101011': 0.0013427734375, '0000001010101101': 0.0001220703125, '0000001010101111': 0.0001220703125, '0000001010110100': 0.0001220703125, '0000001100001010': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100001100': 0.0001220703125, '0000001100100011': 0.00048828125, '0000001100101000': 0.0001220703125, '0000001100101001': 0.00048828125, '0000001100101010': 0.00048828125, '0000001100101011': 0.001708984375, '0000001100101101': 0.000244140625, '0000001100101110': 0.000244140625, '0000001100101111': 0.0001220703125, '0000001100110011': 0.0001220703125, '0000001100111011': 0.0003662109375, '0000001101101011': 0.0001220703125, '0000001110100010': 0.0001220703125, '0000001110101011': 0.0001220703125, '0000010000001001': 0.0001220703125, '0000010000001011': 0.000244140625, '0000010000010111': 0.0001220703125, '0000010000100011': 0.0001220703125, '0000010000100101': 0.0001220703125, '0000010000101010': 0.000244140625, '0000010000101011': 0.0010986328125, '0000010000101100': 0.0001220703125, '0000010000101101': 0.000244140625, '0000010000101111': 0.000244140625, '0000010000110011': 0.0001220703125, '0000010000110101': 0.0001220703125, '0000010000110111': 0.0001220703125, '0000010000111001': 0.0001220703125, '0000010000111011': 0.0006103515625, '0000010010101011': 0.0001220703125, '0000011000100001': 0.0001220703125, '0000011000100111': 0.0001220703125, '0000011000101011': 0.0001220703125, '0000011000101101': 0.000244140625, '0000100000001001': 0.0001220703125, '0000100000001010': 0.0001220703125, '0000100000001011': 0.000244140625, '0000100000101010': 0.0001220703125, '0000100000101011': 0.00048828125, '0000100000101110': 0.000244140625, '0000100100101011': 0.0001220703125, '0000101000101010': 0.000244140625, '0000101000101011': 0.0001220703125, '0001000000000011': 0.000244140625, '0001000000000101': 0.0001220703125, '0001000000001001': 0.000244140625, '0001000000001010': 0.000244140625, '0001000000001011': 0.000732421875, '0001000000001101': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010011': 0.0001220703125, '0001000000011011': 0.000244140625, '0001000000100001': 0.0001220703125, '0001000000100010': 0.000244140625, '0001000000100011': 0.0009765625, '0001000000100110': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.0008544921875, '0001000000101010': 0.001708984375, '0001000000101011': 0.0091552734375, '0001000000101100': 0.0001220703125, '0001000000101101': 0.000244140625, '0001000000101110': 0.000732421875, '0001000000101111': 0.0009765625, '0001000000110011': 0.0001220703125, '0001000000110101': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111001': 0.0003662109375, '0001000000111011': 0.0003662109375, '0001000010101010': 0.0001220703125, '0001000010101011': 0.000244140625, '0001000100001011': 0.0001220703125, '0001000100001111': 0.0001220703125, '0001000100010010': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101011': 0.00048828125, '0001000100101111': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000001111': 0.0001220703125, '0001001000011011': 0.000244140625, '0001001000101010': 0.000244140625, '0001001000101011': 0.0013427734375, '0001001000101101': 0.0001220703125, '0001001000101110': 0.000244140625, '0001001000101111': 0.000244140625, '0001001000110111': 0.000244140625, '0001001000111001': 0.0001220703125, '0001001000111011': 0.0001220703125, '0001001100011011': 0.0001220703125, '0001010000101011': 0.0001220703125, '0010000000000011': 0.0003662109375, '0010000000001010': 0.0001220703125, '0010000000001011': 0.0008544921875, '0010000000001111': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000100001': 0.00048828125, '0010000000100010': 0.0003662109375, '0010000000100011': 0.0009765625, '0010000000100101': 0.0001220703125, '0010000000100111': 0.0003662109375, '0010000000101001': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101011': 0.0018310546875, '0010000000101101': 0.0003662109375, '0010000000101110': 0.0003662109375, '0010000000101111': 0.0006103515625, '0010000000111011': 0.0003662109375, '0010000010101011': 0.0001220703125, '0010000010101110': 0.0001220703125, '0010000100001010': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101011': 0.000244140625, '0010001000001111': 0.0001220703125, '0010001000100011': 0.00048828125, '0010001000100111': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001000101011': 0.0003662109375, '0010001000101101': 0.0001220703125, '0010001000110110': 0.0001220703125, '0010011000000011': 0.0001220703125, '0011000000101011': 0.000244140625, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0010986328125, '0100000000101101': 0.000244140625, '0100000000101111': 0.000244140625, '0100000001101001': 0.0001220703125, '0100000010000011': 0.0001220703125, '0100000100101011': 0.0001220703125, '0100001000101001': 0.0001220703125, '0100001000101011': 0.000244140625, '0100100000101011': 0.0001220703125, '1000000000000010': 0.0001220703125, '1000000000000011': 0.0001220703125, '1000000000001001': 0.0001220703125, '1000000000001011': 0.00048828125, '1000000000011101': 0.0001220703125, '1000000000011111': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100011': 0.000244140625, '1000000000101000': 0.0001220703125, '1000000000101001': 0.00048828125, '1000000000101010': 0.0001220703125, '1000000000101011': 0.00146484375, '1000000000101110': 0.0001220703125, '1000000100101011': 0.0001220703125, '1000001000101001': 0.000244140625, '1000001000101010': 0.0001220703125, '1000001000101011': 0.000244140625, '1001000000101011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=1_bit=0.txt <==
{'0000000000000000': 0.6209716796875, '0000000000000001': 0.003173828125, '0000000000000010': 0.01513671875, '0000000000000011': 0.0006103515625, '0000000000000100': 0.02392578125, '0000000000000110': 0.0086669921875, '0000000000001000': 0.0238037109375, '0000000000001010': 0.0003662109375, '0000000000001100': 0.001708984375, '0000000000001110': 0.00048828125, '0000000000010000': 0.037109375, '0000000000010001': 0.000244140625, '0000000000010010': 0.0006103515625, '0000000000010100': 0.0023193359375, '0000000000010110': 0.0006103515625, '0000000000011000': 0.0108642578125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0072021484375, '0000000000011110': 0.000244140625, '0000000000100000': 0.0130615234375, '0000000000100010': 0.0003662109375, '0000000000100100': 0.0009765625, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0072021484375, '0000000000110010': 0.000244140625, '0000000000110100': 0.00048828125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.000244140625, '0000000001000000': 0.0096435546875, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001001000': 0.0003662109375, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0013427734375, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0150146484375, '0000000010000010': 0.00048828125, '0000000010000100': 0.0003662109375, '0000000010000110': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0010986328125, '0000000010010100': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.00048828125, '0000000100000000': 0.021240234375, '0000000100000010': 0.0006103515625, '0000000100000100': 0.0006103515625, '0000000100000110': 0.0001220703125, '0000000100001000': 0.000732421875, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010010': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.0006103515625, '0000000100110000': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000110000000': 0.0009765625, '0000000110001100': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000111010000': 0.0001220703125, '0000001000000000': 0.0814208984375, '0000001000000001': 0.0003662109375, '0000001000000010': 0.0015869140625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0032958984375, '0000001000000110': 0.0009765625, '0000001000001000': 0.0029296875, '0000001000001100': 0.0003662109375, '0000001000010000': 0.0050048828125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000010110': 0.0001220703125, '0000001000011000': 0.00146484375, '0000001000011100': 0.0008544921875, '0000001000100000': 0.001708984375, '0000001000100001': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101100': 0.000244140625, '0000001000110000': 0.001220703125, '0000001000110100': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.00146484375, '0000001001000010': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001001011000': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0023193359375, '0000001010000010': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010001000': 0.0001220703125, '0000001010100000': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0030517578125, '0000001100000010': 0.000244140625, '0000001100000100': 0.0003662109375, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000010000000000': 0.00341796875, '0000010000000100': 0.00048828125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.0003662109375, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011000000010': 0.0001220703125, '0000011000000100': 0.0001220703125, '0000100000000000': 0.0009765625, '0000100000010000': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101000000000': 0.0003662109375, '0001000000000000': 0.0150146484375, '0001000000000001': 0.0001220703125, '0001000000000010': 0.000244140625, '0001000000000100': 0.0009765625, '0001000000000110': 0.000244140625, '0001000000001000': 0.0006103515625, '0001000000010000': 0.0008544921875, '0001000000010100': 0.000244140625, '0001000000011000': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.0003662109375, '0001000000110000': 0.000244140625, '0001000001000000': 0.0003662109375, '0001000010000000': 0.000244140625, '0001000100000000': 0.0006103515625, '0001000100011100': 0.0001220703125, '0001001000000000': 0.00244140625, '0001001000000010': 0.000244140625, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001010000000': 0.0001220703125, '0001011000000000': 0.0001220703125, '0010000000000000': 0.005615234375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000010000': 0.00048828125, '0010000000010100': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000110001': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000010100010': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100010000': 0.0001220703125, '0010000110000000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000010000': 0.000244140625, '0011000000000000': 0.000244140625, '0011000000010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0100000000000000': 0.0015869140625, '0100000000001000': 0.000244140625, '0100000000010000': 0.0001220703125, '0100000100000000': 0.000244140625, '0100001000000000': 0.000244140625, '0100001000001000': 0.0001220703125, '0100001000011000': 0.0001220703125, '0110000000000000': 0.0001220703125, '1000000000000000': 0.0018310546875, '1000000000000001': 0.0001220703125, '1000000000000100': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000100000': 0.0001220703125, '1001001000000000': 0.0001220703125, '1010000010000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=1_bit=1.txt <==
{'0000000000000000': 0.0001220703125, '0000000000000001': 0.001220703125, '0000000000000010': 0.0006103515625, '0000000000000011': 0.0069580078125, '0000000000000100': 0.0003662109375, '0000000000000101': 0.0003662109375, '0000000000000110': 0.0010986328125, '0000000000000111': 0.00146484375, '0000000000001000': 0.0009765625, '0000000000001001': 0.0054931640625, '0000000000001010': 0.0108642578125, '0000000000001011': 0.054931640625, '0000000000001100': 0.0010986328125, '0000000000001101': 0.002197265625, '0000000000001110': 0.004638671875, '0000000000001111': 0.005859375, '0000000000010000': 0.0001220703125, '0000000000010001': 0.0003662109375, '0000000000010010': 0.0008544921875, '0000000000010011': 0.0025634765625, '0000000000010100': 0.000244140625, '0000000000010101': 0.0003662109375, '0000000000010111': 0.001220703125, '0000000000011001': 0.0010986328125, '0000000000011010': 0.0018310546875, '0000000000011011': 0.0101318359375, '0000000000011100': 0.000244140625, '0000000000011101': 0.00048828125, '0000000000011110': 0.0009765625, '0000000000011111': 0.0009765625, '0000000000100000': 0.000732421875, '0000000000100001': 0.0052490234375, '0000000000100010': 0.0087890625, '0000000000100011': 0.035400390625, '0000000000100100': 0.000244140625, '0000000000100101': 0.00390625, '0000000000100110': 0.00244140625, '0000000000100111': 0.0079345703125, '0000000000101000': 0.0084228515625, '0000000000101001': 0.0384521484375, '0000000000101010': 0.0650634765625, '0000000000101011': 0.3450927734375, '0000000000101100': 0.0057373046875, '0000000000101101': 0.0224609375, '0000000000101110': 0.024658203125, '0000000000101111': 0.0384521484375, '0000000000110000': 0.0003662109375, '0000000000110001': 0.0020751953125, '0000000000110010': 0.00146484375, '0000000000110011': 0.00927734375, '0000000000110100': 0.0001220703125, '0000000000110101': 0.001953125, '0000000000110110': 0.001953125, '0000000000110111': 0.00732421875, '0000000000111000': 0.00048828125, '0000000000111001': 0.0035400390625, '0000000000111010': 0.0047607421875, '0000000000111011': 0.0225830078125, '0000000000111100': 0.0001220703125, '0000000000111101': 0.0020751953125, '0000000000111110': 0.0013427734375, '0000000000111111': 0.00390625, '0000000001000111': 0.0001220703125, '0000000001001011': 0.0008544921875, '0000000001001100': 0.000244140625, '0000000001001111': 0.0001220703125, '0000000001011011': 0.000244140625, '0000000001100000': 0.0001220703125, '0000000001100010': 0.000244140625, '0000000001100011': 0.0008544921875, '0000000001100111': 0.0001220703125, '0000000001101000': 0.000244140625, '0000000001101001': 0.000732421875, '0000000001101010': 0.0010986328125, '0000000001101011': 0.0047607421875, '0000000001101100': 0.000244140625, '0000000001101101': 0.0003662109375, '0000000001101110': 0.00048828125, '0000000001101111': 0.0003662109375, '0000000001110110': 0.0001220703125, '0000000001110111': 0.0003662109375, '0000000001111010': 0.0001220703125, '0000000001111011': 0.00048828125, '0000000001111101': 0.0001220703125, '0000000010000000': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010001010': 0.0003662109375, '0000000010001011': 0.0015869140625, '0000000010001101': 0.000244140625, '0000000010001110': 0.0001220703125, '0000000010001111': 0.0001220703125, '0000000010010011': 0.0001220703125, '0000000010010111': 0.000244140625, '0000000010011010': 0.0001220703125, '0000000010011011': 0.0003662109375, '0000000010100001': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010100011': 0.0006103515625, '0000000010100101': 0.000244140625, '0000000010100111': 0.0003662109375, '0000000010101000': 0.00048828125, '0000000010101001': 0.0010986328125, '0000000010101010': 0.0020751953125, '0000000010101011': 0.0072021484375, '0000000010101100': 0.000244140625, '0000000010101101': 0.00048828125, '0000000010101110': 0.0006103515625, '0000000010101111': 0.0008544921875, '0000000010110010': 0.0001220703125, '0000000010110011': 0.00048828125, '0000000010110101': 0.0001220703125, '0000000010111010': 0.000244140625, '0000000010111011': 0.0008544921875, '0000000011001011': 0.0001220703125, '0000000011101001': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000000100000010': 0.0001220703125, '0000000100000011': 0.000244140625, '0000000100001010': 0.0006103515625, '0000000100001011': 0.000244140625, '0000000100001101': 0.0003662109375, '0000000100001110': 0.000244140625, '0000000100001111': 0.0001220703125, '0000000100010011': 0.000244140625, '0000000100010110': 0.0001220703125, '0000000100011011': 0.0001220703125, '0000000100100001': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100100011': 0.001220703125, '0000000100100110': 0.000244140625, '0000000100100111': 0.0001220703125, '0000000100101000': 0.0003662109375, '0000000100101001': 0.001220703125, '0000000100101010': 0.002685546875, '0000000100101011': 0.00830078125, '0000000100101101': 0.00048828125, '0000000100101110': 0.00048828125, '0000000100101111': 0.0008544921875, '0000000100110011': 0.0006103515625, '0000000100110111': 0.0003662109375, '0000000100111011': 0.0008544921875, '0000000100111100': 0.0001220703125, '0000000101101011': 0.000244140625, '0000000110001011': 0.0001220703125, '0000000110101001': 0.0001220703125, '0000000110101010': 0.0001220703125, '0000000110101011': 0.0001220703125, '0000000110101110': 0.0001220703125, '0000001000000011': 0.00048828125, '0000001000001000': 0.0001220703125, '0000001000001001': 0.00048828125, '0000001000001010': 0.001708984375, '0000001000001011': 0.005126953125, '0000001000001100': 0.0001220703125, '0000001000001101': 0.0006103515625, '0000001000001110': 0.00048828125, '0000001000001111': 0.0006103515625, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010011': 0.000244140625, '0000001000011001': 0.0001220703125, '0000001000011010': 0.0001220703125, '0000001000011011': 0.000732421875, '0000001000100001': 0.0008544921875, '0000001000100010': 0.0006103515625, '0000001000100011': 0.0029296875, '0000001000100100': 0.0001220703125, '0000001000100101': 0.0006103515625, '0000001000100110': 0.00048828125, '0000001000100111': 0.0006103515625, '0000001000101000': 0.00146484375, '0000001000101001': 0.005126953125, '0000001000101010': 0.008056640625, '0000001000101011': 0.0399169921875, '0000001000101100': 0.000732421875, '0000001000101101': 0.00341796875, '0000001000101110': 0.0028076171875, '0000001000101111': 0.006103515625, '0000001000110001': 0.0006103515625, '0000001000110011': 0.0006103515625, '0000001000110101': 0.0006103515625, '0000001000110110': 0.00048828125, '0000001000110111': 0.0009765625, '0000001000111001': 0.0003662109375, '0000001000111010': 0.000732421875, '0000001000111011': 0.0028076171875, '0000001000111101': 0.0001220703125, '0000001000111110': 0.0003662109375, '0000001000111111': 0.0003662109375, '0000001001001011': 0.000244140625, '0000001001100011': 0.000244140625, '0000001001100101': 0.0001220703125, '0000001001101000': 0.0001220703125, '0000001001101010': 0.000244140625, '0000001001101011': 0.00048828125, '0000001001101101': 0.0001220703125, '0000001001101110': 0.0001220703125, '0000001001101111': 0.0001220703125, '0000001001111010': 0.0001220703125, '0000001010001001': 0.0001220703125, '0000001010101011': 0.001220703125, '0000001010101101': 0.0001220703125, '0000001010101110': 0.0001220703125, '0000001010101111': 0.0001220703125, '0000001010110011': 0.000244140625, '0000001010110100': 0.0001220703125, '0000001100001011': 0.000244140625, '0000001100001110': 0.0001220703125, '0000001100011010': 0.0001220703125, '0000001100101000': 0.0001220703125, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0003662109375, '0000001100101110': 0.0001220703125, '0000001100110011': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001011': 0.00048828125, '0000010000001101': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000010011': 0.0001220703125, '0000010000011011': 0.000244140625, '0000010000100011': 0.000244140625, '0000010000100111': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000101001': 0.000244140625, '0000010000101010': 0.00048828125, '0000010000101011': 0.001708984375, '0000010000101101': 0.0001220703125, '0000010000101110': 0.0001220703125, '0000010000101111': 0.0001220703125, '0000010000110111': 0.0001220703125, '0000010010101011': 0.0001220703125, '0000010100101111': 0.0001220703125, '0000011000001011': 0.0001220703125, '0000011000100001': 0.0001220703125, '0000011000101001': 0.0001220703125, '0000011000101011': 0.000244140625, '0000011001101011': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.000244140625, '0000100000101100': 0.0001220703125, '0000100000101101': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100100001011': 0.0001220703125, '0000100100110011': 0.0001220703125, '0001000000000111': 0.000244140625, '0001000000001010': 0.000732421875, '0001000000001011': 0.0006103515625, '0001000000001111': 0.0003662109375, '0001000000010011': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.000732421875, '0001000000100101': 0.000244140625, '0001000000100110': 0.000244140625, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.001220703125, '0001000000101010': 0.0028076171875, '0001000000101011': 0.009765625, '0001000000101101': 0.0009765625, '0001000000101110': 0.0006103515625, '0001000000101111': 0.000732421875, '0001000000110000': 0.0001220703125, '0001000000110001': 0.0001220703125, '0001000000110011': 0.000732421875, '0001000000110100': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000000111010': 0.0001220703125, '0001000001001011': 0.0001220703125, '0001000001101011': 0.000244140625, '0001000010100011': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000010101110': 0.0001220703125, '0001000010101111': 0.0001220703125, '0001000010110011': 0.0001220703125, '0001000100001011': 0.0001220703125, '0001000100101011': 0.00048828125, '0001000100101101': 0.0001220703125, '0001001000001011': 0.000244140625, '0001001000010111': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000100111': 0.0001220703125, '0001001000101001': 0.000244140625, '0001001000101011': 0.000732421875, '0001001000101101': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001001000110011': 0.0001220703125, '0001001000110111': 0.0001220703125, '0001001000111011': 0.000244140625, '0001001010101000': 0.0001220703125, '0001001100101001': 0.0001220703125, '0001010000001001': 0.0001220703125, '0001010000101011': 0.000244140625, '0010000000000010': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000001010': 0.000244140625, '0010000000001011': 0.0006103515625, '0010000000010011': 0.0001220703125, '0010000000011111': 0.0001220703125, '0010000000100010': 0.000244140625, '0010000000100011': 0.0010986328125, '0010000000100111': 0.0003662109375, '0010000000101001': 0.000244140625, '0010000000101010': 0.0003662109375, '0010000000101011': 0.003173828125, '0010000000101100': 0.000244140625, '0010000000101101': 0.000244140625, '0010000000101110': 0.000244140625, '0010000000101111': 0.0003662109375, '0010000000110011': 0.0001220703125, '0010000000110111': 0.000244140625, '0010000000111010': 0.0001220703125, '0010000000111011': 0.000244140625, '0010000000111110': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010000001100010': 0.0001220703125, '0010000010100001': 0.0001220703125, '0010000010101110': 0.0001220703125, '0010000100001001': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001000101011': 0.0001220703125, '0010001000101101': 0.0001220703125, '0010001100101011': 0.0001220703125, '0010011000100011': 0.0001220703125, '0010100000001001': 0.0001220703125, '0011000000100011': 0.000244140625, '0100000000001011': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000100111': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101001': 0.0003662109375, '0100000000101011': 0.0010986328125, '0100000000101100': 0.0001220703125, '0100000000101110': 0.0003662109375, '0100000000110010': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000100001011': 0.0001220703125, '0100001000101001': 0.0001220703125, '0100010000101110': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000111011': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001011': 0.000244140625, '1000000000010011': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000101000': 0.0001220703125, '1000000000101001': 0.000244140625, '1000000000101010': 0.0001220703125, '1000000000101011': 0.00146484375, '1000000001101011': 0.000244140625, '1000000010101001': 0.0001220703125, '1000000100001011': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000000100101111': 0.0001220703125, '1000001000101110': 0.0001220703125, '1000100000101010': 0.0001220703125, '1001000000110110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=2_bit=0.txt <==
{'0000000000000000': 0.616943359375, '0000000000000001': 0.0028076171875, '0000000000000010': 0.015625, '0000000000000011': 0.0006103515625, '0000000000000100': 0.023193359375, '0000000000000101': 0.0003662109375, '0000000000000110': 0.008544921875, '0000000000001000': 0.0224609375, '0000000000001001': 0.000244140625, '0000000000001010': 0.00048828125, '0000000000001100': 0.0030517578125, '0000000000001101': 0.0001220703125, '0000000000001110': 0.00048828125, '0000000000010000': 0.0355224609375, '0000000000010010': 0.0009765625, '0000000000010100': 0.0030517578125, '0000000000010110': 0.0003662109375, '0000000000011000': 0.009521484375, '0000000000011010': 0.00048828125, '0000000000011100': 0.006591796875, '0000000000011110': 0.0003662109375, '0000000000100000': 0.01171875, '0000000000100001': 0.0001220703125, '0000000000100100': 0.000244140625, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0009765625, '0000000000101100': 0.00048828125, '0000000000110000': 0.0069580078125, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000000111010': 0.0001220703125, '0000000000111100': 0.000244140625, '0000000001000000': 0.0091552734375, '0000000001000001': 0.0001220703125, '0000000001000010': 0.000244140625, '0000000001000011': 0.0001220703125, '0000000001000100': 0.0003662109375, '0000000001001000': 0.000244140625, '0000000001001100': 0.0001220703125, '0000000001001110': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001010010': 0.0001220703125, '0000000001011000': 0.000244140625, '0000000001011100': 0.000244140625, '0000000001100000': 0.00048828125, '0000000010000000': 0.00341796875, '0000000010001000': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000100000000': 0.0289306640625, '0000000100000010': 0.000244140625, '0000000100000100': 0.00048828125, '0000000100000110': 0.00048828125, '0000000100001000': 0.00048828125, '0000000100001100': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.001220703125, '0000000100010100': 0.000244140625, '0000000100011000': 0.0003662109375, '0000000100011100': 0.0008544921875, '0000000100100000': 0.0003662109375, '0000000100100010': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101000000': 0.0006103515625, '0000000101001000': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000001000000000': 0.0911865234375, '0000001000000001': 0.00048828125, '0000001000000010': 0.0023193359375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0032958984375, '0000001000000110': 0.00048828125, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0042724609375, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.00634765625, '0000001000010001': 0.000244140625, '0000001000010100': 0.000244140625, '0000001000010110': 0.000244140625, '0000001000011000': 0.001220703125, '0000001000011100': 0.0013427734375, '0000001000011110': 0.0001220703125, '0000001000100000': 0.001953125, '0000001000100010': 0.0001220703125, '0000001000101000': 0.000244140625, '0000001000110000': 0.0013427734375, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001000010': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001001110000': 0.0001220703125, '0000001010000000': 0.0008544921875, '0000001010010000': 0.0001220703125, '0000001100000000': 0.004638671875, '0000001100000010': 0.0001220703125, '0000001100000100': 0.000244140625, '0000001100000110': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001100011100': 0.0001220703125, '0000010000000000': 0.0037841796875, '0000010000000010': 0.000244140625, '0000010000001000': 0.0003662109375, '0000010000001100': 0.000244140625, '0000010000010000': 0.0001220703125, '0000010000010100': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010100000000': 0.000244140625, '0000010110011000': 0.0001220703125, '0000011000000000': 0.000732421875, '0000011000001000': 0.0001220703125, '0000011000010000': 0.0001220703125, '0000011100011000': 0.0001220703125, '0000100000000000': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101001000000': 0.0001220703125, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0172119140625, '0001000000000001': 0.0001220703125, '0001000000000010': 0.0003662109375, '0001000000000100': 0.0003662109375, '0001000000001000': 0.0003662109375, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0013427734375, '0001000000010100': 0.0001220703125, '0001000000011000': 0.000244140625, '0001000000011100': 0.0006103515625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.00048828125, '0001000000111000': 0.0001220703125, '0001000001000000': 0.00048828125, '0001000100000000': 0.0009765625, '0001001000000000': 0.0025634765625, '0001001000000001': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0001220703125, '0001001000010000': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001100000000000': 0.000244140625, '0010000000000000': 0.0068359375, '0010000000000100': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000001000': 0.00048828125, '0010000000001100': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010100': 0.000244140625, '0010000000011000': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000110000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010001000000000': 0.0008544921875, '0010001000000100': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.000244140625, '0100000000000000': 0.001953125, '0100000000000100': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100001000000000': 0.0001220703125, '0110001100000000': 0.0001220703125, '1000000000000000': 0.0023193359375, '1000000000000100': 0.0001220703125, '1000000000000110': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000100000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000100': 0.0001220703125, '1000001000000100': 0.0001220703125, '1000001000111000': 0.0001220703125, '1000001100000000': 0.0001220703125, '1010000000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=2_bit=1.txt <==
{'0000000000000000': 0.000244140625, '0000000000000001': 0.0008544921875, '0000000000000010': 0.001953125, '0000000000000011': 0.00439453125, '0000000000000101': 0.00048828125, '0000000000000110': 0.0008544921875, '0000000000000111': 0.00244140625, '0000000000001000': 0.00146484375, '0000000000001001': 0.0040283203125, '0000000000001010': 0.0087890625, '0000000000001011': 0.0494384765625, '0000000000001100': 0.00048828125, '0000000000001101': 0.0047607421875, '0000000000001110': 0.003662109375, '0000000000001111': 0.004150390625, '0000000000010001': 0.000244140625, '0000000000010010': 0.0001220703125, '0000000000010011': 0.001220703125, '0000000000010100': 0.0001220703125, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0003662109375, '0000000000010111': 0.0013427734375, '0000000000011000': 0.0003662109375, '0000000000011001': 0.0013427734375, '0000000000011010': 0.00244140625, '0000000000011011': 0.009521484375, '0000000000011100': 0.0003662109375, '0000000000011101': 0.00048828125, '0000000000011110': 0.0006103515625, '0000000000011111': 0.001220703125, '0000000000100000': 0.0015869140625, '0000000000100001': 0.0048828125, '0000000000100010': 0.005615234375, '0000000000100011': 0.0323486328125, '0000000000100100': 0.00048828125, '0000000000100101': 0.003173828125, '0000000000100110': 0.0029296875, '0000000000100111': 0.0068359375, '0000000000101000': 0.0072021484375, '0000000000101001': 0.0369873046875, '0000000000101010': 0.070556640625, '0000000000101011': 0.344970703125, '0000000000101100': 0.005859375, '0000000000101101': 0.02197265625, '0000000000101110': 0.022705078125, '0000000000101111': 0.03955078125, '0000000000110000': 0.000244140625, '0000000000110001': 0.0023193359375, '0000000000110010': 0.0018310546875, '0000000000110011': 0.0108642578125, '0000000000110100': 0.00048828125, '0000000000110101': 0.00146484375, '0000000000110110': 0.0010986328125, '0000000000110111': 0.008544921875, '0000000000111000': 0.000244140625, '0000000000111001': 0.00390625, '0000000000111010': 0.00537109375, '0000000000111011': 0.0206298828125, '0000000000111100': 0.0008544921875, '0000000000111101': 0.001220703125, '0000000000111110': 0.0010986328125, '0000000000111111': 0.003662109375, '0000000001000010': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001001010': 0.000244140625, '0000000001001011': 0.001220703125, '0000000001001111': 0.000244140625, '0000000001011011': 0.0001220703125, '0000000001011101': 0.0001220703125, '0000000001100010': 0.000244140625, '0000000001100011': 0.0003662109375, '0000000001100101': 0.0001220703125, '0000000001100110': 0.0001220703125, '0000000001101000': 0.000244140625, '0000000001101001': 0.0006103515625, '0000000001101010': 0.0009765625, '0000000001101011': 0.0054931640625, '0000000001101100': 0.0001220703125, '0000000001101110': 0.0001220703125, '0000000001101111': 0.00048828125, '0000000001110000': 0.0001220703125, '0000000001110011': 0.00048828125, '0000000001110111': 0.0001220703125, '0000000001111010': 0.0001220703125, '0000000001111011': 0.00048828125, '0000000010001001': 0.000244140625, '0000000010001010': 0.0001220703125, '0000000010001011': 0.0003662109375, '0000000010001100': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010100011': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010101010': 0.0001220703125, '0000000010101011': 0.00146484375, '0000000010101100': 0.0001220703125, '0000000010101101': 0.0001220703125, '0000000010101111': 0.00048828125, '0000000010110011': 0.000244140625, '0000000010110111': 0.0001220703125, '0000000010111011': 0.0001220703125, '0000000011000001': 0.0001220703125, '0000000100000010': 0.0001220703125, '0000000100000011': 0.0001220703125, '0000000100000111': 0.0001220703125, '0000000100001001': 0.0006103515625, '0000000100001010': 0.000732421875, '0000000100001011': 0.003173828125, '0000000100001100': 0.0001220703125, '0000000100001101': 0.0001220703125, '0000000100001110': 0.0003662109375, '0000000100001111': 0.000244140625, '0000000100010111': 0.0001220703125, '0000000100011010': 0.000244140625, '0000000100011011': 0.000732421875, '0000000100011111': 0.0001220703125, '0000000100100000': 0.000244140625, '0000000100100001': 0.000244140625, '0000000100100010': 0.000244140625, '0000000100100011': 0.001953125, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0003662109375, '0000000100101000': 0.0006103515625, '0000000100101001': 0.002197265625, '0000000100101010': 0.0040283203125, '0000000100101011': 0.0198974609375, '0000000100101100': 0.00048828125, '0000000100101101': 0.001220703125, '0000000100101110': 0.001708984375, '0000000100101111': 0.0023193359375, '0000000100110001': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000100110011': 0.0006103515625, '0000000100110110': 0.0001220703125, '0000000100110111': 0.0008544921875, '0000000100111001': 0.0001220703125, '0000000100111011': 0.0008544921875, '0000000100111101': 0.0001220703125, '0000000100111110': 0.0001220703125, '0000000100111111': 0.0001220703125, '0000000101011001': 0.0001220703125, '0000000101011011': 0.0001220703125, '0000000101100011': 0.0001220703125, '0000000101101010': 0.0001220703125, '0000000101101011': 0.0001220703125, '0000000101101101': 0.0001220703125, '0000000110100111': 0.0001220703125, '0000000110101011': 0.0001220703125, '0000000110101111': 0.0001220703125, '0000001000000010': 0.000244140625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0001220703125, '0000001000000110': 0.0001220703125, '0000001000000111': 0.000244140625, '0000001000001000': 0.0001220703125, '0000001000001001': 0.000732421875, '0000001000001010': 0.0015869140625, '0000001000001011': 0.0072021484375, '0000001000001101': 0.000244140625, '0000001000001110': 0.000732421875, '0000001000001111': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011001': 0.000244140625, '0000001000011010': 0.0003662109375, '0000001000011011': 0.0009765625, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0001220703125, '0000001000100001': 0.000732421875, '0000001000100010': 0.0008544921875, '0000001000100011': 0.004150390625, '0000001000100100': 0.000244140625, '0000001000100101': 0.000244140625, '0000001000100110': 0.0008544921875, '0000001000100111': 0.0013427734375, '0000001000101000': 0.0010986328125, '0000001000101001': 0.0052490234375, '0000001000101010': 0.009033203125, '0000001000101011': 0.0372314453125, '0000001000101100': 0.000732421875, '0000001000101101': 0.0020751953125, '0000001000101110': 0.0042724609375, '0000001000101111': 0.0045166015625, '0000001000110010': 0.0003662109375, '0000001000110011': 0.0018310546875, '0000001000110101': 0.000244140625, '0000001000110110': 0.0001220703125, '0000001000110111': 0.00048828125, '0000001000111000': 0.0003662109375, '0000001000111001': 0.0006103515625, '0000001000111010': 0.000244140625, '0000001000111011': 0.003173828125, '0000001000111101': 0.000244140625, '0000001000111110': 0.0003662109375, '0000001000111111': 0.0006103515625, '0000001001000111': 0.0001220703125, '0000001001011001': 0.0001220703125, '0000001001100011': 0.000244140625, '0000001001101011': 0.00048828125, '0000001001111001': 0.0001220703125, '0000001010001011': 0.0001220703125, '0000001010101110': 0.0001220703125, '0000001010101111': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100001011': 0.0003662109375, '0000001100001101': 0.0001220703125, '0000001100010011': 0.0001220703125, '0000001100100010': 0.0001220703125, '0000001100101001': 0.0001220703125, '0000001100101010': 0.000244140625, '0000001100101011': 0.0035400390625, '0000001100101101': 0.0001220703125, '0000001100101111': 0.000244140625, '0000001100110011': 0.0001220703125, '0000001100111011': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001011': 0.0010986328125, '0000010000001100': 0.0001220703125, '0000010000001101': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000100011': 0.0001220703125, '0000010000100110': 0.000244140625, '0000010000101001': 0.0008544921875, '0000010000101010': 0.000732421875, '0000010000101011': 0.002685546875, '0000010000101101': 0.0001220703125, '0000010000101110': 0.000244140625, '0000010000101111': 0.0006103515625, '0000010000110010': 0.0001220703125, '0000010000110011': 0.0001220703125, '0000010000110110': 0.0001220703125, '0000010000111011': 0.0003662109375, '0000010100101001': 0.0001220703125, '0000011000001101': 0.0001220703125, '0000011000001111': 0.0001220703125, '0000011000101011': 0.0003662109375, '0000011000101100': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000001101': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.000732421875, '0000100000101101': 0.000244140625, '0000100000110101': 0.0001220703125, '0000100000111011': 0.0001220703125, '0000100000111110': 0.0001220703125, '0000101100101101': 0.0001220703125, '0001000000000001': 0.0001220703125, '0001000000000011': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001011': 0.00146484375, '0001000000001110': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010101': 0.0001220703125, '0001000000011011': 0.000244140625, '0001000000100001': 0.000244140625, '0001000000100010': 0.000244140625, '0001000000100011': 0.000732421875, '0001000000100110': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101000': 0.000244140625, '0001000000101001': 0.0006103515625, '0001000000101010': 0.001708984375, '0001000000101011': 0.009765625, '0001000000101101': 0.0003662109375, '0001000000101110': 0.000244140625, '0001000000101111': 0.001220703125, '0001000000110011': 0.000244140625, '0001000000110111': 0.0003662109375, '0001000000111010': 0.000244140625, '0001000000111011': 0.0008544921875, '0001000000111101': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000001000011': 0.0001220703125, '0001000001101011': 0.000244140625, '0001000010100001': 0.0001220703125, '0001000100001110': 0.0001220703125, '0001000100100001': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001000100101011': 0.00048828125, '0001000100101111': 0.0001220703125, '0001000100111010': 0.0001220703125, '0001000100111011': 0.0001220703125, '0001000110001011': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000001011': 0.000244140625, '0001001000100010': 0.0001220703125, '0001001000100011': 0.0003662109375, '0001001000101001': 0.0003662109375, '0001001000101010': 0.0001220703125, '0001001000101011': 0.0015869140625, '0001001000101111': 0.0001220703125, '0001001000111011': 0.0003662109375, '0001001001100010': 0.0001220703125, '0001001100101011': 0.0001220703125, '0001010000100011': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000001011': 0.000732421875, '0010000000011010': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000011101': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0003662109375, '0010000000100010': 0.000244140625, '0010000000100011': 0.001220703125, '0010000000100100': 0.0001220703125, '0010000000100111': 0.0003662109375, '0010000000101010': 0.000732421875, '0010000000101011': 0.0032958984375, '0010000000101101': 0.00048828125, '0010000000101110': 0.0001220703125, '0010000000101111': 0.0003662109375, '0010000000110011': 0.0001220703125, '0010000000111011': 0.000244140625, '0010000001001010': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101011': 0.000244140625, '0010000100101101': 0.0001220703125, '0010000100101111': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010001000100010': 0.0001220703125, '0010001000100011': 0.000244140625, '0010001000100111': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001000101111': 0.0001220703125, '0010001000110011': 0.000244140625, '0010001000111010': 0.0001220703125, '0010001000111011': 0.0001220703125, '0010001100111010': 0.0001220703125, '0011000000101011': 0.000244140625, '0011000000101111': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000100001': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000100111': 0.000244140625, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0009765625, '0100000000101101': 0.000244140625, '0100000000111011': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001100001010': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000000101111': 0.0001220703125, '1000000000000011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000000100111': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0001220703125, '1000000000101011': 0.001220703125, '1000000000101110': 0.000244140625, '1000000000101111': 0.000244140625, '1000000100011011': 0.0001220703125, '1000001000101011': 0.000244140625, '1000001000110010': 0.0001220703125, '1001000000101011': 0.0001220703125, '1001000100101011': 0.0001220703125, '1010000000111101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=3_bit=0.txt <==
{'0000000000000000': 0.619873046875, '0000000000000001': 0.0037841796875, '0000000000000010': 0.0169677734375, '0000000000000011': 0.00048828125, '0000000000000100': 0.0224609375, '0000000000000101': 0.00048828125, '0000000000000110': 0.0084228515625, '0000000000001000': 0.0223388671875, '0000000000001010': 0.0001220703125, '0000000000001100': 0.002685546875, '0000000000001110': 0.0003662109375, '0000000000010000': 0.0400390625, '0000000000010001': 0.0001220703125, '0000000000010010': 0.000732421875, '0000000000010100': 0.0015869140625, '0000000000010110': 0.0003662109375, '0000000000011000': 0.0128173828125, '0000000000011001': 0.0001220703125, '0000000000011010': 0.00048828125, '0000000000011011': 0.000244140625, '0000000000011100': 0.0076904296875, '0000000000011110': 0.000244140625, '0000000000100000': 0.0118408203125, '0000000000100010': 0.0001220703125, '0000000000100100': 0.0008544921875, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0008544921875, '0000000000101100': 0.000244140625, '0000000000110000': 0.0074462890625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.000244140625, '0000000000110110': 0.0001220703125, '0000000000111000': 0.000732421875, '0000000000111100': 0.000244140625, '0000000001000000': 0.009033203125, '0000000001000001': 0.0001220703125, '0000000001000100': 0.000732421875, '0000000001001000': 0.0001220703125, '0000000001001010': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.000732421875, '0000000001011000': 0.0003662109375, '0000000001100000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000010000000': 0.003662109375, '0000000010000010': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010010000': 0.00048828125, '0000000010011000': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000100000000': 0.0325927734375, '0000000100000001': 0.0003662109375, '0000000100000010': 0.0006103515625, '0000000100000100': 0.0010986328125, '0000000100000110': 0.0006103515625, '0000000100001000': 0.0008544921875, '0000000100010000': 0.0018310546875, '0000000100011000': 0.0008544921875, '0000000100011100': 0.000244140625, '0000000100011110': 0.0001220703125, '0000000100100000': 0.001220703125, '0000000100100010': 0.0001220703125, '0000000100101000': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0006103515625, '0000000110000000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.0694580078125, '0000001000000010': 0.001708984375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0020751953125, '0000001000000110': 0.0008544921875, '0000001000001000': 0.003173828125, '0000001000001010': 0.000244140625, '0000001000001100': 0.000244140625, '0000001000010000': 0.0050048828125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0015869140625, '0000001000011100': 0.00048828125, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0013427734375, '0000001000110000': 0.0010986328125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001010000': 0.0001220703125, '0000001001011100': 0.0001220703125, '0000001001101000': 0.0001220703125, '0000001010000000': 0.0006103515625, '0000001100000000': 0.003662109375, '0000001100000100': 0.000244140625, '0000001100001000': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100100000': 0.0001220703125, '0000001100110000': 0.0001220703125, '0000010000000000': 0.005859375, '0000010000000010': 0.000244140625, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000010000': 0.00048828125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010001000100': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100000010': 0.0001220703125, '0000010100010000': 0.0001220703125, '0000010101000000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011000010000': 0.000244140625, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0010986328125, '0000100000000100': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000101000000000': 0.000244140625, '0001000000000000': 0.021484375, '0001000000000001': 0.0001220703125, '0001000000000010': 0.0003662109375, '0001000000000100': 0.000732421875, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0006103515625, '0001000000001001': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001101': 0.0001220703125, '0001000000010000': 0.00146484375, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0003662109375, '0001000000011100': 0.00048828125, '0001000000100000': 0.0006103515625, '0001000000100010': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000001000000': 0.0003662109375, '0001000001001010': 0.0001220703125, '0001000010000010': 0.0001220703125, '0001000100000000': 0.001220703125, '0001000100010000': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001001000000000': 0.002197265625, '0001001000000010': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000000': 0.000244140625, '0001010000000000': 0.0001220703125, '0001010000100000': 0.0001220703125, '0010000000000000': 0.006591796875, '0010000000000010': 0.0003662109375, '0010000000000100': 0.0003662109375, '0010000000000110': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.0006103515625, '0010000000010011': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.000244140625, '0010000000100000': 0.000244140625, '0010000001000000': 0.0001220703125, '0010000001000010': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010001000000000': 0.0009765625, '0010001000001000': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010010000000000': 0.0003662109375, '0010010000001000': 0.0001220703125, '0011000000000000': 0.000244140625, '0011001000000000': 0.0001220703125, '0100000000000000': 0.00146484375, '0100000000000100': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100001000000000': 0.0001220703125, '0100001000100000': 0.0001220703125, '0101000000011000': 0.0001220703125, '1000000000000000': 0.00244140625, '1000000000000010': 0.000244140625, '1000000000000100': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000100000': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000001000': 0.0001220703125, '1001000000101100': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=3_bit=1.txt <==
{'0000000000000001': 0.0010986328125, '0000000000000010': 0.0013427734375, '0000000000000011': 0.00537109375, '0000000000000101': 0.0008544921875, '0000000000000110': 0.000244140625, '0000000000000111': 0.00146484375, '0000000000001000': 0.001708984375, '0000000000001001': 0.0059814453125, '0000000000001010': 0.009033203125, '0000000000001011': 0.0562744140625, '0000000000001100': 0.0006103515625, '0000000000001101': 0.0032958984375, '0000000000001110': 0.003662109375, '0000000000001111': 0.0048828125, '0000000000010000': 0.0001220703125, '0000000000010001': 0.0009765625, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0023193359375, '0000000000010101': 0.00048828125, '0000000000010110': 0.0003662109375, '0000000000010111': 0.0010986328125, '0000000000011000': 0.000244140625, '0000000000011001': 0.0008544921875, '0000000000011010': 0.00146484375, '0000000000011011': 0.0096435546875, '0000000000011100': 0.0001220703125, '0000000000011101': 0.0008544921875, '0000000000011110': 0.000244140625, '0000000000011111': 0.00146484375, '0000000000100000': 0.000732421875, '0000000000100001': 0.0048828125, '0000000000100010': 0.008056640625, '0000000000100011': 0.036865234375, '0000000000100100': 0.0010986328125, '0000000000100101': 0.0020751953125, '0000000000100110': 0.004150390625, '0000000000100111': 0.0079345703125, '0000000000101000': 0.0078125, '0000000000101001': 0.0390625, '0000000000101010': 0.0714111328125, '0000000000101011': 0.3502197265625, '0000000000101100': 0.0054931640625, '0000000000101101': 0.0244140625, '0000000000101110': 0.0245361328125, '0000000000101111': 0.0399169921875, '0000000000110000': 0.000244140625, '0000000000110001': 0.0013427734375, '0000000000110010': 0.0020751953125, '0000000000110011': 0.012451171875, '0000000000110100': 0.000732421875, '0000000000110101': 0.0013427734375, '0000000000110110': 0.00146484375, '0000000000110111': 0.0078125, '0000000000111000': 0.00048828125, '0000000000111001': 0.003173828125, '0000000000111010': 0.00537109375, '0000000000111011': 0.0247802734375, '0000000000111100': 0.000244140625, '0000000000111101': 0.001220703125, '0000000000111110': 0.00146484375, '0000000000111111': 0.0029296875, '0000000001001000': 0.0001220703125, '0000000001001011': 0.0006103515625, '0000000001001110': 0.000244140625, '0000000001001111': 0.0001220703125, '0000000001010010': 0.0001220703125, '0000000001011001': 0.0001220703125, '0000000001100010': 0.0001220703125, '0000000001100011': 0.0003662109375, '0000000001101000': 0.000244140625, '0000000001101001': 0.0009765625, '0000000001101010': 0.0009765625, '0000000001101011': 0.0047607421875, '0000000001101101': 0.0003662109375, '0000000001101110': 0.0003662109375, '0000000001101111': 0.0006103515625, '0000000001110111': 0.0001220703125, '0000000001111011': 0.0003662109375, '0000000010001011': 0.0001220703125, '0000000010001111': 0.0001220703125, '0000000010011011': 0.0001220703125, '0000000010100001': 0.0001220703125, '0000000010100011': 0.0003662109375, '0000000010100111': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010101001': 0.000244140625, '0000000010101010': 0.00048828125, '0000000010101011': 0.00244140625, '0000000010101101': 0.0001220703125, '0000000010101110': 0.0006103515625, '0000000010101111': 0.0001220703125, '0000000010110110': 0.0001220703125, '0000000010110111': 0.0001220703125, '0000000010111011': 0.0001220703125, '0000000100000010': 0.0001220703125, '0000000100000011': 0.000244140625, '0000000100001010': 0.000244140625, '0000000100001011': 0.0013427734375, '0000000100001101': 0.000244140625, '0000000100001110': 0.0001220703125, '0000000100001111': 0.0003662109375, '0000000100010011': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011011': 0.00048828125, '0000000100011110': 0.0001220703125, '0000000100100001': 0.0003662109375, '0000000100100010': 0.0001220703125, '0000000100100011': 0.001708984375, '0000000100100110': 0.0001220703125, '0000000100100111': 0.00048828125, '0000000100101000': 0.0001220703125, '0000000100101001': 0.00146484375, '0000000100101010': 0.0035400390625, '0000000100101011': 0.0123291015625, '0000000100101100': 0.0001220703125, '0000000100101101': 0.0006103515625, '0000000100101110': 0.0008544921875, '0000000100101111': 0.001708984375, '0000000100110001': 0.0001220703125, '0000000100110011': 0.000244140625, '0000000100110110': 0.0001220703125, '0000000100111001': 0.0003662109375, '0000000100111010': 0.0001220703125, '0000000100111011': 0.000732421875, '0000000100111101': 0.0001220703125, '0000000101100010': 0.0001220703125, '0000000110000011': 0.0001220703125, '0000000110001011': 0.0001220703125, '0000000110101011': 0.0003662109375, '0000001000000010': 0.0001220703125, '0000001000000011': 0.0006103515625, '0000001000000111': 0.0001220703125, '0000001000001001': 0.0008544921875, '0000001000001010': 0.0008544921875, '0000001000001011': 0.002685546875, '0000001000001101': 0.000244140625, '0000001000001110': 0.0003662109375, '0000001000001111': 0.000244140625, '0000001000010010': 0.0001220703125, '0000001000010011': 0.00048828125, '0000001000010100': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011001': 0.000244140625, '0000001000011010': 0.0001220703125, '0000001000011011': 0.0006103515625, '0000001000011101': 0.0003662109375, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0003662109375, '0000001000100001': 0.00048828125, '0000001000100010': 0.0003662109375, '0000001000100011': 0.002685546875, '0000001000100100': 0.0001220703125, '0000001000100101': 0.000244140625, '0000001000100110': 0.0003662109375, '0000001000100111': 0.0003662109375, '0000001000101000': 0.00048828125, '0000001000101001': 0.003173828125, '0000001000101010': 0.0045166015625, '0000001000101011': 0.029052734375, '0000001000101100': 0.0006103515625, '0000001000101101': 0.00146484375, '0000001000101110': 0.001220703125, '0000001000101111': 0.0029296875, '0000001000110010': 0.000244140625, '0000001000110011': 0.0010986328125, '0000001000110101': 0.000244140625, '0000001000110110': 0.000244140625, '0000001000110111': 0.0008544921875, '0000001000111000': 0.0001220703125, '0000001000111001': 0.000244140625, '0000001000111010': 0.0003662109375, '0000001000111011': 0.001953125, '0000001000111101': 0.000244140625, '0000001000111110': 0.0003662109375, '0000001000111111': 0.0003662109375, '0000001001001011': 0.00048828125, '0000001001101001': 0.000244140625, '0000001001101010': 0.0001220703125, '0000001001101011': 0.00048828125, '0000001001110011': 0.0001220703125, '0000001001111011': 0.0001220703125, '0000001010001100': 0.0001220703125, '0000001010101011': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100011011': 0.0001220703125, '0000001100100011': 0.0001220703125, '0000001100100111': 0.0001220703125, '0000001100101001': 0.000244140625, '0000001100101010': 0.0003662109375, '0000001100101011': 0.000732421875, '0000001100101101': 0.0001220703125, '0000001100101111': 0.0001220703125, '0000001100110111': 0.0001220703125, '0000001100111011': 0.000244140625, '0000010000001001': 0.0001220703125, '0000010000001010': 0.0003662109375, '0000010000001011': 0.0003662109375, '0000010000010111': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000100011': 0.0001220703125, '0000010000100111': 0.0001220703125, '0000010000101001': 0.0001220703125, '0000010000101010': 0.000732421875, '0000010000101011': 0.003662109375, '0000010000101101': 0.00048828125, '0000010000101110': 0.0001220703125, '0000010000101111': 0.000732421875, '0000010000110011': 0.0001220703125, '0000010000111011': 0.0001220703125, '0000010001101011': 0.0001220703125, '0000010001101110': 0.0001220703125, '0000010100101011': 0.0001220703125, '0000011000001011': 0.0001220703125, '0000011000100010': 0.0001220703125, '0000011000101110': 0.0001220703125, '0000011000111011': 0.0001220703125, '0000100000101001': 0.000244140625, '0000100000101010': 0.0001220703125, '0000100000101011': 0.0003662109375, '0000100000101100': 0.0001220703125, '0000100000101101': 0.0001220703125, '0000100000101110': 0.0001220703125, '0000100000111011': 0.000244140625, '0000100100101011': 0.000244140625, '0000101000110011': 0.0001220703125, '0000101000111011': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000000011': 0.00048828125, '0001000000000101': 0.0001220703125, '0001000000001001': 0.00048828125, '0001000000001010': 0.00048828125, '0001000000001011': 0.0023193359375, '0001000000001101': 0.0001220703125, '0001000000001110': 0.000244140625, '0001000000001111': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011010': 0.0001220703125, '0001000000011011': 0.0003662109375, '0001000000011111': 0.0001220703125, '0001000000100001': 0.000244140625, '0001000000100010': 0.000244140625, '0001000000100011': 0.0020751953125, '0001000000100100': 0.0001220703125, '0001000000100101': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000100111': 0.0003662109375, '0001000000101000': 0.00048828125, '0001000000101001': 0.0018310546875, '0001000000101010': 0.0032958984375, '0001000000101011': 0.0164794921875, '0001000000101100': 0.0003662109375, '0001000000101101': 0.0015869140625, '0001000000101110': 0.001708984375, '0001000000101111': 0.0009765625, '0001000000110011': 0.0001220703125, '0001000000110101': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000110111': 0.0006103515625, '0001000000111011': 0.0008544921875, '0001000000111110': 0.0001220703125, '0001000000111111': 0.0003662109375, '0001000001010011': 0.0001220703125, '0001000001101010': 0.0001220703125, '0001000001101011': 0.00048828125, '0001000001101111': 0.0001220703125, '0001000010001011': 0.0001220703125, '0001000010100010': 0.0001220703125, '0001000010100011': 0.0001220703125, '0001000010101001': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000100001011': 0.0001220703125, '0001000100010010': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001000100101011': 0.00048828125, '0001000100110111': 0.0001220703125, '0001001000000111': 0.0001220703125, '0001001000001011': 0.0003662109375, '0001001000100010': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000100111': 0.0001220703125, '0001001000101001': 0.0001220703125, '0001001000101010': 0.000244140625, '0001001000101011': 0.000732421875, '0001001000101110': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001001000110111': 0.0001220703125, '0001001000111010': 0.0001220703125, '0001001000111011': 0.0001220703125, '0001001100101010': 0.0001220703125, '0001001100101011': 0.0001220703125, '0001010000101001': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.000244140625, '0001010000101110': 0.0001220703125, '0001010100011011': 0.0001220703125, '0001100000101011': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001010': 0.0003662109375, '0010000000001011': 0.0003662109375, '0010000000001111': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000011101': 0.0001220703125, '0010000000100001': 0.0003662109375, '0010000000100010': 0.0003662109375, '0010000000100011': 0.0013427734375, '0010000000100110': 0.000244140625, '0010000000100111': 0.000244140625, '0010000000101001': 0.0003662109375, '0010000000101010': 0.0001220703125, '0010000000101011': 0.0037841796875, '0010000000101100': 0.0001220703125, '0010000000101101': 0.000244140625, '0010000000101110': 0.0003662109375, '0010000000110011': 0.000244140625, '0010000000111011': 0.00048828125, '0010000000111111': 0.0001220703125, '0010000001101011': 0.0001220703125, '0010000001101111': 0.0001220703125, '0010000001110011': 0.0001220703125, '0010000100001111': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000100010': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000101011': 0.000244140625, '0010001000101110': 0.0001220703125, '0011000000101011': 0.000244140625, '0011010001101110': 0.0001220703125, '0100000000000011': 0.0001220703125, '0100000000000110': 0.0001220703125, '0100000000100001': 0.0001220703125, '0100000000100011': 0.000244140625, '0100000000100110': 0.0001220703125, '0100000000100111': 0.0001220703125, '0100000000101001': 0.0001220703125, '0100000000101011': 0.0009765625, '0100000000101111': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000000110111': 0.0001220703125, '0100000000111011': 0.0001220703125, '0100000000111111': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000100011': 0.0001220703125, '0100001000101011': 0.000244140625, '0101000000101001': 0.000244140625, '1000000000001011': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000001111': 0.0003662109375, '1000000000010010': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100011': 0.00048828125, '1000000000101001': 0.000244140625, '1000000000101010': 0.0003662109375, '1000000000101011': 0.0013427734375, '1000000000101110': 0.0001220703125, '1000000000101111': 0.00048828125, '1000000000110010': 0.0001220703125, '1000000000111011': 0.0001220703125, '1000000000111110': 0.0001220703125, '1000000001101010': 0.0001220703125, '1000000001101011': 0.0001220703125, '1000000100101011': 0.0001220703125, '1000001000001011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=4_bit=0.txt <==
{'0000000000000000': 0.65283203125, '0000000000000001': 0.00341796875, '0000000000000010': 0.0157470703125, '0000000000000011': 0.0006103515625, '0000000000000100': 0.0245361328125, '0000000000000101': 0.0001220703125, '0000000000000110': 0.0096435546875, '0000000000000111': 0.000244140625, '0000000000001000': 0.0220947265625, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0025634765625, '0000000000001110': 0.0008544921875, '0000000000010000': 0.0447998046875, '0000000000010001': 0.00048828125, '0000000000010010': 0.0006103515625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0037841796875, '0000000000010110': 0.0001220703125, '0000000000011000': 0.01318359375, '0000000000011010': 0.0006103515625, '0000000000011100': 0.010498046875, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0147705078125, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0001220703125, '0000000000100100': 0.0008544921875, '0000000000101000': 0.000732421875, '0000000000101100': 0.0003662109375, '0000000000110000': 0.005859375, '0000000000110010': 0.000244140625, '0000000000110100': 0.000244140625, '0000000000110110': 0.0003662109375, '0000000000111000': 0.000732421875, '0000000001000000': 0.010009765625, '0000000001000010': 0.0003662109375, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.0006103515625, '0000000001010110': 0.0001220703125, '0000000001011000': 0.000244140625, '0000000001011100': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001100010': 0.0001220703125, '0000000010000000': 0.0035400390625, '0000000010000001': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010001110': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010011000': 0.0003662109375, '0000000100000000': 0.025146484375, '0000000100000001': 0.000244140625, '0000000100000010': 0.000732421875, '0000000100000100': 0.001220703125, '0000000100000110': 0.0001220703125, '0000000100001000': 0.0008544921875, '0000000100001100': 0.0003662109375, '0000000100010000': 0.0013427734375, '0000000100011000': 0.0003662109375, '0000000100011010': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100011101': 0.0001220703125, '0000000100100000': 0.0009765625, '0000000100110100': 0.0001220703125, '0000000101000000': 0.0006103515625, '0000000110000000': 0.0001220703125, '0000001000000000': 0.0479736328125, '0000001000000001': 0.0003662109375, '0000001000000010': 0.0015869140625, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0020751953125, '0000001000000110': 0.0003662109375, '0000001000001000': 0.0015869140625, '0000001000001100': 0.000244140625, '0000001000010000': 0.003662109375, '0000001000010100': 0.0003662109375, '0000001000011000': 0.001220703125, '0000001000011100': 0.000732421875, '0000001000100000': 0.00048828125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001000110010': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001000001': 0.0001220703125, '0000001001110000': 0.0001220703125, '0000001010000000': 0.0001220703125, '0000001010000010': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100000010': 0.000244140625, '0000001100010000': 0.00048828125, '0000001100011100': 0.0001220703125, '0000001100100000': 0.0001220703125, '0000001100111000': 0.0001220703125, '0000010000000000': 0.0096435546875, '0000010000000010': 0.000244140625, '0000010000000100': 0.000244140625, '0000010000001000': 0.00048828125, '0000010000010000': 0.0003662109375, '0000010000010100': 0.000244140625, '0000010000011000': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0003662109375, '0000010001000000': 0.0001220703125, '0000010001000100': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100010000': 0.0001220703125, '0000011000000000': 0.000732421875, '0000011000001000': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0009765625, '0000100000000110': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100010001000': 0.0001220703125, '0000101000000000': 0.000244140625, '0000110000010000': 0.0001220703125, '0000111000000000': 0.0001220703125, '0001000000000000': 0.0140380859375, '0001000000000001': 0.0001220703125, '0001000000000010': 0.0003662109375, '0001000000000100': 0.000732421875, '0001000000000110': 0.000244140625, '0001000000010000': 0.000732421875, '0001000000011000': 0.0003662109375, '0001000000011100': 0.0003662109375, '0001000000100000': 0.0003662109375, '0001000000110000': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000010000000': 0.0001220703125, '0001000100000000': 0.0010986328125, '0001000100010000': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001001000000000': 0.0013427734375, '0001001000010000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010100000000': 0.0001220703125, '0010000000000000': 0.0064697265625, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0006103515625, '0010000000001000': 0.00048828125, '0010000000001010': 0.0001220703125, '0010000000010000': 0.00048828125, '0010000000011000': 0.0001220703125, '0010000000100111': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000100000000': 0.0006103515625, '0010000100100000': 0.0001220703125, '0010001000000000': 0.00048828125, '0010010000000000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.0013427734375, '0100000000000010': 0.0001220703125, '0100000000000100': 0.0001220703125, '0100000000010000': 0.000244140625, '0100000001000000': 0.0001220703125, '0100000100000000': 0.0001220703125, '0100001000000000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0110000000001000': 0.0001220703125, '1000000000000000': 0.0018310546875, '1000000000000100': 0.000244140625, '1000000000001000': 0.0003662109375, '1000000000010000': 0.000244140625, '1000000000011000': 0.000244140625, '1000000100000000': 0.0003662109375, '1000001000000000': 0.0001220703125, '1100000000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=4_bit=1.txt <==
{'0000000000000000': 0.000244140625, '0000000000000001': 0.0008544921875, '0000000000000010': 0.0010986328125, '0000000000000011': 0.0064697265625, '0000000000000100': 0.000244140625, '0000000000000101': 0.0003662109375, '0000000000000110': 0.000732421875, '0000000000000111': 0.0009765625, '0000000000001000': 0.0013427734375, '0000000000001001': 0.0068359375, '0000000000001010': 0.009765625, '0000000000001011': 0.0531005859375, '0000000000001100': 0.000732421875, '0000000000001101': 0.004150390625, '0000000000001110': 0.004638671875, '0000000000001111': 0.005615234375, '0000000000010000': 0.000244140625, '0000000000010001': 0.000244140625, '0000000000010010': 0.00048828125, '0000000000010011': 0.0025634765625, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0003662109375, '0000000000010111': 0.001220703125, '0000000000011000': 0.0001220703125, '0000000000011001': 0.0009765625, '0000000000011010': 0.0029296875, '0000000000011011': 0.009033203125, '0000000000011100': 0.000244140625, '0000000000011101': 0.0006103515625, '0000000000011110': 0.0010986328125, '0000000000011111': 0.000732421875, '0000000000100000': 0.000244140625, '0000000000100001': 0.0042724609375, '0000000000100010': 0.0087890625, '0000000000100011': 0.039306640625, '0000000000100100': 0.0003662109375, '0000000000100101': 0.00390625, '0000000000100110': 0.00390625, '0000000000100111': 0.0084228515625, '0000000000101000': 0.0079345703125, '0000000000101001': 0.038818359375, '0000000000101010': 0.070556640625, '0000000000101011': 0.3670654296875, '0000000000101100': 0.006591796875, '0000000000101101': 0.0264892578125, '0000000000101110': 0.0302734375, '0000000000101111': 0.0421142578125, '0000000000110000': 0.00048828125, '0000000000110001': 0.00244140625, '0000000000110010': 0.00244140625, '0000000000110011': 0.0113525390625, '0000000000110101': 0.0009765625, '0000000000110110': 0.002197265625, '0000000000110111': 0.0091552734375, '0000000000111000': 0.0003662109375, '0000000000111001': 0.0029296875, '0000000000111010': 0.0035400390625, '0000000000111011': 0.0274658203125, '0000000000111101': 0.002685546875, '0000000000111110': 0.001220703125, '0000000000111111': 0.0023193359375, '0000000001000001': 0.0001220703125, '0000000001000011': 0.00048828125, '0000000001001010': 0.0001220703125, '0000000001001011': 0.00048828125, '0000000001001101': 0.0001220703125, '0000000001001110': 0.0001220703125, '0000000001001111': 0.0001220703125, '0000000001010111': 0.0001220703125, '0000000001011010': 0.0001220703125, '0000000001011011': 0.000244140625, '0000000001011101': 0.0001220703125, '0000000001100001': 0.0001220703125, '0000000001100010': 0.0003662109375, '0000000001100011': 0.000244140625, '0000000001100110': 0.0001220703125, '0000000001100111': 0.000244140625, '0000000001101000': 0.0001220703125, '0000000001101001': 0.0006103515625, '0000000001101010': 0.0009765625, '0000000001101011': 0.0042724609375, '0000000001101100': 0.000244140625, '0000000001101101': 0.0003662109375, '0000000001101110': 0.0001220703125, '0000000001101111': 0.00048828125, '0000000001110011': 0.0001220703125, '0000000001110110': 0.0001220703125, '0000000001111001': 0.0001220703125, '0000000001111010': 0.0001220703125, '0000000001111011': 0.000244140625, '0000000001111111': 0.0001220703125, '0000000010001010': 0.000244140625, '0000000010001011': 0.000244140625, '0000000010001111': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100011': 0.0003662109375, '0000000010101001': 0.0003662109375, '0000000010101010': 0.000244140625, '0000000010101011': 0.0013427734375, '0000000010101100': 0.0001220703125, '0000000010101101': 0.000244140625, '0000000010101110': 0.0001220703125, '0000000010101111': 0.000244140625, '0000000010110101': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000000100000011': 0.0001220703125, '0000000100000101': 0.000244140625, '0000000100001001': 0.000244140625, '0000000100001010': 0.0006103515625, '0000000100001011': 0.001953125, '0000000100001100': 0.0001220703125, '0000000100001101': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010001': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100010111': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100100001': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100100011': 0.0010986328125, '0000000100100101': 0.0001220703125, '0000000100100110': 0.000244140625, '0000000100100111': 0.000244140625, '0000000100101000': 0.0006103515625, '0000000100101001': 0.0013427734375, '0000000100101010': 0.0015869140625, '0000000100101011': 0.010986328125, '0000000100101100': 0.000244140625, '0000000100101101': 0.0015869140625, '0000000100101110': 0.0009765625, '0000000100101111': 0.001708984375, '0000000100110000': 0.0001220703125, '0000000100110100': 0.0001220703125, '0000000100110111': 0.0003662109375, '0000000100111010': 0.0001220703125, '0000000100111011': 0.00048828125, '0000000100111111': 0.0001220703125, '0000000101101011': 0.000244140625, '0000000110001011': 0.0001220703125, '0000001000000011': 0.0003662109375, '0000001000000111': 0.0001220703125, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0006103515625, '0000001000001011': 0.00341796875, '0000001000001100': 0.000244140625, '0000001000001101': 0.00048828125, '0000001000001111': 0.00048828125, '0000001000010001': 0.000244140625, '0000001000010010': 0.0001220703125, '0000001000010011': 0.0003662109375, '0000001000010110': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011001': 0.000244140625, '0000001000011010': 0.000244140625, '0000001000011011': 0.0008544921875, '0000001000011110': 0.000244140625, '0000001000011111': 0.0001220703125, '0000001000100001': 0.00048828125, '0000001000100010': 0.0010986328125, '0000001000100011': 0.00341796875, '0000001000100110': 0.0001220703125, '0000001000100111': 0.00048828125, '0000001000101000': 0.0008544921875, '0000001000101001': 0.0029296875, '0000001000101010': 0.00537109375, '0000001000101011': 0.0220947265625, '0000001000101100': 0.000244140625, '0000001000101101': 0.0020751953125, '0000001000101110': 0.0023193359375, '0000001000101111': 0.002197265625, '0000001000110010': 0.0001220703125, '0000001000110011': 0.0018310546875, '0000001000110101': 0.000244140625, '0000001000110110': 0.0001220703125, '0000001000110111': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001000111001': 0.0001220703125, '0000001000111010': 0.000244140625, '0000001000111011': 0.0015869140625, '0000001000111110': 0.000244140625, '0000001000111111': 0.000244140625, '0000001001010111': 0.0001220703125, '0000001001101010': 0.0001220703125, '0000001001101011': 0.0003662109375, '0000001010101011': 0.0001220703125, '0000001100100011': 0.000244140625, '0000001100101001': 0.000244140625, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0008544921875, '0000001100101111': 0.0001220703125, '0000001100110110': 0.0001220703125, '0000001100111111': 0.0001220703125, '0000001110101011': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000001011': 0.0003662109375, '0000010000001101': 0.0001220703125, '0000010000011011': 0.000244140625, '0000010000100001': 0.0001220703125, '0000010000100011': 0.0006103515625, '0000010000100101': 0.0001220703125, '0000010000100110': 0.0001220703125, '0000010000101001': 0.0003662109375, '0000010000101010': 0.00048828125, '0000010000101011': 0.001708984375, '0000010000101110': 0.0001220703125, '0000010000101111': 0.000244140625, '0000010000110111': 0.0001220703125, '0000010000111011': 0.000244140625, '0000010001110011': 0.0001220703125, '0000010100100011': 0.0001220703125, '0000011000100101': 0.0001220703125, '0000011000101110': 0.0001220703125, '0000011000101111': 0.0001220703125, '0000011001101001': 0.0001220703125, '0000100000001011': 0.00048828125, '0000100000101010': 0.0003662109375, '0000100000101011': 0.000732421875, '0000100000101111': 0.0003662109375, '0000100100101011': 0.0001220703125, '0000101000101001': 0.0001220703125, '0000101000101011': 0.0001220703125, '0001000000000011': 0.0001220703125, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0003662109375, '0001000000001011': 0.000732421875, '0001000000001100': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000011011': 0.0001220703125, '0001000000100010': 0.000244140625, '0001000000100011': 0.0010986328125, '0001000000100101': 0.0001220703125, '0001000000100111': 0.000244140625, '0001000000101000': 0.000244140625, '0001000000101001': 0.0009765625, '0001000000101010': 0.00146484375, '0001000000101011': 0.0081787109375, '0001000000101100': 0.000244140625, '0001000000101101': 0.000732421875, '0001000000101111': 0.0006103515625, '0001000000110011': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111001': 0.0001220703125, '0001000000111010': 0.0001220703125, '0001000000111011': 0.0008544921875, '0001000000111101': 0.000244140625, '0001000000111110': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000001101100': 0.0001220703125, '0001000010001011': 0.0001220703125, '0001000010001101': 0.0001220703125, '0001000100001011': 0.0001220703125, '0001000100101011': 0.0003662109375, '0001001000000011': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000011010': 0.0001220703125, '0001001000011011': 0.0001220703125, '0001001000101001': 0.0001220703125, '0001001000101011': 0.000732421875, '0001001000101111': 0.0001220703125, '0001001010111011': 0.0001220703125, '0010000000000001': 0.0001220703125, '0010000000000011': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000001011': 0.0008544921875, '0010000000001101': 0.000244140625, '0010000000010011': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000100010': 0.000244140625, '0010000000100011': 0.0015869140625, '0010000000100101': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000100111': 0.000244140625, '0010000000101000': 0.0001220703125, '0010000000101001': 0.000244140625, '0010000000101010': 0.001220703125, '0010000000101011': 0.004150390625, '0010000000101100': 0.0001220703125, '0010000000101101': 0.00048828125, '0010000000101110': 0.0001220703125, '0010000000101111': 0.0006103515625, '0010000000110101': 0.0001220703125, '0010000000110110': 0.0001220703125, '0010000000110111': 0.0001220703125, '0010000000111001': 0.0001220703125, '0010000000111010': 0.000244140625, '0010000000111011': 0.000244140625, '0010000001100001': 0.0001220703125, '0010000001101011': 0.000244140625, '0010000001101100': 0.0001220703125, '0010000001101110': 0.0001220703125, '0010000100001100': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000111100': 0.0001220703125, '0010001000111110': 0.0001220703125, '0010010000101011': 0.0001220703125, '0010010000110011': 0.0001220703125, '0011000000100011': 0.0001220703125, '0011000100011010': 0.0001220703125, '0100000000101010': 0.000244140625, '0100000000101011': 0.000732421875, '0100000000110010': 0.000244140625, '0100000000110011': 0.0001220703125, '0100000000110111': 0.0003662109375, '0100000000111011': 0.000244140625, '0100000100101001': 0.0001220703125, '0100000100101011': 0.0001220703125, '0100000100110010': 0.0001220703125, '0100001000101111': 0.0001220703125, '0101010000110011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.000244140625, '1000000000010011': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0001220703125, '1000000000101011': 0.00146484375, '1000000000101101': 0.0003662109375, '1000000000101111': 0.000732421875, '1000000000111011': 0.0001220703125, '1000000100101011': 0.000244140625, '1000001000001011': 0.0001220703125, '1000001000101011': 0.0001220703125, '1000010000101011': 0.0001220703125, '1001000000001011': 0.0001220703125, '1001000000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=5_bit=0.txt <==
{'0000000000000000': 0.6746826171875, '0000000000000001': 0.0032958984375, '0000000000000010': 0.015869140625, '0000000000000011': 0.0009765625, '0000000000000100': 0.0277099609375, '0000000000000110': 0.0091552734375, '0000000000000111': 0.000244140625, '0000000000001000': 0.0264892578125, '0000000000001001': 0.000244140625, '0000000000001010': 0.0006103515625, '0000000000001100': 0.002685546875, '0000000000001110': 0.0001220703125, '0000000000010000': 0.036376953125, '0000000000010001': 0.000244140625, '0000000000010010': 0.0006103515625, '0000000000010100': 0.001953125, '0000000000010110': 0.000732421875, '0000000000011000': 0.0115966796875, '0000000000011010': 0.00048828125, '0000000000011100': 0.0076904296875, '0000000000011110': 0.00048828125, '0000000000100000': 0.01318359375, '0000000000100010': 0.0001220703125, '0000000000100100': 0.0003662109375, '0000000000101000': 0.0009765625, '0000000000101100': 0.000244140625, '0000000000110000': 0.00732421875, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0008544921875, '0000000000111100': 0.000244140625, '0000000001000000': 0.0084228515625, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0001220703125, '0000000001000100': 0.000732421875, '0000000001000110': 0.0001220703125, '0000000001001000': 0.00048828125, '0000000001010000': 0.0008544921875, '0000000001011000': 0.0006103515625, '0000000001011100': 0.0001220703125, '0000000010000000': 0.003173828125, '0000000010000001': 0.0001220703125, '0000000010000010': 0.0001220703125, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010010000': 0.000244140625, '0000000010100000': 0.0001220703125, '0000000100000000': 0.025390625, '0000000100000001': 0.0001220703125, '0000000100000010': 0.000244140625, '0000000100000100': 0.001220703125, '0000000100000101': 0.0001220703125, '0000000100000110': 0.0001220703125, '0000000100001000': 0.000732421875, '0000000100001100': 0.000244140625, '0000000100010000': 0.000732421875, '0000000100011000': 0.000244140625, '0000000100011100': 0.0001220703125, '0000000100100000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000110000000': 0.0003662109375, '0000000111000000': 0.0001220703125, '0000001000000000': 0.0504150390625, '0000001000000001': 0.00048828125, '0000001000000010': 0.0010986328125, '0000001000000011': 0.000244140625, '0000001000000100': 0.00146484375, '0000001000000110': 0.0008544921875, '0000001000001000': 0.0015869140625, '0000001000001100': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.0015869140625, '0000001000011000': 0.0010986328125, '0000001000011100': 0.0003662109375, '0000001000100000': 0.0003662109375, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001000110100': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000010': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001010000000': 0.0006103515625, '0000001010010000': 0.0001220703125, '0000001100000000': 0.0008544921875, '0000001100000001': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.0062255859375, '0000010000000110': 0.000244140625, '0000010000001000': 0.0001220703125, '0000010000010000': 0.00048828125, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010000111000': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010100000000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0010986328125, '0000100000001000': 0.0001220703125, '0000100000001100': 0.0001220703125, '0000101000000000': 0.000244140625, '0000110000000000': 0.0001220703125, '0001000000000000': 0.01220703125, '0001000000000010': 0.000244140625, '0001000000000100': 0.0006103515625, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000010000': 0.000732421875, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.000244140625, '0001000000100000': 0.0003662109375, '0001000000110000': 0.0001220703125, '0001000100000000': 0.0001220703125, '0001001000000000': 0.000244140625, '0001010000000000': 0.000244140625, '0010000000000000': 0.0064697265625, '0010000000000010': 0.000244140625, '0010000000000100': 0.0006103515625, '0010000000001000': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000010000': 0.000732421875, '0010000000011000': 0.0003662109375, '0010000000011100': 0.0001220703125, '0010000000100000': 0.000244140625, '0010000000110000': 0.000244140625, '0010000010000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100000110': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000010000': 0.0001220703125, '0011000000000000': 0.0003662109375, '0011000100000000': 0.000244140625, '0100000000000000': 0.00146484375, '0100000000000100': 0.000244140625, '0100000000000110': 0.000244140625, '0100000000011100': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000010000000': 0.0001220703125, '1000000000000000': 0.002197265625, '1000000000000010': 0.000244140625, '1000000000000100': 0.000732421875, '1000000000001000': 0.0001220703125, '1000000000001100': 0.000244140625, '1000000000010000': 0.0001220703125, '1000000000011100': 0.000244140625, '1000000000100000': 0.000244140625, '1000000100000000': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000010000': 0.0001220703125, '1100000000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=5_bit=1.txt <==
{'0000000000000001': 0.0006103515625, '0000000000000010': 0.0013427734375, '0000000000000011': 0.0057373046875, '0000000000000101': 0.0003662109375, '0000000000000110': 0.0003662109375, '0000000000000111': 0.0013427734375, '0000000000001000': 0.001708984375, '0000000000001001': 0.0062255859375, '0000000000001010': 0.0118408203125, '0000000000001011': 0.0526123046875, '0000000000001100': 0.0008544921875, '0000000000001101': 0.003662109375, '0000000000001110': 0.0040283203125, '0000000000001111': 0.0040283203125, '0000000000010001': 0.0003662109375, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0020751953125, '0000000000010101': 0.00048828125, '0000000000010110': 0.000244140625, '0000000000010111': 0.0013427734375, '0000000000011001': 0.001953125, '0000000000011010': 0.0010986328125, '0000000000011011': 0.008056640625, '0000000000011101': 0.0010986328125, '0000000000011110': 0.0006103515625, '0000000000011111': 0.0013427734375, '0000000000100000': 0.0006103515625, '0000000000100001': 0.0030517578125, '0000000000100010': 0.0084228515625, '0000000000100011': 0.037109375, '0000000000100100': 0.0006103515625, '0000000000100101': 0.0037841796875, '0000000000100110': 0.0030517578125, '0000000000100111': 0.01025390625, '0000000000101000': 0.011962890625, '0000000000101001': 0.0419921875, '0000000000101010': 0.072998046875, '0000000000101011': 0.3743896484375, '0000000000101100': 0.006103515625, '0000000000101101': 0.0255126953125, '0000000000101110': 0.0252685546875, '0000000000101111': 0.039306640625, '0000000000110000': 0.0001220703125, '0000000000110001': 0.0029296875, '0000000000110010': 0.0020751953125, '0000000000110011': 0.0125732421875, '0000000000110101': 0.0015869140625, '0000000000110110': 0.001708984375, '0000000000110111': 0.009765625, '0000000000111000': 0.00048828125, '0000000000111001': 0.003173828125, '0000000000111010': 0.005859375, '0000000000111011': 0.0263671875, '0000000000111100': 0.0001220703125, '0000000000111101': 0.001708984375, '0000000000111110': 0.001220703125, '0000000000111111': 0.0032958984375, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001001011': 0.000732421875, '0000000001001100': 0.0001220703125, '0000000001011010': 0.0001220703125, '0000000001011011': 0.000244140625, '0000000001100001': 0.0001220703125, '0000000001100011': 0.000732421875, '0000000001100110': 0.0001220703125, '0000000001100111': 0.0001220703125, '0000000001101001': 0.0008544921875, '0000000001101010': 0.0009765625, '0000000001101011': 0.0045166015625, '0000000001101101': 0.00048828125, '0000000001101110': 0.0001220703125, '0000000001101111': 0.000732421875, '0000000001110011': 0.0001220703125, '0000000001110110': 0.0001220703125, '0000000001111011': 0.000244140625, '0000000010001001': 0.0001220703125, '0000000010001011': 0.0003662109375, '0000000010001111': 0.0001220703125, '0000000010011010': 0.0001220703125, '0000000010011011': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100111': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010101001': 0.00048828125, '0000000010101010': 0.0006103515625, '0000000010101011': 0.0020751953125, '0000000010101110': 0.000244140625, '0000000010101111': 0.00048828125, '0000000010111010': 0.0001220703125, '0000000010111011': 0.0003662109375, '0000000011110011': 0.0001220703125, '0000000100000010': 0.0001220703125, '0000000100000011': 0.0001220703125, '0000000100000111': 0.0001220703125, '0000000100001010': 0.000244140625, '0000000100001011': 0.001953125, '0000000100001110': 0.0003662109375, '0000000100011011': 0.000244140625, '0000000100011111': 0.0001220703125, '0000000100100010': 0.0003662109375, '0000000100100011': 0.001220703125, '0000000100100101': 0.0001220703125, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100101001': 0.0013427734375, '0000000100101010': 0.001708984375, '0000000100101011': 0.009521484375, '0000000100101100': 0.0001220703125, '0000000100101101': 0.0006103515625, '0000000100101110': 0.0003662109375, '0000000100101111': 0.0003662109375, '0000000100110011': 0.00048828125, '0000000100110101': 0.0001220703125, '0000000100110110': 0.0001220703125, '0000000100111001': 0.0001220703125, '0000000100111010': 0.0003662109375, '0000000100111011': 0.0003662109375, '0000000100111101': 0.0001220703125, '0000000100111110': 0.0001220703125, '0000000101101010': 0.0001220703125, '0000000101101011': 0.0001220703125, '0000000101101110': 0.0001220703125, '0000000101101111': 0.0001220703125, '0000000110101011': 0.0001220703125, '0000001000000001': 0.0001220703125, '0000001000000011': 0.00048828125, '0000001000001000': 0.000244140625, '0000001000001001': 0.00048828125, '0000001000001010': 0.00048828125, '0000001000001011': 0.0037841796875, '0000001000001100': 0.0001220703125, '0000001000001101': 0.0003662109375, '0000001000001110': 0.000244140625, '0000001000001111': 0.0001220703125, '0000001000010011': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011010': 0.000244140625, '0000001000011011': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000100010': 0.00048828125, '0000001000100011': 0.00341796875, '0000001000100101': 0.0001220703125, '0000001000100110': 0.000732421875, '0000001000100111': 0.000732421875, '0000001000101000': 0.000244140625, '0000001000101001': 0.0023193359375, '0000001000101010': 0.0050048828125, '0000001000101011': 0.0272216796875, '0000001000101100': 0.00048828125, '0000001000101101': 0.0023193359375, '0000001000101110': 0.001708984375, '0000001000101111': 0.002197265625, '0000001000110001': 0.000244140625, '0000001000110011': 0.0015869140625, '0000001000110110': 0.000244140625, '0000001000110111': 0.00048828125, '0000001000111001': 0.000244140625, '0000001000111010': 0.0003662109375, '0000001000111011': 0.0013427734375, '0000001000111110': 0.000244140625, '0000001000111111': 0.0001220703125, '0000001001000011': 0.0001220703125, '0000001001001011': 0.0001220703125, '0000001001101000': 0.0001220703125, '0000001001101011': 0.000244140625, '0000001001101110': 0.0001220703125, '0000001010001011': 0.0001220703125, '0000001010101100': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100100011': 0.0001220703125, '0000001100101010': 0.0001220703125, '0000001100101011': 0.0006103515625, '0000001100101111': 0.0001220703125, '0000001100111011': 0.0001220703125, '0000010000000001': 0.0001220703125, '0000010000001011': 0.0003662109375, '0000010000001111': 0.0001220703125, '0000010000010011': 0.000244140625, '0000010000011001': 0.0001220703125, '0000010000100011': 0.0001220703125, '0000010000100111': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000101001': 0.0003662109375, '0000010000101010': 0.000244140625, '0000010000101011': 0.001708984375, '0000010000101101': 0.0003662109375, '0000010000101110': 0.000244140625, '0000010000101111': 0.0003662109375, '0000010000110011': 0.000244140625, '0000010000110111': 0.0003662109375, '0000010000111010': 0.0001220703125, '0000010000111011': 0.0001220703125, '0000010000111101': 0.000244140625, '0000010000111111': 0.0001220703125, '0000010001101010': 0.0001220703125, '0000010010100011': 0.0001220703125, '0000010010101011': 0.000244140625, '0000010100011010': 0.0001220703125, '0000010100011011': 0.0001220703125, '0000011000001001': 0.0001220703125, '0000011000001011': 0.000244140625, '0000011000101010': 0.0001220703125, '0000011000101011': 0.0003662109375, '0000011000110110': 0.0001220703125, '0000011000111000': 0.0001220703125, '0000011100111011': 0.0001220703125, '0000100000001100': 0.0001220703125, '0000100000010011': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100000101011': 0.000732421875, '0000100000101111': 0.0001220703125, '0000100000111011': 0.0001220703125, '0000101000111011': 0.0001220703125, '0000101000111111': 0.0001220703125, '0001000000000011': 0.0001220703125, '0001000000001000': 0.0001220703125, '0001000000001001': 0.0001220703125, '0001000000001011': 0.0018310546875, '0001000000001110': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011011': 0.000244140625, '0001000000100010': 0.0003662109375, '0001000000100011': 0.0010986328125, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.0003662109375, '0001000000101010': 0.0013427734375, '0001000000101011': 0.0074462890625, '0001000000101100': 0.0001220703125, '0001000000101101': 0.0003662109375, '0001000000101110': 0.000244140625, '0001000000101111': 0.0013427734375, '0001000000110011': 0.0001220703125, '0001000000110111': 0.000244140625, '0001000000111001': 0.000244140625, '0001000000111010': 0.000244140625, '0001000000111011': 0.0003662109375, '0001000001101011': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000010101101': 0.0001220703125, '0001000100011011': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001000100110011': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000101011': 0.000732421875, '0001001000101111': 0.0001220703125, '0001001000110111': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001011010100001': 0.0001220703125, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000011': 0.0003662109375, '0010000000000100': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000001011': 0.00048828125, '0010000000011010': 0.0001220703125, '0010000000011011': 0.0003662109375, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0003662109375, '0010000000100010': 0.0001220703125, '0010000000100011': 0.0009765625, '0010000000100110': 0.0003662109375, '0010000000100111': 0.0001220703125, '0010000000101000': 0.0003662109375, '0010000000101001': 0.0001220703125, '0010000000101010': 0.0008544921875, '0010000000101011': 0.0042724609375, '0010000000101101': 0.000244140625, '0010000000101110': 0.0003662109375, '0010000000101111': 0.0003662109375, '0010000000110010': 0.0001220703125, '0010000000110011': 0.0003662109375, '0010000000110110': 0.0001220703125, '0010000000110111': 0.000244140625, '0010000000111001': 0.0001220703125, '0010000000111011': 0.000244140625, '0010000001100011': 0.0001220703125, '0010000100101011': 0.000244140625, '0010001000100011': 0.000244140625, '0010001000100111': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001000101011': 0.000244140625, '0010001100001011': 0.0001220703125, '0010010000101011': 0.0001220703125, '0011000000101011': 0.0003662109375, '0100000000001011': 0.000244140625, '0100000000100010': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000101001': 0.0001220703125, '0100000000101011': 0.0008544921875, '0100000000101111': 0.000244140625, '0100000000110011': 0.000244140625, '0100000000111011': 0.0001220703125, '0100000000111111': 0.0001220703125, '0100000001101011': 0.0001220703125, '0100001000101011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011011': 0.000244140625, '1000000000101001': 0.000244140625, '1000000000101010': 0.0003662109375, '1000000000101011': 0.00146484375, '1000000000101111': 0.00048828125, '1000000000111011': 0.000244140625, '1000000100110011': 0.0001220703125, '1000000100111011': 0.0001220703125, '1000001000010011': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001000101011': 0.0001220703125, '1000001000101101': 0.0001220703125, '1010000000101011': 0.0001220703125, '1100000000101011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=6_bit=0.txt <==
{'0000000000000000': 0.665771484375, '0000000000000001': 0.0030517578125, '0000000000000010': 0.015625, '0000000000000011': 0.001220703125, '0000000000000100': 0.0260009765625, '0000000000000101': 0.0001220703125, '0000000000000110': 0.0081787109375, '0000000000000111': 0.0001220703125, '0000000000001000': 0.023681640625, '0000000000001001': 0.0001220703125, '0000000000001010': 0.000732421875, '0000000000001011': 0.000244140625, '0000000000001100': 0.0015869140625, '0000000000001110': 0.0003662109375, '0000000000010000': 0.041015625, '0000000000010001': 0.0001220703125, '0000000000010010': 0.0010986328125, '0000000000010100': 0.00341796875, '0000000000010110': 0.0003662109375, '0000000000011000': 0.011474609375, '0000000000011010': 0.0001220703125, '0000000000011100': 0.0072021484375, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000100000': 0.0142822265625, '0000000000100010': 0.000732421875, '0000000000100100': 0.0006103515625, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101100': 0.000244140625, '0000000000110000': 0.00732421875, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0003662109375, '0000000000110100': 0.000244140625, '0000000000111000': 0.000732421875, '0000000000111100': 0.0003662109375, '0000000001000000': 0.0076904296875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.0003662109375, '0000000001001000': 0.0006103515625, '0000000001010000': 0.000732421875, '0000000001010100': 0.0001220703125, '0000000001010110': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.005126953125, '0000000010000010': 0.0001220703125, '0000000010000100': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.000244140625, '0000000010010010': 0.0001220703125, '0000000010111000': 0.0001220703125, '0000000100000000': 0.0233154296875, '0000000100000001': 0.000244140625, '0000000100000010': 0.000244140625, '0000000100000100': 0.0010986328125, '0000000100000110': 0.00048828125, '0000000100001000': 0.0015869140625, '0000000100010000': 0.0013427734375, '0000000100010100': 0.000244140625, '0000000100011000': 0.0003662109375, '0000000100011100': 0.00048828125, '0000000100100000': 0.0008544921875, '0000000100101000': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000100110110': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000101001000': 0.0001220703125, '0000000110000000': 0.000244140625, '0000001000000000': 0.0438232421875, '0000001000000010': 0.001220703125, '0000001000000100': 0.0020751953125, '0000001000000110': 0.0003662109375, '0000001000001000': 0.0018310546875, '0000001000001100': 0.0001220703125, '0000001000010000': 0.00244140625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000011000': 0.00048828125, '0000001000011100': 0.0003662109375, '0000001000100000': 0.0013427734375, '0000001000110000': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000100': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0001220703125, '0000001010100000': 0.0001220703125, '0000001100000000': 0.0015869140625, '0000001100000100': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100011000': 0.000244140625, '0000010000000000': 0.0089111328125, '0000010000000010': 0.000244140625, '0000010000000100': 0.0003662109375, '0000010000010000': 0.0003662109375, '0000010000011000': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010001000010': 0.0001220703125, '0000010100000000': 0.000244140625, '0000010100000100': 0.0001220703125, '0000011000000000': 0.000732421875, '0000011000010000': 0.0001220703125, '0000100000000000': 0.0006103515625, '0000100000001000': 0.0001220703125, '0001000000000000': 0.0179443359375, '0001000000000010': 0.000244140625, '0001000000000100': 0.0009765625, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0006103515625, '0001000000010000': 0.00048828125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.0003662109375, '0001000000110000': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0001220703125, '0001000100000000': 0.0006103515625, '0001000100010100': 0.0001220703125, '0001001000000000': 0.0018310546875, '0001001000000010': 0.0001220703125, '0001001000010100': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001010000000000': 0.000244140625, '0001010000001000': 0.0001220703125, '0010000000000000': 0.007568359375, '0010000000000010': 0.000244140625, '0010000000000100': 0.0003662109375, '0010000000000110': 0.000244140625, '0010000000001000': 0.000244140625, '0010000000010000': 0.000732421875, '0010000000010100': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000100000': 0.000244140625, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010011000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100000001': 0.0001220703125, '0010001000000000': 0.0008544921875, '0010001000000100': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010001010000000': 0.0001220703125, '0010010000010000': 0.0001220703125, '0011000000000000': 0.00048828125, '0100000000000000': 0.0015869140625, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100000100000000': 0.000244140625, '0100000100000010': 0.0001220703125, '0100001000000000': 0.000244140625, '0100001000001000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0110000001000000': 0.0001220703125, '1000000000000000': 0.00146484375, '1000000000000100': 0.0003662109375, '1000000000010000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000001000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=6_bit=1.txt <==
{'0000000000000001': 0.0006103515625, '0000000000000010': 0.0015869140625, '0000000000000011': 0.005615234375, '0000000000000100': 0.0001220703125, '0000000000000101': 0.0001220703125, '0000000000000110': 0.00048828125, '0000000000000111': 0.0023193359375, '0000000000001000': 0.0008544921875, '0000000000001001': 0.0068359375, '0000000000001010': 0.0098876953125, '0000000000001011': 0.05712890625, '0000000000001100': 0.0006103515625, '0000000000001101': 0.0040283203125, '0000000000001110': 0.00439453125, '0000000000001111': 0.006591796875, '0000000000010000': 0.0001220703125, '0000000000010001': 0.0003662109375, '0000000000010010': 0.0006103515625, '0000000000010011': 0.002197265625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0008544921875, '0000000000010111': 0.0020751953125, '0000000000011001': 0.001220703125, '0000000000011010': 0.00146484375, '0000000000011011': 0.0115966796875, '0000000000011100': 0.0001220703125, '0000000000011101': 0.0010986328125, '0000000000011110': 0.0008544921875, '0000000000011111': 0.0010986328125, '0000000000100000': 0.0008544921875, '0000000000100001': 0.0052490234375, '0000000000100010': 0.007080078125, '0000000000100011': 0.0362548828125, '0000000000100100': 0.000732421875, '0000000000100101': 0.0037841796875, '0000000000100110': 0.00390625, '0000000000100111': 0.0057373046875, '0000000000101000': 0.0068359375, '0000000000101001': 0.040283203125, '0000000000101010': 0.07568359375, '0000000000101011': 0.3583984375, '0000000000101100': 0.00634765625, '0000000000101101': 0.0245361328125, '0000000000101110': 0.028076171875, '0000000000101111': 0.0389404296875, '0000000000110000': 0.00048828125, '0000000000110001': 0.001708984375, '0000000000110010': 0.003173828125, '0000000000110011': 0.0118408203125, '0000000000110100': 0.000732421875, '0000000000110101': 0.00244140625, '0000000000110110': 0.0018310546875, '0000000000110111': 0.0089111328125, '0000000000111000': 0.0006103515625, '0000000000111001': 0.0035400390625, '0000000000111010': 0.0047607421875, '0000000000111011': 0.0225830078125, '0000000000111100': 0.0001220703125, '0000000000111101': 0.0023193359375, '0000000000111110': 0.001220703125, '0000000000111111': 0.0025634765625, '0000000001000011': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001001010': 0.0001220703125, '0000000001001011': 0.00048828125, '0000000001011011': 0.000244140625, '0000000001100010': 0.000244140625, '0000000001100011': 0.0008544921875, '0000000001100111': 0.0001220703125, '0000000001101000': 0.0001220703125, '0000000001101001': 0.0009765625, '0000000001101010': 0.0013427734375, '0000000001101011': 0.005126953125, '0000000001101110': 0.000244140625, '0000000001101111': 0.0003662109375, '0000000001110011': 0.000244140625, '0000000001110111': 0.0001220703125, '0000000001111000': 0.0001220703125, '0000000001111011': 0.000244140625, '0000000010001001': 0.0001220703125, '0000000010001011': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010100011': 0.0003662109375, '0000000010101001': 0.000244140625, '0000000010101010': 0.0001220703125, '0000000010101011': 0.00146484375, '0000000010101100': 0.0001220703125, '0000000010110011': 0.0001220703125, '0000000010110100': 0.0001220703125, '0000000010110110': 0.000244140625, '0000000010111010': 0.0001220703125, '0000000100000011': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0001220703125, '0000000100001010': 0.0003662109375, '0000000100001011': 0.001708984375, '0000000100001101': 0.0001220703125, '0000000100001111': 0.000244140625, '0000000100010101': 0.0001220703125, '0000000100011011': 0.000732421875, '0000000100011110': 0.0001220703125, '0000000100100000': 0.0001220703125, '0000000100100001': 0.0001220703125, '0000000100100010': 0.000244140625, '0000000100100011': 0.0013427734375, '0000000100100101': 0.000244140625, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0003662109375, '0000000100101000': 0.0001220703125, '0000000100101001': 0.001220703125, '0000000100101010': 0.0023193359375, '0000000100101011': 0.01220703125, '0000000100101101': 0.0010986328125, '0000000100101110': 0.001220703125, '0000000100101111': 0.0020751953125, '0000000100110010': 0.0003662109375, '0000000100110011': 0.000244140625, '0000000100110111': 0.000244140625, '0000000100111000': 0.0001220703125, '0000000100111001': 0.0003662109375, '0000000100111010': 0.00048828125, '0000000100111011': 0.000732421875, '0000000100111111': 0.0001220703125, '0000000101001010': 0.0001220703125, '0000000101100111': 0.000244140625, '0000000101101010': 0.0001220703125, '0000000101101011': 0.00048828125, '0000000110101011': 0.000244140625, '0000001000000001': 0.0001220703125, '0000001000000010': 0.0001220703125, '0000001000000011': 0.000732421875, '0000001000001000': 0.0001220703125, '0000001000001001': 0.000244140625, '0000001000001010': 0.00146484375, '0000001000001011': 0.0042724609375, '0000001000001100': 0.0001220703125, '0000001000001110': 0.0001220703125, '0000001000001111': 0.0003662109375, '0000001000010011': 0.0001220703125, '0000001000010111': 0.000244140625, '0000001000011000': 0.0001220703125, '0000001000011011': 0.0010986328125, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0001220703125, '0000001000100001': 0.0001220703125, '0000001000100010': 0.0006103515625, '0000001000100011': 0.0020751953125, '0000001000100101': 0.00048828125, '0000001000100110': 0.000244140625, '0000001000100111': 0.0008544921875, '0000001000101000': 0.00146484375, '0000001000101001': 0.0029296875, '0000001000101010': 0.00439453125, '0000001000101011': 0.0252685546875, '0000001000101100': 0.0001220703125, '0000001000101101': 0.001220703125, '0000001000101110': 0.00146484375, '0000001000101111': 0.0015869140625, '0000001000110001': 0.0001220703125, '0000001000110010': 0.0001220703125, '0000001000110011': 0.0010986328125, '0000001000110101': 0.0001220703125, '0000001000110110': 0.000244140625, '0000001000110111': 0.0006103515625, '0000001000111001': 0.000244140625, '0000001000111010': 0.000244140625, '0000001000111011': 0.0009765625, '0000001000111101': 0.0001220703125, '0000001000111111': 0.0001220703125, '0000001001001011': 0.0001220703125, '0000001001010011': 0.0001220703125, '0000001001101001': 0.0001220703125, '0000001001101011': 0.0003662109375, '0000001001111011': 0.0001220703125, '0000001010101011': 0.0001220703125, '0000001010111011': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100100110': 0.0001220703125, '0000001100101010': 0.000244140625, '0000001100101011': 0.0009765625, '0000001100101110': 0.0001220703125, '0000001100101111': 0.000244140625, '0000010000000011': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001011': 0.000244140625, '0000010000001110': 0.0001220703125, '0000010000011111': 0.0001220703125, '0000010000100011': 0.0003662109375, '0000010000101001': 0.000244140625, '0000010000101010': 0.0003662109375, '0000010000101011': 0.0029296875, '0000010000101100': 0.0001220703125, '0000010000101110': 0.0003662109375, '0000010000101111': 0.0001220703125, '0000010000110011': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000010000111011': 0.00048828125, '0000010000111111': 0.000244140625, '0000010100101011': 0.0001220703125, '0000011000101010': 0.000244140625, '0000011000101011': 0.0003662109375, '0000011000110111': 0.0001220703125, '0000011000111111': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000100011': 0.000244140625, '0000100000101001': 0.000244140625, '0000100000101010': 0.000244140625, '0000100000101011': 0.0006103515625, '0000100000101101': 0.0001220703125, '0001000000000011': 0.000244140625, '0001000000000111': 0.000244140625, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001011': 0.001953125, '0001000000001101': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000010011': 0.0001220703125, '0001000000011010': 0.000244140625, '0001000000011011': 0.0003662109375, '0001000000100001': 0.0001220703125, '0001000000100010': 0.000244140625, '0001000000100011': 0.001220703125, '0001000000100101': 0.0001220703125, '0001000000100110': 0.000244140625, '0001000000100111': 0.00048828125, '0001000000101000': 0.000244140625, '0001000000101001': 0.001220703125, '0001000000101010': 0.0020751953125, '0001000000101011': 0.0106201171875, '0001000000101100': 0.000244140625, '0001000000101101': 0.0009765625, '0001000000101110': 0.000732421875, '0001000000101111': 0.0010986328125, '0001000000110011': 0.0003662109375, '0001000000110110': 0.000244140625, '0001000000110111': 0.000244140625, '0001000000111011': 0.0009765625, '0001000000111110': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000001001011': 0.0001220703125, '0001000001001110': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000100000011': 0.0001220703125, '0001000100011011': 0.0001220703125, '0001000100101010': 0.0003662109375, '0001000100101011': 0.0003662109375, '0001000100101110': 0.0001220703125, '0001000100111011': 0.000244140625, '0001001000010110': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101011': 0.0009765625, '0001001000101111': 0.0001220703125, '0001001000110011': 0.0001220703125, '0001001000111011': 0.0001220703125, '0001001000111101': 0.0001220703125, '0001001010101011': 0.0001220703125, '0001011000101011': 0.0001220703125, '0001100000101011': 0.000244140625, '0010000000000001': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000000111': 0.000244140625, '0010000000001001': 0.0001220703125, '0010000000001011': 0.0006103515625, '0010000000001101': 0.0001220703125, '0010000000001111': 0.000244140625, '0010000000011011': 0.000244140625, '0010000000100001': 0.0003662109375, '0010000000100010': 0.0006103515625, '0010000000100011': 0.001220703125, '0010000000100101': 0.0001220703125, '0010000000100111': 0.000244140625, '0010000000101001': 0.0001220703125, '0010000000101010': 0.0008544921875, '0010000000101011': 0.0040283203125, '0010000000101101': 0.000244140625, '0010000000101110': 0.00048828125, '0010000000110001': 0.0001220703125, '0010000000110010': 0.0001220703125, '0010000000110011': 0.00048828125, '0010000000110110': 0.0001220703125, '0010000000110111': 0.0001220703125, '0010000000111011': 0.000244140625, '0010000100100011': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000100010': 0.0001220703125, '0010001000101011': 0.0001220703125, '0011000000100011': 0.000244140625, '0011000000101010': 0.000244140625, '0011000000101011': 0.0003662109375, '0011000000101100': 0.0001220703125, '0011000000111011': 0.0001220703125, '0100000000001111': 0.0001220703125, '0100000000101001': 0.000244140625, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0008544921875, '0100000000101101': 0.0001220703125, '0100000000101110': 0.0001220703125, '0100000000101111': 0.000244140625, '0100000000110010': 0.0001220703125, '0100000000110011': 0.000244140625, '0100000000111010': 0.0001220703125, '0100000001001011': 0.0001220703125, '0101000000111111': 0.0001220703125, '0101000010110011': 0.0001220703125, '0101001000101011': 0.0001220703125, '1000000000000111': 0.0001220703125, '1000000000001010': 0.000244140625, '1000000000001101': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000100111': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000000101011': 0.001220703125, '1000000000101110': 0.0001220703125, '1000000000101111': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000000110011': 0.000244140625, '1000000000111011': 0.000244140625, '1000000000111111': 0.0001220703125, '1000000001101111': 0.0001220703125, '1000000010000101': 0.0001220703125, '1000001000001101': 0.0001220703125, '1000001000101011': 0.000244140625, '1000001000110111': 0.0001220703125, '1001000000001111': 0.0001220703125, '1001000000111000': 0.0001220703125, '1010000000100011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=7_bit=0.txt <==
{'0000000000000000': 0.66015625, '0000000000000001': 0.003662109375, '0000000000000010': 0.0172119140625, '0000000000000011': 0.0009765625, '0000000000000100': 0.0216064453125, '0000000000000110': 0.0079345703125, '0000000000000111': 0.0001220703125, '0000000000001000': 0.02685546875, '0000000000001001': 0.0001220703125, '0000000000001010': 0.000244140625, '0000000000001100': 0.00244140625, '0000000000001110': 0.000732421875, '0000000000010000': 0.038818359375, '0000000000010010': 0.000732421875, '0000000000010100': 0.0028076171875, '0000000000010110': 0.0003662109375, '0000000000011000': 0.01171875, '0000000000011010': 0.0003662109375, '0000000000011100': 0.0096435546875, '0000000000011110': 0.0003662109375, '0000000000100000': 0.0140380859375, '0000000000100001': 0.000244140625, '0000000000100010': 0.0001220703125, '0000000000100100': 0.0009765625, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101100': 0.0006103515625, '0000000000110000': 0.00732421875, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0006103515625, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000001000000': 0.0113525390625, '0000000001000010': 0.000244140625, '0000000001000100': 0.0003662109375, '0000000001000110': 0.000244140625, '0000000001001000': 0.000244140625, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0006103515625, '0000000001010001': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001110000': 0.000244140625, '0000000010000000': 0.00439453125, '0000000010000010': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010001101': 0.0001220703125, '0000000010010000': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000100000000': 0.018798828125, '0000000100000010': 0.000244140625, '0000000100000100': 0.0006103515625, '0000000100000110': 0.00048828125, '0000000100001000': 0.0006103515625, '0000000100001100': 0.000244140625, '0000000100010000': 0.0015869140625, '0000000100010110': 0.0001220703125, '0000000100011000': 0.00048828125, '0000000100011100': 0.000244140625, '0000000100011110': 0.0001220703125, '0000000100100000': 0.0006103515625, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101000000': 0.00048828125, '0000000101000100': 0.0001220703125, '0000000101100000': 0.0001220703125, '0000000110000000': 0.0001220703125, '0000001000000000': 0.0479736328125, '0000001000000001': 0.00048828125, '0000001000000010': 0.0013427734375, '0000001000000100': 0.0020751953125, '0000001000000110': 0.0013427734375, '0000001000001000': 0.0015869140625, '0000001000001100': 0.0001220703125, '0000001000010000': 0.0035400390625, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000011000': 0.0008544921875, '0000001000011100': 0.0001220703125, '0000001000100000': 0.001953125, '0000001000100100': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001000110100': 0.0001220703125, '0000001001000000': 0.0008544921875, '0000001001010000': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001100000000': 0.0013427734375, '0000001100000010': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100110110': 0.0001220703125, '0000010000000000': 0.006103515625, '0000010000000001': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000101': 0.0001220703125, '0000010000010000': 0.0010986328125, '0000010000010100': 0.0001220703125, '0000010000011100': 0.000244140625, '0000010000100000': 0.000244140625, '0000010000110000': 0.0001220703125, '0000010001000000': 0.00048828125, '0000010001000100': 0.0001220703125, '0000010100000000': 0.00048828125, '0000011000000000': 0.000732421875, '0000011000011000': 0.0001220703125, '0000100000000000': 0.0010986328125, '0000100000000100': 0.0001220703125, '0000100000000110': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000101000000010': 0.0001220703125, '0000101000000100': 0.000244140625, '0001000000000000': 0.0177001953125, '0001000000000001': 0.0001220703125, '0001000000000010': 0.00048828125, '0001000000000100': 0.000244140625, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0010986328125, '0001000000010000': 0.0006103515625, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.0001220703125, '0001000000100000': 0.00048828125, '0001000000110000': 0.0001220703125, '0001000001000000': 0.0003662109375, '0001000001011000': 0.0001220703125, '0001000010000000': 0.0001220703125, '0001000010110000': 0.0001220703125, '0001000100000000': 0.0008544921875, '0001000100010000': 0.0001220703125, '0001001000000000': 0.001708984375, '0001001000001000': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001011000000000': 0.0001220703125, '0010000000000000': 0.0067138671875, '0010000000000010': 0.0001220703125, '0010000000000100': 0.000244140625, '0010000000001000': 0.0006103515625, '0010000000010000': 0.000732421875, '0010000000011010': 0.0001220703125, '0010000000100000': 0.000244140625, '0010000001000000': 0.000244140625, '0010000100000000': 0.000244140625, '0010000100000110': 0.0001220703125, '0010001000000000': 0.00146484375, '0010001000001100': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000011100': 0.0001220703125, '0011000000000000': 0.000244140625, '0100000000000000': 0.0010986328125, '0100000000001000': 0.0001220703125, '0100000000010000': 0.000244140625, '0100000000011000': 0.0003662109375, '0100000000011100': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100001000000000': 0.000244140625, '1000000000000000': 0.00244140625, '1000000000000001': 0.000244140625, '1000000000000100': 0.0001220703125, '1000000000001000': 0.000244140625, '1000000000001010': 0.0001220703125, '1000000000011100': 0.0003662109375, '1000000000100000': 0.000244140625, '1000000000110000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001100000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000100000000': 0.000244140625, '1001000000000000': 0.0001220703125, '1010001000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=7_bit=1.txt <==
{'0000000000000001': 0.0008544921875, '0000000000000010': 0.001220703125, '0000000000000011': 0.004638671875, '0000000000000101': 0.0013427734375, '0000000000000110': 0.000732421875, '0000000000000111': 0.0009765625, '0000000000001000': 0.0008544921875, '0000000000001001': 0.006591796875, '0000000000001010': 0.0091552734375, '0000000000001011': 0.0526123046875, '0000000000001100': 0.0003662109375, '0000000000001101': 0.0032958984375, '0000000000001110': 0.0042724609375, '0000000000001111': 0.00439453125, '0000000000010001': 0.000244140625, '0000000000010011': 0.0020751953125, '0000000000010100': 0.0001220703125, '0000000000010101': 0.00048828125, '0000000000010110': 0.000244140625, '0000000000010111': 0.00146484375, '0000000000011000': 0.000244140625, '0000000000011001': 0.001708984375, '0000000000011010': 0.0008544921875, '0000000000011011': 0.0118408203125, '0000000000011101': 0.00048828125, '0000000000011110': 0.0013427734375, '0000000000011111': 0.0015869140625, '0000000000100000': 0.0009765625, '0000000000100001': 0.0037841796875, '0000000000100010': 0.0074462890625, '0000000000100011': 0.037353515625, '0000000000100100': 0.0008544921875, '0000000000100101': 0.0029296875, '0000000000100110': 0.0029296875, '0000000000100111': 0.0089111328125, '0000000000101000': 0.008544921875, '0000000000101001': 0.04150390625, '0000000000101010': 0.0787353515625, '0000000000101011': 0.3614501953125, '0000000000101100': 0.00634765625, '0000000000101101': 0.023681640625, '0000000000101110': 0.0279541015625, '0000000000101111': 0.03955078125, '0000000000110000': 0.0001220703125, '0000000000110001': 0.001953125, '0000000000110010': 0.0030517578125, '0000000000110011': 0.0103759765625, '0000000000110101': 0.0008544921875, '0000000000110110': 0.002197265625, '0000000000110111': 0.00927734375, '0000000000111000': 0.0009765625, '0000000000111001': 0.0028076171875, '0000000000111010': 0.0048828125, '0000000000111011': 0.020751953125, '0000000000111100': 0.0001220703125, '0000000000111101': 0.0023193359375, '0000000000111110': 0.0020751953125, '0000000000111111': 0.002197265625, '0000000001000010': 0.0001220703125, '0000000001001001': 0.0003662109375, '0000000001001010': 0.0001220703125, '0000000001001011': 0.0015869140625, '0000000001001111': 0.0001220703125, '0000000001010000': 0.0001220703125, '0000000001010011': 0.000244140625, '0000000001100001': 0.000244140625, '0000000001100010': 0.0001220703125, '0000000001100011': 0.0008544921875, '0000000001100111': 0.0001220703125, '0000000001101000': 0.0001220703125, '0000000001101001': 0.000244140625, '0000000001101010': 0.001708984375, '0000000001101011': 0.0048828125, '0000000001101100': 0.0001220703125, '0000000001101101': 0.000244140625, '0000000001101110': 0.0003662109375, '0000000001101111': 0.0008544921875, '0000000001110001': 0.000244140625, '0000000001110011': 0.000244140625, '0000000001110110': 0.0001220703125, '0000000001110111': 0.0001220703125, '0000000001111010': 0.000244140625, '0000000001111011': 0.0001220703125, '0000000001111111': 0.0001220703125, '0000000010001011': 0.0009765625, '0000000010011011': 0.0001220703125, '0000000010011101': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010100011': 0.000244140625, '0000000010101001': 0.00048828125, '0000000010101010': 0.0003662109375, '0000000010101011': 0.002197265625, '0000000010101100': 0.0001220703125, '0000000010101101': 0.0001220703125, '0000000010101110': 0.000244140625, '0000000010101111': 0.000244140625, '0000000010111011': 0.000244140625, '0000000011110111': 0.0001220703125, '0000000100000110': 0.0001220703125, '0000000100001001': 0.000244140625, '0000000100001010': 0.000244140625, '0000000100001011': 0.001220703125, '0000000100001101': 0.0001220703125, '0000000100001110': 0.0003662109375, '0000000100001111': 0.000244140625, '0000000100010011': 0.0001220703125, '0000000100010101': 0.0001220703125, '0000000100010111': 0.0001220703125, '0000000100011011': 0.0001220703125, '0000000100011101': 0.0001220703125, '0000000100100001': 0.000244140625, '0000000100100010': 0.0001220703125, '0000000100100011': 0.0013427734375, '0000000100100101': 0.0001220703125, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0001220703125, '0000000100101000': 0.00048828125, '0000000100101001': 0.0013427734375, '0000000100101010': 0.0025634765625, '0000000100101011': 0.0115966796875, '0000000100101100': 0.0001220703125, '0000000100101101': 0.0010986328125, '0000000100101110': 0.0008544921875, '0000000100101111': 0.001708984375, '0000000100110001': 0.0001220703125, '0000000100110011': 0.0003662109375, '0000000100110101': 0.0001220703125, '0000000100110111': 0.0003662109375, '0000000100111001': 0.0001220703125, '0000000100111010': 0.0001220703125, '0000000100111011': 0.0010986328125, '0000000100111101': 0.0001220703125, '0000000101000111': 0.0001220703125, '0000000101100011': 0.000244140625, '0000000101101011': 0.0001220703125, '0000000110101011': 0.000244140625, '0000000110101111': 0.0001220703125, '0000001000000010': 0.0001220703125, '0000001000000011': 0.00048828125, '0000001000001000': 0.000244140625, '0000001000001001': 0.000732421875, '0000001000001010': 0.0006103515625, '0000001000001011': 0.0029296875, '0000001000001100': 0.0001220703125, '0000001000001101': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000001111': 0.0003662109375, '0000001000010011': 0.000244140625, '0000001000010111': 0.0001220703125, '0000001000011001': 0.0001220703125, '0000001000011011': 0.0006103515625, '0000001000011111': 0.000244140625, '0000001000100001': 0.000244140625, '0000001000100010': 0.000732421875, '0000001000100011': 0.00244140625, '0000001000100101': 0.0001220703125, '0000001000100110': 0.000732421875, '0000001000100111': 0.0009765625, '0000001000101000': 0.000732421875, '0000001000101001': 0.001953125, '0000001000101010': 0.00634765625, '0000001000101011': 0.0238037109375, '0000001000101100': 0.0008544921875, '0000001000101101': 0.0023193359375, '0000001000101110': 0.0023193359375, '0000001000101111': 0.00244140625, '0000001000110001': 0.0001220703125, '0000001000110010': 0.0001220703125, '0000001000110011': 0.0006103515625, '0000001000110101': 0.0001220703125, '0000001000110110': 0.000244140625, '0000001000110111': 0.0003662109375, '0000001000111001': 0.0003662109375, '0000001000111010': 0.0001220703125, '0000001000111011': 0.001708984375, '0000001000111100': 0.0001220703125, '0000001000111110': 0.0001220703125, '0000001000111111': 0.0001220703125, '0000001001100011': 0.0001220703125, '0000001001101011': 0.00048828125, '0000001001111010': 0.0001220703125, '0000001001111011': 0.0001220703125, '0000001010001011': 0.0001220703125, '0000001010001111': 0.0001220703125, '0000001010100011': 0.0001220703125, '0000001010101011': 0.000244140625, '0000001100001011': 0.000244140625, '0000001100011010': 0.0001220703125, '0000001100100011': 0.0001220703125, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0006103515625, '0000001100111011': 0.0001220703125, '0000001101101011': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001001': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001011': 0.0003662109375, '0000010000001101': 0.0001220703125, '0000010000001110': 0.000244140625, '0000010000011011': 0.0001220703125, '0000010000100011': 0.00048828125, '0000010000100101': 0.0001220703125, '0000010000101001': 0.0006103515625, '0000010000101010': 0.0003662109375, '0000010000101011': 0.00390625, '0000010000101100': 0.0001220703125, '0000010000101101': 0.0001220703125, '0000010000101110': 0.000244140625, '0000010000101111': 0.0003662109375, '0000010000110011': 0.0001220703125, '0000010000110101': 0.0001220703125, '0000010000111011': 0.000244140625, '0000010000111111': 0.000244140625, '0000010001101011': 0.0001220703125, '0000010100001000': 0.0001220703125, '0000011000100001': 0.0001220703125, '0000011000101001': 0.0001220703125, '0000011000101011': 0.0006103515625, '0000100000001011': 0.0003662109375, '0000100000001111': 0.0001220703125, '0000100000101001': 0.0001220703125, '0000100000101010': 0.00048828125, '0000100000101011': 0.000732421875, '0000100000101101': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100000110011': 0.0001220703125, '0000100000111010': 0.0001220703125, '0000101000101011': 0.0001220703125, '0001000000000001': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0001220703125, '0001000000000110': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001000': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001011': 0.00146484375, '0001000000001101': 0.000732421875, '0001000000001110': 0.0001220703125, '0001000000001111': 0.000244140625, '0001000000011011': 0.00048828125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.0010986328125, '0001000000100101': 0.0001220703125, '0001000000100111': 0.00048828125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.00146484375, '0001000000101010': 0.0013427734375, '0001000000101011': 0.009765625, '0001000000101100': 0.0001220703125, '0001000000101101': 0.001220703125, '0001000000101110': 0.0008544921875, '0001000000101111': 0.000732421875, '0001000000110010': 0.0001220703125, '0001000000110011': 0.0003662109375, '0001000000110101': 0.0001220703125, '0001000000110111': 0.000244140625, '0001000000111001': 0.0001220703125, '0001000000111010': 0.0001220703125, '0001000000111011': 0.00048828125, '0001000000111100': 0.0001220703125, '0001000000111110': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000001101010': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000010011111': 0.0001220703125, '0001000100100011': 0.0001220703125, '0001000100101000': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101011': 0.0006103515625, '0001001000001100': 0.0001220703125, '0001001000001101': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000100111': 0.0001220703125, '0001001000101011': 0.000732421875, '0001001000101101': 0.000244140625, '0001001000101110': 0.0001220703125, '0001001000111011': 0.0001220703125, '0001010000101011': 0.0001220703125, '0001010100001001': 0.0001220703125, '0001010100101011': 0.0001220703125, '0010000000000011': 0.000244140625, '0010000000001010': 0.0001220703125, '0010000000001011': 0.0006103515625, '0010000000001111': 0.0001220703125, '0010000000011111': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.000732421875, '0010000000100011': 0.00146484375, '0010000000100101': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000100111': 0.000244140625, '0010000000101001': 0.0006103515625, '0010000000101010': 0.0008544921875, '0010000000101011': 0.0037841796875, '0010000000101110': 0.00048828125, '0010000000101111': 0.0003662109375, '0010000000110001': 0.0001220703125, '0010000000110011': 0.0003662109375, '0010000000111010': 0.000244140625, '0010000000111011': 0.000244140625, '0010000000111100': 0.0001220703125, '0010000000111101': 0.0001220703125, '0010000001100011': 0.0001220703125, '0010000001101011': 0.000244140625, '0010000100001011': 0.0001220703125, '0010000100100011': 0.000244140625, '0010000100101010': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010000100110011': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000100011': 0.000244140625, '0010001000100101': 0.0001220703125, '0010001000101011': 0.00048828125, '0010001000101101': 0.000244140625, '0010001000111011': 0.000244140625, '0010001000111111': 0.0001220703125, '0010001001101010': 0.0001220703125, '0010010000101001': 0.0001220703125, '0011000000001011': 0.0001220703125, '0011000000100011': 0.0001220703125, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000100011': 0.000244140625, '0100000000101000': 0.0001220703125, '0100000000101010': 0.0003662109375, '0100000000101011': 0.00146484375, '0100000000110011': 0.000244140625, '0100000000110111': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000100011011': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100010000101011': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000100010': 0.000244140625, '1000000000100111': 0.0001220703125, '1000000000101001': 0.000244140625, '1000000000101010': 0.0001220703125, '1000000000101011': 0.001708984375, '1000000000101101': 0.0001220703125, '1000000000101111': 0.000244140625, '1000000000111001': 0.0001220703125, '1000000000111011': 0.0003662109375, '1000000100101011': 0.0001220703125, '1000001000101011': 0.0001220703125, '1001000001101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=8_bit=0.txt <==
{'0000000000000000': 0.66748046875, '0000000000000001': 0.0029296875, '0000000000000010': 0.0167236328125, '0000000000000011': 0.000244140625, '0000000000000100': 0.0233154296875, '0000000000000101': 0.0003662109375, '0000000000000110': 0.007080078125, '0000000000001000': 0.0257568359375, '0000000000001001': 0.000244140625, '0000000000001010': 0.0008544921875, '0000000000001011': 0.0001220703125, '0000000000001100': 0.002197265625, '0000000000001110': 0.000244140625, '0000000000010000': 0.0400390625, '0000000000010001': 0.0001220703125, '0000000000010010': 0.000732421875, '0000000000010100': 0.00341796875, '0000000000010110': 0.000732421875, '0000000000011000': 0.0126953125, '0000000000011001': 0.0001220703125, '0000000000011100': 0.0081787109375, '0000000000011110': 0.0003662109375, '0000000000100000': 0.015380859375, '0000000000100100': 0.000244140625, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0015869140625, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0079345703125, '0000000000110010': 0.000244140625, '0000000000110011': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000111000': 0.0003662109375, '0000000000111100': 0.0001220703125, '0000000001000000': 0.00830078125, '0000000001000100': 0.000732421875, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001010000': 0.0008544921875, '0000000001011010': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.00048828125, '0000000001110100': 0.0001220703125, '0000000001111000': 0.0001220703125, '0000000010000000': 0.004638671875, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010010000': 0.00048828125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010101000': 0.0001220703125, '0000000100000000': 0.022705078125, '0000000100000001': 0.000244140625, '0000000100000010': 0.0003662109375, '0000000100000100': 0.0006103515625, '0000000100001000': 0.0008544921875, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010010': 0.000244140625, '0000000100011000': 0.0003662109375, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0001220703125, '0000000100100000': 0.00048828125, '0000000100101100': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000101000100': 0.0001220703125, '0000000101010000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.0457763671875, '0000001000000001': 0.0006103515625, '0000001000000010': 0.00048828125, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0013427734375, '0000001000000110': 0.0003662109375, '0000001000000111': 0.0001220703125, '0000001000001000': 0.002197265625, '0000001000001100': 0.0001220703125, '0000001000001110': 0.000244140625, '0000001000010000': 0.0029296875, '0000001000010010': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000010110': 0.0001220703125, '0000001000011000': 0.00048828125, '0000001000011010': 0.0001220703125, '0000001000011100': 0.000732421875, '0000001000100000': 0.000732421875, '0000001000100010': 0.0001220703125, '0000001000100100': 0.000244140625, '0000001000110000': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000244140625, '0000001001000100': 0.0001220703125, '0000001001011000': 0.0001220703125, '0000001010000000': 0.000244140625, '0000001010100000': 0.0001220703125, '0000001100000000': 0.00146484375, '0000001100000001': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.00537109375, '0000010000000001': 0.0001220703125, '0000010000000010': 0.000244140625, '0000010000000100': 0.0003662109375, '0000010000001000': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000011000': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000011000000001': 0.0001220703125, '0000100000000000': 0.0020751953125, '0000100000000100': 0.0001220703125, '0000100000000110': 0.0001220703125, '0000101000000000': 0.000244140625, '0001000000000000': 0.0189208984375, '0001000000000010': 0.00048828125, '0001000000000100': 0.0003662109375, '0001000000000110': 0.00048828125, '0001000000001000': 0.0006103515625, '0001000000001010': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000010000': 0.0009765625, '0001000000010010': 0.000244140625, '0001000000010100': 0.0001220703125, '0001000000011000': 0.000244140625, '0001000000011100': 0.000244140625, '0001000000100000': 0.00048828125, '0001000000110000': 0.000244140625, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0006103515625, '0001000100000010': 0.0001220703125, '0001000100001100': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000101010000': 0.0001220703125, '0001001000000000': 0.0010986328125, '0001001000010000': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100001000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000010000': 0.0001220703125, '0010000000000000': 0.0050048828125, '0010000000000100': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000011000': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000101100': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000001100000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100110000': 0.000244140625, '0010000110000000': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0100000000000000': 0.00244140625, '0100000000001000': 0.000244140625, '0100000000010000': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100001000000000': 0.0003662109375, '0100010000000000': 0.0001220703125, '0101000000000000': 0.0001220703125, '1000000000000000': 0.002197265625, '1000000000000010': 0.0001220703125, '1000000000010000': 0.00048828125, '1000000000011100': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000001000000000': 0.000244140625, '1001000000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=8_bit=1.txt <==
{'0000000000000001': 0.000732421875, '0000000000000010': 0.0009765625, '0000000000000011': 0.0048828125, '0000000000000100': 0.0001220703125, '0000000000000101': 0.0006103515625, '0000000000000110': 0.0006103515625, '0000000000000111': 0.001708984375, '0000000000001000': 0.00048828125, '0000000000001001': 0.0067138671875, '0000000000001010': 0.0103759765625, '0000000000001011': 0.048828125, '0000000000001100': 0.0009765625, '0000000000001101': 0.0030517578125, '0000000000001110': 0.0029296875, '0000000000001111': 0.0042724609375, '0000000000010000': 0.0001220703125, '0000000000010001': 0.000244140625, '0000000000010010': 0.0001220703125, '0000000000010011': 0.0023193359375, '0000000000010101': 0.0001220703125, '0000000000010110': 0.000244140625, '0000000000010111': 0.001220703125, '0000000000011000': 0.000244140625, '0000000000011001': 0.0015869140625, '0000000000011010': 0.0015869140625, '0000000000011011': 0.0089111328125, '0000000000011100': 0.0001220703125, '0000000000011101': 0.0008544921875, '0000000000011110': 0.0006103515625, '0000000000011111': 0.0006103515625, '0000000000100000': 0.0003662109375, '0000000000100001': 0.004150390625, '0000000000100010': 0.0072021484375, '0000000000100011': 0.0335693359375, '0000000000100100': 0.00048828125, '0000000000100101': 0.0037841796875, '0000000000100110': 0.0042724609375, '0000000000100111': 0.0106201171875, '0000000000101000': 0.0072021484375, '0000000000101001': 0.0478515625, '0000000000101010': 0.071533203125, '0000000000101011': 0.3621826171875, '0000000000101100': 0.006591796875, '0000000000101101': 0.0247802734375, '0000000000101110': 0.0255126953125, '0000000000101111': 0.0379638671875, '0000000000110000': 0.0003662109375, '0000000000110001': 0.0020751953125, '0000000000110010': 0.002197265625, '0000000000110011': 0.0120849609375, '0000000000110100': 0.00048828125, '0000000000110101': 0.001220703125, '0000000000110110': 0.0023193359375, '0000000000110111': 0.008056640625, '0000000000111000': 0.0008544921875, '0000000000111001': 0.0035400390625, '0000000000111010': 0.0048828125, '0000000000111011': 0.0240478515625, '0000000000111100': 0.00048828125, '0000000000111101': 0.001953125, '0000000000111110': 0.0018310546875, '0000000000111111': 0.0018310546875, '0000000001000011': 0.000244140625, '0000000001000101': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001001010': 0.0003662109375, '0000000001001011': 0.0013427734375, '0000000001011011': 0.000244140625, '0000000001100011': 0.0001220703125, '0000000001101000': 0.0001220703125, '0000000001101001': 0.0001220703125, '0000000001101010': 0.0010986328125, '0000000001101011': 0.0072021484375, '0000000001101101': 0.000244140625, '0000000001101110': 0.0003662109375, '0000000001101111': 0.0003662109375, '0000000001110011': 0.000244140625, '0000000001111011': 0.000244140625, '0000000001111110': 0.0001220703125, '0000000010001011': 0.0001220703125, '0000000010001111': 0.0001220703125, '0000000010010011': 0.0001220703125, '0000000010010111': 0.0001220703125, '0000000010011101': 0.0001220703125, '0000000010100001': 0.0001220703125, '0000000010100011': 0.00048828125, '0000000010101000': 0.000244140625, '0000000010101001': 0.0001220703125, '0000000010101010': 0.0008544921875, '0000000010101011': 0.0030517578125, '0000000010101101': 0.0001220703125, '0000000010101110': 0.0006103515625, '0000000010101111': 0.00048828125, '0000000010110011': 0.0001220703125, '0000000010110111': 0.000244140625, '0000000010111000': 0.0001220703125, '0000000010111011': 0.000244140625, '0000000010111110': 0.0001220703125, '0000000011001111': 0.0001220703125, '0000000100000011': 0.0001220703125, '0000000100000110': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001001': 0.0001220703125, '0000000100001010': 0.000244140625, '0000000100001011': 0.00146484375, '0000000100001101': 0.000244140625, '0000000100001110': 0.000244140625, '0000000100001111': 0.0001220703125, '0000000100010011': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011011': 0.0003662109375, '0000000100100001': 0.0001220703125, '0000000100100010': 0.000244140625, '0000000100100011': 0.001220703125, '0000000100100101': 0.0001220703125, '0000000100100111': 0.000244140625, '0000000100101000': 0.00048828125, '0000000100101001': 0.0015869140625, '0000000100101010': 0.002197265625, '0000000100101011': 0.0135498046875, '0000000100101100': 0.0001220703125, '0000000100101101': 0.00048828125, '0000000100101110': 0.00048828125, '0000000100101111': 0.0013427734375, '0000000100110001': 0.0001220703125, '0000000100110011': 0.0008544921875, '0000000100110101': 0.0001220703125, '0000000100110110': 0.0001220703125, '0000000100110111': 0.0001220703125, '0000000100111010': 0.0001220703125, '0000000100111011': 0.0013427734375, '0000000100111101': 0.0001220703125, '0000000100111111': 0.0001220703125, '0000000101011011': 0.0001220703125, '0000000101100011': 0.0001220703125, '0000000101101011': 0.000244140625, '0000000110101011': 0.0003662109375, '0000001000000010': 0.0001220703125, '0000001000000011': 0.000244140625, '0000001000000111': 0.000244140625, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0006103515625, '0000001000001011': 0.002685546875, '0000001000001100': 0.000244140625, '0000001000001101': 0.0001220703125, '0000001000001110': 0.0001220703125, '0000001000001111': 0.000732421875, '0000001000010110': 0.0001220703125, '0000001000010111': 0.0003662109375, '0000001000011001': 0.0001220703125, '0000001000011011': 0.000244140625, '0000001000011111': 0.0001220703125, '0000001000100000': 0.000244140625, '0000001000100001': 0.0006103515625, '0000001000100010': 0.0006103515625, '0000001000100011': 0.0030517578125, '0000001000100101': 0.0006103515625, '0000001000100111': 0.000732421875, '0000001000101000': 0.00146484375, '0000001000101001': 0.0032958984375, '0000001000101010': 0.0052490234375, '0000001000101011': 0.0264892578125, '0000001000101100': 0.00048828125, '0000001000101101': 0.0018310546875, '0000001000101110': 0.0023193359375, '0000001000101111': 0.0015869140625, '0000001000110000': 0.0001220703125, '0000001000110010': 0.0003662109375, '0000001000110011': 0.00048828125, '0000001000110101': 0.0001220703125, '0000001000110111': 0.000244140625, '0000001000111001': 0.0003662109375, '0000001000111010': 0.0006103515625, '0000001000111011': 0.001708984375, '0000001000111101': 0.0001220703125, '0000001000111110': 0.0001220703125, '0000001000111111': 0.000244140625, '0000001001001011': 0.0001220703125, '0000001001101011': 0.0001220703125, '0000001001101101': 0.0001220703125, '0000001001111011': 0.0001220703125, '0000001010001011': 0.0001220703125, '0000001010101010': 0.000244140625, '0000001010101011': 0.00048828125, '0000001010101111': 0.000244140625, '0000001010110111': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100001010': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100001111': 0.000244140625, '0000001100011011': 0.0001220703125, '0000001100100011': 0.0003662109375, '0000001100101001': 0.0001220703125, '0000001100101011': 0.00048828125, '0000001100101111': 0.0001220703125, '0000001100110011': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001110': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000010010': 0.0001220703125, '0000010000011011': 0.0003662109375, '0000010000100010': 0.000244140625, '0000010000101000': 0.0001220703125, '0000010000101001': 0.0006103515625, '0000010000101010': 0.0008544921875, '0000010000101011': 0.0048828125, '0000010000101100': 0.0001220703125, '0000010000101101': 0.00048828125, '0000010000101110': 0.0003662109375, '0000010000101111': 0.0001220703125, '0000010000110011': 0.0001220703125, '0000010000110111': 0.0003662109375, '0000010000111011': 0.0003662109375, '0000010000111111': 0.0001220703125, '0000010001011111': 0.0001220703125, '0000010001100011': 0.0001220703125, '0000010001101011': 0.0001220703125, '0000010100101011': 0.000244140625, '0000010100101110': 0.0001220703125, '0000010100101111': 0.0001220703125, '0000011000101011': 0.00048828125, '0000011000101101': 0.0001220703125, '0000011000110110': 0.0001220703125, '0000011000111010': 0.0001220703125, '0000011000111011': 0.0001220703125, '0000100000001001': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000101011': 0.0015869140625, '0001000000000001': 0.0001220703125, '0001000000000100': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001001': 0.000244140625, '0001000000001010': 0.00048828125, '0001000000001011': 0.0009765625, '0001000000001101': 0.0003662109375, '0001000000001110': 0.000244140625, '0001000000001111': 0.0003662109375, '0001000000010001': 0.0001220703125, '0001000000010011': 0.0001220703125, '0001000000011010': 0.000244140625, '0001000000011011': 0.0003662109375, '0001000000100001': 0.000244140625, '0001000000100010': 0.000244140625, '0001000000100011': 0.001220703125, '0001000000100111': 0.00048828125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.0018310546875, '0001000000101010': 0.002197265625, '0001000000101011': 0.0108642578125, '0001000000101100': 0.0003662109375, '0001000000101101': 0.0009765625, '0001000000101110': 0.0008544921875, '0001000000101111': 0.0008544921875, '0001000000110011': 0.000244140625, '0001000000110110': 0.000244140625, '0001000000110111': 0.00048828125, '0001000000111000': 0.0001220703125, '0001000000111001': 0.000244140625, '0001000000111010': 0.0001220703125, '0001000000111011': 0.0009765625, '0001000000111111': 0.0001220703125, '0001000001001010': 0.0001220703125, '0001000001001011': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000100000011': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101011': 0.00048828125, '0001001000001011': 0.0001220703125, '0001001000100111': 0.0001220703125, '0001001000101011': 0.0003662109375, '0001001000101110': 0.000244140625, '0001001000110110': 0.0001220703125, '0001001000111001': 0.0001220703125, '0001001001101011': 0.0001220703125, '0001010000101110': 0.0001220703125, '0001011000001001': 0.0001220703125, '0001011000101010': 0.0001220703125, '0010000000000011': 0.00048828125, '0010000000001001': 0.0001220703125, '0010000000001010': 0.000244140625, '0010000000001011': 0.0006103515625, '0010000000001110': 0.000244140625, '0010000000011010': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000100001': 0.0001220703125, '0010000000100010': 0.000244140625, '0010000000100011': 0.00146484375, '0010000000100101': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000100111': 0.0003662109375, '0010000000101000': 0.0001220703125, '0010000000101001': 0.00048828125, '0010000000101010': 0.001220703125, '0010000000101011': 0.0030517578125, '0010000000101100': 0.000244140625, '0010000000101101': 0.000244140625, '0010000000101110': 0.000244140625, '0010000000101111': 0.0003662109375, '0010000000110001': 0.0001220703125, '0010000000110010': 0.000244140625, '0010000000110111': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000000111011': 0.00048828125, '0010000000111101': 0.0001220703125, '0010000000111110': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010000001101011': 0.0001220703125, '0010000010100011': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010000100101111': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000100110': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001000101011': 0.000244140625, '0010001000110001': 0.0001220703125, '0010001100101011': 0.0001220703125, '0010010000101001': 0.0001220703125, '0010010000101010': 0.0001220703125, '0011000000001010': 0.0001220703125, '0011000000101011': 0.0001220703125, '0011000000111011': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001011': 0.000244140625, '0100000000100011': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101001': 0.000244140625, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0009765625, '0100000000101110': 0.0001220703125, '0100000000110010': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000000111110': 0.0001220703125, '0100000110101011': 0.0001220703125, '0100001000101010': 0.0001220703125, '0100001000111011': 0.0001220703125, '0100001000111111': 0.0001220703125, '0100010000111110': 0.0001220703125, '0101000000101011': 0.0001220703125, '0110000000001011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000100111': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000101011': 0.0018310546875, '1000000000101100': 0.0001220703125, '1000000000101110': 0.000244140625, '1000000000111100': 0.0001220703125, '1000001000101011': 0.0001220703125, '1000001000101101': 0.0001220703125, '1000001000101111': 0.0001220703125, '1010000000100011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=9_bit=0.txt <==
{'0000000000000000': 0.652099609375, '0000000000000001': 0.0050048828125, '0000000000000010': 0.0191650390625, '0000000000000011': 0.000732421875, '0000000000000100': 0.0242919921875, '0000000000000110': 0.0062255859375, '0000000000001000': 0.0260009765625, '0000000000001001': 0.000244140625, '0000000000001010': 0.000244140625, '0000000000001100': 0.00244140625, '0000000000001110': 0.0003662109375, '0000000000010000': 0.0411376953125, '0000000000010001': 0.0003662109375, '0000000000010010': 0.0006103515625, '0000000000010100': 0.001953125, '0000000000010110': 0.0003662109375, '0000000000011000': 0.011474609375, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0091552734375, '0000000000011110': 0.0003662109375, '0000000000100000': 0.0125732421875, '0000000000100010': 0.0003662109375, '0000000000100100': 0.000244140625, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0008544921875, '0000000000101100': 0.000244140625, '0000000000110000': 0.0054931640625, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110110': 0.0003662109375, '0000000000111000': 0.000244140625, '0000000000111100': 0.000244140625, '0000000001000000': 0.0113525390625, '0000000001000010': 0.0001220703125, '0000000001000100': 0.000244140625, '0000000001000110': 0.00048828125, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0009765625, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000001110010': 0.0001220703125, '0000000010000000': 0.00537109375, '0000000010000010': 0.0006103515625, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.000244140625, '0000000010010100': 0.0001220703125, '0000000010011000': 0.00048828125, '0000000010100000': 0.000244140625, '0000000100000000': 0.018798828125, '0000000100000001': 0.0001220703125, '0000000100000010': 0.0003662109375, '0000000100000100': 0.0006103515625, '0000000100000110': 0.000244140625, '0000000100001000': 0.000732421875, '0000000100001010': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0003662109375, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000100100100': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000110000000': 0.000244140625, '0000000110000001': 0.0001220703125, '0000001000000000': 0.051513671875, '0000001000000010': 0.001220703125, '0000001000000100': 0.001708984375, '0000001000000110': 0.0006103515625, '0000001000001000': 0.00146484375, '0000001000001001': 0.0001220703125, '0000001000001110': 0.0001220703125, '0000001000010000': 0.00439453125, '0000001000010100': 0.000244140625, '0000001000011000': 0.000732421875, '0000001000011100': 0.00048828125, '0000001000100000': 0.0010986328125, '0000001000100100': 0.000244140625, '0000001000110000': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001000100': 0.0001220703125, '0000001001011000': 0.0001220703125, '0000001010000000': 0.000244140625, '0000001100000000': 0.0015869140625, '0000001100001100': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.0052490234375, '0000010000000100': 0.0003662109375, '0000010000000110': 0.000244140625, '0000010000001000': 0.000244140625, '0000010000010000': 0.0003662109375, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000100100': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000011000000000': 0.0003662109375, '0000011001010000': 0.0001220703125, '0000100000000000': 0.0015869140625, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000010000': 0.000244140625, '0000100100000000': 0.0001220703125, '0001000000000000': 0.0198974609375, '0001000000000001': 0.0003662109375, '0001000000000010': 0.000244140625, '0001000000000100': 0.00048828125, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0010986328125, '0001000000001011': 0.0001220703125, '0001000000010000': 0.00146484375, '0001000000011000': 0.0003662109375, '0001000000011100': 0.000244140625, '0001000000100000': 0.0006103515625, '0001000000100010': 0.0001220703125, '0001000000110000': 0.0003662109375, '0001000000111100': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000010000000': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0001220703125, '0001000100000001': 0.0001220703125, '0001001000000000': 0.0015869140625, '0001001000010000': 0.000244140625, '0001001100100000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001011000000110': 0.0001220703125, '0010000000000000': 0.0111083984375, '0010000000000010': 0.000244140625, '0010000000000100': 0.0003662109375, '0010000000001000': 0.0006103515625, '0010000000001100': 0.0001220703125, '0010000000010000': 0.000732421875, '0010000000011000': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000001000000': 0.0003662109375, '0010000100000000': 0.0003662109375, '0010000100000100': 0.0001220703125, '0010001000000000': 0.0009765625, '0010001000011100': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010001001000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.00244140625, '0100000000010000': 0.000244140625, '0100000000011000': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000100010000': 0.0001220703125, '1000000000000000': 0.0023193359375, '1000000000000010': 0.0001220703125, '1000000000000100': 0.0003662109375, '1000000000000110': 0.0001220703125, '1000000000001000': 0.000244140625, '1000000000011100': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001011100': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000010000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=3_run=9_bit=1.txt <==
{'0000000000000001': 0.000244140625, '0000000000000010': 0.0015869140625, '0000000000000011': 0.003662109375, '0000000000000101': 0.0006103515625, '0000000000000110': 0.000732421875, '0000000000000111': 0.0010986328125, '0000000000001000': 0.001708984375, '0000000000001001': 0.0059814453125, '0000000000001010': 0.0111083984375, '0000000000001011': 0.0521240234375, '0000000000001100': 0.0009765625, '0000000000001101': 0.0029296875, '0000000000001110': 0.0040283203125, '0000000000001111': 0.005859375, '0000000000010001': 0.00048828125, '0000000000010010': 0.000732421875, '0000000000010011': 0.0013427734375, '0000000000010101': 0.00048828125, '0000000000010110': 0.0003662109375, '0000000000010111': 0.0009765625, '0000000000011000': 0.0001220703125, '0000000000011001': 0.001220703125, '0000000000011010': 0.00244140625, '0000000000011011': 0.009765625, '0000000000011101': 0.0009765625, '0000000000011110': 0.00048828125, '0000000000011111': 0.001220703125, '0000000000100000': 0.000732421875, '0000000000100001': 0.0062255859375, '0000000000100010': 0.0096435546875, '0000000000100011': 0.0341796875, '0000000000100100': 0.0008544921875, '0000000000100101': 0.003173828125, '0000000000100110': 0.005615234375, '0000000000100111': 0.009033203125, '0000000000101000': 0.0087890625, '0000000000101001': 0.046142578125, '0000000000101010': 0.0728759765625, '0000000000101011': 0.3680419921875, '0000000000101100': 0.0040283203125, '0000000000101101': 0.0260009765625, '0000000000101110': 0.0284423828125, '0000000000101111': 0.0347900390625, '0000000000110000': 0.000244140625, '0000000000110001': 0.001708984375, '0000000000110010': 0.001953125, '0000000000110011': 0.0103759765625, '0000000000110100': 0.0001220703125, '0000000000110101': 0.0010986328125, '0000000000110110': 0.0020751953125, '0000000000110111': 0.0076904296875, '0000000000111000': 0.0003662109375, '0000000000111001': 0.00341796875, '0000000000111010': 0.0052490234375, '0000000000111011': 0.02490234375, '0000000000111100': 0.0003662109375, '0000000000111101': 0.0018310546875, '0000000000111110': 0.0029296875, '0000000000111111': 0.0025634765625, '0000000001000010': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001001010': 0.0001220703125, '0000000001001011': 0.0013427734375, '0000000001001100': 0.0001220703125, '0000000001001111': 0.0001220703125, '0000000001010010': 0.0001220703125, '0000000001010110': 0.0001220703125, '0000000001100010': 0.0001220703125, '0000000001100011': 0.0001220703125, '0000000001100111': 0.0001220703125, '0000000001101001': 0.0009765625, '0000000001101010': 0.0013427734375, '0000000001101011': 0.00537109375, '0000000001101100': 0.0001220703125, '0000000001101101': 0.0006103515625, '0000000001101110': 0.00048828125, '0000000001101111': 0.00048828125, '0000000001110101': 0.0001220703125, '0000000001110110': 0.0001220703125, '0000000001110111': 0.0003662109375, '0000000001111011': 0.000244140625, '0000000001111101': 0.0001220703125, '0000000010000001': 0.0001220703125, '0000000010001011': 0.000244140625, '0000000010001111': 0.0001220703125, '0000000010011010': 0.0001220703125, '0000000010100011': 0.000244140625, '0000000010100111': 0.000244140625, '0000000010101000': 0.0001220703125, '0000000010101001': 0.000244140625, '0000000010101010': 0.0009765625, '0000000010101011': 0.0025634765625, '0000000010101101': 0.000244140625, '0000000010101110': 0.0001220703125, '0000000010101111': 0.00048828125, '0000000010110111': 0.0001220703125, '0000000010111011': 0.0001220703125, '0000000011101111': 0.0001220703125, '0000000100000001': 0.0001220703125, '0000000100001001': 0.000244140625, '0000000100001010': 0.0001220703125, '0000000100001011': 0.001953125, '0000000100001111': 0.000244140625, '0000000100010011': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011011': 0.0008544921875, '0000000100100001': 0.000244140625, '0000000100100010': 0.0001220703125, '0000000100100011': 0.0013427734375, '0000000100100101': 0.000244140625, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0003662109375, '0000000100101000': 0.0001220703125, '0000000100101001': 0.00048828125, '0000000100101010': 0.001953125, '0000000100101011': 0.0084228515625, '0000000100101100': 0.0003662109375, '0000000100101101': 0.000732421875, '0000000100101110': 0.0006103515625, '0000000100101111': 0.001220703125, '0000000100110011': 0.0006103515625, '0000000100110111': 0.0008544921875, '0000000100111010': 0.0001220703125, '0000000100111011': 0.0008544921875, '0000000100111101': 0.0001220703125, '0000000100111111': 0.0001220703125, '0000000101101011': 0.0001220703125, '0000000110001011': 0.0001220703125, '0000000110101010': 0.0001220703125, '0000000110101011': 0.0001220703125, '0000001000000011': 0.0001220703125, '0000001000001000': 0.0001220703125, '0000001000001001': 0.0006103515625, '0000001000001010': 0.0008544921875, '0000001000001011': 0.0025634765625, '0000001000001101': 0.0003662109375, '0000001000001110': 0.000244140625, '0000001000001111': 0.00048828125, '0000001000010000': 0.0001220703125, '0000001000010001': 0.0001220703125, '0000001000010011': 0.000244140625, '0000001000011010': 0.0001220703125, '0000001000011011': 0.000732421875, '0000001000011110': 0.0001220703125, '0000001000100001': 0.0003662109375, '0000001000100010': 0.0003662109375, '0000001000100011': 0.0032958984375, '0000001000100101': 0.000244140625, '0000001000100110': 0.0003662109375, '0000001000100111': 0.000732421875, '0000001000101000': 0.0003662109375, '0000001000101001': 0.00390625, '0000001000101010': 0.004150390625, '0000001000101011': 0.0233154296875, '0000001000101100': 0.000732421875, '0000001000101101': 0.00146484375, '0000001000101110': 0.0013427734375, '0000001000101111': 0.0025634765625, '0000001000110001': 0.0001220703125, '0000001000110010': 0.0003662109375, '0000001000110011': 0.0010986328125, '0000001000110110': 0.0001220703125, '0000001000110111': 0.0008544921875, '0000001000111010': 0.000244140625, '0000001000111011': 0.0020751953125, '0000001000111101': 0.0001220703125, '0000001000111111': 0.000244140625, '0000001001101011': 0.0001220703125, '0000001001101101': 0.0001220703125, '0000001010000111': 0.0001220703125, '0000001010011011': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100001111': 0.0001220703125, '0000001100101001': 0.0001220703125, '0000001100101010': 0.0001220703125, '0000001100101011': 0.000732421875, '0000001100101100': 0.0001220703125, '0000001100111010': 0.0001220703125, '0000001100111011': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000001011': 0.0003662109375, '0000010000001111': 0.0001220703125, '0000010000011011': 0.000244140625, '0000010000011111': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000100011': 0.0003662109375, '0000010000100111': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000101001': 0.0003662109375, '0000010000101010': 0.000244140625, '0000010000101011': 0.0018310546875, '0000010000101100': 0.0001220703125, '0000010000101101': 0.000244140625, '0000010000101110': 0.000244140625, '0000010000101111': 0.0003662109375, '0000010000110010': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000010001101011': 0.0001220703125, '0000010010110011': 0.0001220703125, '0000010100101011': 0.0001220703125, '0000010100101100': 0.0001220703125, '0000010100101101': 0.0001220703125, '0000011000001101': 0.0001220703125, '0000011000101011': 0.000244140625, '0000011100101011': 0.0001220703125, '0000100000100100': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.0009765625, '0000100000101100': 0.0001220703125, '0000100000101101': 0.0001220703125, '0000100010101011': 0.0001220703125, '0000110000101101': 0.0001220703125, '0001000000000001': 0.0001220703125, '0001000000000011': 0.000244140625, '0001000000000111': 0.0001220703125, '0001000000001001': 0.000244140625, '0001000000001010': 0.0001220703125, '0001000000001011': 0.0015869140625, '0001000000001110': 0.000244140625, '0001000000001111': 0.00048828125, '0001000000010011': 0.000244140625, '0001000000010111': 0.0001220703125, '0001000000011011': 0.00048828125, '0001000000011110': 0.0001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.0006103515625, '0001000000100101': 0.000244140625, '0001000000100111': 0.000244140625, '0001000000101000': 0.000244140625, '0001000000101001': 0.00146484375, '0001000000101010': 0.0029296875, '0001000000101011': 0.013427734375, '0001000000101100': 0.000244140625, '0001000000101101': 0.000732421875, '0001000000101110': 0.0009765625, '0001000000101111': 0.0015869140625, '0001000000110010': 0.000244140625, '0001000000110011': 0.000244140625, '0001000000110110': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111001': 0.0001220703125, '0001000000111010': 0.0003662109375, '0001000000111011': 0.0009765625, '0001000000111111': 0.0001220703125, '0001000001101010': 0.000244140625, '0001000001101011': 0.0001220703125, '0001000010101011': 0.000244140625, '0001000100000011': 0.0001220703125, '0001000100100010': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101010': 0.000244140625, '0001000100101011': 0.0006103515625, '0001001000001001': 0.000244140625, '0001001000001011': 0.0001220703125, '0001001000001110': 0.0001220703125, '0001001000101001': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101011': 0.000732421875, '0001001000101111': 0.0001220703125, '0001010000101101': 0.0001220703125, '0001010000101110': 0.0001220703125, '0001100000111010': 0.0001220703125, '0010000000000001': 0.0001220703125, '0010000000000011': 0.0006103515625, '0010000000000100': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000001011': 0.00048828125, '0010000000001110': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100010': 0.0003662109375, '0010000000100011': 0.001220703125, '0010000000100101': 0.0001220703125, '0010000000100111': 0.0003662109375, '0010000000101001': 0.00048828125, '0010000000101010': 0.0010986328125, '0010000000101011': 0.0040283203125, '0010000000101101': 0.0001220703125, '0010000000101110': 0.000732421875, '0010000000101111': 0.0003662109375, '0010000000110011': 0.0001220703125, '0010000000110100': 0.000244140625, '0010000000110111': 0.000244140625, '0010000000111001': 0.000244140625, '0010000000111010': 0.0001220703125, '0010000000111101': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010000001100011': 0.0001220703125, '0010000001101011': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010000100101100': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000001111': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101011': 0.000244140625, '0010001000111011': 0.0001220703125, '0011000000101011': 0.0001220703125, '0011000000101110': 0.0001220703125, '0011000000101111': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000100001': 0.0001220703125, '0100000000100101': 0.0001220703125, '0100000000101001': 0.0001220703125, '0100000000101010': 0.000244140625, '0100000000101011': 0.0003662109375, '0100000000110011': 0.0001220703125, '0100000000110111': 0.0001220703125, '0100000000111011': 0.0001220703125, '0100000100001001': 0.0001220703125, '0101000001101010': 0.0001220703125, '1000000000000011': 0.0001220703125, '1000000000001001': 0.0001220703125, '1000000000001010': 0.000244140625, '1000000000001011': 0.0001220703125, '1000000000100011': 0.0003662109375, '1000000000101000': 0.0001220703125, '1000000000101001': 0.000244140625, '1000000000101010': 0.000244140625, '1000000000101011': 0.0013427734375, '1000000000101100': 0.0001220703125, '1000000000101101': 0.0001220703125, '1000000000101110': 0.0001220703125, '1000000000101111': 0.0001220703125, '1000000000110111': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000000111011': 0.0001220703125, '1000000000111110': 0.0001220703125, '1000000100100111': 0.0001220703125, '1000001000101011': 0.0001220703125, '1000001000101101': 0.0001220703125, '1001000000101011': 0.0001220703125, '1010000000100011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=0_bit=0.txt <==
{'0000000000000000': 0.56396484375, '0000000000000001': 0.0181884765625, '0000000000000010': 0.0135498046875, '0000000000000011': 0.00244140625, '0000000000000100': 0.0406494140625, '0000000000000101': 0.002197265625, '0000000000000110': 0.013671875, '0000000000000111': 0.0052490234375, '0000000000001000': 0.02294921875, '0000000000001001': 0.0010986328125, '0000000000001010': 0.00048828125, '0000000000001100': 0.00439453125, '0000000000001101': 0.000244140625, '0000000000001110': 0.00048828125, '0000000000001111': 0.000244140625, '0000000000010000': 0.0321044921875, '0000000000010001': 0.001220703125, '0000000000010010': 0.0006103515625, '0000000000010100': 0.0030517578125, '0000000000010110': 0.0010986328125, '0000000000011000': 0.0098876953125, '0000000000011001': 0.000732421875, '0000000000011010': 0.000244140625, '0000000000011011': 0.000244140625, '0000000000011100': 0.0078125, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0137939453125, '0000000000100001': 0.0006103515625, '0000000000100010': 0.0001220703125, '0000000000100100': 0.001708984375, '0000000000100110': 0.0003662109375, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0059814453125, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.000244140625, '0000000000110110': 0.0003662109375, '0000000000111000': 0.0003662109375, '0000000000111010': 0.0001220703125, '0000000000111100': 0.000244140625, '0000000001000000': 0.0093994140625, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0006103515625, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001001100': 0.0003662109375, '0000000001011100': 0.000244140625, '0000000001100000': 0.00048828125, '0000000001100100': 0.000244140625, '0000000001110000': 0.0003662109375, '0000000001110001': 0.0001220703125, '0000000010000000': 0.0098876953125, '0000000010000001': 0.00048828125, '0000000010000010': 0.0001220703125, '0000000010000100': 0.0001220703125, '0000000010000101': 0.000244140625, '0000000010000111': 0.0003662109375, '0000000010001000': 0.000244140625, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0008544921875, '0000000010010100': 0.000244140625, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010110000': 0.0003662109375, '0000000011000000': 0.0001220703125, '0000000011000100': 0.0001220703125, '0000000100000000': 0.0181884765625, '0000000100000001': 0.000244140625, '0000000100000010': 0.000732421875, '0000000100000100': 0.0010986328125, '0000000100000110': 0.0001220703125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.000732421875, '0000000100001001': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010010': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100100000': 0.0006103515625, '0000000100100001': 0.0001220703125, '0000000100100010': 0.000244140625, '0000000100101000': 0.000244140625, '0000000100110001': 0.0001220703125, '0000000100110111': 0.0001220703125, '0000000101000000': 0.00048828125, '0000000101100000': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000000110000001': 0.0001220703125, '0000001000000000': 0.03564453125, '0000001000000001': 0.000732421875, '0000001000000010': 0.001220703125, '0000001000000100': 0.0023193359375, '0000001000000101': 0.000244140625, '0000001000000110': 0.000244140625, '0000001000000111': 0.000244140625, '0000001000001000': 0.00146484375, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0020751953125, '0000001000010001': 0.0001220703125, '0000001000010100': 0.00048828125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.000732421875, '0000001000011100': 0.00048828125, '0000001000011111': 0.000244140625, '0000001000100000': 0.001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001001000000': 0.000244140625, '0000001010000000': 0.000732421875, '0000001010000001': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010000111': 0.0001220703125, '0000001010001000': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001100000000': 0.0009765625, '0000001100000100': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000010000000000': 0.0035400390625, '0000010000000001': 0.000244140625, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000001000': 0.00048828125, '0000010000010000': 0.00048828125, '0000010000010011': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000011000000000': 0.000244140625, '0000011000010100': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0009765625, '0000100000010100': 0.0001220703125, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0499267578125, '0001000000000001': 0.001220703125, '0001000000000010': 0.0018310546875, '0001000000000011': 0.0001220703125, '0001000000000100': 0.003173828125, '0001000000000110': 0.0015869140625, '0001000000000111': 0.0003662109375, '0001000000001000': 0.0013427734375, '0001000000001001': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0030517578125, '0001000000010010': 0.000244140625, '0001000000011000': 0.001220703125, '0001000000011001': 0.0001220703125, '0001000000011100': 0.0013427734375, '0001000000011110': 0.000244140625, '0001000000100000': 0.001220703125, '0001000000110000': 0.001220703125, '0001000000111100': 0.000244140625, '0001000001000000': 0.0013427734375, '0001000001001000': 0.0001220703125, '0001000001010010': 0.0001220703125, '0001000001011000': 0.000244140625, '0001000010000000': 0.001220703125, '0001000010001100': 0.0001220703125, '0001000100000000': 0.001953125, '0001000100000001': 0.0001220703125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.000244140625, '0001001000000000': 0.0020751953125, '0001001000000010': 0.000244140625, '0001001000000011': 0.0001220703125, '0001001000000100': 0.000244140625, '0001001000000110': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000010000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000000': 0.000244140625, '0001010000000000': 0.000244140625, '0001010001000100': 0.0001220703125, '0001010100000000': 0.0001220703125, '0001011010000000': 0.0001220703125, '0010000000000000': 0.006591796875, '0010000000000001': 0.0003662109375, '0010000000000100': 0.0003662109375, '0010000000000110': 0.000244140625, '0010000000010000': 0.00048828125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000111001': 0.0001220703125, '0010000001000000': 0.000244140625, '0010000001001000': 0.0001220703125, '0010000010011000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100001000': 0.0001220703125, '0010000101000000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000010000': 0.0001220703125, '0011000000000000': 0.0009765625, '0011000000000001': 0.0001220703125, '0100000000000000': 0.001220703125, '0100000000000001': 0.000244140625, '0100000000000010': 0.0001220703125, '0100001000000000': 0.000244140625, '0100010000000000': 0.0001220703125, '0101000000000000': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101001000000000': 0.0001220703125, '1000000000000000': 0.0052490234375, '1000000000000001': 0.0079345703125, '1000000000000010': 0.00146484375, '1000000000000011': 0.000732421875, '1000000000000100': 0.00048828125, '1000000000000101': 0.0010986328125, '1000000000000110': 0.0003662109375, '1000000000000111': 0.000244140625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010001': 0.00048828125, '1000000000011010': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0003662109375, '1000000000100010': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000010000000': 0.0003662109375, '1000000010000001': 0.0001220703125, '1000000010000101': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000001000000001': 0.00048828125, '1000001000000010': 0.0001220703125, '1000001000000100': 0.000244140625, '1000001000000110': 0.0001220703125, '1000001000001001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010000000010': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.0006103515625, '1001000000000010': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001001000000101': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.0001220703125, '1010000000001000': 0.0001220703125, '1100000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=0_bit=1.txt <==
{'0000000000000100': 0.0001220703125, '0000000000000110': 0.0001220703125, '0000000000001001': 0.0001220703125, '0000000000001010': 0.0010986328125, '0000000000001011': 0.0006103515625, '0000000000001110': 0.0003662109375, '0000000000010010': 0.0001220703125, '0000000000010011': 0.0001220703125, '0000000000010110': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011100': 0.0001220703125, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0006103515625, '0000000000100011': 0.00048828125, '0000000000100110': 0.0003662109375, '0000000000101000': 0.0008544921875, '0000000000101001': 0.0008544921875, '0000000000101010': 0.005615234375, '0000000000101011': 0.0037841796875, '0000000000101100': 0.00048828125, '0000000000101101': 0.0001220703125, '0000000000101110': 0.0018310546875, '0000000000101111': 0.00048828125, '0000000000110010': 0.00048828125, '0000000000110011': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000110111': 0.0001220703125, '0000000000111000': 0.000244140625, '0000000000111010': 0.000244140625, '0000000000111011': 0.000732421875, '0000000000111110': 0.000244140625, '0000000001101000': 0.0001220703125, '0000000001101011': 0.0001220703125, '0000000010001011': 0.0001220703125, '0000000010100011': 0.0001220703125, '0000000010101010': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100101001': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000101001': 0.0001220703125, '0000001000101010': 0.0003662109375, '0000001000101011': 0.0006103515625, '0000001000111011': 0.0001220703125, '0000001010101010': 0.0001220703125, '0000001100101010': 0.0001220703125, '0001000000001011': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000100011': 0.0001220703125, '0001000000101000': 0.000244140625, '0001000000101010': 0.000732421875, '0001000000101011': 0.0008544921875, '0001000000101101': 0.0001220703125, '0001000000101110': 0.000244140625, '0001000000111000': 0.0001220703125, '0001001000101011': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101110': 0.0001220703125, '0010000000110010': 0.0001220703125, '0010010000101011': 0.0001220703125, '0100000000000000': 0.000244140625, '0100000000000001': 0.0001220703125, '0100000000000010': 0.000244140625, '0100000000000011': 0.00048828125, '0100000000000100': 0.0001220703125, '0100000000000110': 0.0006103515625, '0100000000000111': 0.000244140625, '0100000000001000': 0.000244140625, '0100000000001001': 0.0003662109375, '0100000000001010': 0.0030517578125, '0100000000001011': 0.003173828125, '0100000000001100': 0.000732421875, '0100000000001101': 0.0001220703125, '0100000000001110': 0.0009765625, '0100000000001111': 0.000244140625, '0100000000010000': 0.0001220703125, '0100000000010010': 0.00048828125, '0100000000010011': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000010110': 0.0003662109375, '0100000000011000': 0.000244140625, '0100000000011010': 0.00048828125, '0100000000011011': 0.000732421875, '0100000000011110': 0.0006103515625, '0100000000011111': 0.0001220703125, '0100000000100000': 0.0003662109375, '0100000000100001': 0.0003662109375, '0100000000100010': 0.0035400390625, '0100000000100011': 0.00390625, '0100000000100100': 0.0001220703125, '0100000000100101': 0.0001220703125, '0100000000100110': 0.001220703125, '0100000000100111': 0.0010986328125, '0100000000101000': 0.0023193359375, '0100000000101001': 0.0020751953125, '0100000000101010': 0.0238037109375, '0100000000101011': 0.025634765625, '0100000000101100': 0.002685546875, '0100000000101101': 0.0010986328125, '0100000000101110': 0.005615234375, '0100000000101111': 0.004638671875, '0100000000110000': 0.00048828125, '0100000000110001': 0.0003662109375, '0100000000110010': 0.0028076171875, '0100000000110011': 0.0020751953125, '0100000000110100': 0.0003662109375, '0100000000110101': 0.000244140625, '0100000000110110': 0.0015869140625, '0100000000110111': 0.0009765625, '0100000000111000': 0.000244140625, '0100000000111001': 0.0001220703125, '0100000000111010': 0.0010986328125, '0100000000111011': 0.00244140625, '0100000000111110': 0.0006103515625, '0100000000111111': 0.000244140625, '0100000001000010': 0.0001220703125, '0100000001000110': 0.0001220703125, '0100000001001010': 0.000244140625, '0100000001001011': 0.0001220703125, '0100000001100111': 0.0001220703125, '0100000001101010': 0.000244140625, '0100000001101011': 0.0006103515625, '0100000001101110': 0.0001220703125, '0100000001101111': 0.0003662109375, '0100000001110111': 0.000244140625, '0100000001111110': 0.0001220703125, '0100000010000110': 0.0001220703125, '0100000010001010': 0.0001220703125, '0100000010001011': 0.0001220703125, '0100000010100010': 0.0003662109375, '0100000010100110': 0.0001220703125, '0100000010101000': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.000244140625, '0100000010101100': 0.0001220703125, '0100000010101110': 0.000244140625, '0100000010110110': 0.0001220703125, '0100000100000010': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100001011': 0.0001220703125, '0100000100100010': 0.000244140625, '0100000100100011': 0.0001220703125, '0100000100100111': 0.000244140625, '0100000100101010': 0.0009765625, '0100000100101011': 0.0006103515625, '0100000100101110': 0.0001220703125, '0100000100101111': 0.000244140625, '0100000100110001': 0.0001220703125, '0100000100110010': 0.0001220703125, '0100000100110011': 0.0001220703125, '0100000100110110': 0.000244140625, '0100000100110111': 0.0001220703125, '0100000100111011': 0.0001220703125, '0100001000001010': 0.000244140625, '0100001000001011': 0.0003662109375, '0100001000001100': 0.0001220703125, '0100001000001111': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011011': 0.0001220703125, '0100001000100001': 0.0001220703125, '0100001000100010': 0.00048828125, '0100001000100100': 0.0001220703125, '0100001000100110': 0.000244140625, '0100001000100111': 0.0001220703125, '0100001000101000': 0.0003662109375, '0100001000101010': 0.0030517578125, '0100001000101011': 0.002197265625, '0100001000101100': 0.0001220703125, '0100001000101101': 0.0001220703125, '0100001000101110': 0.0003662109375, '0100001000101111': 0.000732421875, '0100001000110000': 0.0001220703125, '0100001000110010': 0.00048828125, '0100001000110110': 0.0001220703125, '0100001000110111': 0.000244140625, '0100001000111010': 0.0001220703125, '0100001000111011': 0.0001220703125, '0100001000111110': 0.0001220703125, '0100001010101010': 0.000244140625, '0100001010101011': 0.000244140625, '0100010000101010': 0.0001220703125, '0100010000110010': 0.0001220703125, '0100011000100110': 0.0001220703125, '0100011000101010': 0.000244140625, '0101000000000011': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001001': 0.000244140625, '0101000000001010': 0.0008544921875, '0101000000001011': 0.0003662109375, '0101000000001100': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000010011': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100010': 0.000732421875, '0101000000100011': 0.0008544921875, '0101000000100110': 0.00048828125, '0101000000101000': 0.0006103515625, '0101000000101001': 0.0003662109375, '0101000000101010': 0.00341796875, '0101000000101011': 0.004150390625, '0101000000101100': 0.0001220703125, '0101000000101101': 0.0001220703125, '0101000000101110': 0.000732421875, '0101000000101111': 0.0008544921875, '0101000000110001': 0.0001220703125, '0101000000110010': 0.0001220703125, '0101000000110011': 0.000244140625, '0101000000110101': 0.0001220703125, '0101000000110110': 0.00048828125, '0101000000110111': 0.00048828125, '0101000000111001': 0.000244140625, '0101000000111010': 0.000244140625, '0101000000111011': 0.0001220703125, '0101000000111111': 0.0001220703125, '0101000001100110': 0.0001220703125, '0101000001101011': 0.0001220703125, '0101000001110110': 0.0001220703125, '0101000010100010': 0.0001220703125, '0101000010110111': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101000100101100': 0.0001220703125, '0101001000101010': 0.0003662109375, '0101001000101011': 0.0003662109375, '0101001000101110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000100010': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000101010': 0.0006103515625, '0110000000101011': 0.000732421875, '0110000000101110': 0.0001220703125, '0110000000101111': 0.0003662109375, '0110000000111010': 0.000244140625, '0110001000100110': 0.0001220703125, '0110010000101010': 0.0001220703125, '0111000000100010': 0.0001220703125, '0111000000101110': 0.0001220703125, '0111000000110011': 0.0001220703125, '0111000000111010': 0.0001220703125, '1000000000000000': 0.000244140625, '1000000000000010': 0.00048828125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.0001220703125, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0001220703125, '1000000000001000': 0.00048828125, '1000000000001010': 0.0067138671875, '1000000000001011': 0.0001220703125, '1000000000001100': 0.000244140625, '1000000000001101': 0.0001220703125, '1000000000001110': 0.000732421875, '1000000000001111': 0.000244140625, '1000000000010010': 0.000244140625, '1000000000010101': 0.000244140625, '1000000000010110': 0.000244140625, '1000000000011000': 0.000244140625, '1000000000011010': 0.0010986328125, '1000000000100000': 0.0008544921875, '1000000000100010': 0.004638671875, '1000000000100011': 0.000244140625, '1000000000100100': 0.00048828125, '1000000000100110': 0.0020751953125, '1000000000101000': 0.0050048828125, '1000000000101001': 0.0003662109375, '1000000000101010': 0.049072265625, '1000000000101011': 0.0023193359375, '1000000000101100': 0.0018310546875, '1000000000101101': 0.0006103515625, '1000000000101110': 0.0050048828125, '1000000000101111': 0.0001220703125, '1000000000110000': 0.000244140625, '1000000000110010': 0.0029296875, '1000000000110011': 0.000244140625, '1000000000110100': 0.0010986328125, '1000000000110101': 0.0001220703125, '1000000000110110': 0.00244140625, '1000000000110111': 0.0001220703125, '1000000000111000': 0.0006103515625, '1000000000111010': 0.0040283203125, '1000000000111011': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000000111110': 0.0008544921875, '1000000001001010': 0.000244140625, '1000000001101000': 0.000244140625, '1000000001101010': 0.000732421875, '1000000001101011': 0.0001220703125, '1000000001101101': 0.0001220703125, '1000000001101110': 0.0001220703125, '1000000001110010': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000010100010': 0.000244140625, '1000000010100110': 0.0001220703125, '1000000010101010': 0.0006103515625, '1000000010101110': 0.0001220703125, '1000000010110010': 0.0001220703125, '1000000010111010': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000000100001010': 0.00048828125, '1000000100001110': 0.0001220703125, '1000000100100010': 0.0003662109375, '1000000100100100': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.001220703125, '1000000100101011': 0.000244140625, '1000000100101110': 0.000244140625, '1000000100110010': 0.0001220703125, '1000000101101010': 0.0001220703125, '1000001000000010': 0.000244140625, '1000001000001000': 0.0001220703125, '1000001000001010': 0.0003662109375, '1000001000001100': 0.0001220703125, '1000001000011010': 0.000244140625, '1000001000011110': 0.0001220703125, '1000001000100000': 0.0001220703125, '1000001000100010': 0.000244140625, '1000001000100011': 0.0001220703125, '1000001000100110': 0.000244140625, '1000001000101000': 0.0009765625, '1000001000101010': 0.0029296875, '1000001000101011': 0.0001220703125, '1000001000101100': 0.000244140625, '1000001000101101': 0.0001220703125, '1000001000110111': 0.0001220703125, '1000001000111001': 0.0001220703125, '1000001000111010': 0.000244140625, '1000001001100010': 0.0001220703125, '1000001010101010': 0.000244140625, '1000001100101010': 0.0001220703125, '1000010000100010': 0.0001220703125, '1000010000101010': 0.00048828125, '1000010000110101': 0.0001220703125, '1000011000101001': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100100101010': 0.0001220703125, '1001000000000010': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000000001010': 0.0008544921875, '1001000000001110': 0.000244140625, '1001000000010010': 0.0001220703125, '1001000000100010': 0.0008544921875, '1001000000100100': 0.0001220703125, '1001000000101000': 0.001220703125, '1001000000101010': 0.005859375, '1001000000101011': 0.0003662109375, '1001000000101100': 0.0003662109375, '1001000000101101': 0.000244140625, '1001000000101110': 0.0008544921875, '1001000000110010': 0.0001220703125, '1001000000110100': 0.0001220703125, '1001000000110101': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000000111010': 0.0006103515625, '1001000001001010': 0.0001220703125, '1001000001100010': 0.0001220703125, '1001000010101010': 0.000244140625, '1001000100101010': 0.000244140625, '1001000100101110': 0.0001220703125, '1001001000101010': 0.0003662109375, '1001001000101110': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000001010': 0.000244140625, '1010000000011010': 0.0001220703125, '1010000000100100': 0.0001220703125, '1010000000101010': 0.0001220703125, '1010000000101110': 0.000244140625, '1010000000110110': 0.0003662109375, '1010000000111010': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010010000101000': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000101000': 0.0001220703125, '1011001000100010': 0.0001220703125, '1100000000000000': 0.0003662109375, '1100000000000001': 0.0001220703125, '1100000000000010': 0.0052490234375, '1100000000000100': 0.000244140625, '1100000000000101': 0.0001220703125, '1100000000000110': 0.0008544921875, '1100000000001000': 0.0047607421875, '1100000000001001': 0.0006103515625, '1100000000001010': 0.036865234375, '1100000000001011': 0.0023193359375, '1100000000001100': 0.0018310546875, '1100000000001101': 0.001220703125, '1100000000001110': 0.00439453125, '1100000000001111': 0.0001220703125, '1100000000010000': 0.000732421875, '1100000000010010': 0.00390625, '1100000000010011': 0.000244140625, '1100000000010100': 0.000732421875, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0013427734375, '1100000000011000': 0.0006103515625, '1100000000011001': 0.000244140625, '1100000000011010': 0.005615234375, '1100000000011011': 0.00048828125, '1100000000011100': 0.0003662109375, '1100000000011110': 0.0006103515625, '1100000000100000': 0.0048828125, '1100000000100001': 0.0003662109375, '1100000000100010': 0.0313720703125, '1100000000100011': 0.0020751953125, '1100000000100100': 0.0020751953125, '1100000000100101': 0.000732421875, '1100000000100110': 0.0107421875, '1100000000100111': 0.0006103515625, '1100000000101000': 0.02783203125, '1100000000101001': 0.0015869140625, '1100000000101010': 0.242431640625, '1100000000101011': 0.0108642578125, '1100000000101100': 0.0111083984375, '1100000000101101': 0.005126953125, '1100000000101110': 0.029052734375, '1100000000101111': 0.0013427734375, '1100000000110000': 0.0020751953125, '1100000000110001': 0.0001220703125, '1100000000110010': 0.022705078125, '1100000000110011': 0.001220703125, '1100000000110100': 0.0029296875, '1100000000110101': 0.0006103515625, '1100000000110110': 0.014892578125, '1100000000110111': 0.000732421875, '1100000000111000': 0.0018310546875, '1100000000111001': 0.000244140625, '1100000000111010': 0.0185546875, '1100000000111011': 0.0009765625, '1100000000111100': 0.0010986328125, '1100000000111101': 0.0001220703125, '1100000000111110': 0.0030517578125, '1100000001000110': 0.0001220703125, '1100000001001000': 0.0001220703125, '1100000001001010': 0.0008544921875, '1100000001001011': 0.0001220703125, '1100000001001110': 0.0001220703125, '1100000001010010': 0.0001220703125, '1100000001011010': 0.0001220703125, '1100000001011101': 0.0001220703125, '1100000001100010': 0.0008544921875, '1100000001101000': 0.0001220703125, '1100000001101010': 0.0040283203125, '1100000001101011': 0.0001220703125, '1100000001101101': 0.0001220703125, '1100000001101110': 0.0003662109375, '1100000001101111': 0.0001220703125, '1100000001110000': 0.0001220703125, '1100000001110010': 0.0003662109375, '1100000001110100': 0.000244140625, '1100000001110110': 0.000244140625, '1100000001111010': 0.00048828125, '1100000001111110': 0.0001220703125, '1100000010000010': 0.0001220703125, '1100000010001010': 0.0009765625, '1100000010001100': 0.0001220703125, '1100000010010110': 0.0001220703125, '1100000010011010': 0.0001220703125, '1100000010100010': 0.0008544921875, '1100000010101000': 0.00048828125, '1100000010101010': 0.0040283203125, '1100000010101011': 0.000244140625, '1100000010101101': 0.0001220703125, '1100000010101110': 0.00048828125, '1100000010110000': 0.0001220703125, '1100000010110010': 0.0001220703125, '1100000010110100': 0.000244140625, '1100000010110110': 0.0001220703125, '1100000010111010': 0.000244140625, '1100000010111011': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000011110110': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100001000': 0.000244140625, '1100000100001010': 0.000732421875, '1100000100001110': 0.0001220703125, '1100000100010010': 0.0001220703125, '1100000100011010': 0.0001220703125, '1100000100011110': 0.0001220703125, '1100000100100000': 0.0001220703125, '1100000100100010': 0.00048828125, '1100000100100011': 0.000244140625, '1100000100100110': 0.0003662109375, '1100000100101000': 0.0008544921875, '1100000100101010': 0.0078125, '1100000100101011': 0.0003662109375, '1100000100101100': 0.0006103515625, '1100000100101110': 0.0013427734375, '1100000100110010': 0.0003662109375, '1100000100110110': 0.0003662109375, '1100000100111010': 0.000732421875, '1100000100111110': 0.000244140625, '1100000101101110': 0.0001220703125, '1100000110101000': 0.0001220703125, '1100000110101100': 0.0001220703125, '1100001000000010': 0.000244140625, '1100001000000100': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000001000': 0.000244140625, '1100001000001010': 0.0023193359375, '1100001000001100': 0.0001220703125, '1100001000001110': 0.00048828125, '1100001000010010': 0.0003662109375, '1100001000011000': 0.000244140625, '1100001000011010': 0.0008544921875, '1100001000011110': 0.0001220703125, '1100001000100010': 0.00244140625, '1100001000100101': 0.0001220703125, '1100001000100110': 0.000244140625, '1100001000100111': 0.0001220703125, '1100001000101000': 0.0013427734375, '1100001000101001': 0.0003662109375, '1100001000101010': 0.0174560546875, '1100001000101011': 0.0006103515625, '1100001000101100': 0.0001220703125, '1100001000101101': 0.000244140625, '1100001000101110': 0.0015869140625, '1100001000101111': 0.000244140625, '1100001000110000': 0.0001220703125, '1100001000110010': 0.0006103515625, '1100001000110011': 0.000244140625, '1100001000110101': 0.0001220703125, '1100001000110110': 0.0008544921875, '1100001000111000': 0.0001220703125, '1100001000111001': 0.0001220703125, '1100001000111010': 0.0015869140625, '1100001000111011': 0.0001220703125, '1100001000111100': 0.0001220703125, '1100001000111101': 0.0001220703125, '1100001001100110': 0.0001220703125, '1100001001101010': 0.0003662109375, '1100001001101101': 0.0001220703125, '1100001001110010': 0.0001220703125, '1100001001111010': 0.0001220703125, '1100001010101010': 0.000244140625, '1100001010101110': 0.0001220703125, '1100001100011010': 0.0001220703125, '1100001100101010': 0.0001220703125, '1100001100110010': 0.0001220703125, '1100001100110100': 0.0001220703125, '1100010000001000': 0.0001220703125, '1100010000001010': 0.0006103515625, '1100010000011010': 0.0001220703125, '1100010000100010': 0.0003662109375, '1100010000100110': 0.0001220703125, '1100010000101000': 0.0003662109375, '1100010000101001': 0.0001220703125, '1100010000101010': 0.0035400390625, '1100010000101110': 0.0003662109375, '1100010000110110': 0.000244140625, '1100010000111110': 0.0001220703125, '1100010100101010': 0.000244140625, '1100010100101011': 0.000244140625, '1100100000010110': 0.0001220703125, '1100100000100010': 0.000244140625, '1100100000101010': 0.0001220703125, '1100100000110010': 0.0001220703125, '1100101000101010': 0.0001220703125, '1100101000110101': 0.0001220703125, '1101000000000010': 0.0006103515625, '1101000000000011': 0.000244140625, '1101000000001000': 0.0006103515625, '1101000000001001': 0.0001220703125, '1101000000001010': 0.0040283203125, '1101000000001011': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000001101': 0.0001220703125, '1101000000001110': 0.0003662109375, '1101000000010010': 0.000244140625, '1101000000010011': 0.0001220703125, '1101000000010110': 0.0008544921875, '1101000000011010': 0.001953125, '1101000000011011': 0.0001220703125, '1101000000100000': 0.00048828125, '1101000000100010': 0.0045166015625, '1101000000100011': 0.0006103515625, '1101000000100100': 0.000244140625, '1101000000100110': 0.0009765625, '1101000000100111': 0.0001220703125, '1101000000101000': 0.0032958984375, '1101000000101001': 0.0003662109375, '1101000000101010': 0.0325927734375, '1101000000101011': 0.0015869140625, '1101000000101100': 0.0008544921875, '1101000000101101': 0.0009765625, '1101000000101110': 0.0035400390625, '1101000000101111': 0.00048828125, '1101000000110000': 0.0001220703125, '1101000000110001': 0.0001220703125, '1101000000110010': 0.001708984375, '1101000000110011': 0.000244140625, '1101000000110100': 0.0001220703125, '1101000000110101': 0.0003662109375, '1101000000110110': 0.0010986328125, '1101000000111000': 0.000732421875, '1101000000111010': 0.003173828125, '1101000000111100': 0.000244140625, '1101000000111110': 0.0003662109375, '1101000001001010': 0.0001220703125, '1101000001100010': 0.0003662109375, '1101000001100110': 0.0001220703125, '1101000001101010': 0.00048828125, '1101000001110010': 0.0001220703125, '1101000001111110': 0.0001220703125, '1101000010011110': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000010110010': 0.0001220703125, '1101000010111010': 0.0001220703125, '1101000100001010': 0.000244140625, '1101000100001100': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100101010': 0.0008544921875, '1101000100101100': 0.0001220703125, '1101000100101110': 0.000244140625, '1101000100110110': 0.0001220703125, '1101000100111010': 0.0001220703125, '1101000101101010': 0.0001220703125, '1101001000001110': 0.0001220703125, '1101001000100010': 0.000244140625, '1101001000100110': 0.000244140625, '1101001000100111': 0.0001220703125, '1101001000101000': 0.0001220703125, '1101001000101010': 0.0028076171875, '1101001000101011': 0.0003662109375, '1101001000101100': 0.0003662109375, '1101001000101101': 0.0001220703125, '1101001000101110': 0.000244140625, '1101001000110000': 0.0001220703125, '1101001000110010': 0.0003662109375, '1101001000110110': 0.000244140625, '1101001000111010': 0.000244140625, '1101001010101010': 0.0001220703125, '1101001100101010': 0.0001220703125, '1101010000100101': 0.0001220703125, '1101010000101010': 0.000244140625, '1101010000101011': 0.0001220703125, '1101011000101010': 0.0001220703125, '1110000000000010': 0.000244140625, '1110000000000110': 0.0001220703125, '1110000000001010': 0.000244140625, '1110000000001011': 0.0001220703125, '1110000000001110': 0.0001220703125, '1110000000010010': 0.0001220703125, '1110000000100010': 0.0008544921875, '1110000000100011': 0.0001220703125, '1110000000100100': 0.0001220703125, '1110000000100110': 0.0001220703125, '1110000000101000': 0.0001220703125, '1110000000101001': 0.0001220703125, '1110000000101010': 0.0037841796875, '1110000000101011': 0.0003662109375, '1110000000101100': 0.0001220703125, '1110000000101110': 0.0003662109375, '1110000000110010': 0.00048828125, '1110000000110110': 0.0003662109375, '1110000000111010': 0.0006103515625, '1110000001111110': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110001000101001': 0.0001220703125, '1110001000101010': 0.000732421875, '1110100000110000': 0.0001220703125, '1111000000001010': 0.0001220703125, '1111000000101000': 0.0001220703125, '1111000000101010': 0.000244140625, '1111000001110110': 0.0001220703125, '1111000010001010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=1_bit=0.txt <==
{'0000000000000000': 0.52734375, '0000000000000001': 0.021484375, '0000000000000010': 0.0123291015625, '0000000000000011': 0.00244140625, '0000000000000100': 0.03369140625, '0000000000000101': 0.00146484375, '0000000000000110': 0.00927734375, '0000000000000111': 0.0029296875, '0000000000001000': 0.0179443359375, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0006103515625, '0000000000001100': 0.0028076171875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0001220703125, '0000000000001111': 0.000244140625, '0000000000010000': 0.0345458984375, '0000000000010001': 0.0013427734375, '0000000000010010': 0.0010986328125, '0000000000010100': 0.0025634765625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.0091552734375, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011100': 0.006591796875, '0000000000011101': 0.0003662109375, '0000000000011110': 0.00048828125, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0128173828125, '0000000000100001': 0.00048828125, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0013427734375, '0000000000100110': 0.0006103515625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0006103515625, '0000000000101101': 0.0001220703125, '0000000000110000': 0.0069580078125, '0000000000110001': 0.0003662109375, '0000000000110100': 0.00048828125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0003662109375, '0000000001000000': 0.007080078125, '0000000001000001': 0.0003662109375, '0000000001000010': 0.000732421875, '0000000001000100': 0.000732421875, '0000000001000101': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001010000': 0.00048828125, '0000000001011100': 0.0003662109375, '0000000001100111': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0098876953125, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0003662109375, '0000000010000100': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010000111': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010010000': 0.00048828125, '0000000010010100': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011110': 0.0001220703125, '0000000010100000': 0.000244140625, '0000000010110000': 0.000244140625, '0000000100000000': 0.0147705078125, '0000000100000001': 0.0003662109375, '0000000100000010': 0.000732421875, '0000000100000100': 0.0013427734375, '0000000100000101': 0.000244140625, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0001220703125, '0000000100001000': 0.000732421875, '0000000100010000': 0.00048828125, '0000000100010010': 0.0001220703125, '0000000100010100': 0.000244140625, '0000000100011000': 0.000244140625, '0000000100011100': 0.0001220703125, '0000000100100000': 0.0009765625, '0000000100100100': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000100111000': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000101000100': 0.0001220703125, '0000000110000000': 0.000244140625, '0000001000000000': 0.0364990234375, '0000001000000001': 0.0013427734375, '0000001000000010': 0.0006103515625, '0000001000000011': 0.00048828125, '0000001000000100': 0.0020751953125, '0000001000000110': 0.0006103515625, '0000001000000111': 0.000244140625, '0000001000001000': 0.0006103515625, '0000001000001100': 0.00048828125, '0000001000010000': 0.002197265625, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0003662109375, '0000001000011001': 0.0001220703125, '0000001000011100': 0.000244140625, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0006103515625, '0000001000100100': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001001000000': 0.00048828125, '0000001001010000': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001010001000': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001010010010': 0.0001220703125, '0000001100000000': 0.0013427734375, '0000001100000100': 0.0001220703125, '0000001100001100': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100110000': 0.0001220703125, '0000001100110110': 0.0001220703125, '0000001101000010': 0.0001220703125, '0000001110000000': 0.000244140625, '0000010000000000': 0.00439453125, '0000010000000010': 0.0001220703125, '0000010000000100': 0.0008544921875, '0000010000000111': 0.000244140625, '0000010000010000': 0.0003662109375, '0000010010000000': 0.000244140625, '0000011000000000': 0.0001220703125, '0000011000000100': 0.0001220703125, '0000100000000000': 0.0009765625, '0000100000000100': 0.0001220703125, '0001000000000000': 0.0943603515625, '0001000000000001': 0.0048828125, '0001000000000010': 0.00146484375, '0001000000000011': 0.000732421875, '0001000000000100': 0.004638671875, '0001000000000101': 0.0001220703125, '0001000000000110': 0.002197265625, '0001000000000111': 0.0006103515625, '0001000000001000': 0.0035400390625, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001100': 0.0006103515625, '0001000000010000': 0.0050048828125, '0001000000010001': 0.000244140625, '0001000000010100': 0.00048828125, '0001000000010101': 0.0001220703125, '0001000000011000': 0.0010986328125, '0001000000011100': 0.0015869140625, '0001000000011111': 0.0001220703125, '0001000000100000': 0.0020751953125, '0001000000100001': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000101000': 0.0003662109375, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0008544921875, '0001000000110100': 0.0001220703125, '0001000000111100': 0.000244140625, '0001000000111101': 0.0001220703125, '0001000001000000': 0.00146484375, '0001000001000010': 0.0001220703125, '0001000001000100': 0.000244140625, '0001000001010000': 0.0001220703125, '0001000001010100': 0.0001220703125, '0001000001011100': 0.000244140625, '0001000001100000': 0.0001220703125, '0001000001110000': 0.0001220703125, '0001000010000000': 0.001220703125, '0001000010000001': 0.000244140625, '0001000010000100': 0.0001220703125, '0001000010110110': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000100000000': 0.0035400390625, '0001000100000001': 0.0001220703125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100010000': 0.00048828125, '0001000100011001': 0.0001220703125, '0001000100011100': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001000110000000': 0.000244140625, '0001000110010000': 0.0001220703125, '0001001000000000': 0.0062255859375, '0001001000000001': 0.0003662109375, '0001001000000010': 0.0001220703125, '0001001000000100': 0.000244140625, '0001001000001000': 0.0001220703125, '0001001000001100': 0.0001220703125, '0001001000010000': 0.000732421875, '0001001000011000': 0.0001220703125, '0001001000101000': 0.0001220703125, '0001001000110000': 0.000244140625, '0001001010000000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.0003662109375, '0001010000011100': 0.0001220703125, '0001100000000000': 0.0003662109375, '0001100000000111': 0.0001220703125, '0010000000000000': 0.005126953125, '0010000000000100': 0.0006103515625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000110000': 0.0001220703125, '0010000001000000': 0.000244140625, '0010000001000010': 0.0001220703125, '0010000011000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100100000': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010010000010000': 0.0001220703125, '0011000000000000': 0.001220703125, '0011000000000100': 0.0001220703125, '0011000000001000': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000001000000': 0.0001220703125, '0100000000000000': 0.0015869140625, '0100000000000001': 0.0001220703125, '0100000000000100': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000100000000': 0.0001220703125, '0100001000000000': 0.0001220703125, '0101000000000000': 0.0001220703125, '0101000000010000': 0.0001220703125, '0110000000000000': 0.0001220703125, '1000000000000000': 0.00390625, '1000000000000001': 0.0057373046875, '1000000000000010': 0.0013427734375, '1000000000000011': 0.0010986328125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.000732421875, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.000244140625, '1000000000010010': 0.0001220703125, '1000000000100000': 0.0003662109375, '1000000000100100': 0.0001220703125, '1000000001000001': 0.0003662109375, '1000000010000001': 0.0001220703125, '1000000100000001': 0.0003662109375, '1000000100000010': 0.0003662109375, '1000000100100001': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0001220703125, '1000001000000010': 0.000244140625, '1000001000000011': 0.0003662109375, '1000001000000101': 0.0001220703125, '1000010000000010': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.0006103515625, '1001000000000010': 0.00048828125, '1001000000000011': 0.000244140625, '1001000000000110': 0.0001220703125, '1001000000001010': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000000100010': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000001000000': 0.0001220703125, '1001001000010010': 0.0001220703125, '1001001000011010': 0.0001220703125, '1001001100000010': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000100000100': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=1_bit=1.txt <==
{'0000000000000001': 0.0001220703125, '0000000000000110': 0.0001220703125, '0000000000001000': 0.0001220703125, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0003662109375, '0000000000001110': 0.0001220703125, '0000000000001111': 0.0001220703125, '0000000000010001': 0.0001220703125, '0000000000010110': 0.0001220703125, '0000000000011010': 0.0003662109375, '0000000000011011': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0001220703125, '0000000000100001': 0.0003662109375, '0000000000100010': 0.00048828125, '0000000000100011': 0.000244140625, '0000000000100110': 0.000244140625, '0000000000100111': 0.0003662109375, '0000000000101000': 0.000244140625, '0000000000101001': 0.0008544921875, '0000000000101010': 0.00439453125, '0000000000101011': 0.001953125, '0000000000101100': 0.000244140625, '0000000000101101': 0.0001220703125, '0000000000101110': 0.0009765625, '0000000000101111': 0.0009765625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110011': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111010': 0.0003662109375, '0000000000111110': 0.0001220703125, '0000000000111111': 0.0001220703125, '0000000001001010': 0.0001220703125, '0000000001100110': 0.0001220703125, '0000000001101011': 0.0003662109375, '0000000001110110': 0.0001220703125, '0000000010001011': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010101010': 0.0001220703125, '0000000010101011': 0.000244140625, '0000000010101111': 0.0001220703125, '0000000100100011': 0.0001220703125, '0000000100101010': 0.000244140625, '0000000100101011': 0.000244140625, '0000000100101101': 0.0001220703125, '0000000100101111': 0.0001220703125, '0000001000010000': 0.0001220703125, '0000001000101010': 0.0003662109375, '0000001000101011': 0.00048828125, '0000001000101100': 0.0001220703125, '0000001000111001': 0.0001220703125, '0000010000101011': 0.0001220703125, '0000010000101111': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000100010': 0.000244140625, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.0001220703125, '0001000000101010': 0.0009765625, '0001000000101011': 0.0008544921875, '0001000000101110': 0.0003662109375, '0001000000101111': 0.000244140625, '0001000000111000': 0.0001220703125, '0001000000111010': 0.0001220703125, '0001000000111011': 0.000244140625, '0001000000111111': 0.0001220703125, '0001000001001110': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001001000101110': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000100100010': 0.0001220703125, '0011000000100010': 0.0001220703125, '0011000000111010': 0.0001220703125, '0100000000000000': 0.0001220703125, '0100000000000010': 0.0009765625, '0100000000000011': 0.0006103515625, '0100000000000100': 0.000244140625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0003662109375, '0100000000001000': 0.0001220703125, '0100000000001001': 0.00048828125, '0100000000001010': 0.00439453125, '0100000000001011': 0.0035400390625, '0100000000001100': 0.000244140625, '0100000000001110': 0.0006103515625, '0100000000001111': 0.00048828125, '0100000000010010': 0.00048828125, '0100000000010011': 0.0003662109375, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0003662109375, '0100000000010111': 0.0001220703125, '0100000000011000': 0.000244140625, '0100000000011010': 0.000732421875, '0100000000011011': 0.0010986328125, '0100000000011110': 0.0003662109375, '0100000000011111': 0.0001220703125, '0100000000100000': 0.000244140625, '0100000000100001': 0.0006103515625, '0100000000100010': 0.0032958984375, '0100000000100011': 0.0030517578125, '0100000000100100': 0.0006103515625, '0100000000100101': 0.00048828125, '0100000000100110': 0.0018310546875, '0100000000100111': 0.001220703125, '0100000000101000': 0.0030517578125, '0100000000101001': 0.0018310546875, '0100000000101010': 0.028076171875, '0100000000101011': 0.0218505859375, '0100000000101100': 0.001220703125, '0100000000101101': 0.0008544921875, '0100000000101110': 0.0050048828125, '0100000000101111': 0.0048828125, '0100000000110000': 0.0003662109375, '0100000000110001': 0.000244140625, '0100000000110010': 0.001953125, '0100000000110011': 0.0029296875, '0100000000110100': 0.000732421875, '0100000000110101': 0.0006103515625, '0100000000110110': 0.0013427734375, '0100000000110111': 0.001953125, '0100000000111000': 0.0006103515625, '0100000000111001': 0.0001220703125, '0100000000111010': 0.0018310546875, '0100000000111011': 0.0020751953125, '0100000000111101': 0.0001220703125, '0100000000111110': 0.0003662109375, '0100000000111111': 0.00048828125, '0100000001101010': 0.0001220703125, '0100000001101011': 0.0003662109375, '0100000001101100': 0.0001220703125, '0100000001110010': 0.0001220703125, '0100000001110101': 0.0001220703125, '0100000001111010': 0.0001220703125, '0100000010001001': 0.0001220703125, '0100000010001011': 0.0001220703125, '0100000010011101': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.0009765625, '0100000010101110': 0.0001220703125, '0100000010101111': 0.0001220703125, '0100000010110110': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100001111': 0.0001220703125, '0100000100100111': 0.0001220703125, '0100000100101000': 0.0003662109375, '0100000100101001': 0.000244140625, '0100000100101010': 0.000732421875, '0100000100101011': 0.0006103515625, '0100000100101101': 0.0001220703125, '0100000100101110': 0.0001220703125, '0100000100101111': 0.000244140625, '0100000100110010': 0.000244140625, '0100000100110110': 0.0001220703125, '0100000100110111': 0.000244140625, '0100000110101110': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000001111': 0.0001220703125, '0100001000011110': 0.0001220703125, '0100001000100001': 0.0001220703125, '0100001000100010': 0.0009765625, '0100001000100011': 0.0003662109375, '0100001000101000': 0.000244140625, '0100001000101001': 0.0001220703125, '0100001000101010': 0.0010986328125, '0100001000101011': 0.0018310546875, '0100001000101101': 0.0001220703125, '0100001000101110': 0.000244140625, '0100001000101111': 0.0003662109375, '0100001000110010': 0.0001220703125, '0100001000111010': 0.0001220703125, '0100001000111011': 0.0003662109375, '0100001000111110': 0.0001220703125, '0100001001001011': 0.0001220703125, '0100001010101010': 0.0001220703125, '0100001100100111': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100010000001110': 0.0001220703125, '0100010000100001': 0.0001220703125, '0100010000100010': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101010': 0.000244140625, '0100010000101011': 0.0006103515625, '0100011000101110': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101101': 0.0001220703125, '0100101000100010': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000001001': 0.000244140625, '0101000000001010': 0.000732421875, '0101000000001011': 0.0006103515625, '0101000000001100': 0.0001220703125, '0101000000001101': 0.0001220703125, '0101000000001110': 0.000244140625, '0101000000010010': 0.0001220703125, '0101000000010111': 0.0001220703125, '0101000000011010': 0.000244140625, '0101000000011011': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000100010': 0.000732421875, '0101000000100011': 0.00048828125, '0101000000100110': 0.000244140625, '0101000000101000': 0.000732421875, '0101000000101001': 0.000244140625, '0101000000101010': 0.004638671875, '0101000000101011': 0.00439453125, '0101000000101100': 0.0001220703125, '0101000000101101': 0.000244140625, '0101000000101110': 0.0008544921875, '0101000000101111': 0.001220703125, '0101000000110000': 0.0001220703125, '0101000000110010': 0.0006103515625, '0101000000110110': 0.000244140625, '0101000000110111': 0.000244140625, '0101000000111001': 0.0001220703125, '0101000000111010': 0.0006103515625, '0101000000111011': 0.0001220703125, '0101000000111101': 0.0001220703125, '0101000001001001': 0.0001220703125, '0101000001001111': 0.0001220703125, '0101000001101010': 0.000244140625, '0101000010101010': 0.0001220703125, '0101000010101101': 0.0001220703125, '0101000100101010': 0.0001220703125, '0101000100101111': 0.0001220703125, '0101000100110000': 0.0001220703125, '0101001000100011': 0.0001220703125, '0101001000100111': 0.0001220703125, '0101001000101010': 0.00048828125, '0101001000101011': 0.000244140625, '0101001000101110': 0.0001220703125, '0101001000110111': 0.0001220703125, '0101001001101111': 0.0001220703125, '0101010000101010': 0.0001220703125, '0110000000001111': 0.0001220703125, '0110000000100010': 0.0003662109375, '0110000000101000': 0.000244140625, '0110000000101010': 0.0008544921875, '0110000000101011': 0.000244140625, '0110000000101110': 0.0001220703125, '0110000000110011': 0.0001220703125, '0110000000110111': 0.0001220703125, '0110000010101010': 0.0001220703125, '0111000000101010': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111000000110010': 0.0001220703125, '0111000000111010': 0.0001220703125, '1000000000000010': 0.001220703125, '1000000000000011': 0.0001220703125, '1000000000000110': 0.0001220703125, '1000000000000111': 0.0001220703125, '1000000000001000': 0.001220703125, '1000000000001010': 0.0062255859375, '1000000000001011': 0.000244140625, '1000000000001100': 0.000244140625, '1000000000001110': 0.000732421875, '1000000000010000': 0.0001220703125, '1000000000010010': 0.000732421875, '1000000000010101': 0.0001220703125, '1000000000010110': 0.00048828125, '1000000000011010': 0.0013427734375, '1000000000011011': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0006103515625, '1000000000100001': 0.000244140625, '1000000000100010': 0.00341796875, '1000000000100011': 0.0003662109375, '1000000000100100': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000100110': 0.00048828125, '1000000000101000': 0.00341796875, '1000000000101001': 0.0006103515625, '1000000000101010': 0.039306640625, '1000000000101011': 0.002197265625, '1000000000101100': 0.0010986328125, '1000000000101101': 0.001708984375, '1000000000101110': 0.004150390625, '1000000000101111': 0.0001220703125, '1000000000110000': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0035400390625, '1000000000110011': 0.000244140625, '1000000000110100': 0.000732421875, '1000000000110110': 0.0023193359375, '1000000000110111': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111010': 0.003173828125, '1000000000111100': 0.0001220703125, '1000000000111110': 0.0003662109375, '1000000001001000': 0.0001220703125, '1000000001001100': 0.0001220703125, '1000000001010010': 0.0001220703125, '1000000001100010': 0.0001220703125, '1000000001101000': 0.0001220703125, '1000000001101010': 0.00048828125, '1000000001110000': 0.0001220703125, '1000000010001010': 0.0003662109375, '1000000010100110': 0.0001220703125, '1000000010101010': 0.000732421875, '1000000010101110': 0.000244140625, '1000000100001000': 0.0001220703125, '1000000100001010': 0.000244140625, '1000000100001011': 0.0001220703125, '1000000100010010': 0.0001220703125, '1000000100100010': 0.0003662109375, '1000000100101000': 0.000244140625, '1000000100101010': 0.0013427734375, '1000000100101110': 0.0001220703125, '1000000100111010': 0.000244140625, '1000001000000010': 0.00048828125, '1000001000001010': 0.000244140625, '1000001000001110': 0.0001220703125, '1000001000011010': 0.000244140625, '1000001000100010': 0.000244140625, '1000001000100100': 0.0001220703125, '1000001000100101': 0.0001220703125, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001000101010': 0.0025634765625, '1000001000101011': 0.0001220703125, '1000001000101101': 0.0001220703125, '1000001000101110': 0.000244140625, '1000001000110010': 0.0001220703125, '1000001000110110': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001010101010': 0.000244140625, '1000001100101010': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000001100': 0.0001220703125, '1000010000100010': 0.000244140625, '1000010000101010': 0.000244140625, '1000010000101110': 0.0001220703125, '1001000000000010': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000001010': 0.00048828125, '1001000000001011': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011010': 0.0001220703125, '1001000000011011': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000100010': 0.0006103515625, '1001000000100110': 0.0001220703125, '1001000000101000': 0.0013427734375, '1001000000101010': 0.0069580078125, '1001000000101011': 0.000244140625, '1001000000101100': 0.000244140625, '1001000000101101': 0.0001220703125, '1001000000101110': 0.00048828125, '1001000000101111': 0.0001220703125, '1001000000110010': 0.0008544921875, '1001000000110101': 0.000244140625, '1001000000110110': 0.0001220703125, '1001000000111010': 0.0010986328125, '1001000000111110': 0.0001220703125, '1001000001101010': 0.0001220703125, '1001000001101100': 0.0001220703125, '1001000010001110': 0.0001220703125, '1001000010101110': 0.0001220703125, '1001000010110110': 0.0001220703125, '1001000100001010': 0.0001220703125, '1001000100101000': 0.0001220703125, '1001000100110011': 0.0001220703125, '1001000100110110': 0.0001220703125, '1001000100111010': 0.0001220703125, '1001001000010100': 0.0001220703125, '1001001000011000': 0.0001220703125, '1001001000100010': 0.000244140625, '1001001000101010': 0.000244140625, '1001010000110110': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000000110': 0.000244140625, '1010000000010110': 0.0001220703125, '1010000000100010': 0.000244140625, '1010000000100110': 0.0001220703125, '1010000000101000': 0.0001220703125, '1010000000101010': 0.000732421875, '1010000000101100': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001110011': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000100100010': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001100100010': 0.0001220703125, '1010010000100010': 0.0001220703125, '1010010000101010': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101010': 0.0003662109375, '1011000000101011': 0.0001220703125, '1011000000110011': 0.0001220703125, '1100000000000000': 0.000244140625, '1100000000000010': 0.0052490234375, '1100000000000100': 0.00048828125, '1100000000000110': 0.00146484375, '1100000000000111': 0.000244140625, '1100000000001000': 0.0035400390625, '1100000000001001': 0.0003662109375, '1100000000001010': 0.0306396484375, '1100000000001011': 0.0020751953125, '1100000000001100': 0.001220703125, '1100000000001101': 0.00048828125, '1100000000001110': 0.00390625, '1100000000001111': 0.0003662109375, '1100000000010000': 0.00048828125, '1100000000010010': 0.003662109375, '1100000000010011': 0.000244140625, '1100000000010100': 0.0003662109375, '1100000000010110': 0.0020751953125, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0006103515625, '1100000000011001': 0.0001220703125, '1100000000011010': 0.0062255859375, '1100000000011011': 0.0003662109375, '1100000000011100': 0.000244140625, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000100000': 0.0045166015625, '1100000000100001': 0.000244140625, '1100000000100010': 0.0328369140625, '1100000000100011': 0.00146484375, '1100000000100100': 0.0018310546875, '1100000000100101': 0.0003662109375, '1100000000100110': 0.0091552734375, '1100000000100111': 0.00048828125, '1100000000101000': 0.0277099609375, '1100000000101001': 0.0023193359375, '1100000000101010': 0.2442626953125, '1100000000101011': 0.0123291015625, '1100000000101100': 0.0107421875, '1100000000101101': 0.004638671875, '1100000000101110': 0.0283203125, '1100000000101111': 0.0013427734375, '1100000000110000': 0.002685546875, '1100000000110001': 0.0003662109375, '1100000000110010': 0.02587890625, '1100000000110011': 0.0023193359375, '1100000000110100': 0.0018310546875, '1100000000110101': 0.0006103515625, '1100000000110110': 0.0128173828125, '1100000000110111': 0.0010986328125, '1100000000111000': 0.001953125, '1100000000111010': 0.0208740234375, '1100000000111011': 0.0009765625, '1100000000111100': 0.00048828125, '1100000000111101': 0.000244140625, '1100000000111110': 0.00244140625, '1100000000111111': 0.000244140625, '1100000001001000': 0.0001220703125, '1100000001001010': 0.0003662109375, '1100000001011010': 0.00048828125, '1100000001011110': 0.0001220703125, '1100000001100010': 0.0003662109375, '1100000001100110': 0.0003662109375, '1100000001101000': 0.00048828125, '1100000001101001': 0.0001220703125, '1100000001101010': 0.00341796875, '1100000001101100': 0.0001220703125, '1100000001101101': 0.000244140625, '1100000001101110': 0.00048828125, '1100000001110000': 0.0001220703125, '1100000001110010': 0.0006103515625, '1100000001110100': 0.0001220703125, '1100000001110101': 0.0001220703125, '1100000001110110': 0.000244140625, '1100000001111010': 0.000244140625, '1100000010000010': 0.0003662109375, '1100000010000110': 0.0003662109375, '1100000010001000': 0.0001220703125, '1100000010001010': 0.00048828125, '1100000010100000': 0.0001220703125, '1100000010100010': 0.0003662109375, '1100000010100101': 0.0001220703125, '1100000010100110': 0.0001220703125, '1100000010101000': 0.0003662109375, '1100000010101001': 0.000244140625, '1100000010101010': 0.00341796875, '1100000010101011': 0.000244140625, '1100000010101100': 0.00048828125, '1100000010101110': 0.000732421875, '1100000010110000': 0.0001220703125, '1100000010110010': 0.0006103515625, '1100000010110011': 0.0001220703125, '1100000010110110': 0.000244140625, '1100000010111010': 0.0001220703125, '1100000010111011': 0.0001220703125, '1100000010111100': 0.0001220703125, '1100000010111110': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100001000': 0.000244140625, '1100000100001010': 0.0010986328125, '1100000100010010': 0.0001220703125, '1100000100010110': 0.000244140625, '1100000100011010': 0.00048828125, '1100000100100000': 0.0001220703125, '1100000100100010': 0.0010986328125, '1100000100100100': 0.000244140625, '1100000100100101': 0.0001220703125, '1100000100100110': 0.0001220703125, '1100000100101000': 0.0006103515625, '1100000100101010': 0.0079345703125, '1100000100101011': 0.0001220703125, '1100000100101100': 0.0006103515625, '1100000100101101': 0.0001220703125, '1100000100101110': 0.0006103515625, '1100000100101111': 0.0001220703125, '1100000100110010': 0.0009765625, '1100000100110110': 0.00048828125, '1100000100111010': 0.000244140625, '1100000100111100': 0.0001220703125, '1100000101101010': 0.0001220703125, '1100000101111000': 0.0001220703125, '1100000110001010': 0.0001220703125, '1100000110101010': 0.0003662109375, '1100000110101110': 0.000244140625, '1100001000000010': 0.00048828125, '1100001000000110': 0.0001220703125, '1100001000001000': 0.000244140625, '1100001000001010': 0.0018310546875, '1100001000001011': 0.000244140625, '1100001000001110': 0.000244140625, '1100001000010010': 0.0001220703125, '1100001000010110': 0.000244140625, '1100001000011110': 0.000244140625, '1100001000100000': 0.000244140625, '1100001000100010': 0.0018310546875, '1100001000100011': 0.0001220703125, '1100001000100100': 0.000244140625, '1100001000100110': 0.0006103515625, '1100001000101000': 0.0020751953125, '1100001000101010': 0.0164794921875, '1100001000101011': 0.0010986328125, '1100001000101100': 0.0010986328125, '1100001000101101': 0.0001220703125, '1100001000101110': 0.001953125, '1100001000101111': 0.000244140625, '1100001000110000': 0.0001220703125, '1100001000110010': 0.001220703125, '1100001000110011': 0.000244140625, '1100001000110100': 0.000244140625, '1100001000110110': 0.0008544921875, '1100001000110111': 0.0001220703125, '1100001000111000': 0.0001220703125, '1100001000111010': 0.00146484375, '1100001000111011': 0.0001220703125, '1100001001000010': 0.0001220703125, '1100001001100010': 0.0001220703125, '1100001001101010': 0.000244140625, '1100001010000110': 0.0001220703125, '1100001010100110': 0.0001220703125, '1100001010101110': 0.0001220703125, '1100001010110010': 0.0001220703125, '1100001100000010': 0.0001220703125, '1100001100010010': 0.0001220703125, '1100001100101000': 0.0001220703125, '1100001100101010': 0.0009765625, '1100001100110010': 0.000244140625, '1100001101101010': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001010': 0.0006103515625, '1100010000001100': 0.0001220703125, '1100010000100010': 0.00048828125, '1100010000100110': 0.0001220703125, '1100010000101000': 0.0001220703125, '1100010000101010': 0.0029296875, '1100010000101110': 0.000244140625, '1100010000110010': 0.00048828125, '1100010000110110': 0.0001220703125, '1100010000111010': 0.0001220703125, '1100010001001010': 0.000244140625, '1100010010110001': 0.0001220703125, '1100011000001010': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100000101011': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100101000111010': 0.0001220703125, '1101000000000001': 0.0001220703125, '1101000000000010': 0.0008544921875, '1101000000000100': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001000': 0.0009765625, '1101000000001001': 0.0001220703125, '1101000000001010': 0.006103515625, '1101000000001011': 0.0001220703125, '1101000000001100': 0.0003662109375, '1101000000001101': 0.0001220703125, '1101000000001110': 0.0008544921875, '1101000000010000': 0.0001220703125, '1101000000010010': 0.000732421875, '1101000000010100': 0.0001220703125, '1101000000010110': 0.00048828125, '1101000000011010': 0.0010986328125, '1101000000011100': 0.0001220703125, '1101000000011110': 0.0001220703125, '1101000000100000': 0.000732421875, '1101000000100010': 0.00537109375, '1101000000100011': 0.0003662109375, '1101000000100100': 0.0001220703125, '1101000000100101': 0.000244140625, '1101000000100110': 0.001708984375, '1101000000100111': 0.0003662109375, '1101000000101000': 0.0052490234375, '1101000000101001': 0.0003662109375, '1101000000101010': 0.0396728515625, '1101000000101011': 0.0018310546875, '1101000000101100': 0.0009765625, '1101000000101101': 0.0009765625, '1101000000101110': 0.00341796875, '1101000000101111': 0.000732421875, '1101000000110000': 0.00048828125, '1101000000110010': 0.003662109375, '1101000000110011': 0.0001220703125, '1101000000110100': 0.0001220703125, '1101000000110101': 0.0001220703125, '1101000000110110': 0.00244140625, '1101000000111000': 0.0003662109375, '1101000000111001': 0.0001220703125, '1101000000111010': 0.0030517578125, '1101000000111011': 0.000244140625, '1101000000111110': 0.000732421875, '1101000001100010': 0.0001220703125, '1101000001101000': 0.0001220703125, '1101000001101010': 0.0003662109375, '1101000001101100': 0.0001220703125, '1101000001110010': 0.0001220703125, '1101000001110110': 0.0001220703125, '1101000010001010': 0.000244140625, '1101000010001011': 0.0001220703125, '1101000010100010': 0.000244140625, '1101000010101010': 0.0009765625, '1101000010101110': 0.0001220703125, '1101000010110010': 0.000244140625, '1101000100000011': 0.0001220703125, '1101000100010011': 0.0001220703125, '1101000100100010': 0.0001220703125, '1101000100101010': 0.001220703125, '1101000100101011': 0.0001220703125, '1101000100110010': 0.00048828125, '1101000100111100': 0.0001220703125, '1101001000000110': 0.0001220703125, '1101001000001010': 0.000244140625, '1101001000010110': 0.0001220703125, '1101001000100000': 0.0001220703125, '1101001000100010': 0.0008544921875, '1101001000100011': 0.0001220703125, '1101001000101000': 0.0003662109375, '1101001000101010': 0.0030517578125, '1101001000101100': 0.0001220703125, '1101001000101110': 0.000244140625, '1101001000110010': 0.0006103515625, '1101001000110110': 0.0001220703125, '1101001000111011': 0.0001220703125, '1101001000111110': 0.0001220703125, '1101001010101010': 0.000244140625, '1101001100100010': 0.0001220703125, '1101001100101010': 0.000244140625, '1101010000001010': 0.000244140625, '1101010000100010': 0.0001220703125, '1101010000101010': 0.000244140625, '1101010000110110': 0.0001220703125, '1101010100110110': 0.0001220703125, '1101011000101000': 0.0001220703125, '1101100000001000': 0.0001220703125, '1101100000101110': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000100010': 0.00146484375, '1110000000100011': 0.000244140625, '1110000000100100': 0.0001220703125, '1110000000100110': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.0029296875, '1110000000101011': 0.0001220703125, '1110000000101100': 0.0001220703125, '1110000000101110': 0.0003662109375, '1110000000110010': 0.00048828125, '1110000000110100': 0.0001220703125, '1110000000110110': 0.000244140625, '1110000000111010': 0.0001220703125, '1110000001001010': 0.0001220703125, '1110000001100010': 0.0001220703125, '1110000001101010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110001000100000': 0.0001220703125, '1110001000101010': 0.0003662109375, '1110001000110110': 0.0001220703125, '1111000000001010': 0.000244140625, '1111000000101000': 0.0001220703125, '1111000000101010': 0.000732421875, '1111000000101100': 0.0001220703125, '1111000000110110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=2_bit=0.txt <==
{'0000000000000000': 0.5594482421875, '0000000000000001': 0.023193359375, '0000000000000010': 0.0146484375, '0000000000000011': 0.0023193359375, '0000000000000100': 0.0379638671875, '0000000000000101': 0.001220703125, '0000000000000110': 0.010498046875, '0000000000000111': 0.00439453125, '0000000000001000': 0.02001953125, '0000000000001001': 0.001220703125, '0000000000001010': 0.0009765625, '0000000000001100': 0.0023193359375, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0341796875, '0000000000010001': 0.0009765625, '0000000000010010': 0.00048828125, '0000000000010100': 0.0032958984375, '0000000000010101': 0.0001220703125, '0000000000010110': 0.00146484375, '0000000000010111': 0.000732421875, '0000000000011000': 0.010498046875, '0000000000011001': 0.00048828125, '0000000000011100': 0.0091552734375, '0000000000011101': 0.0003662109375, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0162353515625, '0000000000100001': 0.0008544921875, '0000000000100010': 0.0003662109375, '0000000000100011': 0.000244140625, '0000000000100100': 0.001220703125, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0008544921875, '0000000000101010': 0.0001220703125, '0000000000101100': 0.000244140625, '0000000000101101': 0.0001220703125, '0000000000110000': 0.00732421875, '0000000000110010': 0.0001220703125, '0000000000110100': 0.000732421875, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000000111100': 0.0003662109375, '0000000000111110': 0.0001220703125, '0000000001000000': 0.009765625, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000011': 0.000244140625, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0003662109375, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001001001': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001011000': 0.0001220703125, '0000000001011100': 0.000244140625, '0000000001011101': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001100010': 0.0001220703125, '0000000001100111': 0.0001220703125, '0000000010000000': 0.0113525390625, '0000000010000001': 0.0003662109375, '0000000010000010': 0.00048828125, '0000000010000100': 0.00048828125, '0000000010001000': 0.0003662109375, '0000000010010000': 0.0006103515625, '0000000010010100': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010100000': 0.0006103515625, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000100000000': 0.0179443359375, '0000000100000001': 0.0008544921875, '0000000100000010': 0.00048828125, '0000000100000100': 0.001220703125, '0000000100000110': 0.000244140625, '0000000100001000': 0.0010986328125, '0000000100010000': 0.001220703125, '0000000100011000': 0.00048828125, '0000000100011100': 0.00048828125, '0000000100011101': 0.0001220703125, '0000000100100000': 0.0006103515625, '0000000100110000': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000110000000': 0.000732421875, '0000000110000110': 0.0001220703125, '0000001000000000': 0.0380859375, '0000001000000001': 0.0013427734375, '0000001000000010': 0.0009765625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0028076171875, '0000001000000110': 0.000732421875, '0000001000000111': 0.000244140625, '0000001000001000': 0.0015869140625, '0000001000001010': 0.0001220703125, '0000001000001100': 0.00048828125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.0023193359375, '0000001000010001': 0.0003662109375, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0008544921875, '0000001000011100': 0.000732421875, '0000001000100000': 0.0008544921875, '0000001000101000': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0001220703125, '0000001000110101': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000010': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001010001000': 0.0001220703125, '0000001010011000': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100000001': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.00341796875, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000010001': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000100100': 0.0001220703125, '0000010000111000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010001001000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000011000000000': 0.00048828125, '0000011100000000': 0.0001220703125, '0000011100000100': 0.0001220703125, '0000100000000000': 0.0003662109375, '0000100000000001': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000011001': 0.0001220703125, '0000101010000000': 0.0001220703125, '0001000000000000': 0.04931640625, '0001000000000001': 0.001708984375, '0001000000000010': 0.0009765625, '0001000000000011': 0.000244140625, '0001000000000100': 0.0037841796875, '0001000000000101': 0.000244140625, '0001000000000110': 0.0008544921875, '0001000000000111': 0.000244140625, '0001000000001000': 0.0023193359375, '0001000000001001': 0.000244140625, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0037841796875, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.000732421875, '0001000000011101': 0.0001220703125, '0001000000100000': 0.00244140625, '0001000000100100': 0.0001220703125, '0001000000100101': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000110000': 0.0006103515625, '0001000000110100': 0.0001220703125, '0001000001000000': 0.0008544921875, '0001000010000000': 0.0006103515625, '0001000010011000': 0.0001220703125, '0001000100000000': 0.001953125, '0001000100000100': 0.0003662109375, '0001000100010000': 0.0001220703125, '0001000100010100': 0.0001220703125, '0001000100010110': 0.0001220703125, '0001000100011100': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001001000000000': 0.001953125, '0001001000000001': 0.000244140625, '0001001000000011': 0.000244140625, '0001001000000100': 0.0001220703125, '0001001000000110': 0.000244140625, '0001001000001000': 0.0006103515625, '0001001000010000': 0.0003662109375, '0001001000100000': 0.0001220703125, '0001001000100001': 0.0001220703125, '0001001000110100': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010000000111': 0.0001220703125, '0001011000000000': 0.000244140625, '0001100000000000': 0.0001220703125, '0010000000000000': 0.0054931640625, '0010000000000001': 0.00048828125, '0010000000000010': 0.000244140625, '0010000000000100': 0.000732421875, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000010001': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100000100': 0.0001220703125, '0010000100010000': 0.000244140625, '0010001000000000': 0.00048828125, '0010001000000010': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000001000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0100000000000000': 0.00146484375, '0100000000000001': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000010000': 0.000244140625, '0100000000010001': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100000100000000': 0.0001220703125, '0100001000000000': 0.0001220703125, '0100001000100011': 0.0001220703125, '0101000000000000': 0.000244140625, '1000000000000000': 0.00537109375, '1000000000000001': 0.006591796875, '1000000000000010': 0.001708984375, '1000000000000011': 0.0008544921875, '1000000000000100': 0.0003662109375, '1000000000000101': 0.00048828125, '1000000000000110': 0.00048828125, '1000000000001001': 0.0003662109375, '1000000000001010': 0.0001220703125, '1000000000010001': 0.0006103515625, '1000000000010111': 0.000244140625, '1000000000011001': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000101101': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000000': 0.000244140625, '1000000010000010': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000011': 0.0001220703125, '1000000100000100': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.00048828125, '1000001000000010': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000011100': 0.0001220703125, '1000100000000001': 0.0001220703125, '1001000000000000': 0.0001220703125, '1001000000000001': 0.0003662109375, '1001000000000010': 0.000244140625, '1001000000000100': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000000111': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000110100': 0.0001220703125, '1010001000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=2_bit=1.txt <==
{'0000000000000000': 0.0001220703125, '0000000000000010': 0.0001220703125, '0000000000000011': 0.000244140625, '0000000000000110': 0.000244140625, '0000000000000111': 0.0001220703125, '0000000000001000': 0.0001220703125, '0000000000001001': 0.000244140625, '0000000000001010': 0.0008544921875, '0000000000001011': 0.001220703125, '0000000000001100': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010001': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000010110': 0.0001220703125, '0000000000011000': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0001220703125, '0000000000100010': 0.0006103515625, '0000000000100011': 0.000732421875, '0000000000100110': 0.000244140625, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0009765625, '0000000000101001': 0.00048828125, '0000000000101010': 0.0042724609375, '0000000000101011': 0.0052490234375, '0000000000101100': 0.0001220703125, '0000000000101101': 0.0003662109375, '0000000000101110': 0.0006103515625, '0000000000101111': 0.000732421875, '0000000000110000': 0.0001220703125, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0003662109375, '0000000000110011': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111010': 0.00048828125, '0000000000111101': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000001100010': 0.0001220703125, '0000000001101111': 0.0001220703125, '0000000010101011': 0.000244140625, '0000000100001011': 0.0001220703125, '0000000100101010': 0.000244140625, '0000000100101011': 0.0003662109375, '0000000100110111': 0.0001220703125, '0000000100111010': 0.0001220703125, '0000000100111011': 0.0001220703125, '0000000100111110': 0.0001220703125, '0000001000001000': 0.0001220703125, '0000001000001001': 0.0001220703125, '0000001000001010': 0.000244140625, '0000001000001011': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000100011': 0.0001220703125, '0000001000101010': 0.0003662109375, '0000001000101011': 0.0001220703125, '0000001000101110': 0.000244140625, '0000001000110000': 0.0001220703125, '0000010000101111': 0.0001220703125, '0000010010000011': 0.0001220703125, '0001000000001011': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100011': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101010': 0.0006103515625, '0001000000101011': 0.000244140625, '0001000000101101': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000100101011': 0.0001220703125, '0001001000101000': 0.0001220703125, '0001001000110010': 0.0001220703125, '0001010000001011': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000101010': 0.0003662109375, '0010000000101011': 0.000244140625, '0010000000110010': 0.0001220703125, '0010000000110011': 0.0001220703125, '0010000100101011': 0.0001220703125, '0100000000000000': 0.0001220703125, '0100000000000010': 0.0018310546875, '0100000000000011': 0.000244140625, '0100000000000101': 0.000244140625, '0100000000000110': 0.0008544921875, '0100000000000111': 0.0001220703125, '0100000000001000': 0.0006103515625, '0100000000001001': 0.0006103515625, '0100000000001010': 0.005615234375, '0100000000001011': 0.004638671875, '0100000000001100': 0.000732421875, '0100000000001101': 0.0003662109375, '0100000000001110': 0.0015869140625, '0100000000001111': 0.0008544921875, '0100000000010010': 0.0003662109375, '0100000000010011': 0.000244140625, '0100000000010110': 0.0006103515625, '0100000000010111': 0.000244140625, '0100000000011000': 0.000244140625, '0100000000011001': 0.000244140625, '0100000000011010': 0.0015869140625, '0100000000011011': 0.000244140625, '0100000000011110': 0.000244140625, '0100000000100000': 0.0006103515625, '0100000000100001': 0.000244140625, '0100000000100010': 0.00341796875, '0100000000100011': 0.0030517578125, '0100000000100100': 0.0003662109375, '0100000000100110': 0.001220703125, '0100000000100111': 0.0020751953125, '0100000000101000': 0.0030517578125, '0100000000101001': 0.0037841796875, '0100000000101010': 0.0277099609375, '0100000000101011': 0.026611328125, '0100000000101100': 0.002197265625, '0100000000101101': 0.0013427734375, '0100000000101110': 0.006591796875, '0100000000101111': 0.0072021484375, '0100000000110000': 0.0001220703125, '0100000000110001': 0.0003662109375, '0100000000110010': 0.001220703125, '0100000000110011': 0.0035400390625, '0100000000110100': 0.0001220703125, '0100000000110101': 0.0003662109375, '0100000000110110': 0.0015869140625, '0100000000110111': 0.001220703125, '0100000000111000': 0.000732421875, '0100000000111001': 0.000244140625, '0100000000111010': 0.001953125, '0100000000111011': 0.002197265625, '0100000000111100': 0.000244140625, '0100000000111110': 0.0006103515625, '0100000000111111': 0.0009765625, '0100000001101001': 0.0001220703125, '0100000001101010': 0.000244140625, '0100000001101011': 0.00048828125, '0100000001101110': 0.000244140625, '0100000001101111': 0.000244140625, '0100000001110110': 0.0001220703125, '0100000001111010': 0.000244140625, '0100000010000010': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010001010': 0.0001220703125, '0100000010010110': 0.0001220703125, '0100000010100101': 0.0001220703125, '0100000010101010': 0.0003662109375, '0100000010101011': 0.0001220703125, '0100000010101110': 0.0001220703125, '0100000010101111': 0.0001220703125, '0100000010110011': 0.0001220703125, '0100000010110110': 0.0001220703125, '0100000010111011': 0.0001220703125, '0100000100000011': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100000100001011': 0.00048828125, '0100000100011011': 0.0001220703125, '0100000100100010': 0.0003662109375, '0100000100100011': 0.000244140625, '0100000100100111': 0.0001220703125, '0100000100101000': 0.0003662109375, '0100000100101010': 0.0010986328125, '0100000100101011': 0.0006103515625, '0100000100101110': 0.0003662109375, '0100000100101111': 0.000244140625, '0100000100110010': 0.000244140625, '0100000100110011': 0.000244140625, '0100000100110110': 0.000244140625, '0100000100110111': 0.0001220703125, '0100000100111010': 0.0001220703125, '0100000100111011': 0.000244140625, '0100000100111111': 0.000244140625, '0100000101101001': 0.0001220703125, '0100000110111110': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001010': 0.0006103515625, '0100001000001011': 0.0008544921875, '0100001000001101': 0.0001220703125, '0100001000010110': 0.0001220703125, '0100001000100010': 0.000244140625, '0100001000100011': 0.0001220703125, '0100001000101000': 0.000244140625, '0100001000101010': 0.0015869140625, '0100001000101011': 0.001220703125, '0100001000101100': 0.0001220703125, '0100001000101110': 0.0008544921875, '0100001000101111': 0.000244140625, '0100001000110010': 0.000244140625, '0100001000110011': 0.0001220703125, '0100001000110110': 0.0001220703125, '0100001000110111': 0.0001220703125, '0100001000111000': 0.0001220703125, '0100001000111010': 0.0001220703125, '0100001000111111': 0.0001220703125, '0100001001101010': 0.0001220703125, '0100001100100010': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100010000001011': 0.0003662109375, '0100010000010000': 0.0001220703125, '0100010000101010': 0.0009765625, '0100010000101011': 0.0001220703125, '0100010000101110': 0.000244140625, '0100010000111011': 0.0001220703125, '0100100000100010': 0.0001220703125, '0100100000101001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001010': 0.0003662109375, '0101000000001011': 0.00048828125, '0101000000001110': 0.0001220703125, '0101000000001111': 0.000244140625, '0101000000010010': 0.0001220703125, '0101000000010110': 0.0001220703125, '0101000000011110': 0.0001220703125, '0101000000100010': 0.0003662109375, '0101000000100011': 0.000244140625, '0101000000100100': 0.0001220703125, '0101000000100110': 0.0001220703125, '0101000000101000': 0.000244140625, '0101000000101001': 0.0003662109375, '0101000000101010': 0.0028076171875, '0101000000101011': 0.002197265625, '0101000000101100': 0.00048828125, '0101000000101101': 0.000244140625, '0101000000101110': 0.0003662109375, '0101000000101111': 0.0003662109375, '0101000000110010': 0.0001220703125, '0101000000110111': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000000111011': 0.000244140625, '0101000000111110': 0.000244140625, '0101000000111111': 0.000244140625, '0101000001101010': 0.0001220703125, '0101000010001100': 0.0001220703125, '0101000010001111': 0.0001220703125, '0101000010101010': 0.0001220703125, '0101000010101110': 0.0001220703125, '0101000100001010': 0.0001220703125, '0101000100100010': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101000100111011': 0.0001220703125, '0101000101001010': 0.0001220703125, '0101001000100011': 0.0001220703125, '0101001000101011': 0.000244140625, '0101001000101110': 0.0001220703125, '0101001000101111': 0.000244140625, '0101010000100010': 0.0001220703125, '0101010000100011': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000001010': 0.000244140625, '0110000000011010': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000101010': 0.000732421875, '0110000000101011': 0.00048828125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.000244140625, '0110000000110111': 0.0001220703125, '0110000100000001': 0.0001220703125, '0110000100001011': 0.0001220703125, '0110001000101111': 0.0001220703125, '0110001010101010': 0.0001220703125, '0111000000100011': 0.0001220703125, '1000000000000000': 0.0001220703125, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0001220703125, '1000000000000110': 0.000244140625, '1000000000001000': 0.0009765625, '1000000000001010': 0.01025390625, '1000000000001011': 0.000732421875, '1000000000001100': 0.0006103515625, '1000000000001110': 0.000732421875, '1000000000001111': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010010': 0.0003662109375, '1000000000010110': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011010': 0.001953125, '1000000000011011': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0008544921875, '1000000000100010': 0.0050048828125, '1000000000100011': 0.0003662109375, '1000000000100100': 0.000244140625, '1000000000100110': 0.001953125, '1000000000101000': 0.0047607421875, '1000000000101001': 0.0003662109375, '1000000000101010': 0.039306640625, '1000000000101011': 0.0015869140625, '1000000000101100': 0.0020751953125, '1000000000101101': 0.0008544921875, '1000000000101110': 0.00439453125, '1000000000101111': 0.0003662109375, '1000000000110000': 0.0003662109375, '1000000000110010': 0.0037841796875, '1000000000110011': 0.0001220703125, '1000000000110100': 0.00048828125, '1000000000110101': 0.0001220703125, '1000000000110110': 0.0025634765625, '1000000000110111': 0.000244140625, '1000000000111000': 0.0001220703125, '1000000000111010': 0.0032958984375, '1000000000111100': 0.0003662109375, '1000000000111110': 0.000244140625, '1000000001000010': 0.0001220703125, '1000000001001000': 0.0001220703125, '1000000001001010': 0.0001220703125, '1000000001001011': 0.0001220703125, '1000000001100110': 0.0001220703125, '1000000001101000': 0.0001220703125, '1000000001101001': 0.0001220703125, '1000000001101010': 0.000244140625, '1000000001101110': 0.000244140625, '1000000001110110': 0.0001220703125, '1000000001110111': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000010001010': 0.00048828125, '1000000010100010': 0.0001220703125, '1000000010100110': 0.0001220703125, '1000000010101010': 0.000732421875, '1000000010101011': 0.0001220703125, '1000000010110000': 0.0001220703125, '1000000100001010': 0.00048828125, '1000000100001111': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000100010010': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100100011': 0.000244140625, '1000000100101010': 0.001953125, '1000000100101011': 0.000244140625, '1000000100101110': 0.0001220703125, '1000000100110010': 0.0001220703125, '1000000100111010': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000001000': 0.0001220703125, '1000001000001010': 0.000244140625, '1000001000100000': 0.0001220703125, '1000001000100010': 0.0003662109375, '1000001000100110': 0.000244140625, '1000001000101000': 0.0003662109375, '1000001000101001': 0.000244140625, '1000001000101010': 0.0018310546875, '1000001000101011': 0.000244140625, '1000001000101100': 0.0003662109375, '1000001000101110': 0.0006103515625, '1000001000110010': 0.000244140625, '1000001000110011': 0.0001220703125, '1000001000110100': 0.0001220703125, '1000001000110101': 0.0001220703125, '1000001000110110': 0.00048828125, '1000001000111010': 0.0003662109375, '1000001001101010': 0.000244140625, '1000001010101010': 0.0001220703125, '1000001100000010': 0.0001220703125, '1000001100101010': 0.0001220703125, '1000001100110110': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000100100': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.000732421875, '1000010000101100': 0.0001220703125, '1000010000101101': 0.0001220703125, '1000010000110010': 0.000244140625, '1000010010000010': 0.0001220703125, '1000010010101110': 0.0001220703125, '1000010100101010': 0.0001220703125, '1001000000001000': 0.000244140625, '1001000000001010': 0.00048828125, '1001000000011010': 0.000244140625, '1001000000100010': 0.0003662109375, '1001000000100110': 0.000244140625, '1001000000101000': 0.000244140625, '1001000000101001': 0.0001220703125, '1001000000101010': 0.003173828125, '1001000000101100': 0.000244140625, '1001000000101101': 0.000244140625, '1001000000101110': 0.0006103515625, '1001000000110010': 0.000244140625, '1001000000110011': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000000111010': 0.0003662109375, '1001000000111011': 0.0001220703125, '1001000001111010': 0.0001220703125, '1001000010001010': 0.000244140625, '1001000010101010': 0.0001220703125, '1001000100100010': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001000100101100': 0.0001220703125, '1001001000101010': 0.000244140625, '1001001100101000': 0.0001220703125, '1001010000001010': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010000110100': 0.0001220703125, '1001010000111010': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000001010': 0.000244140625, '1010000000001110': 0.0001220703125, '1010000000010010': 0.0001220703125, '1010000000100010': 0.0006103515625, '1010000000100110': 0.0001220703125, '1010000000101000': 0.0003662109375, '1010000000101010': 0.0008544921875, '1010000000101110': 0.0001220703125, '1010000000110100': 0.0001220703125, '1010000000110110': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000111010': 0.0001220703125, '1011010000101110': 0.0001220703125, '1100000000000000': 0.0010986328125, '1100000000000010': 0.00732421875, '1100000000000011': 0.000244140625, '1100000000000100': 0.0008544921875, '1100000000000101': 0.000244140625, '1100000000000110': 0.001708984375, '1100000000000111': 0.000244140625, '1100000000001000': 0.00439453125, '1100000000001001': 0.0009765625, '1100000000001010': 0.0511474609375, '1100000000001011': 0.0023193359375, '1100000000001100': 0.002197265625, '1100000000001101': 0.001220703125, '1100000000001110': 0.00634765625, '1100000000001111': 0.0003662109375, '1100000000010000': 0.000732421875, '1100000000010001': 0.000244140625, '1100000000010010': 0.005615234375, '1100000000010011': 0.000732421875, '1100000000010100': 0.0003662109375, '1100000000010101': 0.0003662109375, '1100000000010110': 0.0023193359375, '1100000000011000': 0.0008544921875, '1100000000011001': 0.0001220703125, '1100000000011010': 0.0089111328125, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011110': 0.00048828125, '1100000000011111': 0.0001220703125, '1100000000100000': 0.0032958984375, '1100000000100001': 0.00048828125, '1100000000100010': 0.034912109375, '1100000000100011': 0.0013427734375, '1100000000100100': 0.0020751953125, '1100000000100101': 0.0006103515625, '1100000000100110': 0.0107421875, '1100000000100111': 0.0008544921875, '1100000000101000': 0.024658203125, '1100000000101001': 0.00244140625, '1100000000101010': 0.226318359375, '1100000000101011': 0.0103759765625, '1100000000101100': 0.010986328125, '1100000000101101': 0.00341796875, '1100000000101110': 0.0289306640625, '1100000000101111': 0.002685546875, '1100000000110000': 0.00341796875, '1100000000110001': 0.0001220703125, '1100000000110010': 0.01953125, '1100000000110011': 0.0029296875, '1100000000110100': 0.00341796875, '1100000000110101': 0.0003662109375, '1100000000110110': 0.0125732421875, '1100000000110111': 0.000732421875, '1100000000111000': 0.0023193359375, '1100000000111001': 0.0001220703125, '1100000000111010': 0.02099609375, '1100000000111011': 0.001220703125, '1100000000111100': 0.0008544921875, '1100000000111101': 0.0001220703125, '1100000000111110': 0.00244140625, '1100000000111111': 0.00048828125, '1100000001000010': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000001001000': 0.0001220703125, '1100000001001010': 0.0009765625, '1100000001001100': 0.0001220703125, '1100000001001110': 0.0001220703125, '1100000001011000': 0.0001220703125, '1100000001100000': 0.0001220703125, '1100000001100010': 0.0003662109375, '1100000001100100': 0.000244140625, '1100000001101000': 0.0003662109375, '1100000001101001': 0.0001220703125, '1100000001101010': 0.0018310546875, '1100000001101100': 0.0001220703125, '1100000001101110': 0.0003662109375, '1100000001110000': 0.0001220703125, '1100000001110010': 0.000244140625, '1100000001110110': 0.000244140625, '1100000010000010': 0.000244140625, '1100000010001010': 0.0010986328125, '1100000010001100': 0.0001220703125, '1100000010001110': 0.0001220703125, '1100000010010000': 0.0001220703125, '1100000010010010': 0.0001220703125, '1100000010100000': 0.0001220703125, '1100000010100010': 0.000732421875, '1100000010101000': 0.0003662109375, '1100000010101001': 0.000244140625, '1100000010101010': 0.0042724609375, '1100000010101100': 0.0001220703125, '1100000010101101': 0.0001220703125, '1100000010101110': 0.0003662109375, '1100000010110010': 0.0003662109375, '1100000010110100': 0.0001220703125, '1100000010110110': 0.000244140625, '1100000010111010': 0.000244140625, '1100000011101110': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100000100001010': 0.0018310546875, '1100000100001011': 0.0001220703125, '1100000100001100': 0.000244140625, '1100000100001101': 0.0001220703125, '1100000100001110': 0.0001220703125, '1100000100010101': 0.0001220703125, '1100000100010110': 0.0001220703125, '1100000100011010': 0.000244140625, '1100000100100010': 0.00244140625, '1100000100100100': 0.0001220703125, '1100000100100110': 0.0003662109375, '1100000100101000': 0.00146484375, '1100000100101001': 0.0001220703125, '1100000100101010': 0.0103759765625, '1100000100101011': 0.000244140625, '1100000100101100': 0.0001220703125, '1100000100101101': 0.0003662109375, '1100000100101110': 0.0013427734375, '1100000100110000': 0.000244140625, '1100000100110010': 0.0013427734375, '1100000100110011': 0.000244140625, '1100000100110100': 0.0001220703125, '1100000100110110': 0.0006103515625, '1100000100111000': 0.000244140625, '1100000100111010': 0.0006103515625, '1100000100111100': 0.0001220703125, '1100000101100010': 0.0001220703125, '1100000101101000': 0.0001220703125, '1100000101111000': 0.0001220703125, '1100000110001010': 0.0001220703125, '1100000110001101': 0.0001220703125, '1100000110101000': 0.0001220703125, '1100000110101010': 0.0001220703125, '1100001000000010': 0.0008544921875, '1100001000000101': 0.0001220703125, '1100001000001000': 0.00048828125, '1100001000001010': 0.0029296875, '1100001000001100': 0.0001220703125, '1100001000001110': 0.000244140625, '1100001000010010': 0.000244140625, '1100001000011010': 0.00048828125, '1100001000011011': 0.0001220703125, '1100001000011110': 0.0001220703125, '1100001000100000': 0.000244140625, '1100001000100010': 0.002685546875, '1100001000100100': 0.000244140625, '1100001000100101': 0.000244140625, '1100001000100110': 0.0006103515625, '1100001000101000': 0.001708984375, '1100001000101001': 0.000244140625, '1100001000101010': 0.012939453125, '1100001000101011': 0.0008544921875, '1100001000101100': 0.0003662109375, '1100001000101101': 0.0001220703125, '1100001000101110': 0.0013427734375, '1100001000101111': 0.000244140625, '1100001000110000': 0.0001220703125, '1100001000110010': 0.0023193359375, '1100001000110100': 0.000244140625, '1100001000110110': 0.0010986328125, '1100001000110111': 0.0001220703125, '1100001000111010': 0.00146484375, '1100001000111011': 0.0001220703125, '1100001000111100': 0.000244140625, '1100001000111101': 0.0001220703125, '1100001000111110': 0.0006103515625, '1100001001000010': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001001110010': 0.0001220703125, '1100001001110110': 0.0001220703125, '1100001010001010': 0.0001220703125, '1100001010101010': 0.0003662109375, '1100001010101110': 0.000244140625, '1100001100001010': 0.000244140625, '1100001100001011': 0.0001220703125, '1100001100100110': 0.0001220703125, '1100001100101000': 0.0001220703125, '1100001100101010': 0.000732421875, '1100001100101011': 0.0001220703125, '1100001100101100': 0.0001220703125, '1100001100110010': 0.000244140625, '1100001101101010': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001010': 0.001220703125, '1100010000010000': 0.0001220703125, '1100010000011010': 0.0001220703125, '1100010000011100': 0.0001220703125, '1100010000100010': 0.000732421875, '1100010000100110': 0.0001220703125, '1100010000101000': 0.0003662109375, '1100010000101001': 0.0001220703125, '1100010000101010': 0.0025634765625, '1100010000101110': 0.0003662109375, '1100010000110010': 0.0001220703125, '1100010000110110': 0.0001220703125, '1100010000111000': 0.0001220703125, '1100010000111010': 0.000244140625, '1100010001100100': 0.0001220703125, '1100010010010010': 0.0001220703125, '1100011000001110': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011000110011': 0.0001220703125, '1100011000111000': 0.0001220703125, '1100100000001010': 0.0001220703125, '1100100000011010': 0.0001220703125, '1100100000100010': 0.000244140625, '1100100000101000': 0.0001220703125, '1100100000101010': 0.0009765625, '1100100000110010': 0.0001220703125, '1100100000111010': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100101000101010': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000010': 0.00048828125, '1101000000000110': 0.0001220703125, '1101000000000111': 0.0001220703125, '1101000000001000': 0.000244140625, '1101000000001010': 0.00439453125, '1101000000001011': 0.0003662109375, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0009765625, '1101000000010010': 0.0006103515625, '1101000000010100': 0.0001220703125, '1101000000010110': 0.0001220703125, '1101000000011000': 0.0001220703125, '1101000000011010': 0.0006103515625, '1101000000011100': 0.0001220703125, '1101000000011101': 0.0001220703125, '1101000000011110': 0.0001220703125, '1101000000100000': 0.0006103515625, '1101000000100001': 0.0001220703125, '1101000000100010': 0.001953125, '1101000000100011': 0.0003662109375, '1101000000100100': 0.000244140625, '1101000000100101': 0.0001220703125, '1101000000100110': 0.0006103515625, '1101000000101000': 0.0018310546875, '1101000000101001': 0.0001220703125, '1101000000101010': 0.021484375, '1101000000101011': 0.000732421875, '1101000000101100': 0.0001220703125, '1101000000101101': 0.000244140625, '1101000000101110': 0.001953125, '1101000000110000': 0.00048828125, '1101000000110010': 0.0018310546875, '1101000000110100': 0.0001220703125, '1101000000110110': 0.0009765625, '1101000000111000': 0.0001220703125, '1101000000111010': 0.0020751953125, '1101000000111011': 0.0001220703125, '1101000000111110': 0.0001220703125, '1101000001100110': 0.0001220703125, '1101000001101010': 0.000244140625, '1101000001101100': 0.0001220703125, '1101000010101010': 0.0003662109375, '1101000010101100': 0.0001220703125, '1101000100000110': 0.0001220703125, '1101000100010010': 0.0001220703125, '1101000100011010': 0.0001220703125, '1101000100100000': 0.0001220703125, '1101000100101010': 0.0015869140625, '1101000100101110': 0.000244140625, '1101000100110010': 0.0001220703125, '1101000100110110': 0.0001220703125, '1101000100110111': 0.0001220703125, '1101000100111110': 0.0001220703125, '1101000101001010': 0.0001220703125, '1101000101011010': 0.0001220703125, '1101000101101010': 0.0001220703125, '1101001000001000': 0.0001220703125, '1101001000001010': 0.000244140625, '1101001000100000': 0.0001220703125, '1101001000100010': 0.000244140625, '1101001000101000': 0.000244140625, '1101001000101010': 0.0015869140625, '1101001000101100': 0.000244140625, '1101001000101101': 0.0001220703125, '1101001000101110': 0.000244140625, '1101001000110010': 0.00048828125, '1101001000111010': 0.0001220703125, '1101001000111110': 0.0001220703125, '1101001010001110': 0.0001220703125, '1101001100101010': 0.0001220703125, '1101010000001010': 0.0001220703125, '1101010000101010': 0.0001220703125, '1101010000101011': 0.0001220703125, '1101010000110010': 0.0001220703125, '1101010001101010': 0.0001220703125, '1101011000110110': 0.0001220703125, '1101100000101100': 0.0001220703125, '1110000000000100': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001010': 0.00048828125, '1110000000100010': 0.0009765625, '1110000000100011': 0.000244140625, '1110000000101000': 0.0003662109375, '1110000000101010': 0.0029296875, '1110000000101100': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000101110': 0.000244140625, '1110000000110010': 0.0003662109375, '1110000000110110': 0.0001220703125, '1110000000111010': 0.0003662109375, '1110000001100010': 0.0001220703125, '1110000100000010': 0.0001220703125, '1110000100001010': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001000101010': 0.0003662109375, '1110001000111010': 0.0001220703125, '1110010000100110': 0.0001220703125, '1111000000100010': 0.0001220703125, '1111000000101000': 0.0001220703125, '1111000000101010': 0.0003662109375, '1111000000110010': 0.0001220703125, '1111000001101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=3_bit=0.txt <==
{'0000000000000000': 0.6080322265625, '0000000000000001': 0.0235595703125, '0000000000000010': 0.0174560546875, '0000000000000011': 0.002685546875, '0000000000000100': 0.0338134765625, '0000000000000101': 0.00146484375, '0000000000000110': 0.012451171875, '0000000000000111': 0.0040283203125, '0000000000001000': 0.021728515625, '0000000000001001': 0.000732421875, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0001220703125, '0000000000001100': 0.003662109375, '0000000000001101': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0364990234375, '0000000000010001': 0.001953125, '0000000000010010': 0.001220703125, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0029296875, '0000000000010110': 0.0009765625, '0000000000010111': 0.0006103515625, '0000000000011000': 0.010009765625, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0006103515625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0074462890625, '0000000000011110': 0.000244140625, '0000000000100000': 0.0142822265625, '0000000000100001': 0.00048828125, '0000000000100010': 0.0003662109375, '0000000000100100': 0.000732421875, '0000000000101000': 0.0008544921875, '0000000000101100': 0.000244140625, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0079345703125, '0000000000110001': 0.000244140625, '0000000000110011': 0.0001220703125, '0000000000110110': 0.0003662109375, '0000000000111000': 0.0009765625, '0000000000111100': 0.0003662109375, '0000000001000000': 0.010009765625, '0000000001000001': 0.00048828125, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.000244140625, '0000000001001000': 0.000244140625, '0000000001010000': 0.000244140625, '0000000001010100': 0.0001220703125, '0000000001011000': 0.000244140625, '0000000001011100': 0.0001220703125, '0000000001110000': 0.000244140625, '0000000010000000': 0.010986328125, '0000000010000001': 0.000732421875, '0000000010000010': 0.000244140625, '0000000010000100': 0.0008544921875, '0000000010000110': 0.0003662109375, '0000000010000111': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010001010': 0.0001220703125, '0000000010001110': 0.0001220703125, '0000000010010000': 0.0003662109375, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000011000010': 0.0001220703125, '0000000100000000': 0.0198974609375, '0000000100000001': 0.00048828125, '0000000100000010': 0.0006103515625, '0000000100000011': 0.0001220703125, '0000000100000100': 0.00146484375, '0000000100000110': 0.00048828125, '0000000100001000': 0.0006103515625, '0000000100001100': 0.000244140625, '0000000100010000': 0.00146484375, '0000000100011000': 0.0003662109375, '0000000100011100': 0.0003662109375, '0000000100100000': 0.00048828125, '0000000100101100': 0.0001220703125, '0000000100110000': 0.0003662109375, '0000000101000000': 0.0003662109375, '0000000110000000': 0.0003662109375, '0000000110001000': 0.0001220703125, '0000001000000000': 0.04150390625, '0000001000000001': 0.0018310546875, '0000001000000010': 0.0015869140625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0013427734375, '0000001000000110': 0.0003662109375, '0000001000000111': 0.000244140625, '0000001000001000': 0.0008544921875, '0000001000001100': 0.0003662109375, '0000001000001101': 0.0001220703125, '0000001000001110': 0.000244140625, '0000001000010000': 0.0020751953125, '0000001000010100': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0010986328125, '0000001000011100': 0.00048828125, '0000001000100000': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101101': 0.0001220703125, '0000001000110000': 0.0009765625, '0000001000110010': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000001': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001010000011': 0.0001220703125, '0000001010000110': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0006103515625, '0000001100000010': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000010000000000': 0.0048828125, '0000010000000001': 0.000244140625, '0000010000000010': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000001000': 0.000244140625, '0000010000010111': 0.0001220703125, '0000010000011000': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000100100': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.000244140625, '0000100000000000': 0.00146484375, '0000100000000001': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0126953125, '0001000000000001': 0.00048828125, '0001000000000010': 0.00048828125, '0001000000000100': 0.000244140625, '0001000000000110': 0.00048828125, '0001000000001000': 0.0003662109375, '0001000000001001': 0.000244140625, '0001000000010000': 0.0009765625, '0001000000010010': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011000': 0.0003662109375, '0001000000011100': 0.000244140625, '0001000000011111': 0.0001220703125, '0001000000100000': 0.000244140625, '0001000001100000': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000010000100': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.000244140625, '0001000100000100': 0.0003662109375, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0001220703125, '0001001000000001': 0.0001220703125, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0003662109375, '0001001000001000': 0.0001220703125, '0010000000000000': 0.0069580078125, '0010000000000010': 0.000244140625, '0010000000000100': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000001000': 0.0003662109375, '0010000000010000': 0.0003662109375, '0010000000010010': 0.0001220703125, '0010000000010100': 0.0003662109375, '0010000000011000': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100000110': 0.0001220703125, '0010000101000000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001001011101': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0100000000000000': 0.002197265625, '0100000000001000': 0.0001220703125, '0100000000010000': 0.0003662109375, '0100000000011000': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100001000000000': 0.000244140625, '0100001000101000': 0.0001220703125, '0101000000000000': 0.0001220703125, '1000000000000000': 0.0037841796875, '1000000000000001': 0.0081787109375, '1000000000000010': 0.001953125, '1000000000000011': 0.0006103515625, '1000000000000100': 0.0006103515625, '1000000000000101': 0.0009765625, '1000000000000110': 0.0008544921875, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001010': 0.0001220703125, '1000000000001101': 0.000244140625, '1000000000010000': 0.000244140625, '1000000000010001': 0.000244140625, '1000000000010010': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000110000': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000101': 0.0001220703125, '1000000001010000': 0.000244140625, '1000000001100001': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.000244140625, '1000001000000100': 0.000244140625, '1000001000000101': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000011000000001': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000101000000000': 0.0001220703125, '1001000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000100001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=3_bit=1.txt <==
{'0000000000001000': 0.0001220703125, '0000000000001010': 0.0006103515625, '0000000000001011': 0.000732421875, '0000000000001100': 0.000244140625, '0000000000010111': 0.0001220703125, '0000000000011010': 0.000244140625, '0000000000011011': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000100010': 0.000732421875, '0000000000100011': 0.00048828125, '0000000000100100': 0.000244140625, '0000000000100101': 0.000244140625, '0000000000100110': 0.0006103515625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101001': 0.0008544921875, '0000000000101010': 0.00390625, '0000000000101011': 0.0050048828125, '0000000000101100': 0.0003662109375, '0000000000101101': 0.000244140625, '0000000000101110': 0.0008544921875, '0000000000101111': 0.00146484375, '0000000000110010': 0.0003662109375, '0000000000110011': 0.000244140625, '0000000000110110': 0.000732421875, '0000000000110111': 0.000244140625, '0000000000111010': 0.000732421875, '0000000000111100': 0.0001220703125, '0000000001110011': 0.0001220703125, '0000000010001010': 0.0001220703125, '0000000100001010': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000000100101110': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000011011': 0.0001220703125, '0000001000100011': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101010': 0.0009765625, '0000001000101011': 0.0003662109375, '0000001000101100': 0.0001220703125, '0000001000101101': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000001000111011': 0.0001220703125, '0000001000111110': 0.0001220703125, '0000001010101110': 0.0001220703125, '0000001100101111': 0.0001220703125, '0000010000100011': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000101011': 0.000244140625, '0000010000110011': 0.0001220703125, '0000011000101011': 0.0001220703125, '0000100000101010': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001001001101111': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000100011': 0.000244140625, '0010000000100110': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000100101010': 0.0001220703125, '0100000000000000': 0.0001220703125, '0100000000000001': 0.000244140625, '0100000000000010': 0.000732421875, '0100000000000011': 0.0008544921875, '0100000000000100': 0.0001220703125, '0100000000000110': 0.00048828125, '0100000000000111': 0.0003662109375, '0100000000001000': 0.000732421875, '0100000000001001': 0.0001220703125, '0100000000001010': 0.004150390625, '0100000000001011': 0.0047607421875, '0100000000001100': 0.0003662109375, '0100000000001110': 0.0010986328125, '0100000000001111': 0.001220703125, '0100000000010010': 0.000244140625, '0100000000010011': 0.000732421875, '0100000000010100': 0.0001220703125, '0100000000010101': 0.0001220703125, '0100000000010110': 0.00048828125, '0100000000010111': 0.0003662109375, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0010986328125, '0100000000011011': 0.000732421875, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000100001': 0.0006103515625, '0100000000100010': 0.004150390625, '0100000000100011': 0.004638671875, '0100000000100100': 0.00048828125, '0100000000100110': 0.0020751953125, '0100000000100111': 0.0010986328125, '0100000000101000': 0.0032958984375, '0100000000101001': 0.0032958984375, '0100000000101010': 0.026611328125, '0100000000101011': 0.025634765625, '0100000000101100': 0.001953125, '0100000000101101': 0.0015869140625, '0100000000101110': 0.0076904296875, '0100000000101111': 0.007080078125, '0100000000110000': 0.0008544921875, '0100000000110001': 0.0003662109375, '0100000000110010': 0.0029296875, '0100000000110011': 0.0029296875, '0100000000110100': 0.000244140625, '0100000000110101': 0.0001220703125, '0100000000110110': 0.0013427734375, '0100000000110111': 0.002197265625, '0100000000111000': 0.0003662109375, '0100000000111001': 0.0003662109375, '0100000000111010': 0.0020751953125, '0100000000111011': 0.0018310546875, '0100000000111100': 0.0001220703125, '0100000000111110': 0.000732421875, '0100000000111111': 0.0006103515625, '0100000001001100': 0.0001220703125, '0100000001100010': 0.000244140625, '0100000001101001': 0.0001220703125, '0100000001101010': 0.0008544921875, '0100000001101011': 0.0003662109375, '0100000010100011': 0.0001220703125, '0100000010101010': 0.0008544921875, '0100000010101011': 0.000732421875, '0100000010101110': 0.0001220703125, '0100000010101111': 0.0001220703125, '0100000010110011': 0.0001220703125, '0100000010110110': 0.0001220703125, '0100000010111010': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100000100001111': 0.0001220703125, '0100000100011010': 0.0001220703125, '0100000100101000': 0.0001220703125, '0100000100101001': 0.0001220703125, '0100000100101010': 0.000732421875, '0100000100101011': 0.0006103515625, '0100000100101110': 0.0001220703125, '0100000100101111': 0.0003662109375, '0100000100110110': 0.0001220703125, '0100000100111010': 0.0001220703125, '0100000100111011': 0.0001220703125, '0100000100111100': 0.0001220703125, '0100000110101010': 0.0001220703125, '0100000110101011': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000001010': 0.0003662109375, '0100001000001011': 0.0003662109375, '0100001000001100': 0.0001220703125, '0100001000001111': 0.0001220703125, '0100001000100010': 0.000244140625, '0100001000100011': 0.000732421875, '0100001000100100': 0.0001220703125, '0100001000100110': 0.000244140625, '0100001000100111': 0.0001220703125, '0100001000101000': 0.000732421875, '0100001000101001': 0.000244140625, '0100001000101010': 0.0032958984375, '0100001000101011': 0.0032958984375, '0100001000101100': 0.000244140625, '0100001000101110': 0.000732421875, '0100001000101111': 0.000732421875, '0100001000110010': 0.0001220703125, '0100001000110011': 0.0001220703125, '0100001000110110': 0.0008544921875, '0100001000111000': 0.0001220703125, '0100001000111001': 0.000244140625, '0100001000111010': 0.000244140625, '0100001000111011': 0.0001220703125, '0100001000111110': 0.0001220703125, '0100001001100010': 0.0001220703125, '0100001001101001': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001100000110': 0.0001220703125, '0100001100001110': 0.0001220703125, '0100001100100000': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100010000001011': 0.0001220703125, '0100010000100110': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101010': 0.0001220703125, '0100010000101110': 0.0001220703125, '0100010000110110': 0.0001220703125, '0100011000101110': 0.0001220703125, '0100011100101010': 0.0001220703125, '0100100001110111': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011011': 0.0001220703125, '0101000000100011': 0.0003662109375, '0101000000100110': 0.000244140625, '0101000000100111': 0.0001220703125, '0101000000101010': 0.0006103515625, '0101000000101011': 0.0003662109375, '0101000000111011': 0.0001220703125, '0101000001101010': 0.0001220703125, '0101000100101111': 0.0001220703125, '0101001000001011': 0.0001220703125, '0101001000100000': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101011': 0.0001220703125, '0110000000001010': 0.000244140625, '0110000000001110': 0.0001220703125, '0110000000100010': 0.0003662109375, '0110000000100011': 0.0001220703125, '0110000000100110': 0.0001220703125, '0110000000101000': 0.00048828125, '0110000000101010': 0.0010986328125, '0110000000101011': 0.000732421875, '0110000000101111': 0.0001220703125, '0110000000110011': 0.0001220703125, '0110000000110110': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000001100010': 0.0001220703125, '0110000010101010': 0.000244140625, '0110000100101011': 0.0001220703125, '0110001000001010': 0.0001220703125, '0110001000101011': 0.0001220703125, '1000000000000010': 0.001220703125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.0001220703125, '1000000000000110': 0.0006103515625, '1000000000001000': 0.0010986328125, '1000000000001010': 0.0079345703125, '1000000000001100': 0.0003662109375, '1000000000001101': 0.0001220703125, '1000000000001110': 0.000732421875, '1000000000010010': 0.0008544921875, '1000000000010100': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011010': 0.001220703125, '1000000000100000': 0.0009765625, '1000000000100010': 0.0062255859375, '1000000000100100': 0.0001220703125, '1000000000100101': 0.000244140625, '1000000000100110': 0.001953125, '1000000000101000': 0.0050048828125, '1000000000101001': 0.000732421875, '1000000000101010': 0.0452880859375, '1000000000101011': 0.001953125, '1000000000101100': 0.00244140625, '1000000000101101': 0.000732421875, '1000000000101110': 0.00537109375, '1000000000101111': 0.0003662109375, '1000000000110000': 0.0006103515625, '1000000000110010': 0.0035400390625, '1000000000110011': 0.0003662109375, '1000000000110100': 0.0003662109375, '1000000000110101': 0.0001220703125, '1000000000110110': 0.0009765625, '1000000000110111': 0.000244140625, '1000000000111000': 0.000244140625, '1000000000111010': 0.00341796875, '1000000000111100': 0.0001220703125, '1000000000111101': 0.000244140625, '1000000000111110': 0.000732421875, '1000000001100010': 0.0001220703125, '1000000001101010': 0.0010986328125, '1000000001101110': 0.000244140625, '1000000001110010': 0.0001220703125, '1000000010001000': 0.000244140625, '1000000010001110': 0.0001220703125, '1000000010010010': 0.0001220703125, '1000000010100010': 0.0001220703125, '1000000010101000': 0.000244140625, '1000000010101010': 0.00048828125, '1000000010101110': 0.0001220703125, '1000000010110000': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100001000': 0.000244140625, '1000000100001010': 0.0001220703125, '1000000100001110': 0.0001220703125, '1000000100101010': 0.0010986328125, '1000000100101011': 0.000244140625, '1000000100101100': 0.0001220703125, '1000000100110110': 0.000244140625, '1000000101101010': 0.0001220703125, '1000000110101010': 0.0001220703125, '1000001000000010': 0.0001220703125, '1000001000001010': 0.0006103515625, '1000001000001100': 0.0001220703125, '1000001000001101': 0.0001220703125, '1000001000010010': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000100010': 0.0006103515625, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0006103515625, '1000001000101001': 0.0001220703125, '1000001000101010': 0.00439453125, '1000001000101011': 0.000244140625, '1000001000101100': 0.0001220703125, '1000001000101110': 0.000244140625, '1000001000110010': 0.00048828125, '1000001000110011': 0.0001220703125, '1000001000110100': 0.000244140625, '1000001000110110': 0.00048828125, '1000001000111010': 0.00048828125, '1000001000111100': 0.0001220703125, '1000001001100010': 0.0001220703125, '1000001010100010': 0.000244140625, '1000001100010010': 0.0001220703125, '1000001100101010': 0.0001220703125, '1000001100101110': 0.0001220703125, '1000010000101010': 0.0003662109375, '1000010000110110': 0.0001220703125, '1000100000101010': 0.0001220703125, '1001000000001010': 0.0001220703125, '1001000000001100': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000100110': 0.000244140625, '1001000000101010': 0.0003662109375, '1001000000101011': 0.0001220703125, '1001000000101110': 0.0001220703125, '1001000000111010': 0.0001220703125, '1001000010110110': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001100101010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000001010': 0.000244140625, '1010000000011110': 0.0001220703125, '1010000000100010': 0.00048828125, '1010000000100110': 0.0001220703125, '1010000000101000': 0.0001220703125, '1010000000101010': 0.00048828125, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0001220703125, '1010000000110101': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000101110': 0.0001220703125, '1100000000000000': 0.0006103515625, '1100000000000010': 0.006103515625, '1100000000000110': 0.0010986328125, '1100000000001000': 0.004150390625, '1100000000001001': 0.0006103515625, '1100000000001010': 0.0396728515625, '1100000000001011': 0.0015869140625, '1100000000001100': 0.0020751953125, '1100000000001101': 0.0008544921875, '1100000000001110': 0.004150390625, '1100000000001111': 0.0003662109375, '1100000000010000': 0.000244140625, '1100000000010010': 0.0029296875, '1100000000010011': 0.0003662109375, '1100000000010100': 0.000244140625, '1100000000010110': 0.0018310546875, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0013427734375, '1100000000011001': 0.0001220703125, '1100000000011010': 0.0068359375, '1100000000011011': 0.00048828125, '1100000000011100': 0.000244140625, '1100000000011110': 0.0008544921875, '1100000000100000': 0.003662109375, '1100000000100001': 0.0003662109375, '1100000000100010': 0.040771484375, '1100000000100011': 0.0018310546875, '1100000000100100': 0.00146484375, '1100000000100101': 0.00048828125, '1100000000100110': 0.0096435546875, '1100000000100111': 0.0006103515625, '1100000000101000': 0.0284423828125, '1100000000101001': 0.00146484375, '1100000000101010': 0.26513671875, '1100000000101011': 0.0101318359375, '1100000000101100': 0.0106201171875, '1100000000101101': 0.0047607421875, '1100000000101110': 0.0279541015625, '1100000000101111': 0.0023193359375, '1100000000110000': 0.0029296875, '1100000000110001': 0.00048828125, '1100000000110010': 0.022705078125, '1100000000110011': 0.0018310546875, '1100000000110100': 0.0029296875, '1100000000110101': 0.0006103515625, '1100000000110110': 0.0155029296875, '1100000000110111': 0.00146484375, '1100000000111000': 0.0018310546875, '1100000000111010': 0.016845703125, '1100000000111011': 0.00146484375, '1100000000111100': 0.001220703125, '1100000000111101': 0.0003662109375, '1100000000111110': 0.0037841796875, '1100000000111111': 0.0001220703125, '1100000001000010': 0.000244140625, '1100000001001000': 0.0001220703125, '1100000001001010': 0.000244140625, '1100000001100000': 0.0001220703125, '1100000001100010': 0.00048828125, '1100000001100110': 0.0001220703125, '1100000001100111': 0.0001220703125, '1100000001101000': 0.0001220703125, '1100000001101001': 0.0001220703125, '1100000001101010': 0.004638671875, '1100000001101011': 0.0001220703125, '1100000001101100': 0.00048828125, '1100000001101101': 0.0001220703125, '1100000001101110': 0.0003662109375, '1100000001110000': 0.0001220703125, '1100000001110110': 0.0001220703125, '1100000001111010': 0.0001220703125, '1100000001111110': 0.0001220703125, '1100000010001000': 0.000244140625, '1100000010001010': 0.00048828125, '1100000010010110': 0.0001220703125, '1100000010011111': 0.0001220703125, '1100000010100010': 0.00048828125, '1100000010100101': 0.0001220703125, '1100000010101000': 0.0006103515625, '1100000010101010': 0.0059814453125, '1100000010101011': 0.00048828125, '1100000010101100': 0.0006103515625, '1100000010101101': 0.0001220703125, '1100000010101110': 0.000244140625, '1100000010110000': 0.0001220703125, '1100000010110010': 0.000244140625, '1100000010110011': 0.0001220703125, '1100000010110101': 0.0001220703125, '1100000010110110': 0.00048828125, '1100000010111010': 0.000244140625, '1100000010111100': 0.0001220703125, '1100000010111110': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100001010': 0.0008544921875, '1100000100001100': 0.0001220703125, '1100000100001110': 0.0001220703125, '1100000100011010': 0.000244140625, '1100000100100000': 0.0001220703125, '1100000100100010': 0.001220703125, '1100000100100110': 0.0003662109375, '1100000100101000': 0.0008544921875, '1100000100101010': 0.0072021484375, '1100000100101011': 0.000244140625, '1100000100101100': 0.0003662109375, '1100000100101110': 0.0003662109375, '1100000100101111': 0.000244140625, '1100000100110000': 0.0001220703125, '1100000100110010': 0.0009765625, '1100000100110100': 0.0001220703125, '1100000100110110': 0.000244140625, '1100000100111010': 0.0001220703125, '1100000100111110': 0.0001220703125, '1100000101100100': 0.0001220703125, '1100000101110110': 0.0001220703125, '1100000110100010': 0.0001220703125, '1100000110101010': 0.0006103515625, '1100001000000010': 0.000244140625, '1100001000000011': 0.000244140625, '1100001000001000': 0.0008544921875, '1100001000001010': 0.00390625, '1100001000001100': 0.0001220703125, '1100001000001110': 0.00048828125, '1100001000010010': 0.000244140625, '1100001000010110': 0.0001220703125, '1100001000011010': 0.000732421875, '1100001000011110': 0.000244140625, '1100001000100000': 0.00048828125, '1100001000100010': 0.004150390625, '1100001000100011': 0.0001220703125, '1100001000100100': 0.0006103515625, '1100001000100110': 0.0013427734375, '1100001000101000': 0.0037841796875, '1100001000101001': 0.000244140625, '1100001000101010': 0.0274658203125, '1100001000101011': 0.002197265625, '1100001000101100': 0.00146484375, '1100001000101101': 0.000244140625, '1100001000101110': 0.0037841796875, '1100001000101111': 0.000244140625, '1100001000110000': 0.000244140625, '1100001000110010': 0.002685546875, '1100001000110011': 0.0003662109375, '1100001000110100': 0.0001220703125, '1100001000110110': 0.001953125, '1100001000110111': 0.0001220703125, '1100001000111000': 0.000244140625, '1100001000111010': 0.001708984375, '1100001000111011': 0.0001220703125, '1100001000111100': 0.0001220703125, '1100001000111101': 0.0001220703125, '1100001000111110': 0.0003662109375, '1100001001000010': 0.0001220703125, '1100001001001010': 0.0001220703125, '1100001001010111': 0.0001220703125, '1100001001101010': 0.00048828125, '1100001001101110': 0.000244140625, '1100001010001010': 0.000244140625, '1100001010101010': 0.00048828125, '1100001010101011': 0.0001220703125, '1100001010110010': 0.0001220703125, '1100001010111010': 0.0001220703125, '1100001011001010': 0.0001220703125, '1100001100001010': 0.000244140625, '1100001100100010': 0.0001220703125, '1100001100101000': 0.0001220703125, '1100001100101010': 0.000732421875, '1100001100110000': 0.0001220703125, '1100001100110110': 0.0001220703125, '1100001100111010': 0.0001220703125, '1100001110101010': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000010010': 0.0001220703125, '1100010000100010': 0.00048828125, '1100010000101000': 0.0006103515625, '1100010000101010': 0.0023193359375, '1100010000101011': 0.0001220703125, '1100010000101100': 0.0001220703125, '1100010000101110': 0.000244140625, '1100010000110000': 0.0001220703125, '1100010000110010': 0.0003662109375, '1100010000111000': 0.0001220703125, '1100010000111010': 0.00048828125, '1100010000111111': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100010101101010': 0.0001220703125, '1100011000001010': 0.0001220703125, '1100011000101010': 0.000244140625, '1100011000101100': 0.0001220703125, '1100100000001100': 0.0001220703125, '1100100000100010': 0.000244140625, '1100100000101000': 0.0001220703125, '1100100000101010': 0.00048828125, '1100100000101100': 0.0001220703125, '1100101000101010': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000001010': 0.0008544921875, '1101000000001100': 0.000244140625, '1101000000010000': 0.0001220703125, '1101000000010010': 0.000244140625, '1101000000100010': 0.001220703125, '1101000000100110': 0.0001220703125, '1101000000101000': 0.0006103515625, '1101000000101010': 0.0069580078125, '1101000000101011': 0.0001220703125, '1101000000101100': 0.0003662109375, '1101000000101101': 0.0001220703125, '1101000000101110': 0.00048828125, '1101000000110001': 0.0001220703125, '1101000000110010': 0.0006103515625, '1101000000110011': 0.0001220703125, '1101000000110110': 0.0001220703125, '1101000000111010': 0.0006103515625, '1101000010101000': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000100100111': 0.0001220703125, '1101000100101010': 0.0001220703125, '1101001000011000': 0.0001220703125, '1101001000100010': 0.0001220703125, '1101001000100100': 0.0001220703125, '1101001000101010': 0.00048828125, '1101001000101110': 0.0001220703125, '1101001000110000': 0.0001220703125, '1101001000110110': 0.0001220703125, '1101001000111010': 0.000244140625, '1101001010001010': 0.0001220703125, '1101010000001000': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001010': 0.000732421875, '1110000000001011': 0.0001220703125, '1110000000010110': 0.0001220703125, '1110000000100010': 0.0015869140625, '1110000000100110': 0.0001220703125, '1110000000100111': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.0062255859375, '1110000000101011': 0.000244140625, '1110000000101100': 0.000244140625, '1110000000101110': 0.000244140625, '1110000000110000': 0.000244140625, '1110000000110001': 0.0001220703125, '1110000000110010': 0.0003662109375, '1110000000111000': 0.0001220703125, '1110000000111010': 0.000244140625, '1110000000111110': 0.0001220703125, '1110000010100010': 0.0001220703125, '1110000100000110': 0.0001220703125, '1110000100010110': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000100101100': 0.0001220703125, '1110000101100001': 0.0001220703125, '1110001000001010': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001000101001': 0.0001220703125, '1110001000101010': 0.0003662109375, '1110001000101110': 0.0001220703125, '1110001000110010': 0.0001220703125, '1110010000100000': 0.0001220703125, '1110010000111010': 0.0001220703125, '1111000000101010': 0.00048828125, '1111000000110010': 0.0001220703125, '1111000100100010': 0.0001220703125, '1111001000110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=4_bit=0.txt <==
{'0000000000000000': 0.599609375, '0000000000000001': 0.021728515625, '0000000000000010': 0.015625, '0000000000000011': 0.002197265625, '0000000000000100': 0.0345458984375, '0000000000000101': 0.0020751953125, '0000000000000110': 0.010986328125, '0000000000000111': 0.00537109375, '0000000000001000': 0.0233154296875, '0000000000001001': 0.000732421875, '0000000000001010': 0.000732421875, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0035400390625, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0001220703125, '0000000000010000': 0.037353515625, '0000000000010001': 0.0015869140625, '0000000000010010': 0.0006103515625, '0000000000010100': 0.0028076171875, '0000000000010110': 0.00048828125, '0000000000010111': 0.0001220703125, '0000000000011000': 0.009765625, '0000000000011001': 0.0003662109375, '0000000000011010': 0.00048828125, '0000000000011100': 0.010986328125, '0000000000011110': 0.00048828125, '0000000000100000': 0.0133056640625, '0000000000100001': 0.00048828125, '0000000000100010': 0.0003662109375, '0000000000100100': 0.0006103515625, '0000000000100110': 0.00048828125, '0000000000100111': 0.000244140625, '0000000000101000': 0.0009765625, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0003662109375, '0000000000110000': 0.006591796875, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0009765625, '0000000000110110': 0.0003662109375, '0000000000111000': 0.0008544921875, '0000000000111100': 0.00048828125, '0000000001000000': 0.0074462890625, '0000000001000001': 0.0003662109375, '0000000001000010': 0.000244140625, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.00048828125, '0000000001011000': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000001110010': 0.0001220703125, '0000000001110111': 0.0001220703125, '0000000010000000': 0.00927734375, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0001220703125, '0000000010000100': 0.000732421875, '0000000010000110': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010010000': 0.0006103515625, '0000000010010100': 0.0001220703125, '0000000010011000': 0.00048828125, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011000001': 0.0001220703125, '0000000011100000': 0.0001220703125, '0000000100000000': 0.017822265625, '0000000100000001': 0.0006103515625, '0000000100000010': 0.000244140625, '0000000100000011': 0.0001220703125, '0000000100000100': 0.00146484375, '0000000100000110': 0.0001220703125, '0000000100001000': 0.0003662109375, '0000000100001010': 0.0001220703125, '0000000100001100': 0.000244140625, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101000010': 0.0001220703125, '0000000101000110': 0.0001220703125, '0000000110000000': 0.0006103515625, '0000001000000000': 0.045654296875, '0000001000000001': 0.001708984375, '0000001000000010': 0.0009765625, '0000001000000011': 0.0001220703125, '0000001000000100': 0.00390625, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0008544921875, '0000001000000111': 0.000244140625, '0000001000001000': 0.001220703125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0032958984375, '0000001000010001': 0.0003662109375, '0000001000010010': 0.000244140625, '0000001000010100': 0.0001220703125, '0000001000010101': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.0001220703125, '0000001000100000': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0010986328125, '0000001001000100': 0.0001220703125, '0000001010000000': 0.0008544921875, '0000001010000001': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.0010986328125, '0000001100000001': 0.0001220703125, '0000001100001100': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001101100000': 0.0001220703125, '0000010000000000': 0.008544921875, '0000010000000001': 0.000244140625, '0000010000000010': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000110': 0.0001220703125, '0000010000000111': 0.000244140625, '0000010000001000': 0.000244140625, '0000010000010000': 0.00146484375, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000101100': 0.0001220703125, '0000010010000000': 0.0003662109375, '0000011000000000': 0.00048828125, '0000011000010010': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000100000000000': 0.0009765625, '0000100000000100': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0001000000000000': 0.013671875, '0001000000000001': 0.0001220703125, '0001000000000010': 0.0003662109375, '0001000000000100': 0.0009765625, '0001000000000101': 0.000244140625, '0001000000000110': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001000': 0.00048828125, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0008544921875, '0001000000011100': 0.000244140625, '0001000000100000': 0.00048828125, '0001000000100111': 0.0001220703125, '0001000000110000': 0.000244140625, '0001000010000000': 0.000244140625, '0001000010000110': 0.0001220703125, '0001000100000000': 0.00048828125, '0001000100001000': 0.0001220703125, '0001001000000000': 0.0009765625, '0001001000000001': 0.000244140625, '0001001000000100': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001011000010000': 0.0001220703125, '0010000000000000': 0.0081787109375, '0010000000000001': 0.00048828125, '0010000000000010': 0.000244140625, '0010000000000011': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0003662109375, '0010000000010000': 0.0006103515625, '0010000000011100': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000001000000': 0.000244140625, '0010000010000000': 0.000244140625, '0010000100000000': 0.0001220703125, '0010000100000100': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000001000': 0.0001220703125, '0011000000000000': 0.0003662109375, '0011000000000001': 0.0001220703125, '0011000000001000': 0.0001220703125, '0100000000000000': 0.0023193359375, '0100000000000001': 0.000244140625, '0100000000000010': 0.0001220703125, '0100000000000100': 0.000244140625, '0100000000000101': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000000010000': 0.0001220703125, '0100000000010001': 0.0001220703125, '0100000000010101': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100000100000000': 0.000244140625, '0100001000000000': 0.0001220703125, '1000000000000000': 0.00439453125, '1000000000000001': 0.00927734375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0006103515625, '1000000000000100': 0.0001220703125, '1000000000000101': 0.00048828125, '1000000000000110': 0.000244140625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001010': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0003662109375, '1000000000010010': 0.0003662109375, '1000000000011011': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100000011': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.000244140625, '1000001000000010': 0.0001220703125, '1000001000000100': 0.0001220703125, '1000001001000101': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.000244140625, '1000010000000110': 0.0001220703125, '1001000000000011': 0.0001220703125, '1001000000010001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.0003662109375, '1010000000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=4_bit=1.txt <==
{'0000000000000010': 0.0001220703125, '0000000000001010': 0.0009765625, '0000000000001011': 0.000732421875, '0000000000001100': 0.0001220703125, '0000000000001110': 0.0001220703125, '0000000000001111': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000010011': 0.0001220703125, '0000000000010111': 0.0001220703125, '0000000000011011': 0.000244140625, '0000000000100010': 0.0006103515625, '0000000000100011': 0.000244140625, '0000000000100110': 0.000244140625, '0000000000100111': 0.0006103515625, '0000000000101000': 0.0008544921875, '0000000000101001': 0.0006103515625, '0000000000101010': 0.005615234375, '0000000000101011': 0.004150390625, '0000000000101100': 0.000244140625, '0000000000101101': 0.00048828125, '0000000000101110': 0.0009765625, '0000000000101111': 0.000732421875, '0000000000110000': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.00048828125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0003662109375, '0000000000111000': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.00048828125, '0000000000111111': 0.0001220703125, '0000000001101010': 0.0001220703125, '0000000001101011': 0.0001220703125, '0000000001111011': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010001010': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010100011': 0.000244140625, '0000000010101011': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100100011': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000000100101101': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101010': 0.0006103515625, '0000001000101011': 0.0006103515625, '0000001000101110': 0.0001220703125, '0000001000110010': 0.0001220703125, '0000001000110111': 0.0001220703125, '0000001000111010': 0.0001220703125, '0000001000111111': 0.0001220703125, '0000010000101011': 0.0001220703125, '0000010000101101': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000010010101011': 0.0001220703125, '0000100000101011': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000100101011': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000001010': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000000101110': 0.0001220703125, '0010000000110011': 0.0001220703125, '0100000000000000': 0.0003662109375, '0100000000000001': 0.000244140625, '0100000000000010': 0.0009765625, '0100000000000011': 0.0006103515625, '0100000000000111': 0.000244140625, '0100000000001000': 0.00048828125, '0100000000001001': 0.000244140625, '0100000000001010': 0.00537109375, '0100000000001011': 0.0030517578125, '0100000000001100': 0.0001220703125, '0100000000001101': 0.000244140625, '0100000000001110': 0.0009765625, '0100000000001111': 0.0013427734375, '0100000000010000': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010011': 0.000244140625, '0100000000010101': 0.0001220703125, '0100000000010110': 0.000244140625, '0100000000010111': 0.0006103515625, '0100000000011000': 0.000244140625, '0100000000011010': 0.0009765625, '0100000000011011': 0.0006103515625, '0100000000011100': 0.0001220703125, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000011111': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000100001': 0.0003662109375, '0100000000100010': 0.00439453125, '0100000000100011': 0.004638671875, '0100000000100100': 0.0001220703125, '0100000000100101': 0.000244140625, '0100000000100110': 0.0015869140625, '0100000000100111': 0.001708984375, '0100000000101000': 0.00341796875, '0100000000101001': 0.00244140625, '0100000000101010': 0.0291748046875, '0100000000101011': 0.0269775390625, '0100000000101100': 0.0018310546875, '0100000000101101': 0.0008544921875, '0100000000101110': 0.00732421875, '0100000000101111': 0.0069580078125, '0100000000110000': 0.0003662109375, '0100000000110001': 0.000244140625, '0100000000110010': 0.00244140625, '0100000000110011': 0.002685546875, '0100000000110100': 0.0001220703125, '0100000000110101': 0.000244140625, '0100000000110110': 0.0025634765625, '0100000000110111': 0.001220703125, '0100000000111000': 0.000244140625, '0100000000111001': 0.000244140625, '0100000000111010': 0.0020751953125, '0100000000111011': 0.00341796875, '0100000000111110': 0.0008544921875, '0100000000111111': 0.000732421875, '0100000001000010': 0.0001220703125, '0100000001000011': 0.0001220703125, '0100000001001000': 0.0001220703125, '0100000001101010': 0.000732421875, '0100000001101011': 0.0003662109375, '0100000001101110': 0.0001220703125, '0100000001101111': 0.000244140625, '0100000001110011': 0.0001220703125, '0100000001111010': 0.0001220703125, '0100000001111011': 0.000244140625, '0100000010000011': 0.000244140625, '0100000010001011': 0.0001220703125, '0100000010100011': 0.0001220703125, '0100000010101010': 0.000244140625, '0100000010101011': 0.0003662109375, '0100000010101111': 0.0001220703125, '0100000010110010': 0.000244140625, '0100000010110011': 0.0001220703125, '0100000011100010': 0.0001220703125, '0100000011101011': 0.0001220703125, '0100000100000011': 0.0001220703125, '0100000100001011': 0.0001220703125, '0100000100010010': 0.0001220703125, '0100000100010110': 0.0001220703125, '0100000100011010': 0.0001220703125, '0100000100100010': 0.0001220703125, '0100000100100011': 0.0001220703125, '0100000100101000': 0.0001220703125, '0100000100101010': 0.0008544921875, '0100000100101011': 0.0006103515625, '0100000100101100': 0.0001220703125, '0100000100101101': 0.0001220703125, '0100000100101110': 0.0001220703125, '0100000100101111': 0.000244140625, '0100000100110011': 0.000244140625, '0100000100111110': 0.0001220703125, '0100000101101010': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000001011': 0.0001220703125, '0100001000001101': 0.0001220703125, '0100001000010011': 0.0001220703125, '0100001000011010': 0.0001220703125, '0100001000100001': 0.0001220703125, '0100001000100011': 0.0001220703125, '0100001000100111': 0.0001220703125, '0100001000101000': 0.00048828125, '0100001000101001': 0.000244140625, '0100001000101010': 0.0018310546875, '0100001000101011': 0.00146484375, '0100001000101101': 0.0001220703125, '0100001000101110': 0.000732421875, '0100001000101111': 0.0006103515625, '0100001000110010': 0.0003662109375, '0100001000110111': 0.0003662109375, '0100001000111010': 0.00048828125, '0100001000111110': 0.0001220703125, '0100001000111111': 0.0001220703125, '0100001010101110': 0.0001220703125, '0100001100101011': 0.0001220703125, '0100001100101110': 0.0001220703125, '0100010000010111': 0.0001220703125, '0100010000011110': 0.0001220703125, '0100010000100010': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101010': 0.000244140625, '0100010000101011': 0.0003662109375, '0100010000101101': 0.000244140625, '0100010000101110': 0.0001220703125, '0100010000111010': 0.0001220703125, '0100010001100010': 0.0001220703125, '0100010010110010': 0.0001220703125, '0100010100100011': 0.0001220703125, '0100011000101011': 0.0001220703125, '0100100000101000': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000010110': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100010': 0.000244140625, '0101000000100110': 0.000244140625, '0101000000101000': 0.0001220703125, '0101000000101010': 0.00048828125, '0101000000101011': 0.0006103515625, '0101000000101100': 0.0001220703125, '0101000000101110': 0.000244140625, '0101000000110011': 0.0001220703125, '0101000000111011': 0.0001220703125, '0101000001101011': 0.0001220703125, '0101000010101111': 0.0001220703125, '0101000100001011': 0.0001220703125, '0101000100110011': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101011': 0.0001220703125, '0101001100101111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000100010': 0.000244140625, '0110000000100011': 0.0001220703125, '0110000000100111': 0.000244140625, '0110000000101000': 0.0001220703125, '0110000000101010': 0.00048828125, '0110000000101011': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000110001': 0.0001220703125, '0110000000111000': 0.000244140625, '0110001000101010': 0.0001220703125, '0110010000100011': 0.0001220703125, '0110010000101011': 0.0001220703125, '0111000000101110': 0.0001220703125, '1000000000000000': 0.0001220703125, '1000000000000010': 0.001220703125, '1000000000000100': 0.0001220703125, '1000000000000110': 0.000244140625, '1000000000000111': 0.0001220703125, '1000000000001000': 0.0009765625, '1000000000001001': 0.0001220703125, '1000000000001010': 0.0081787109375, '1000000000001011': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000001110': 0.000732421875, '1000000000010010': 0.000732421875, '1000000000010101': 0.0001220703125, '1000000000010110': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011010': 0.00146484375, '1000000000011011': 0.0001220703125, '1000000000100000': 0.0006103515625, '1000000000100010': 0.0050048828125, '1000000000100100': 0.0003662109375, '1000000000100101': 0.000244140625, '1000000000100110': 0.001220703125, '1000000000100111': 0.000244140625, '1000000000101000': 0.0047607421875, '1000000000101001': 0.00048828125, '1000000000101010': 0.0438232421875, '1000000000101011': 0.001953125, '1000000000101100': 0.0020751953125, '1000000000101101': 0.0008544921875, '1000000000101110': 0.0062255859375, '1000000000101111': 0.00048828125, '1000000000110000': 0.00048828125, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0029296875, '1000000000110011': 0.0003662109375, '1000000000110100': 0.0003662109375, '1000000000110101': 0.0001220703125, '1000000000110110': 0.0025634765625, '1000000000111000': 0.000244140625, '1000000000111010': 0.00341796875, '1000000000111011': 0.000244140625, '1000000000111100': 0.000244140625, '1000000000111101': 0.0001220703125, '1000000000111110': 0.0003662109375, '1000000000111111': 0.0001220703125, '1000000001101010': 0.00048828125, '1000000001110110': 0.0001220703125, '1000000010101010': 0.0008544921875, '1000000010101011': 0.0001220703125, '1000000010111010': 0.0001220703125, '1000000100001100': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100100101': 0.0001220703125, '1000000100101000': 0.0003662109375, '1000000100101010': 0.0013427734375, '1000000100101110': 0.0001220703125, '1000000100110010': 0.000244140625, '1000001000000010': 0.000244140625, '1000001000001000': 0.0001220703125, '1000001000001010': 0.000244140625, '1000001000011010': 0.0003662109375, '1000001000100010': 0.00048828125, '1000001000100101': 0.0001220703125, '1000001000100110': 0.0001220703125, '1000001000101000': 0.00048828125, '1000001000101010': 0.003173828125, '1000001000101100': 0.0001220703125, '1000001000110010': 0.0001220703125, '1000001000110011': 0.0001220703125, '1000001000110100': 0.0001220703125, '1000001000110110': 0.0001220703125, '1000001000111000': 0.000244140625, '1000001000111010': 0.0003662109375, '1000001000111100': 0.0001220703125, '1000001001000010': 0.0001220703125, '1000001100000010': 0.0001220703125, '1000001100101010': 0.000244140625, '1000010000001100': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000010000101011': 0.0001220703125, '1000010000101110': 0.000244140625, '1000010000110110': 0.0001220703125, '1000010000111110': 0.0001220703125, '1000010010101110': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011000111010': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100000101110': 0.0001220703125, '1001000000000010': 0.0001220703125, '1001000000001010': 0.0001220703125, '1001000000001110': 0.000244140625, '1001000000101010': 0.0003662109375, '1001000000101011': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000100101010': 0.000244140625, '1001001000101000': 0.0001220703125, '1001001000111010': 0.0001220703125, '1010000000000010': 0.000244140625, '1010000000001010': 0.0001220703125, '1010000000010000': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010000000100010': 0.0003662109375, '1010000000100110': 0.0003662109375, '1010000000101010': 0.0006103515625, '1010000000101011': 0.0001220703125, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0001220703125, '1010000000110010': 0.00048828125, '1010000000110101': 0.0001220703125, '1010000000110110': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001100100110': 0.0001220703125, '1011000000011010': 0.0001220703125, '1100000000000000': 0.0003662109375, '1100000000000010': 0.0072021484375, '1100000000000011': 0.000732421875, '1100000000000100': 0.0003662109375, '1100000000000101': 0.0001220703125, '1100000000000110': 0.00146484375, '1100000000000111': 0.000244140625, '1100000000001000': 0.0050048828125, '1100000000001001': 0.00048828125, '1100000000001010': 0.03857421875, '1100000000001011': 0.0015869140625, '1100000000001100': 0.001708984375, '1100000000001101': 0.0008544921875, '1100000000001110': 0.005615234375, '1100000000001111': 0.0006103515625, '1100000000010000': 0.00048828125, '1100000000010001': 0.0001220703125, '1100000000010010': 0.00390625, '1100000000010011': 0.000244140625, '1100000000010100': 0.0003662109375, '1100000000010101': 0.0001220703125, '1100000000010110': 0.002685546875, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0009765625, '1100000000011010': 0.007568359375, '1100000000011011': 0.000244140625, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0003662109375, '1100000000100000': 0.004150390625, '1100000000100001': 0.000244140625, '1100000000100010': 0.0400390625, '1100000000100011': 0.0029296875, '1100000000100100': 0.00244140625, '1100000000100101': 0.000244140625, '1100000000100110': 0.0101318359375, '1100000000100111': 0.0001220703125, '1100000000101000': 0.0303955078125, '1100000000101001': 0.0030517578125, '1100000000101010': 0.2696533203125, '1100000000101011': 0.01220703125, '1100000000101100': 0.0137939453125, '1100000000101101': 0.00390625, '1100000000101110': 0.0318603515625, '1100000000101111': 0.0013427734375, '1100000000110000': 0.00341796875, '1100000000110001': 0.00048828125, '1100000000110010': 0.0242919921875, '1100000000110011': 0.0013427734375, '1100000000110100': 0.0028076171875, '1100000000110101': 0.00048828125, '1100000000110110': 0.014404296875, '1100000000110111': 0.000732421875, '1100000000111000': 0.00146484375, '1100000000111001': 0.0001220703125, '1100000000111010': 0.0218505859375, '1100000000111011': 0.001220703125, '1100000000111100': 0.0010986328125, '1100000000111101': 0.0001220703125, '1100000000111110': 0.004150390625, '1100000000111111': 0.0003662109375, '1100000001001000': 0.0001220703125, '1100000001001010': 0.0006103515625, '1100000001001110': 0.0001220703125, '1100000001010111': 0.0001220703125, '1100000001100001': 0.0001220703125, '1100000001100010': 0.0006103515625, '1100000001101000': 0.0006103515625, '1100000001101010': 0.003662109375, '1100000001101011': 0.000244140625, '1100000001101100': 0.000244140625, '1100000001101110': 0.0006103515625, '1100000001110001': 0.0001220703125, '1100000001110010': 0.000244140625, '1100000001110100': 0.0001220703125, '1100000001111000': 0.0001220703125, '1100000001111010': 0.0003662109375, '1100000001111100': 0.0001220703125, '1100000010000010': 0.000244140625, '1100000010001010': 0.000732421875, '1100000010001100': 0.0001220703125, '1100000010010010': 0.000244140625, '1100000010010110': 0.0001220703125, '1100000010011010': 0.0001220703125, '1100000010100010': 0.000732421875, '1100000010101000': 0.00048828125, '1100000010101001': 0.0001220703125, '1100000010101010': 0.0035400390625, '1100000010101011': 0.000244140625, '1100000010101100': 0.0001220703125, '1100000010101101': 0.0001220703125, '1100000010101110': 0.000732421875, '1100000010110010': 0.00048828125, '1100000010110110': 0.0003662109375, '1100000010111000': 0.000244140625, '1100000010111010': 0.000244140625, '1100000010111011': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000100000010': 0.000244140625, '1100000100000110': 0.0001220703125, '1100000100001010': 0.0020751953125, '1100000100001011': 0.0001220703125, '1100000100001110': 0.000244140625, '1100000100011010': 0.000244140625, '1100000100100010': 0.0010986328125, '1100000100100011': 0.000244140625, '1100000100100110': 0.0006103515625, '1100000100101000': 0.0009765625, '1100000100101010': 0.0086669921875, '1100000100101011': 0.00048828125, '1100000100101100': 0.000244140625, '1100000100101101': 0.0001220703125, '1100000100101110': 0.0006103515625, '1100000100110010': 0.00048828125, '1100000100110011': 0.0001220703125, '1100000100110100': 0.000244140625, '1100000100110110': 0.0006103515625, '1100000100111010': 0.000732421875, '1100000100111011': 0.0001220703125, '1100000100111100': 0.0001220703125, '1100000100111110': 0.00048828125, '1100000101101000': 0.0001220703125, '1100000101101010': 0.000244140625, '1100000101101110': 0.0001220703125, '1100000110101010': 0.0001220703125, '1100000110101101': 0.0001220703125, '1100001000000010': 0.0008544921875, '1100001000000110': 0.000244140625, '1100001000001000': 0.000244140625, '1100001000001010': 0.0023193359375, '1100001000001011': 0.0001220703125, '1100001000001101': 0.0001220703125, '1100001000001110': 0.0003662109375, '1100001000010000': 0.0001220703125, '1100001000010010': 0.0003662109375, '1100001000010110': 0.00048828125, '1100001000011000': 0.0001220703125, '1100001000011010': 0.0006103515625, '1100001000100000': 0.000244140625, '1100001000100010': 0.003173828125, '1100001000100100': 0.000244140625, '1100001000100101': 0.0001220703125, '1100001000100110': 0.000732421875, '1100001000100111': 0.0001220703125, '1100001000101000': 0.0023193359375, '1100001000101001': 0.0001220703125, '1100001000101010': 0.0203857421875, '1100001000101011': 0.0001220703125, '1100001000101100': 0.0010986328125, '1100001000101101': 0.0003662109375, '1100001000101110': 0.001953125, '1100001000101111': 0.0001220703125, '1100001000110000': 0.00048828125, '1100001000110010': 0.00146484375, '1100001000110011': 0.0001220703125, '1100001000110100': 0.0003662109375, '1100001000110110': 0.0010986328125, '1100001000111010': 0.001708984375, '1100001000111110': 0.000244140625, '1100001001001010': 0.0001220703125, '1100001001100010': 0.000244140625, '1100001001101010': 0.0001220703125, '1100001001101011': 0.0001220703125, '1100001001101110': 0.0001220703125, '1100001001111010': 0.0001220703125, '1100001010101010': 0.0006103515625, '1100001100001010': 0.0001220703125, '1100001100100110': 0.0001220703125, '1100001100101010': 0.000244140625, '1100001100101011': 0.0001220703125, '1100001100101100': 0.0001220703125, '1100001100101110': 0.0001220703125, '1100001100111011': 0.0001220703125, '1100010000001000': 0.0001220703125, '1100010000001010': 0.0006103515625, '1100010000011010': 0.0001220703125, '1100010000100010': 0.000244140625, '1100010000100110': 0.0003662109375, '1100010000101000': 0.000244140625, '1100010000101010': 0.004150390625, '1100010000101011': 0.0001220703125, '1100010000101100': 0.0001220703125, '1100010000101101': 0.0001220703125, '1100010000101110': 0.00048828125, '1100010000101111': 0.0001220703125, '1100010000110010': 0.00048828125, '1100010000110100': 0.0001220703125, '1100010000110110': 0.000244140625, '1100010000111010': 0.0003662109375, '1100010000111110': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100010100101110': 0.0001220703125, '1100010100110010': 0.0001220703125, '1100010101101010': 0.0001220703125, '1100011000101010': 0.00048828125, '1100011000101011': 0.0001220703125, '1100011100110110': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.00048828125, '1100100000110010': 0.0001220703125, '1100100000111100': 0.0001220703125, '1100101000101110': 0.0001220703125, '1101000000001010': 0.001708984375, '1101000000010110': 0.0001220703125, '1101000000011000': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101000000011110': 0.000244140625, '1101000000100000': 0.000244140625, '1101000000100010': 0.0003662109375, '1101000000100011': 0.0001220703125, '1101000000100100': 0.0001220703125, '1101000000100110': 0.0001220703125, '1101000000101000': 0.00048828125, '1101000000101001': 0.0001220703125, '1101000000101010': 0.006103515625, '1101000000101011': 0.00048828125, '1101000000101110': 0.000244140625, '1101000000110010': 0.0003662109375, '1101000000110011': 0.0001220703125, '1101000000110110': 0.0003662109375, '1101000000111010': 0.000244140625, '1101000000111110': 0.000244140625, '1101000001100010': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000001111010': 0.000244140625, '1101000010101010': 0.0003662109375, '1101000100001010': 0.0001220703125, '1101000100101010': 0.0001220703125, '1101001000001110': 0.0001220703125, '1101001000101000': 0.0001220703125, '1101001000101010': 0.0003662109375, '1101001000110010': 0.0001220703125, '1101010000101010': 0.0001220703125, '1101011000110110': 0.0001220703125, '1110000000000010': 0.0003662109375, '1110000000001000': 0.0001220703125, '1110000000001010': 0.00048828125, '1110000000100000': 0.000244140625, '1110000000100010': 0.0010986328125, '1110000000100011': 0.000244140625, '1110000000100100': 0.000244140625, '1110000000100110': 0.000732421875, '1110000000101000': 0.000732421875, '1110000000101010': 0.0045166015625, '1110000000101100': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000101110': 0.0003662109375, '1110000000110000': 0.0001220703125, '1110000000110010': 0.0001220703125, '1110000000110100': 0.0001220703125, '1110000000110110': 0.000732421875, '1110000000111010': 0.0003662109375, '1110000000111100': 0.0001220703125, '1110000000111110': 0.0001220703125, '1110000010100111': 0.0001220703125, '1110000010101011': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000100111110': 0.0001220703125, '1110001000000010': 0.0001220703125, '1110001000100111': 0.0001220703125, '1110001000101000': 0.000244140625, '1110001000101010': 0.0003662109375, '1110001000101100': 0.0001220703125, '1110001000111010': 0.000244140625, '1110001100000010': 0.0001220703125, '1110010000100010': 0.0001220703125, '1110010000100110': 0.0001220703125, '1110010000101011': 0.0001220703125, '1110100000100010': 0.0001220703125, '1111000000101011': 0.0001220703125, '1111000000110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=5_bit=0.txt <==
{'0000000000000000': 0.6175537109375, '0000000000000001': 0.023681640625, '0000000000000010': 0.014892578125, '0000000000000011': 0.0020751953125, '0000000000000100': 0.03564453125, '0000000000000101': 0.0013427734375, '0000000000000110': 0.011962890625, '0000000000000111': 0.0047607421875, '0000000000001000': 0.0208740234375, '0000000000001001': 0.0003662109375, '0000000000001010': 0.000732421875, '0000000000001100': 0.003662109375, '0000000000001101': 0.000244140625, '0000000000001110': 0.0006103515625, '0000000000010000': 0.031982421875, '0000000000010001': 0.0006103515625, '0000000000010010': 0.00048828125, '0000000000010100': 0.003662109375, '0000000000010110': 0.000244140625, '0000000000010111': 0.000244140625, '0000000000011000': 0.0079345703125, '0000000000011001': 0.000244140625, '0000000000011010': 0.0001220703125, '0000000000011100': 0.0086669921875, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000011111': 0.000244140625, '0000000000100000': 0.0152587890625, '0000000000100001': 0.0006103515625, '0000000000100010': 0.000732421875, '0000000000100100': 0.0010986328125, '0000000000100110': 0.0003662109375, '0000000000100111': 0.0001220703125, '0000000000101000': 0.001220703125, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0003662109375, '0000000000101101': 0.0001220703125, '0000000000110000': 0.006103515625, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0006103515625, '0000000000111110': 0.0001220703125, '0000000001000000': 0.0072021484375, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0003662109375, '0000000001000100': 0.000244140625, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.000732421875, '0000000001011000': 0.0001220703125, '0000000001100000': 0.0003662109375, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0123291015625, '0000000010000001': 0.00048828125, '0000000010000010': 0.0003662109375, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0006103515625, '0000000010000111': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010010000': 0.0003662109375, '0000000010010100': 0.0001220703125, '0000000010010110': 0.000244140625, '0000000010010111': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010100000': 0.000244140625, '0000000010100101': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000011010100': 0.0001220703125, '0000000100000000': 0.0167236328125, '0000000100000001': 0.00048828125, '0000000100000010': 0.0006103515625, '0000000100000100': 0.0006103515625, '0000000100000110': 0.0003662109375, '0000000100001000': 0.000244140625, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0006103515625, '0000000100011000': 0.0003662109375, '0000000100011100': 0.0003662109375, '0000000100100000': 0.0009765625, '0000000100100100': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000101100000': 0.0001220703125, '0000000110000000': 0.000244140625, '0000000110010000': 0.0001220703125, '0000001000000000': 0.0379638671875, '0000001000000001': 0.0023193359375, '0000001000000010': 0.0008544921875, '0000001000000011': 0.0001220703125, '0000001000000100': 0.001953125, '0000001000000110': 0.0006103515625, '0000001000000111': 0.000244140625, '0000001000001000': 0.001708984375, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000001101': 0.0001220703125, '0000001000010000': 0.0025634765625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000011000': 0.0008544921875, '0000001000011100': 0.00048828125, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0013427734375, '0000001000100001': 0.0001220703125, '0000001000100100': 0.00048828125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0006103515625, '0000001000110100': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0006103515625, '0000001001001000': 0.0001220703125, '0000001010000000': 0.000732421875, '0000001010000100': 0.0001220703125, '0000001100000000': 0.000732421875, '0000001100000001': 0.0001220703125, '0000001100010000': 0.000244140625, '0000010000000000': 0.0084228515625, '0000010000000010': 0.00048828125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.000732421875, '0000010000000110': 0.0001220703125, '0000010000001000': 0.0006103515625, '0000010000010000': 0.000732421875, '0000010000010001': 0.0001220703125, '0000010000010010': 0.0001220703125, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0003662109375, '0000010000110000': 0.0001220703125, '0000010010000000': 0.000244140625, '0000010010010000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011000010000': 0.0001220703125, '0000100000000000': 0.0008544921875, '0000100000010000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101100000000': 0.0001220703125, '0001000000000000': 0.0125732421875, '0001000000000001': 0.000732421875, '0001000000000010': 0.000732421875, '0001000000000100': 0.0006103515625, '0001000000000110': 0.000244140625, '0001000000001000': 0.000244140625, '0001000000010000': 0.000732421875, '0001000000010100': 0.0003662109375, '0001000000011000': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.000244140625, '0001000000100100': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000000110001': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000010000000': 0.00048828125, '0001000100000000': 0.0006103515625, '0001000100011000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0009765625, '0001001000010000': 0.0003662109375, '0001001000011000': 0.0001220703125, '0001010000000000': 0.0003662109375, '0001010000000001': 0.0001220703125, '0010000000000000': 0.007080078125, '0010000000000001': 0.00048828125, '0010000000000010': 0.000244140625, '0010000000000011': 0.000244140625, '0010000000000100': 0.0006103515625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.000244140625, '0010000000010110': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000001000000': 0.0003662109375, '0010000010000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100011000': 0.0001220703125, '0010000101010000': 0.0001220703125, '0010001000000000': 0.0006103515625, '0010010000000000': 0.0001220703125, '0011000000000000': 0.0003662109375, '0100000000000000': 0.0020751953125, '0100000000001000': 0.0001220703125, '0100000000010000': 0.0001220703125, '0100000000010001': 0.0001220703125, '0100000000011000': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100001000000000': 0.000244140625, '0100001000011000': 0.0001220703125, '0110000000000000': 0.0001220703125, '1000000000000000': 0.0047607421875, '1000000000000001': 0.00830078125, '1000000000000010': 0.001220703125, '1000000000000011': 0.001220703125, '1000000000000100': 0.000732421875, '1000000000000101': 0.0003662109375, '1000000000000110': 0.000244140625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.000244140625, '1000000000001001': 0.0006103515625, '1000000000010000': 0.0001220703125, '1000000000010001': 0.000244140625, '1000000000010010': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011100': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100100': 0.000244140625, '1000000000101010': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.000732421875, '1000001000000011': 0.0001220703125, '1000001000000101': 0.000244140625, '1000001000001000': 0.0001220703125, '1000001000110001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000010000001000': 0.0001220703125, '1001000000000000': 0.0001220703125, '1001000000010000': 0.0001220703125, '1010000000000110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=5_bit=1.txt <==
{'0000000000000000': 0.0001220703125, '0000000000000010': 0.0001220703125, '0000000000000110': 0.000244140625, '0000000000001000': 0.000244140625, '0000000000001001': 0.000244140625, '0000000000001010': 0.0009765625, '0000000000001011': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000010000': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000010011': 0.0001220703125, '0000000000011000': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000100010': 0.000732421875, '0000000000100011': 0.0006103515625, '0000000000100110': 0.0003662109375, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0003662109375, '0000000000101001': 0.0003662109375, '0000000000101010': 0.0040283203125, '0000000000101011': 0.004150390625, '0000000000101100': 0.0001220703125, '0000000000101101': 0.000244140625, '0000000000101110': 0.0015869140625, '0000000000101111': 0.000732421875, '0000000000110000': 0.0003662109375, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110011': 0.00048828125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000110111': 0.000244140625, '0000000000111001': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.0003662109375, '0000000000111101': 0.0001220703125, '0000000000111110': 0.000244140625, '0000000000111111': 0.0001220703125, '0000000001001010': 0.0001220703125, '0000000001101010': 0.000244140625, '0000000001101011': 0.0001220703125, '0000000001101101': 0.0001220703125, '0000000001111010': 0.0001220703125, '0000000010010110': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000000010101110': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100101011': 0.000244140625, '0000001000010011': 0.0001220703125, '0000001000100011': 0.0001220703125, '0000001000101010': 0.000244140625, '0000001000101011': 0.0001220703125, '0000001000101101': 0.0001220703125, '0000001000111011': 0.0001220703125, '0000001010100010': 0.0001220703125, '0000010000110011': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000101011': 0.000244140625, '0010000000100010': 0.0001220703125, '0010000000100100': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000101010': 0.0001220703125, '0010000000101110': 0.0001220703125, '0010000000111011': 0.0001220703125, '0010000001011110': 0.0001220703125, '0100000000000010': 0.0006103515625, '0100000000000011': 0.0008544921875, '0100000000000110': 0.0003662109375, '0100000000000111': 0.000244140625, '0100000000001000': 0.0003662109375, '0100000000001001': 0.000732421875, '0100000000001010': 0.00537109375, '0100000000001011': 0.0059814453125, '0100000000001100': 0.000244140625, '0100000000001101': 0.0003662109375, '0100000000001110': 0.0009765625, '0100000000001111': 0.001953125, '0100000000010000': 0.000244140625, '0100000000010010': 0.0006103515625, '0100000000010011': 0.000244140625, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0003662109375, '0100000000010111': 0.000244140625, '0100000000011000': 0.000244140625, '0100000000011001': 0.0003662109375, '0100000000011010': 0.0008544921875, '0100000000011011': 0.000244140625, '0100000000011100': 0.0001220703125, '0100000000011110': 0.000244140625, '0100000000011111': 0.000244140625, '0100000000100000': 0.0006103515625, '0100000000100001': 0.00048828125, '0100000000100010': 0.004150390625, '0100000000100011': 0.003662109375, '0100000000100100': 0.0001220703125, '0100000000100101': 0.000244140625, '0100000000100110': 0.0023193359375, '0100000000100111': 0.0008544921875, '0100000000101000': 0.003173828125, '0100000000101001': 0.0029296875, '0100000000101010': 0.0335693359375, '0100000000101011': 0.02587890625, '0100000000101100': 0.001220703125, '0100000000101101': 0.0013427734375, '0100000000101110': 0.007568359375, '0100000000101111': 0.005126953125, '0100000000110000': 0.0003662109375, '0100000000110001': 0.000244140625, '0100000000110010': 0.0023193359375, '0100000000110011': 0.0028076171875, '0100000000110100': 0.000732421875, '0100000000110101': 0.000244140625, '0100000000110110': 0.0018310546875, '0100000000110111': 0.001953125, '0100000000111000': 0.0003662109375, '0100000000111001': 0.0003662109375, '0100000000111010': 0.0030517578125, '0100000000111011': 0.002197265625, '0100000000111100': 0.0006103515625, '0100000000111101': 0.000244140625, '0100000000111110': 0.0003662109375, '0100000000111111': 0.0008544921875, '0100000001100010': 0.000244140625, '0100000001100011': 0.0001220703125, '0100000001101010': 0.0009765625, '0100000001101011': 0.000244140625, '0100000001110011': 0.0001220703125, '0100000001111010': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010001010': 0.0001220703125, '0100000010100111': 0.0001220703125, '0100000010101001': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.00048828125, '0100000010101101': 0.0001220703125, '0100000010111010': 0.000244140625, '0100000010111011': 0.0001220703125, '0100000011101011': 0.0001220703125, '0100000100001010': 0.00048828125, '0100000100001100': 0.0001220703125, '0100000100001110': 0.0001220703125, '0100000100011011': 0.0001220703125, '0100000100100010': 0.0003662109375, '0100000100100011': 0.000244140625, '0100000100100101': 0.0001220703125, '0100000100101000': 0.0001220703125, '0100000100101010': 0.0015869140625, '0100000100101011': 0.0015869140625, '0100000100101110': 0.000244140625, '0100000100101111': 0.0001220703125, '0100000100110110': 0.000244140625, '0100001000001010': 0.0003662109375, '0100001000001011': 0.000732421875, '0100001000001111': 0.0001220703125, '0100001000010111': 0.0001220703125, '0100001000011010': 0.0001220703125, '0100001000100010': 0.0001220703125, '0100001000100011': 0.000244140625, '0100001000100110': 0.0001220703125, '0100001000100111': 0.0001220703125, '0100001000101000': 0.000244140625, '0100001000101001': 0.0003662109375, '0100001000101010': 0.0010986328125, '0100001000101011': 0.0010986328125, '0100001000101100': 0.0001220703125, '0100001000101101': 0.0001220703125, '0100001000101110': 0.0006103515625, '0100001000101111': 0.00048828125, '0100001000110010': 0.00048828125, '0100001000110110': 0.0001220703125, '0100001000111000': 0.0001220703125, '0100001000111010': 0.0001220703125, '0100001000111011': 0.000244140625, '0100001000111100': 0.0001220703125, '0100001000111110': 0.0001220703125, '0100001001000011': 0.0001220703125, '0100001010011110': 0.0001220703125, '0100001010101010': 0.0001220703125, '0100001100101111': 0.0001220703125, '0100001100110010': 0.0001220703125, '0100010000001011': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101010': 0.000244140625, '0100010000101011': 0.0003662109375, '0100010000101110': 0.0001220703125, '0100010000111011': 0.0001220703125, '0100011000011011': 0.0001220703125, '0100100000101000': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101110': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000010110': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100110': 0.0001220703125, '0101000000101001': 0.000244140625, '0101000000101010': 0.00048828125, '0101000000101011': 0.0006103515625, '0101000000110011': 0.0001220703125, '0101000000110110': 0.0001220703125, '0101000000111011': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100100010': 0.0001220703125, '0101000100101011': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000001010': 0.0003662109375, '0110000000001110': 0.000244140625, '0110000000101001': 0.0001220703125, '0110000000101010': 0.000244140625, '0110000000101011': 0.0003662109375, '0110000000101110': 0.0001220703125, '0110000000101111': 0.000244140625, '0110001001101010': 0.000244140625, '1000000000000000': 0.0001220703125, '1000000000000010': 0.0006103515625, '1000000000000011': 0.0001220703125, '1000000000000100': 0.000244140625, '1000000000000110': 0.000732421875, '1000000000001000': 0.0003662109375, '1000000000001001': 0.0001220703125, '1000000000001010': 0.0059814453125, '1000000000001011': 0.0003662109375, '1000000000001100': 0.0003662109375, '1000000000001101': 0.0001220703125, '1000000000001110': 0.0013427734375, '1000000000001111': 0.000244140625, '1000000000010010': 0.0009765625, '1000000000010100': 0.0001220703125, '1000000000010110': 0.0008544921875, '1000000000010111': 0.000244140625, '1000000000011010': 0.0009765625, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0006103515625, '1000000000100010': 0.0057373046875, '1000000000100011': 0.000244140625, '1000000000100100': 0.0003662109375, '1000000000100101': 0.000244140625, '1000000000100110': 0.0013427734375, '1000000000100111': 0.0001220703125, '1000000000101000': 0.0047607421875, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0482177734375, '1000000000101011': 0.0032958984375, '1000000000101100': 0.00244140625, '1000000000101101': 0.0008544921875, '1000000000101110': 0.005859375, '1000000000110000': 0.0003662109375, '1000000000110001': 0.000244140625, '1000000000110010': 0.0029296875, '1000000000110011': 0.0003662109375, '1000000000110100': 0.00048828125, '1000000000110101': 0.0003662109375, '1000000000110110': 0.002685546875, '1000000000110111': 0.0001220703125, '1000000000111000': 0.0006103515625, '1000000000111010': 0.00341796875, '1000000000111011': 0.0003662109375, '1000000000111100': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000000111110': 0.000732421875, '1000000000111111': 0.0001220703125, '1000000001001010': 0.000244140625, '1000000001101010': 0.0006103515625, '1000000001101100': 0.0001220703125, '1000000001101110': 0.0001220703125, '1000000001110010': 0.0001220703125, '1000000001110100': 0.0001220703125, '1000000010001000': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000010001011': 0.0001220703125, '1000000010101000': 0.0001220703125, '1000000010101010': 0.0008544921875, '1000000010101011': 0.0001220703125, '1000000010101100': 0.0001220703125, '1000000010101110': 0.000244140625, '1000000010110010': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100001101': 0.0001220703125, '1000000100100110': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.0010986328125, '1000000100101011': 0.0001220703125, '1000000110101010': 0.0001220703125, '1000001000000010': 0.0001220703125, '1000001000001010': 0.000732421875, '1000001000001011': 0.0001220703125, '1000001000011000': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000011110': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000100010': 0.0008544921875, '1000001000100100': 0.0001220703125, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0009765625, '1000001000101010': 0.0023193359375, '1000001000101101': 0.0001220703125, '1000001000101110': 0.0006103515625, '1000001000110010': 0.00048828125, '1000001000110110': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001100101010': 0.000244140625, '1000001100101011': 0.0001220703125, '1000010000001010': 0.000244140625, '1000010000001101': 0.0001220703125, '1000010000011010': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.0006103515625, '1000010000101100': 0.0001220703125, '1000010000110010': 0.0001220703125, '1000010000111010': 0.0001220703125, '1000010010101010': 0.0001220703125, '1001000000001010': 0.000244140625, '1001000000001110': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000101000': 0.0001220703125, '1001000000101010': 0.0006103515625, '1001000000101110': 0.000244140625, '1001000000110010': 0.0001220703125, '1001000000110110': 0.000244140625, '1001000000111110': 0.000244140625, '1001000100101010': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001010100110': 0.0001220703125, '1010000000000010': 0.000244140625, '1010000000001010': 0.0003662109375, '1010000000100010': 0.000732421875, '1010000000100110': 0.000244140625, '1010000000101010': 0.0009765625, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010001000011000': 0.0001220703125, '1010001000101010': 0.0001220703125, '1011000000101010': 0.0001220703125, '1100000000000000': 0.0015869140625, '1100000000000001': 0.0001220703125, '1100000000000010': 0.0064697265625, '1100000000000011': 0.0001220703125, '1100000000000100': 0.0003662109375, '1100000000000101': 0.0001220703125, '1100000000000110': 0.0023193359375, '1100000000000111': 0.0001220703125, '1100000000001000': 0.0048828125, '1100000000001001': 0.000244140625, '1100000000001010': 0.0438232421875, '1100000000001011': 0.0015869140625, '1100000000001100': 0.0020751953125, '1100000000001101': 0.00048828125, '1100000000001110': 0.0052490234375, '1100000000001111': 0.0006103515625, '1100000000010000': 0.00048828125, '1100000000010010': 0.0048828125, '1100000000010011': 0.0001220703125, '1100000000010100': 0.000244140625, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0032958984375, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0008544921875, '1100000000011001': 0.000244140625, '1100000000011010': 0.0081787109375, '1100000000011011': 0.0003662109375, '1100000000011100': 0.0003662109375, '1100000000011101': 0.0001220703125, '1100000000011110': 0.001220703125, '1100000000011111': 0.0001220703125, '1100000000100000': 0.0047607421875, '1100000000100001': 0.0003662109375, '1100000000100010': 0.038330078125, '1100000000100011': 0.0018310546875, '1100000000100100': 0.0032958984375, '1100000000100101': 0.00048828125, '1100000000100110': 0.0120849609375, '1100000000100111': 0.0003662109375, '1100000000101000': 0.0289306640625, '1100000000101001': 0.0030517578125, '1100000000101010': 0.259521484375, '1100000000101011': 0.0126953125, '1100000000101100': 0.012939453125, '1100000000101101': 0.00439453125, '1100000000101110': 0.028076171875, '1100000000101111': 0.002197265625, '1100000000110000': 0.0030517578125, '1100000000110001': 0.0006103515625, '1100000000110010': 0.022705078125, '1100000000110011': 0.0020751953125, '1100000000110100': 0.0023193359375, '1100000000110101': 0.0006103515625, '1100000000110110': 0.0133056640625, '1100000000110111': 0.000732421875, '1100000000111000': 0.002197265625, '1100000000111001': 0.0001220703125, '1100000000111010': 0.0230712890625, '1100000000111011': 0.0010986328125, '1100000000111100': 0.001220703125, '1100000000111101': 0.000244140625, '1100000000111110': 0.0035400390625, '1100000000111111': 0.000244140625, '1100000001001000': 0.0001220703125, '1100000001001010': 0.00048828125, '1100000001001110': 0.0001220703125, '1100000001010010': 0.000244140625, '1100000001010100': 0.0001220703125, '1100000001010110': 0.0001220703125, '1100000001100000': 0.0001220703125, '1100000001100010': 0.000732421875, '1100000001100110': 0.0001220703125, '1100000001101000': 0.00048828125, '1100000001101010': 0.0028076171875, '1100000001101011': 0.0001220703125, '1100000001101100': 0.0001220703125, '1100000001101101': 0.0001220703125, '1100000001101110': 0.0008544921875, '1100000001101111': 0.0001220703125, '1100000001110000': 0.0001220703125, '1100000001110010': 0.000244140625, '1100000001110100': 0.0001220703125, '1100000001110110': 0.000244140625, '1100000001111010': 0.000244140625, '1100000010000010': 0.0001220703125, '1100000010001010': 0.0010986328125, '1100000010001011': 0.0001220703125, '1100000010001101': 0.0001220703125, '1100000010100000': 0.0001220703125, '1100000010100001': 0.0001220703125, '1100000010100010': 0.0006103515625, '1100000010100110': 0.000244140625, '1100000010101000': 0.000244140625, '1100000010101010': 0.0054931640625, '1100000010101011': 0.0001220703125, '1100000010101101': 0.0001220703125, '1100000010101110': 0.0009765625, '1100000010110010': 0.0003662109375, '1100000010110110': 0.0006103515625, '1100000010110111': 0.0001220703125, '1100000010111010': 0.000244140625, '1100000010111011': 0.0001220703125, '1100000011100010': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100000100001010': 0.0015869140625, '1100000100001101': 0.0001220703125, '1100000100001110': 0.0001220703125, '1100000100010010': 0.0001220703125, '1100000100011010': 0.0003662109375, '1100000100011110': 0.0001220703125, '1100000100100010': 0.002197265625, '1100000100100011': 0.000244140625, '1100000100100110': 0.0003662109375, '1100000100101000': 0.0008544921875, '1100000100101010': 0.00732421875, '1100000100101011': 0.0001220703125, '1100000100101100': 0.0001220703125, '1100000100101101': 0.0001220703125, '1100000100101110': 0.000732421875, '1100000100101111': 0.0001220703125, '1100000100110000': 0.0001220703125, '1100000100110010': 0.0003662109375, '1100000100110100': 0.0001220703125, '1100000100110110': 0.0003662109375, '1100000100111000': 0.000244140625, '1100000100111010': 0.0001220703125, '1100000100111110': 0.000244140625, '1100000110001010': 0.0001220703125, '1100000110011100': 0.0001220703125, '1100000110101000': 0.0001220703125, '1100000110101010': 0.000244140625, '1100001000000010': 0.00048828125, '1100001000001000': 0.0003662109375, '1100001000001010': 0.002685546875, '1100001000001011': 0.000244140625, '1100001000001100': 0.0001220703125, '1100001000001101': 0.0001220703125, '1100001000001110': 0.0003662109375, '1100001000001111': 0.0001220703125, '1100001000010010': 0.000244140625, '1100001000010100': 0.0001220703125, '1100001000011010': 0.0010986328125, '1100001000011011': 0.000244140625, '1100001000011110': 0.0001220703125, '1100001000100010': 0.0023193359375, '1100001000100011': 0.0001220703125, '1100001000100100': 0.000244140625, '1100001000100110': 0.0006103515625, '1100001000101000': 0.001953125, '1100001000101001': 0.0001220703125, '1100001000101010': 0.01806640625, '1100001000101011': 0.000732421875, '1100001000101100': 0.00048828125, '1100001000101101': 0.0001220703125, '1100001000101110': 0.0025634765625, '1100001000110000': 0.000244140625, '1100001000110010': 0.0015869140625, '1100001000110100': 0.0001220703125, '1100001000110110': 0.0008544921875, '1100001000111000': 0.000244140625, '1100001000111010': 0.001953125, '1100001000111011': 0.000244140625, '1100001000111110': 0.0003662109375, '1100001001100110': 0.0001220703125, '1100001001101010': 0.0003662109375, '1100001001101100': 0.0001220703125, '1100001001101110': 0.0001220703125, '1100001001110110': 0.0001220703125, '1100001001111010': 0.0001220703125, '1100001010100100': 0.0001220703125, '1100001010101000': 0.0001220703125, '1100001010101010': 0.0006103515625, '1100001100101000': 0.0001220703125, '1100001100101001': 0.0001220703125, '1100001100101010': 0.000732421875, '1100001100111101': 0.0001220703125, '1100001101101010': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001000': 0.0003662109375, '1100010000001010': 0.00048828125, '1100010000100000': 0.0001220703125, '1100010000100010': 0.00048828125, '1100010000101010': 0.0028076171875, '1100010000101011': 0.0003662109375, '1100010000101100': 0.000244140625, '1100010000101101': 0.000244140625, '1100010000101110': 0.000732421875, '1100010000101111': 0.0001220703125, '1100010000110010': 0.0001220703125, '1100010000110110': 0.0001220703125, '1100010000111000': 0.0001220703125, '1100010000111010': 0.0001220703125, '1100010000111100': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100010010110010': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100011000001010': 0.0001220703125, '1100011000010010': 0.0001220703125, '1100011000101010': 0.0003662109375, '1100100000001010': 0.0001220703125, '1100100000101010': 0.0003662109375, '1100100000101100': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100000101111': 0.0001220703125, '1100101000110110': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000001010': 0.001708984375, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010110': 0.0001220703125, '1101000000100000': 0.0001220703125, '1101000000100010': 0.0006103515625, '1101000000100101': 0.0001220703125, '1101000000100110': 0.000244140625, '1101000000101000': 0.000732421875, '1101000000101001': 0.0001220703125, '1101000000101010': 0.004638671875, '1101000000101011': 0.00048828125, '1101000000101100': 0.0006103515625, '1101000000101101': 0.0001220703125, '1101000000101110': 0.0008544921875, '1101000000101111': 0.0001220703125, '1101000000110010': 0.00048828125, '1101000000110011': 0.0001220703125, '1101000000110100': 0.0001220703125, '1101000000110110': 0.000244140625, '1101000000110111': 0.0001220703125, '1101000000111010': 0.0006103515625, '1101000000111110': 0.0001220703125, '1101000001101110': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100101010': 0.000244140625, '1101000110101010': 0.0001220703125, '1101001000101000': 0.000244140625, '1101001000101010': 0.000732421875, '1101001000110110': 0.0001220703125, '1101001001011010': 0.0001220703125, '1101010000101000': 0.0001220703125, '1101010000101011': 0.0001220703125, '1110000000000010': 0.000244140625, '1110000000000110': 0.000244140625, '1110000000001000': 0.000244140625, '1110000000001010': 0.00048828125, '1110000000001011': 0.000244140625, '1110000000001110': 0.0001220703125, '1110000000010010': 0.000244140625, '1110000000100000': 0.0001220703125, '1110000000100010': 0.0010986328125, '1110000000100110': 0.000244140625, '1110000000101000': 0.00048828125, '1110000000101010': 0.004150390625, '1110000000101011': 0.000244140625, '1110000000101100': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000101110': 0.000244140625, '1110000000110010': 0.00048828125, '1110000000110011': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000000111010': 0.0006103515625, '1110000000111100': 0.0001220703125, '1110000000111110': 0.0001220703125, '1110000001101010': 0.0001220703125, '1110000010001010': 0.0001220703125, '1110000010101010': 0.000244140625, '1110000100001010': 0.0001220703125, '1110000100101000': 0.000244140625, '1110000100101010': 0.0006103515625, '1110001000100010': 0.0001220703125, '1110001000101010': 0.00048828125, '1110001000110010': 0.0001220703125, '1110001000111010': 0.0001220703125, '1110100000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=6_bit=0.txt <==
{'0000000000000000': 0.58984375, '0000000000000001': 0.0255126953125, '0000000000000010': 0.0177001953125, '0000000000000011': 0.001953125, '0000000000000100': 0.0396728515625, '0000000000000101': 0.00244140625, '0000000000000110': 0.0120849609375, '0000000000000111': 0.0035400390625, '0000000000001000': 0.0223388671875, '0000000000001001': 0.0008544921875, '0000000000001010': 0.000244140625, '0000000000001100': 0.0035400390625, '0000000000001101': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000001111': 0.000244140625, '0000000000010000': 0.0367431640625, '0000000000010001': 0.0008544921875, '0000000000010010': 0.0009765625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0035400390625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0009765625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.0106201171875, '0000000000011001': 0.0006103515625, '0000000000011010': 0.000244140625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0103759765625, '0000000000011110': 0.000244140625, '0000000000011111': 0.000244140625, '0000000000100000': 0.0137939453125, '0000000000100010': 0.0006103515625, '0000000000100011': 0.000244140625, '0000000000100100': 0.0008544921875, '0000000000100110': 0.0006103515625, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0009765625, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0076904296875, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0001220703125, '0000000000110101': 0.0001220703125, '0000000000110110': 0.00048828125, '0000000000111000': 0.000244140625, '0000000001000000': 0.00927734375, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.0006103515625, '0000000001010001': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001101100': 0.0001220703125, '0000000001101110': 0.0001220703125, '0000000001110000': 0.0003662109375, '0000000001111000': 0.0001220703125, '0000000010000000': 0.0113525390625, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0003662109375, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0009765625, '0000000010000101': 0.0001220703125, '0000000010000111': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010010000': 0.00146484375, '0000000010010100': 0.000244140625, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010110000': 0.000244140625, '0000000010111000': 0.0001220703125, '0000000011000000': 0.0003662109375, '0000000100000000': 0.0166015625, '0000000100000001': 0.0001220703125, '0000000100000010': 0.000732421875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.001220703125, '0000000100000110': 0.000244140625, '0000000100001000': 0.0003662109375, '0000000100001001': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100011000': 0.00048828125, '0000000100011100': 0.00048828125, '0000000100100000': 0.0006103515625, '0000000100100100': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000100110010': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101001000': 0.0001220703125, '0000000110000000': 0.000244140625, '0000000110110000': 0.0001220703125, '0000001000000000': 0.0396728515625, '0000001000000001': 0.0018310546875, '0000001000000010': 0.0013427734375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0028076171875, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0003662109375, '0000001000000111': 0.0003662109375, '0000001000001000': 0.0010986328125, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000010000': 0.003173828125, '0000001000010011': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.00048828125, '0000001000011100': 0.0003662109375, '0000001000100000': 0.001220703125, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001001000000': 0.000732421875, '0000001001001000': 0.0001220703125, '0000001010000000': 0.000732421875, '0000001010000100': 0.0001220703125, '0000001100000000': 0.0008544921875, '0000001100010000': 0.000244140625, '0000001100011100': 0.000244140625, '0000010000000000': 0.008056640625, '0000010000000001': 0.000244140625, '0000010000000100': 0.000244140625, '0000010000001000': 0.0001220703125, '0000010000010000': 0.000244140625, '0000010000010100': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000011100': 0.000244140625, '0000010000100000': 0.000244140625, '0000010100000000': 0.000244140625, '0000011000000000': 0.00048828125, '0000011000001100': 0.0001220703125, '0000100000000000': 0.000732421875, '0000100000000001': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101010000000': 0.0001220703125, '0000110000000000': 0.0001220703125, '0000110000000010': 0.0001220703125, '0001000000000000': 0.0172119140625, '0001000000000001': 0.0003662109375, '0001000000000100': 0.001708984375, '0001000000000101': 0.000244140625, '0001000000000110': 0.000244140625, '0001000000000111': 0.0001220703125, '0001000000001000': 0.0008544921875, '0001000000001110': 0.0001220703125, '0001000000010000': 0.000732421875, '0001000000010010': 0.0001220703125, '0001000000011100': 0.0003662109375, '0001000000100000': 0.000732421875, '0001000000110000': 0.0003662109375, '0001000000110010': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000001000000': 0.0003662109375, '0001000001000010': 0.0001220703125, '0001000001000100': 0.0001220703125, '0001000010000000': 0.0003662109375, '0001000010001000': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0006103515625, '0001000100001000': 0.0001220703125, '0001000100010000': 0.000244140625, '0001001000000000': 0.0015869140625, '0001001000010000': 0.0001220703125, '0001001000011000': 0.0003662109375, '0001001000100000': 0.000244140625, '0001001010000000': 0.000244140625, '0001010100000000': 0.0001220703125, '0010000000000000': 0.0059814453125, '0010000000000001': 0.000244140625, '0010000000000010': 0.000244140625, '0010000000000100': 0.0003662109375, '0010000000000101': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010100': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010010000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001001000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000000': 0.000244140625, '0100000000000000': 0.0023193359375, '0100000000000100': 0.000244140625, '0100000000000110': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000000011000': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0110000000000000': 0.0001220703125, '0110000000100000': 0.0001220703125, '1000000000000000': 0.0042724609375, '1000000000000001': 0.0081787109375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0009765625, '1000000000000100': 0.000732421875, '1000000000000101': 0.000732421875, '1000000000000110': 0.000244140625, '1000000000000111': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000010000': 0.000244140625, '1000000000010001': 0.000732421875, '1000000000011001': 0.000244140625, '1000000000100000': 0.000244140625, '1000000000100001': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000100000001': 0.0001220703125, '1000000110010000': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.000244140625, '1000001000000011': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000100000': 0.0001220703125, '1000001001000000': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010000000101': 0.0001220703125, '1000010000010000': 0.0001220703125, '1001000000000001': 0.00048828125, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000111': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=6_bit=1.txt <==
{'0000000000000011': 0.0001220703125, '0000000000001001': 0.0001220703125, '0000000000001010': 0.0008544921875, '0000000000001011': 0.0006103515625, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0003662109375, '0000000000010011': 0.0001220703125, '0000000000011010': 0.000244140625, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0001220703125, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0008544921875, '0000000000100011': 0.00048828125, '0000000000100100': 0.0001220703125, '0000000000100101': 0.0001220703125, '0000000000100110': 0.000244140625, '0000000000100111': 0.0006103515625, '0000000000101000': 0.0008544921875, '0000000000101001': 0.0003662109375, '0000000000101010': 0.0059814453125, '0000000000101011': 0.00390625, '0000000000101100': 0.00048828125, '0000000000101101': 0.000244140625, '0000000000101110': 0.0009765625, '0000000000101111': 0.0015869140625, '0000000000110010': 0.00048828125, '0000000000110011': 0.0006103515625, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0003662109375, '0000000000111001': 0.0001220703125, '0000000000111010': 0.0008544921875, '0000000000111011': 0.000244140625, '0000000000111111': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001001110': 0.0001220703125, '0000000001101111': 0.000244140625, '0000000001110010': 0.0001220703125, '0000000010100111': 0.0001220703125, '0000000010101110': 0.0001220703125, '0000000010110011': 0.0001220703125, '0000000010111010': 0.0001220703125, '0000000100001011': 0.0001220703125, '0000000100101001': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000000100101011': 0.0003662109375, '0000000100101111': 0.000244140625, '0000000101100010': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000011011': 0.0001220703125, '0000001000100010': 0.000244140625, '0000001000101010': 0.0006103515625, '0000001000101011': 0.000244140625, '0000001000101111': 0.0001220703125, '0000001000111010': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000101010': 0.0003662109375, '0001000000101011': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000101110': 0.0001220703125, '0001000000110001': 0.0001220703125, '0001000000110011': 0.0001220703125, '0001000010100110': 0.0001220703125, '0001000010101110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101111': 0.0001220703125, '0010000010100011': 0.0001220703125, '0100000000000000': 0.0001220703125, '0100000000000010': 0.0008544921875, '0100000000000011': 0.000732421875, '0100000000000100': 0.0001220703125, '0100000000000110': 0.00048828125, '0100000000001000': 0.0003662109375, '0100000000001001': 0.000244140625, '0100000000001010': 0.004638671875, '0100000000001011': 0.003173828125, '0100000000001100': 0.0003662109375, '0100000000001101': 0.0003662109375, '0100000000001110': 0.001220703125, '0100000000001111': 0.001220703125, '0100000000010000': 0.0001220703125, '0100000000010001': 0.000244140625, '0100000000010010': 0.000244140625, '0100000000010011': 0.0003662109375, '0100000000010110': 0.000244140625, '0100000000010111': 0.000244140625, '0100000000011000': 0.0001220703125, '0100000000011001': 0.000244140625, '0100000000011010': 0.0008544921875, '0100000000011011': 0.0009765625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.000244140625, '0100000000011111': 0.0003662109375, '0100000000100000': 0.000244140625, '0100000000100001': 0.000732421875, '0100000000100010': 0.005615234375, '0100000000100011': 0.0028076171875, '0100000000100100': 0.0006103515625, '0100000000100101': 0.000732421875, '0100000000100110': 0.00146484375, '0100000000100111': 0.0018310546875, '0100000000101000': 0.0029296875, '0100000000101001': 0.001953125, '0100000000101010': 0.034912109375, '0100000000101011': 0.025390625, '0100000000101100': 0.0030517578125, '0100000000101101': 0.0013427734375, '0100000000101110': 0.0072021484375, '0100000000101111': 0.006103515625, '0100000000110000': 0.00048828125, '0100000000110010': 0.003662109375, '0100000000110011': 0.0030517578125, '0100000000110100': 0.00048828125, '0100000000110101': 0.000244140625, '0100000000110110': 0.002197265625, '0100000000110111': 0.00146484375, '0100000000111000': 0.000244140625, '0100000000111001': 0.0003662109375, '0100000000111010': 0.0015869140625, '0100000000111011': 0.002685546875, '0100000000111100': 0.000244140625, '0100000000111110': 0.0008544921875, '0100000000111111': 0.0003662109375, '0100000001000010': 0.0001220703125, '0100000001001011': 0.000244140625, '0100000001010010': 0.0001220703125, '0100000001100010': 0.000244140625, '0100000001100011': 0.000244140625, '0100000001101000': 0.0001220703125, '0100000001101001': 0.0001220703125, '0100000001101010': 0.00048828125, '0100000001101110': 0.000244140625, '0100000001101111': 0.0001220703125, '0100000001110111': 0.0001220703125, '0100000001111110': 0.0001220703125, '0100000010001010': 0.0001220703125, '0100000010100010': 0.000244140625, '0100000010100011': 0.0001220703125, '0100000010100100': 0.0001220703125, '0100000010101000': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.00048828125, '0100000010101110': 0.0003662109375, '0100000100000011': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100000100001011': 0.000244140625, '0100000100001100': 0.0001220703125, '0100000100011010': 0.0001220703125, '0100000100100010': 0.0003662109375, '0100000100100110': 0.0001220703125, '0100000100101001': 0.0003662109375, '0100000100101010': 0.0013427734375, '0100000100101011': 0.0009765625, '0100000100101110': 0.0003662109375, '0100000100110011': 0.000244140625, '0100000100111000': 0.0001220703125, '0100000100111010': 0.000244140625, '0100000100111011': 0.0001220703125, '0100000100111110': 0.0001220703125, '0100000100111111': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000001001': 0.0001220703125, '0100001000001010': 0.0001220703125, '0100001000001011': 0.0013427734375, '0100001000001110': 0.0001220703125, '0100001000011011': 0.0001220703125, '0100001000011101': 0.0001220703125, '0100001000100010': 0.0001220703125, '0100001000100011': 0.00048828125, '0100001000100100': 0.0001220703125, '0100001000100110': 0.0001220703125, '0100001000100111': 0.0001220703125, '0100001000101000': 0.000244140625, '0100001000101001': 0.00048828125, '0100001000101010': 0.0025634765625, '0100001000101011': 0.001220703125, '0100001000101100': 0.0001220703125, '0100001000101110': 0.000732421875, '0100001000101111': 0.0006103515625, '0100001000110000': 0.0001220703125, '0100001000110001': 0.0001220703125, '0100001000110011': 0.0001220703125, '0100001000110110': 0.000244140625, '0100001000111010': 0.0001220703125, '0100001000111011': 0.0001220703125, '0100001000111110': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100010000000011': 0.0001220703125, '0100010000001011': 0.0001220703125, '0100010000101000': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101011': 0.0001220703125, '0100010000101110': 0.0001220703125, '0100100000001110': 0.0001220703125, '0100100000111010': 0.0001220703125, '0101000000000001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000010111': 0.0001220703125, '0101000000011110': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100011': 0.000244140625, '0101000000101010': 0.001220703125, '0101000000101011': 0.000732421875, '0101000000101100': 0.0003662109375, '0101000000101101': 0.0001220703125, '0101000000101110': 0.0003662109375, '0101000000101111': 0.0003662109375, '0101000000110010': 0.0001220703125, '0101000000110110': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000001101011': 0.0001220703125, '0101000010101010': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101011': 0.0001220703125, '0101001100101010': 0.0001220703125, '0110000000001010': 0.0003662109375, '0110000000011010': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000100010': 0.000244140625, '0110000000100111': 0.0001220703125, '0110000000101000': 0.0001220703125, '0110000000101010': 0.0010986328125, '0110000000101011': 0.00048828125, '0110000000101111': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000000110011': 0.0001220703125, '0110000000110110': 0.000244140625, '0110000000111010': 0.0001220703125, '0110000001100000': 0.0001220703125, '0110000010101100': 0.0001220703125, '0110001000100010': 0.0001220703125, '0110001000101011': 0.0003662109375, '0110001010101111': 0.0001220703125, '0110011000101010': 0.0001220703125, '1000000000000010': 0.000732421875, '1000000000000100': 0.0001220703125, '1000000000000110': 0.0001220703125, '1000000000001000': 0.0006103515625, '1000000000001010': 0.0069580078125, '1000000000001011': 0.0006103515625, '1000000000001100': 0.000244140625, '1000000000001101': 0.0001220703125, '1000000000001110': 0.0009765625, '1000000000010010': 0.0006103515625, '1000000000010110': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011010': 0.001708984375, '1000000000011100': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.000732421875, '1000000000100010': 0.004638671875, '1000000000100011': 0.0003662109375, '1000000000100100': 0.00048828125, '1000000000100101': 0.0001220703125, '1000000000100110': 0.0020751953125, '1000000000100111': 0.0001220703125, '1000000000101000': 0.0035400390625, '1000000000101001': 0.00048828125, '1000000000101010': 0.0445556640625, '1000000000101011': 0.001708984375, '1000000000101100': 0.0018310546875, '1000000000101101': 0.0010986328125, '1000000000101110': 0.004638671875, '1000000000101111': 0.0006103515625, '1000000000110000': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110010': 0.00341796875, '1000000000110100': 0.0003662109375, '1000000000110101': 0.0001220703125, '1000000000110110': 0.001953125, '1000000000110111': 0.0003662109375, '1000000000111000': 0.0003662109375, '1000000000111010': 0.00341796875, '1000000000111011': 0.0001220703125, '1000000000111100': 0.000244140625, '1000000000111101': 0.0001220703125, '1000000000111110': 0.0003662109375, '1000000001001010': 0.000244140625, '1000000001100010': 0.0001220703125, '1000000001101000': 0.0001220703125, '1000000001101010': 0.00146484375, '1000000001110011': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000010001010': 0.000244140625, '1000000010101000': 0.0001220703125, '1000000010101010': 0.0008544921875, '1000000010101100': 0.0001220703125, '1000000010110100': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000000100001010': 0.0006103515625, '1000000100100010': 0.0001220703125, '1000000100100110': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.0013427734375, '1000000100101101': 0.0001220703125, '1000000100111010': 0.000244140625, '1000000100111011': 0.0001220703125, '1000000100111110': 0.0001220703125, '1000000101101010': 0.0001220703125, '1000001000001010': 0.000244140625, '1000001000001110': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000100010': 0.0003662109375, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0008544921875, '1000001000101010': 0.0029296875, '1000001000101100': 0.000244140625, '1000001000101101': 0.000244140625, '1000001000101110': 0.000244140625, '1000001000101111': 0.0001220703125, '1000001000110110': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001100101010': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000011010': 0.0001220703125, '1000010000101010': 0.0008544921875, '1000010000111010': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000100000000110': 0.0001220703125, '1000100000101000': 0.0001220703125, '1000100000110010': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000000001010': 0.000244140625, '1001000000010110': 0.0001220703125, '1001000000011010': 0.0001220703125, '1001000000101000': 0.000244140625, '1001000000101010': 0.001708984375, '1001000000101100': 0.000244140625, '1001000000101101': 0.000244140625, '1001001000101010': 0.000244140625, '1001001000101110': 0.0001220703125, '1010000000001010': 0.0003662109375, '1010000000001011': 0.0001220703125, '1010000000011010': 0.000244140625, '1010000000100010': 0.0003662109375, '1010000000101000': 0.0001220703125, '1010000000101010': 0.0008544921875, '1010000000101110': 0.000244140625, '1010000000110000': 0.000244140625, '1010000000110110': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000110110': 0.000244140625, '1100000000000000': 0.0009765625, '1100000000000010': 0.0064697265625, '1100000000000011': 0.000244140625, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0020751953125, '1100000000001000': 0.0045166015625, '1100000000001001': 0.0008544921875, '1100000000001010': 0.03955078125, '1100000000001011': 0.00146484375, '1100000000001100': 0.0018310546875, '1100000000001101': 0.000732421875, '1100000000001110': 0.0050048828125, '1100000000001111': 0.0003662109375, '1100000000010000': 0.000732421875, '1100000000010010': 0.0042724609375, '1100000000010011': 0.0003662109375, '1100000000010100': 0.0003662109375, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0025634765625, '1100000000010111': 0.0003662109375, '1100000000011000': 0.0008544921875, '1100000000011010': 0.00732421875, '1100000000011011': 0.000244140625, '1100000000011100': 0.0003662109375, '1100000000011101': 0.000244140625, '1100000000011110': 0.0009765625, '1100000000100000': 0.0040283203125, '1100000000100001': 0.0001220703125, '1100000000100010': 0.039794921875, '1100000000100011': 0.001708984375, '1100000000100100': 0.0028076171875, '1100000000100101': 0.0010986328125, '1100000000100110': 0.00927734375, '1100000000100111': 0.00048828125, '1100000000101000': 0.0321044921875, '1100000000101001': 0.00244140625, '1100000000101010': 0.2664794921875, '1100000000101011': 0.0107421875, '1100000000101100': 0.0128173828125, '1100000000101101': 0.0057373046875, '1100000000101110': 0.0281982421875, '1100000000101111': 0.0018310546875, '1100000000110000': 0.0035400390625, '1100000000110001': 0.000244140625, '1100000000110010': 0.022705078125, '1100000000110011': 0.0013427734375, '1100000000110100': 0.00244140625, '1100000000110101': 0.0009765625, '1100000000110110': 0.0133056640625, '1100000000110111': 0.0006103515625, '1100000000111000': 0.001708984375, '1100000000111010': 0.0203857421875, '1100000000111011': 0.00048828125, '1100000000111100': 0.0006103515625, '1100000000111101': 0.00048828125, '1100000000111110': 0.00341796875, '1100000000111111': 0.000244140625, '1100000001001000': 0.0003662109375, '1100000001001010': 0.0006103515625, '1100000001001110': 0.0001220703125, '1100000001010010': 0.0001220703125, '1100000001011010': 0.0001220703125, '1100000001100000': 0.000244140625, '1100000001100001': 0.0001220703125, '1100000001100010': 0.0006103515625, '1100000001100110': 0.0001220703125, '1100000001101000': 0.000732421875, '1100000001101010': 0.0042724609375, '1100000001101011': 0.0001220703125, '1100000001101100': 0.0003662109375, '1100000001101110': 0.0008544921875, '1100000001110010': 0.0001220703125, '1100000001111000': 0.0001220703125, '1100000001111010': 0.0001220703125, '1100000010000010': 0.0001220703125, '1100000010001000': 0.0001220703125, '1100000010001010': 0.0009765625, '1100000010001110': 0.0001220703125, '1100000010010000': 0.0001220703125, '1100000010010010': 0.0001220703125, '1100000010011010': 0.0001220703125, '1100000010011101': 0.0001220703125, '1100000010100000': 0.0001220703125, '1100000010100010': 0.0009765625, '1100000010100100': 0.0001220703125, '1100000010100110': 0.000244140625, '1100000010101000': 0.0006103515625, '1100000010101010': 0.00537109375, '1100000010101011': 0.0001220703125, '1100000010101100': 0.0003662109375, '1100000010101101': 0.0001220703125, '1100000010101110': 0.0003662109375, '1100000010110010': 0.00048828125, '1100000010110011': 0.0001220703125, '1100000010110110': 0.0001220703125, '1100000010111010': 0.000244140625, '1100000011110010': 0.0001220703125, '1100000100000010': 0.0006103515625, '1100000100000110': 0.0001220703125, '1100000100000111': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100000100001010': 0.000732421875, '1100000100010010': 0.000244140625, '1100000100010100': 0.0001220703125, '1100000100010110': 0.000244140625, '1100000100100000': 0.0001220703125, '1100000100100010': 0.0009765625, '1100000100100011': 0.0001220703125, '1100000100100110': 0.00048828125, '1100000100101000': 0.000732421875, '1100000100101001': 0.000244140625, '1100000100101010': 0.0084228515625, '1100000100101011': 0.0003662109375, '1100000100101100': 0.00048828125, '1100000100101101': 0.000244140625, '1100000100101110': 0.00048828125, '1100000100110000': 0.0006103515625, '1100000100110010': 0.0006103515625, '1100000100110110': 0.00048828125, '1100000100111000': 0.000244140625, '1100000100111010': 0.0003662109375, '1100000100111011': 0.0001220703125, '1100000100111110': 0.0003662109375, '1100000101101000': 0.000244140625, '1100000110101010': 0.0001220703125, '1100001000000010': 0.000244140625, '1100001000001000': 0.000244140625, '1100001000001001': 0.0001220703125, '1100001000001010': 0.0023193359375, '1100001000001011': 0.000244140625, '1100001000001100': 0.0001220703125, '1100001000001110': 0.000244140625, '1100001000010010': 0.0003662109375, '1100001000010110': 0.000244140625, '1100001000011010': 0.0006103515625, '1100001000011011': 0.0001220703125, '1100001000011100': 0.0001220703125, '1100001000100000': 0.000732421875, '1100001000100010': 0.0025634765625, '1100001000100100': 0.0001220703125, '1100001000100101': 0.0001220703125, '1100001000100110': 0.0013427734375, '1100001000101000': 0.00244140625, '1100001000101010': 0.01611328125, '1100001000101011': 0.000732421875, '1100001000101100': 0.001953125, '1100001000101101': 0.00048828125, '1100001000101110': 0.002685546875, '1100001000101111': 0.000244140625, '1100001000110000': 0.0003662109375, '1100001000110010': 0.0018310546875, '1100001000110100': 0.0001220703125, '1100001000110110': 0.0008544921875, '1100001000111000': 0.000244140625, '1100001000111010': 0.0008544921875, '1100001000111110': 0.000244140625, '1100001001001010': 0.0001220703125, '1100001001100010': 0.0001220703125, '1100001001101000': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001001111000': 0.0001220703125, '1100001010100000': 0.0001220703125, '1100001010100001': 0.0001220703125, '1100001010101000': 0.0001220703125, '1100001010101010': 0.000244140625, '1100001100000110': 0.0001220703125, '1100001100010110': 0.0001220703125, '1100001100100010': 0.0001220703125, '1100001100101010': 0.00048828125, '1100001100101100': 0.0003662109375, '1100001100101110': 0.0001220703125, '1100001100110010': 0.000244140625, '1100001100110110': 0.000244140625, '1100001101101010': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100010000001000': 0.0001220703125, '1100010000001010': 0.0008544921875, '1100010000001110': 0.0001220703125, '1100010000011101': 0.0001220703125, '1100010000100000': 0.0001220703125, '1100010000100010': 0.000244140625, '1100010000100110': 0.0001220703125, '1100010000101000': 0.000732421875, '1100010000101010': 0.0025634765625, '1100010000101011': 0.0001220703125, '1100010000101101': 0.0001220703125, '1100010000101110': 0.0001220703125, '1100010000110010': 0.0001220703125, '1100010000111000': 0.0001220703125, '1100010000111010': 0.0003662109375, '1100010010100010': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100011000100000': 0.0001220703125, '1100011000100110': 0.0001220703125, '1100011000101010': 0.0003662109375, '1100100000011010': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100100101111': 0.0001220703125, '1100101000101010': 0.000244140625, '1101000000000010': 0.0001220703125, '1101000000001010': 0.0008544921875, '1101000000011000': 0.0001220703125, '1101000000011010': 0.0003662109375, '1101000000011101': 0.0001220703125, '1101000000011110': 0.0001220703125, '1101000000100000': 0.000244140625, '1101000000100010': 0.0008544921875, '1101000000100011': 0.0001220703125, '1101000000100110': 0.000244140625, '1101000000101000': 0.0006103515625, '1101000000101001': 0.0001220703125, '1101000000101010': 0.0068359375, '1101000000101011': 0.00048828125, '1101000000101100': 0.000244140625, '1101000000101110': 0.000732421875, '1101000000110010': 0.0010986328125, '1101000000110110': 0.0001220703125, '1101000000111010': 0.0003662109375, '1101000000111100': 0.0001220703125, '1101000001101110': 0.0001220703125, '1101000010101110': 0.000244140625, '1101000100101010': 0.0001220703125, '1101000100110010': 0.0001220703125, '1101000101101010': 0.0001220703125, '1101001000010110': 0.0001220703125, '1101001000101010': 0.0008544921875, '1101001000101110': 0.0001220703125, '1101001000110010': 0.0001220703125, '1101010000101010': 0.0001220703125, '1101010000111011': 0.0001220703125, '1101100000101010': 0.0001220703125, '1101100000111010': 0.0001220703125, '1110000000000010': 0.00048828125, '1110000000000110': 0.000244140625, '1110000000001010': 0.0003662109375, '1110000000001101': 0.0001220703125, '1110000000010000': 0.0001220703125, '1110000000011010': 0.0001220703125, '1110000000100000': 0.000244140625, '1110000000100010': 0.0010986328125, '1110000000100100': 0.0001220703125, '1110000000100110': 0.0001220703125, '1110000000101000': 0.00048828125, '1110000000101010': 0.0052490234375, '1110000000101011': 0.0001220703125, '1110000000101100': 0.00048828125, '1110000000101110': 0.000244140625, '1110000000110010': 0.0003662109375, '1110000000110110': 0.0006103515625, '1110000000111000': 0.000244140625, '1110000000111010': 0.0001220703125, '1110000000111100': 0.0001220703125, '1110000001101110': 0.0001220703125, '1110000010101100': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110000100111010': 0.0001220703125, '1110000110100000': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110010000010110': 0.0001220703125, '1110011000110100': 0.0001220703125, '1110100000100010': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111000100101101': 0.0001220703125, '1111001000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=7_bit=0.txt <==
{'0000000000000000': 0.6087646484375, '0000000000000001': 0.0238037109375, '0000000000000010': 0.0174560546875, '0000000000000011': 0.001953125, '0000000000000100': 0.036865234375, '0000000000000101': 0.0015869140625, '0000000000000110': 0.01220703125, '0000000000000111': 0.0045166015625, '0000000000001000': 0.0225830078125, '0000000000001001': 0.0010986328125, '0000000000001010': 0.00048828125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0035400390625, '0000000000001101': 0.0001220703125, '0000000000001110': 0.000732421875, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0391845703125, '0000000000010001': 0.0008544921875, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0003662109375, '0000000000010100': 0.00341796875, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0009765625, '0000000000010111': 0.000244140625, '0000000000011000': 0.0096435546875, '0000000000011001': 0.000244140625, '0000000000011010': 0.00048828125, '0000000000011100': 0.0078125, '0000000000011101': 0.000244140625, '0000000000011110': 0.0003662109375, '0000000000100000': 0.012939453125, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0003662109375, '0000000000100100': 0.0003662109375, '0000000000100110': 0.000732421875, '0000000000101000': 0.001708984375, '0000000000101100': 0.0006103515625, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0074462890625, '0000000000110001': 0.000244140625, '0000000000110100': 0.000244140625, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000000111100': 0.0003662109375, '0000000001000000': 0.007568359375, '0000000001000001': 0.0003662109375, '0000000001000100': 0.000732421875, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001001100': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001011000': 0.0003662109375, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0101318359375, '0000000010000001': 0.000732421875, '0000000010000010': 0.000244140625, '0000000010000011': 0.000244140625, '0000000010000100': 0.0010986328125, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0003662109375, '0000000010001000': 0.0008544921875, '0000000010001001': 0.0001220703125, '0000000010001100': 0.000244140625, '0000000010010000': 0.0003662109375, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010100000': 0.000244140625, '0000000010100100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000100000000': 0.0164794921875, '0000000100000001': 0.000732421875, '0000000100000010': 0.0003662109375, '0000000100000100': 0.0013427734375, '0000000100000101': 0.000244140625, '0000000100000110': 0.0001220703125, '0000000100000111': 0.000244140625, '0000000100001000': 0.000732421875, '0000000100010000': 0.0008544921875, '0000000100010100': 0.000244140625, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100011101': 0.000244140625, '0000000100100000': 0.0008544921875, '0000000100100111': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101011100': 0.0001220703125, '0000000110000000': 0.0009765625, '0000001000000000': 0.037841796875, '0000001000000001': 0.001220703125, '0000001000000010': 0.0008544921875, '0000001000000011': 0.0003662109375, '0000001000000100': 0.00244140625, '0000001000000101': 0.0003662109375, '0000001000000110': 0.0009765625, '0000001000001000': 0.001220703125, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000010000': 0.0013427734375, '0000001000010001': 0.0001220703125, '0000001000010011': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000011000': 0.0008544921875, '0000001000011001': 0.0001220703125, '0000001000011010': 0.0001220703125, '0000001000011011': 0.0001220703125, '0000001000011100': 0.0006103515625, '0000001000100000': 0.001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001010011100': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0013427734375, '0000001100000110': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001110000000': 0.0001220703125, '0000010000000000': 0.004150390625, '0000010000000001': 0.0001220703125, '0000010000000100': 0.0001220703125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000010010': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000101100': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.0001220703125, '0000011000000110': 0.0001220703125, '0000011000001000': 0.0001220703125, '0000100000000000': 0.001220703125, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000100000': 0.0001220703125, '0001000000000000': 0.014892578125, '0001000000000001': 0.0003662109375, '0001000000000010': 0.0008544921875, '0001000000000100': 0.001220703125, '0001000000000110': 0.0001220703125, '0001000000000111': 0.000244140625, '0001000000001000': 0.0010986328125, '0001000000010000': 0.0013427734375, '0001000000010010': 0.000244140625, '0001000000010011': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.000244140625, '0001000000011101': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000010000000': 0.0003662109375, '0001000100000000': 0.00048828125, '0001000100000110': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001000100110100': 0.0001220703125, '0001001000000000': 0.0008544921875, '0001001000000100': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001100000000100': 0.0001220703125, '0010000000000000': 0.0059814453125, '0010000000000001': 0.00048828125, '0010000000000010': 0.000244140625, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000111': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.000244140625, '0010000000010100': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000100101': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100000111': 0.0001220703125, '0010001000000000': 0.0009765625, '0010001000000100': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010100000010000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0100000000000000': 0.0020751953125, '0100000000000001': 0.0001220703125, '0100000000000010': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000000010001': 0.0001220703125, '0100000000011100': 0.0001220703125, '0100000001100000': 0.0001220703125, '0100001000010000': 0.0001220703125, '1000000000000000': 0.004638671875, '1000000000000001': 0.00830078125, '1000000000000010': 0.0018310546875, '1000000000000011': 0.00048828125, '1000000000000100': 0.00048828125, '1000000000000101': 0.00048828125, '1000000000000110': 0.000244140625, '1000000000000111': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0003662109375, '1000000000010011': 0.0001220703125, '1000000000010110': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011101': 0.000244140625, '1000000000100001': 0.00048828125, '1000000000110000': 0.000244140625, '1000000000110011': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000001000000': 0.000244140625, '1000000001000001': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000100000001': 0.0003662109375, '1000000100001100': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.00048828125, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001100110001': 0.0001220703125, '1000100000000010': 0.0001220703125, '1001000000000000': 0.0001220703125, '1001000000000001': 0.0003662109375, '1001000000000011': 0.0001220703125, '1001000010000010': 0.0001220703125, '1001001000000001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000101': 0.0001220703125, '1010000010000001': 0.0001220703125, '1010001000000011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=7_bit=1.txt <==
{'0000000000000010': 0.0001220703125, '0000000000000011': 0.0001220703125, '0000000000000111': 0.0001220703125, '0000000000001000': 0.0001220703125, '0000000000001001': 0.0001220703125, '0000000000001010': 0.0006103515625, '0000000000001011': 0.000244140625, '0000000000001110': 0.0001220703125, '0000000000001111': 0.000244140625, '0000000000010011': 0.0001220703125, '0000000000011011': 0.0003662109375, '0000000000100010': 0.00048828125, '0000000000100011': 0.000732421875, '0000000000100110': 0.0003662109375, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0003662109375, '0000000000101001': 0.0008544921875, '0000000000101010': 0.00439453125, '0000000000101011': 0.0047607421875, '0000000000101100': 0.00048828125, '0000000000101101': 0.0003662109375, '0000000000101110': 0.00146484375, '0000000000101111': 0.001220703125, '0000000000110010': 0.000244140625, '0000000000110011': 0.0003662109375, '0000000000110100': 0.0001220703125, '0000000000110101': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.0003662109375, '0000000001101011': 0.0001220703125, '0000000010101010': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100101010': 0.00048828125, '0000000100101011': 0.0003662109375, '0000000110111011': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000001011': 0.0001220703125, '0000001000100000': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000101010': 0.000732421875, '0000001000101011': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000001000110010': 0.0001220703125, '0000001100101011': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000101011': 0.0001220703125, '0000010000101111': 0.0001220703125, '0001000000011011': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000000101011': 0.000244140625, '0010000000100011': 0.0001220703125, '0010000000101010': 0.0001220703125, '0100000000000010': 0.001708984375, '0100000000000011': 0.0009765625, '0100000000000110': 0.0001220703125, '0100000000000111': 0.0001220703125, '0100000000001000': 0.000244140625, '0100000000001001': 0.0003662109375, '0100000000001010': 0.00537109375, '0100000000001011': 0.0035400390625, '0100000000001110': 0.0009765625, '0100000000001111': 0.001220703125, '0100000000010010': 0.00048828125, '0100000000010011': 0.0006103515625, '0100000000010101': 0.0001220703125, '0100000000010110': 0.0003662109375, '0100000000010111': 0.0003662109375, '0100000000011000': 0.000244140625, '0100000000011010': 0.0003662109375, '0100000000011011': 0.0006103515625, '0100000000011100': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000011111': 0.0001220703125, '0100000000100000': 0.0003662109375, '0100000000100001': 0.0003662109375, '0100000000100010': 0.006103515625, '0100000000100011': 0.0052490234375, '0100000000100100': 0.0003662109375, '0100000000100110': 0.00146484375, '0100000000100111': 0.001708984375, '0100000000101000': 0.00390625, '0100000000101001': 0.0037841796875, '0100000000101010': 0.037109375, '0100000000101011': 0.0291748046875, '0100000000101100': 0.00146484375, '0100000000101101': 0.0018310546875, '0100000000101110': 0.0067138671875, '0100000000101111': 0.005615234375, '0100000000110000': 0.0003662109375, '0100000000110001': 0.0001220703125, '0100000000110010': 0.00244140625, '0100000000110011': 0.0025634765625, '0100000000110101': 0.0001220703125, '0100000000110110': 0.001953125, '0100000000110111': 0.001220703125, '0100000000111000': 0.0003662109375, '0100000000111001': 0.000244140625, '0100000000111010': 0.0013427734375, '0100000000111011': 0.0023193359375, '0100000000111100': 0.0001220703125, '0100000000111110': 0.00048828125, '0100000000111111': 0.000732421875, '0100000001001110': 0.0001220703125, '0100000001100011': 0.000244140625, '0100000001100111': 0.0001220703125, '0100000001101000': 0.000244140625, '0100000001101010': 0.0006103515625, '0100000001101011': 0.000732421875, '0100000001101110': 0.0001220703125, '0100000001110011': 0.0001220703125, '0100000001111011': 0.0001220703125, '0100000010000110': 0.0001220703125, '0100000010001011': 0.0001220703125, '0100000010100001': 0.0001220703125, '0100000010100010': 0.0003662109375, '0100000010100011': 0.0001220703125, '0100000010100110': 0.0001220703125, '0100000010100111': 0.0001220703125, '0100000010101000': 0.000244140625, '0100000010101001': 0.0001220703125, '0100000010101010': 0.000732421875, '0100000010101011': 0.00048828125, '0100000010101101': 0.0001220703125, '0100000010101110': 0.0001220703125, '0100000010101111': 0.0003662109375, '0100000010110010': 0.000244140625, '0100000010110100': 0.0001220703125, '0100000010110110': 0.0001220703125, '0100000010111000': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100001011': 0.000244140625, '0100000100100000': 0.0001220703125, '0100000100100010': 0.0001220703125, '0100000100100111': 0.0001220703125, '0100000100101000': 0.0001220703125, '0100000100101001': 0.0001220703125, '0100000100101010': 0.0006103515625, '0100000100101011': 0.000732421875, '0100000100101100': 0.0003662109375, '0100000100101110': 0.0001220703125, '0100000100101111': 0.000244140625, '0100000100110010': 0.0003662109375, '0100000100110011': 0.0001220703125, '0100000100110110': 0.0001220703125, '0100000100110111': 0.0001220703125, '0100000100111010': 0.000244140625, '0100001000001000': 0.0001220703125, '0100001000001010': 0.0003662109375, '0100001000001011': 0.0003662109375, '0100001000011011': 0.000244140625, '0100001000011110': 0.0001220703125, '0100001000100010': 0.000244140625, '0100001000100011': 0.000244140625, '0100001000100110': 0.000244140625, '0100001000101000': 0.000244140625, '0100001000101001': 0.0001220703125, '0100001000101010': 0.0029296875, '0100001000101011': 0.0015869140625, '0100001000101100': 0.0001220703125, '0100001000101110': 0.000244140625, '0100001000101111': 0.000732421875, '0100001000110010': 0.000244140625, '0100001000110011': 0.0001220703125, '0100001000110110': 0.0001220703125, '0100001000111001': 0.0001220703125, '0100001000111010': 0.0003662109375, '0100001000111011': 0.0001220703125, '0100001001001010': 0.000244140625, '0100001001011111': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001100101000': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100001100101011': 0.0001220703125, '0100001100101111': 0.000244140625, '0100010000001011': 0.0001220703125, '0100010000100010': 0.0003662109375, '0100010000101011': 0.000244140625, '0100010000101100': 0.000244140625, '0100010000111010': 0.0001220703125, '0100011000101010': 0.0001220703125, '0100100000101000': 0.0001220703125, '0100100000101010': 0.000244140625, '0100100000101011': 0.0001220703125, '0100100000111011': 0.0001220703125, '0100100100101010': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.000244140625, '0101000000001111': 0.0001220703125, '0101000000100010': 0.0003662109375, '0101000000100011': 0.0001220703125, '0101000000100110': 0.000244140625, '0101000000101010': 0.0013427734375, '0101000000101011': 0.000732421875, '0101000000101101': 0.0001220703125, '0101000000101110': 0.0001220703125, '0101000000101111': 0.00048828125, '0101000000110110': 0.000244140625, '0101000000111111': 0.0001220703125, '0101001000101011': 0.0001220703125, '0101001000111110': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000001010': 0.0003662109375, '0110000000010000': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000100011': 0.000244140625, '0110000000100111': 0.0001220703125, '0110000000101001': 0.0001220703125, '0110000000101010': 0.0008544921875, '0110000000101011': 0.00048828125, '0110000000101100': 0.0001220703125, '0110000000101110': 0.000244140625, '0110000000110101': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001000101011': 0.0001220703125, '1000000000000000': 0.0001220703125, '1000000000000010': 0.0006103515625, '1000000000000100': 0.0001220703125, '1000000000001000': 0.0008544921875, '1000000000001010': 0.0057373046875, '1000000000001011': 0.000732421875, '1000000000001100': 0.00048828125, '1000000000001110': 0.0006103515625, '1000000000001111': 0.0001220703125, '1000000000010010': 0.0006103515625, '1000000000010100': 0.0001220703125, '1000000000010110': 0.00048828125, '1000000000011000': 0.0001220703125, '1000000000011010': 0.0010986328125, '1000000000011110': 0.000244140625, '1000000000100000': 0.00048828125, '1000000000100001': 0.0001220703125, '1000000000100010': 0.0057373046875, '1000000000100011': 0.0003662109375, '1000000000100100': 0.000244140625, '1000000000100101': 0.0001220703125, '1000000000100110': 0.001220703125, '1000000000101000': 0.0057373046875, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0419921875, '1000000000101011': 0.0028076171875, '1000000000101100': 0.0023193359375, '1000000000101101': 0.0008544921875, '1000000000101110': 0.0062255859375, '1000000000101111': 0.000244140625, '1000000000110000': 0.0001220703125, '1000000000110010': 0.0032958984375, '1000000000110011': 0.000244140625, '1000000000110100': 0.0001220703125, '1000000000110110': 0.00244140625, '1000000000110111': 0.0001220703125, '1000000000111000': 0.00048828125, '1000000000111010': 0.0029296875, '1000000000111011': 0.0003662109375, '1000000000111100': 0.0003662109375, '1000000000111101': 0.0001220703125, '1000000000111110': 0.0013427734375, '1000000001010010': 0.0001220703125, '1000000001101010': 0.00048828125, '1000000001101101': 0.0001220703125, '1000000001101110': 0.000244140625, '1000000001111000': 0.0001220703125, '1000000010100000': 0.0001220703125, '1000000010101010': 0.0010986328125, '1000000010101011': 0.0001220703125, '1000000010101100': 0.000244140625, '1000000010111010': 0.0001220703125, '1000000100001000': 0.0001220703125, '1000000100010110': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100101010': 0.0010986328125, '1000000100101100': 0.0006103515625, '1000000100101110': 0.00048828125, '1000000100111010': 0.000244140625, '1000001000000000': 0.0001220703125, '1000001000000010': 0.0003662109375, '1000001000001000': 0.0001220703125, '1000001000001010': 0.000244140625, '1000001000010011': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000011111': 0.0001220703125, '1000001000100010': 0.0003662109375, '1000001000101000': 0.0001220703125, '1000001000101010': 0.00341796875, '1000001000101101': 0.000244140625, '1000001000101110': 0.000244140625, '1000001000110000': 0.0001220703125, '1000001000110010': 0.0001220703125, '1000001000110100': 0.0001220703125, '1000001000111010': 0.000244140625, '1000001010001010': 0.0001220703125, '1000001100101010': 0.0001220703125, '1000001100101110': 0.0001220703125, '1000010000100000': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.00048828125, '1000010000110010': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100000101111': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000001010': 0.0003662109375, '1001000000100010': 0.0001220703125, '1001000000101000': 0.000244140625, '1001000000101010': 0.0006103515625, '1001000000101100': 0.0001220703125, '1001000000110010': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000010101010': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000010110': 0.0001220703125, '1010000000100010': 0.000244140625, '1010000000100101': 0.0001220703125, '1010000000100110': 0.000244140625, '1010000000101010': 0.0003662109375, '1010000000101011': 0.0001220703125, '1010000000111010': 0.000244140625, '1010001000101010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1100000000000000': 0.0003662109375, '1100000000000010': 0.00537109375, '1100000000000011': 0.00048828125, '1100000000000100': 0.0006103515625, '1100000000000110': 0.00146484375, '1100000000001000': 0.004150390625, '1100000000001001': 0.0006103515625, '1100000000001010': 0.037109375, '1100000000001011': 0.002685546875, '1100000000001100': 0.0015869140625, '1100000000001101': 0.0006103515625, '1100000000001110': 0.004638671875, '1100000000001111': 0.0001220703125, '1100000000010000': 0.00048828125, '1100000000010010': 0.0040283203125, '1100000000010011': 0.000244140625, '1100000000010100': 0.00048828125, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0025634765625, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0008544921875, '1100000000011010': 0.0081787109375, '1100000000011011': 0.000244140625, '1100000000011100': 0.0003662109375, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0010986328125, '1100000000100000': 0.005126953125, '1100000000100001': 0.00048828125, '1100000000100010': 0.04248046875, '1100000000100011': 0.001708984375, '1100000000100100': 0.0029296875, '1100000000100101': 0.0009765625, '1100000000100110': 0.0096435546875, '1100000000100111': 0.00048828125, '1100000000101000': 0.031005859375, '1100000000101001': 0.002685546875, '1100000000101010': 0.273193359375, '1100000000101011': 0.0135498046875, '1100000000101100': 0.009765625, '1100000000101101': 0.0045166015625, '1100000000101110': 0.03076171875, '1100000000101111': 0.001953125, '1100000000110000': 0.0020751953125, '1100000000110001': 0.0001220703125, '1100000000110010': 0.0230712890625, '1100000000110011': 0.0013427734375, '1100000000110100': 0.0032958984375, '1100000000110101': 0.0010986328125, '1100000000110110': 0.0181884765625, '1100000000110111': 0.0008544921875, '1100000000111000': 0.0013427734375, '1100000000111001': 0.0003662109375, '1100000000111010': 0.019775390625, '1100000000111011': 0.001220703125, '1100000000111100': 0.00146484375, '1100000000111101': 0.0001220703125, '1100000000111110': 0.004150390625, '1100000000111111': 0.0003662109375, '1100000001000010': 0.000244140625, '1100000001000011': 0.0001220703125, '1100000001001010': 0.001708984375, '1100000001001011': 0.0001220703125, '1100000001001110': 0.0001220703125, '1100000001100010': 0.0006103515625, '1100000001100100': 0.0001220703125, '1100000001100110': 0.0001220703125, '1100000001101000': 0.0001220703125, '1100000001101001': 0.0001220703125, '1100000001101010': 0.0035400390625, '1100000001101011': 0.0001220703125, '1100000001101110': 0.0006103515625, '1100000001110010': 0.0003662109375, '1100000001110100': 0.0001220703125, '1100000001110110': 0.0003662109375, '1100000001111011': 0.0001220703125, '1100000010001000': 0.000244140625, '1100000010001010': 0.00048828125, '1100000010010010': 0.0001220703125, '1100000010011010': 0.000244140625, '1100000010011100': 0.0001220703125, '1100000010100010': 0.0013427734375, '1100000010100100': 0.0001220703125, '1100000010101000': 0.0010986328125, '1100000010101010': 0.005126953125, '1100000010101011': 0.0001220703125, '1100000010101101': 0.0001220703125, '1100000010101110': 0.000732421875, '1100000010110010': 0.000244140625, '1100000010110011': 0.000244140625, '1100000011011000': 0.0001220703125, '1100000100000000': 0.000244140625, '1100000100000010': 0.0001220703125, '1100000100001010': 0.0015869140625, '1100000100001100': 0.0001220703125, '1100000100001101': 0.0001220703125, '1100000100010000': 0.0001220703125, '1100000100010010': 0.0001220703125, '1100000100011010': 0.0001220703125, '1100000100100010': 0.0008544921875, '1100000100100100': 0.0001220703125, '1100000100100101': 0.0001220703125, '1100000100101000': 0.0013427734375, '1100000100101001': 0.0001220703125, '1100000100101010': 0.0091552734375, '1100000100101011': 0.0001220703125, '1100000100101100': 0.0001220703125, '1100000100101101': 0.000244140625, '1100000100101110': 0.0009765625, '1100000100110010': 0.001220703125, '1100000100110011': 0.0001220703125, '1100000100110110': 0.0006103515625, '1100000100110111': 0.0001220703125, '1100000100111000': 0.0001220703125, '1100000100111010': 0.00048828125, '1100000100111110': 0.000244140625, '1100000101101000': 0.0001220703125, '1100000101101010': 0.0001220703125, '1100000110101010': 0.000244140625, '1100001000000000': 0.000244140625, '1100001000000010': 0.000244140625, '1100001000000110': 0.0001220703125, '1100001000001000': 0.000244140625, '1100001000001010': 0.001953125, '1100001000001101': 0.0001220703125, '1100001000001110': 0.00048828125, '1100001000001111': 0.0001220703125, '1100001000010110': 0.0001220703125, '1100001000011000': 0.0001220703125, '1100001000011010': 0.000244140625, '1100001000011110': 0.0001220703125, '1100001000100000': 0.0003662109375, '1100001000100010': 0.0032958984375, '1100001000100011': 0.0001220703125, '1100001000100110': 0.0006103515625, '1100001000101000': 0.002685546875, '1100001000101001': 0.0001220703125, '1100001000101010': 0.0181884765625, '1100001000101011': 0.000732421875, '1100001000101100': 0.0006103515625, '1100001000101101': 0.0001220703125, '1100001000101110': 0.001708984375, '1100001000101111': 0.0003662109375, '1100001000110000': 0.0001220703125, '1100001000110010': 0.0013427734375, '1100001000110110': 0.0009765625, '1100001000111000': 0.000244140625, '1100001000111001': 0.0001220703125, '1100001000111010': 0.0006103515625, '1100001000111011': 0.0001220703125, '1100001000111101': 0.0001220703125, '1100001000111110': 0.0001220703125, '1100001001001100': 0.0001220703125, '1100001001100011': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001001101110': 0.0001220703125, '1100001010001010': 0.0001220703125, '1100001010101010': 0.0003662109375, '1100001010110110': 0.0001220703125, '1100001100001010': 0.000244140625, '1100001100011010': 0.0001220703125, '1100001100100010': 0.0003662109375, '1100001100101010': 0.0006103515625, '1100010000000111': 0.0001220703125, '1100010000001110': 0.0001220703125, '1100010000010010': 0.0001220703125, '1100010000100000': 0.0001220703125, '1100010000101000': 0.0008544921875, '1100010000101010': 0.001220703125, '1100010000101011': 0.0001220703125, '1100010000101110': 0.000244140625, '1100010000110010': 0.0001220703125, '1100010000110011': 0.0001220703125, '1100010000110110': 0.000244140625, '1100010000111000': 0.0001220703125, '1100010000111010': 0.000244140625, '1100010010010010': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100011000101010': 0.000244140625, '1100100000000110': 0.0001220703125, '1100100000001010': 0.000244140625, '1100100000100110': 0.0001220703125, '1100100000101000': 0.000244140625, '1100100000101010': 0.0003662109375, '1100100000101110': 0.0001220703125, '1100100000110010': 0.0001220703125, '1100110000101010': 0.0001220703125, '1101000000001000': 0.000244140625, '1101000000001010': 0.001220703125, '1101000000001011': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101000000011110': 0.0001220703125, '1101000000100010': 0.0008544921875, '1101000000100110': 0.0001220703125, '1101000000101000': 0.000732421875, '1101000000101001': 0.0001220703125, '1101000000101010': 0.005126953125, '1101000000101011': 0.0003662109375, '1101000000101100': 0.0003662109375, '1101000000101101': 0.0001220703125, '1101000000101110': 0.0009765625, '1101000000110010': 0.0006103515625, '1101000000110110': 0.0006103515625, '1101000000111010': 0.0006103515625, '1101000000111110': 0.000244140625, '1101000001101010': 0.0001220703125, '1101000010100000': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101000100101010': 0.000244140625, '1101000100101011': 0.0001220703125, '1101001000010110': 0.0001220703125, '1101001000100110': 0.0001220703125, '1101001000101010': 0.000732421875, '1101001000101011': 0.0001220703125, '1101001000101100': 0.0001220703125, '1110000000001000': 0.000244140625, '1110000000001010': 0.00048828125, '1110000000001011': 0.0001220703125, '1110000000011010': 0.000244140625, '1110000000100010': 0.0015869140625, '1110000000100011': 0.0001220703125, '1110000000100100': 0.000244140625, '1110000000101000': 0.000244140625, '1110000000101010': 0.00439453125, '1110000000101100': 0.000244140625, '1110000000101110': 0.000244140625, '1110000000101111': 0.0001220703125, '1110000000110010': 0.000244140625, '1110000000110100': 0.0001220703125, '1110000100011110': 0.0001220703125, '1110000100101010': 0.000244140625, '1110000100101100': 0.0001220703125, '1110000100110010': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001000100101': 0.0001220703125, '1110001000101000': 0.0001220703125, '1110001000101010': 0.00048828125, '1110001000101110': 0.0001220703125, '1110010000100010': 0.0001220703125, '1110100000101010': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111001000111010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=8_bit=0.txt <==
{'0000000000000000': 0.596923828125, '0000000000000001': 0.0260009765625, '0000000000000010': 0.0155029296875, '0000000000000011': 0.0020751953125, '0000000000000100': 0.03857421875, '0000000000000101': 0.0018310546875, '0000000000000110': 0.013916015625, '0000000000000111': 0.00537109375, '0000000000001000': 0.0208740234375, '0000000000001001': 0.0015869140625, '0000000000001010': 0.0009765625, '0000000000001100': 0.00341796875, '0000000000001101': 0.000244140625, '0000000000001110': 0.0003662109375, '0000000000010000': 0.033203125, '0000000000010001': 0.0009765625, '0000000000010010': 0.0006103515625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0048828125, '0000000000010101': 0.000244140625, '0000000000010110': 0.0010986328125, '0000000000010111': 0.000244140625, '0000000000011000': 0.0101318359375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.000244140625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0076904296875, '0000000000011101': 0.000244140625, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0128173828125, '0000000000100001': 0.00048828125, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0003662109375, '0000000000101010': 0.0001220703125, '0000000000101100': 0.00048828125, '0000000000110000': 0.0067138671875, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0008544921875, '0000000000111100': 0.00048828125, '0000000000111110': 0.0001220703125, '0000000001000000': 0.0087890625, '0000000001000001': 0.0003662109375, '0000000001000011': 0.000244140625, '0000000001000100': 0.0006103515625, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0008544921875, '0000000001001001': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0010986328125, '0000000001011100': 0.00048828125, '0000000001100000': 0.0003662109375, '0000000001100010': 0.0001220703125, '0000000010000000': 0.011474609375, '0000000010000001': 0.0003662109375, '0000000010000010': 0.00048828125, '0000000010000100': 0.0009765625, '0000000010000110': 0.000244140625, '0000000010010000': 0.000732421875, '0000000010010110': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010111000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000011010000': 0.0001220703125, '0000000100000000': 0.0194091796875, '0000000100000001': 0.0009765625, '0000000100000010': 0.00048828125, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0008544921875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001000': 0.00048828125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.001220703125, '0000000100010001': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.000244140625, '0000000100100000': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000100110011': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101000100': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000000110000100': 0.0001220703125, '0000001000000000': 0.0386962890625, '0000001000000001': 0.00146484375, '0000001000000010': 0.00146484375, '0000001000000100': 0.0028076171875, '0000001000000101': 0.0001220703125, '0000001000000110': 0.000732421875, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0010986328125, '0000001000001100': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.002197265625, '0000001000010001': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0006103515625, '0000001000011001': 0.0001220703125, '0000001000011100': 0.0008544921875, '0000001000011111': 0.0001220703125, '0000001000100000': 0.000732421875, '0000001000101000': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000110011': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000244140625, '0000001001010000': 0.0001220703125, '0000001010000000': 0.0003662109375, '0000001010000110': 0.0001220703125, '0000001010010111': 0.0001220703125, '0000001100000000': 0.0025634765625, '0000001100010000': 0.0003662109375, '0000001100011100': 0.0001220703125, '0000001100100100': 0.0001220703125, '0000010000000000': 0.0091552734375, '0000010000000001': 0.0003662109375, '0000010000000010': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.000732421875, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000010100': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000011100': 0.00048828125, '0000010000100000': 0.0003662109375, '0000010000100100': 0.0001220703125, '0000010000101110': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010000110001': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000011000000000': 0.0010986328125, '0000011000000001': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000100000000000': 0.000732421875, '0000100000000100': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0135498046875, '0001000000000001': 0.000244140625, '0001000000000010': 0.0003662109375, '0001000000000100': 0.0009765625, '0001000000000110': 0.0001220703125, '0001000000000111': 0.000244140625, '0001000000001000': 0.0001220703125, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000010000': 0.0010986328125, '0001000000010001': 0.0001220703125, '0001000000010100': 0.000244140625, '0001000000011000': 0.000244140625, '0001000000011001': 0.0001220703125, '0001000000011100': 0.0003662109375, '0001000000110000': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000001000010': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000010000111': 0.0001220703125, '0001000100000000': 0.001220703125, '0001001000000000': 0.0009765625, '0001001000000001': 0.000244140625, '0001001000000100': 0.0001220703125, '0001010000000000': 0.00048828125, '0001100000000000': 0.0001220703125, '0010000000000000': 0.0068359375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0006103515625, '0010000000010000': 0.00048828125, '0010000000010100': 0.0001220703125, '0010000000010110': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000011101': 0.0001220703125, '0010000000100000': 0.000244140625, '0010000000110010': 0.0001220703125, '0010000001000000': 0.000244140625, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100000100': 0.0001220703125, '0010000100011000': 0.0001220703125, '0010001000000000': 0.000244140625, '0010001000000110': 0.0001220703125, '0010001000010100': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010011000000000': 0.0001220703125, '0011000000000000': 0.000244140625, '0100000000000000': 0.0013427734375, '0100000000000010': 0.0001220703125, '0100000000000110': 0.0001220703125, '0100000000001000': 0.000244140625, '0100000000010000': 0.0001220703125, '0100000000100000': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100001000000000': 0.0003662109375, '0100001000001000': 0.0001220703125, '0100010000001000': 0.0001220703125, '1000000000000000': 0.0050048828125, '1000000000000001': 0.00634765625, '1000000000000010': 0.00244140625, '1000000000000011': 0.000732421875, '1000000000000100': 0.00048828125, '1000000000000101': 0.0009765625, '1000000000000110': 0.00048828125, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000010001': 0.0001220703125, '1000000000010010': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011001': 0.000244140625, '1000000000011010': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000001': 0.0003662109375, '1000000001000010': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000010001001': 0.0001220703125, '1000000100000001': 0.0003662109375, '1000000100001001': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000101000000': 0.0001220703125, '1000000110000000': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.0006103515625, '1000001000010001': 0.0001220703125, '1000001100011001': 0.0001220703125, '1000010001000011': 0.0001220703125, '1001000000000001': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000010000001': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010001000000001': 0.0001220703125, '1100000000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=8_bit=1.txt <==
{'0000000000000011': 0.0001220703125, '0000000000000110': 0.0001220703125, '0000000000001001': 0.0001220703125, '0000000000001010': 0.00146484375, '0000000000001011': 0.0008544921875, '0000000000001101': 0.0001220703125, '0000000000010000': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.000244140625, '0000000000100000': 0.0001220703125, '0000000000100010': 0.000244140625, '0000000000100011': 0.0010986328125, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.00048828125, '0000000000101001': 0.0001220703125, '0000000000101010': 0.0040283203125, '0000000000101011': 0.0047607421875, '0000000000101100': 0.000244140625, '0000000000101101': 0.000244140625, '0000000000101110': 0.0010986328125, '0000000000101111': 0.0008544921875, '0000000000110000': 0.0001220703125, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0003662109375, '0000000000110011': 0.0001220703125, '0000000000110101': 0.0001220703125, '0000000000110110': 0.0003662109375, '0000000000110111': 0.0001220703125, '0000000000111010': 0.0003662109375, '0000000000111011': 0.0003662109375, '0000000000111110': 0.000244140625, '0000000001101010': 0.000244140625, '0000000001101011': 0.0001220703125, '0000000010101010': 0.000244140625, '0000000010101011': 0.0001220703125, '0000000010110110': 0.0001220703125, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100101010': 0.0006103515625, '0000000100101011': 0.000244140625, '0000000100101100': 0.0001220703125, '0000000100101110': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000101101010': 0.0001220703125, '0000000101101011': 0.0001220703125, '0000000110101011': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000001011': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101010': 0.00048828125, '0000001000101101': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000001000111111': 0.0001220703125, '0000010000111011': 0.0001220703125, '0001000000100011': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000101010': 0.000244140625, '0010000000001011': 0.0001220703125, '0010000000101010': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000000101111': 0.0001220703125, '0010000000110110': 0.0001220703125, '0100000000000010': 0.00048828125, '0100000000000011': 0.00048828125, '0100000000000110': 0.000244140625, '0100000000000111': 0.0001220703125, '0100000000001000': 0.00048828125, '0100000000001001': 0.0006103515625, '0100000000001010': 0.00537109375, '0100000000001011': 0.0047607421875, '0100000000001100': 0.000732421875, '0100000000001101': 0.0003662109375, '0100000000001110': 0.001220703125, '0100000000001111': 0.001708984375, '0100000000010010': 0.0003662109375, '0100000000010110': 0.0001220703125, '0100000000010111': 0.0003662109375, '0100000000011000': 0.0003662109375, '0100000000011010': 0.0009765625, '0100000000011011': 0.0008544921875, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0003662109375, '0100000000100000': 0.000244140625, '0100000000100001': 0.0008544921875, '0100000000100010': 0.0057373046875, '0100000000100011': 0.00341796875, '0100000000100100': 0.00048828125, '0100000000100101': 0.0001220703125, '0100000000100110': 0.0009765625, '0100000000100111': 0.0010986328125, '0100000000101000': 0.00244140625, '0100000000101001': 0.00341796875, '0100000000101010': 0.0301513671875, '0100000000101011': 0.0262451171875, '0100000000101100': 0.0018310546875, '0100000000101101': 0.001708984375, '0100000000101110': 0.0064697265625, '0100000000101111': 0.00537109375, '0100000000110000': 0.0001220703125, '0100000000110001': 0.000244140625, '0100000000110010': 0.002685546875, '0100000000110011': 0.0025634765625, '0100000000110100': 0.000244140625, '0100000000110101': 0.0003662109375, '0100000000110110': 0.001708984375, '0100000000110111': 0.0010986328125, '0100000000111000': 0.0001220703125, '0100000000111001': 0.000244140625, '0100000000111010': 0.00146484375, '0100000000111011': 0.0015869140625, '0100000000111100': 0.0001220703125, '0100000000111101': 0.0003662109375, '0100000000111110': 0.0003662109375, '0100000000111111': 0.00048828125, '0100000001000011': 0.0001220703125, '0100000001011010': 0.0001220703125, '0100000001100011': 0.000244140625, '0100000001101001': 0.0001220703125, '0100000001101010': 0.00048828125, '0100000001101011': 0.000244140625, '0100000001101111': 0.0001220703125, '0100000001110111': 0.0001220703125, '0100000010001011': 0.0001220703125, '0100000010001110': 0.0001220703125, '0100000010001111': 0.0001220703125, '0100000010010010': 0.0001220703125, '0100000010100010': 0.000244140625, '0100000010100110': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.0001220703125, '0100000010101100': 0.0001220703125, '0100000010101110': 0.0001220703125, '0100000010101111': 0.0001220703125, '0100000010110011': 0.000244140625, '0100000010111011': 0.0001220703125, '0100000011101010': 0.0001220703125, '0100000011110011': 0.0001220703125, '0100000100001010': 0.0003662109375, '0100000100001110': 0.0001220703125, '0100000100011010': 0.0001220703125, '0100000100011011': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000100100010': 0.000244140625, '0100000100100011': 0.000244140625, '0100000100101000': 0.0003662109375, '0100000100101001': 0.0006103515625, '0100000100101010': 0.0018310546875, '0100000100101011': 0.0013427734375, '0100000100101100': 0.0001220703125, '0100000100101101': 0.0001220703125, '0100000100101110': 0.000244140625, '0100000100101111': 0.00048828125, '0100000100110010': 0.000244140625, '0100000100110011': 0.000244140625, '0100000100110101': 0.0001220703125, '0100000100110110': 0.0001220703125, '0100000100110111': 0.0001220703125, '0100000100111000': 0.0001220703125, '0100000100111010': 0.000244140625, '0100000100111011': 0.000244140625, '0100000110101110': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001001': 0.0001220703125, '0100001000001010': 0.0001220703125, '0100001000001011': 0.00048828125, '0100001000011010': 0.0003662109375, '0100001000100010': 0.0001220703125, '0100001000100011': 0.000244140625, '0100001000101001': 0.0001220703125, '0100001000101010': 0.0015869140625, '0100001000101011': 0.0023193359375, '0100001000101101': 0.0001220703125, '0100001000101110': 0.0001220703125, '0100001000101111': 0.000732421875, '0100001000110010': 0.0003662109375, '0100001000110011': 0.000244140625, '0100001000111100': 0.0001220703125, '0100001001011010': 0.0001220703125, '0100001001101010': 0.0001220703125, '0100001001101011': 0.0001220703125, '0100001010101010': 0.000244140625, '0100001100101010': 0.0001220703125, '0100001100101011': 0.0001220703125, '0100001100101111': 0.0001220703125, '0100001100111110': 0.0001220703125, '0100010000001010': 0.0001220703125, '0100010000100001': 0.0001220703125, '0100010000101011': 0.000244140625, '0100010000101111': 0.0001220703125, '0100011000101110': 0.0001220703125, '0100100000100110': 0.0001220703125, '0100100000101001': 0.0001220703125, '0100100100101010': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000010010': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100010': 0.0001220703125, '0101000000100011': 0.000244140625, '0101000000100110': 0.0001220703125, '0101000000101001': 0.0001220703125, '0101000000101010': 0.0001220703125, '0101000000101011': 0.000244140625, '0101000000101101': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000000111011': 0.0001220703125, '0101000000111100': 0.0001220703125, '0101000010101000': 0.0001220703125, '0101000010101001': 0.0001220703125, '0101000010101010': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100110011': 0.0001220703125, '0101001000100010': 0.0001220703125, '0101001000101010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000010111': 0.0001220703125, '0110000000101001': 0.000244140625, '0110000000101010': 0.00048828125, '0110000000101011': 0.00048828125, '0110000000101100': 0.0001220703125, '0110000000101111': 0.000244140625, '0110000000110010': 0.000244140625, '0110000000110011': 0.0001220703125, '0110000001001010': 0.0001220703125, '0110000001101010': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110000100100010': 0.0001220703125, '0110001000100011': 0.0001220703125, '0110001000101000': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001010101001': 0.0001220703125, '0110010000101110': 0.0001220703125, '1000000000000000': 0.0001220703125, '1000000000000001': 0.0001220703125, '1000000000000010': 0.0006103515625, '1000000000000100': 0.0001220703125, '1000000000000110': 0.000244140625, '1000000000001000': 0.0006103515625, '1000000000001001': 0.000244140625, '1000000000001010': 0.0068359375, '1000000000001011': 0.000244140625, '1000000000001100': 0.000244140625, '1000000000001110': 0.0008544921875, '1000000000001111': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010010': 0.000732421875, '1000000000010100': 0.0001220703125, '1000000000011010': 0.00048828125, '1000000000011100': 0.0001220703125, '1000000000011110': 0.000244140625, '1000000000100000': 0.0001220703125, '1000000000100010': 0.004150390625, '1000000000100011': 0.0003662109375, '1000000000100100': 0.00048828125, '1000000000100101': 0.0003662109375, '1000000000100110': 0.001220703125, '1000000000101000': 0.005126953125, '1000000000101001': 0.000244140625, '1000000000101010': 0.0413818359375, '1000000000101011': 0.0018310546875, '1000000000101100': 0.0023193359375, '1000000000101101': 0.0003662109375, '1000000000101110': 0.0059814453125, '1000000000101111': 0.000244140625, '1000000000110000': 0.000244140625, '1000000000110010': 0.0037841796875, '1000000000110011': 0.0003662109375, '1000000000110100': 0.000244140625, '1000000000110110': 0.002197265625, '1000000000110111': 0.0001220703125, '1000000000111000': 0.0003662109375, '1000000000111010': 0.0028076171875, '1000000000111011': 0.000244140625, '1000000000111100': 0.0001220703125, '1000000000111110': 0.0003662109375, '1000000000111111': 0.0001220703125, '1000000001000010': 0.0001220703125, '1000000001001010': 0.000244140625, '1000000001100000': 0.0001220703125, '1000000001101010': 0.0003662109375, '1000000001101011': 0.0001220703125, '1000000001101100': 0.0001220703125, '1000000001110010': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000010010010': 0.0001220703125, '1000000010101010': 0.0010986328125, '1000000010101111': 0.0001220703125, '1000000010110010': 0.000244140625, '1000000010111010': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000000100001010': 0.0006103515625, '1000000100010010': 0.0001220703125, '1000000100010110': 0.0001220703125, '1000000100100010': 0.0006103515625, '1000000100100110': 0.0001220703125, '1000000100101000': 0.000244140625, '1000000100101001': 0.0001220703125, '1000000100101010': 0.002197265625, '1000000100101011': 0.000244140625, '1000000100101101': 0.000244140625, '1000000100101110': 0.0003662109375, '1000000100110110': 0.0001220703125, '1000000100110111': 0.0001220703125, '1000000100111010': 0.0001220703125, '1000000100111110': 0.0001220703125, '1000000100111111': 0.0001220703125, '1000000110010110': 0.0001220703125, '1000001000001010': 0.0003662109375, '1000001000011010': 0.0001220703125, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0003662109375, '1000001000101010': 0.0029296875, '1000001000101110': 0.0003662109375, '1000001000110010': 0.000244140625, '1000001000110110': 0.0001220703125, '1000001000111000': 0.0001220703125, '1000001000111010': 0.000732421875, '1000001100001010': 0.0001220703125, '1000001100101010': 0.000244140625, '1000010000011010': 0.0001220703125, '1000010000011110': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.000244140625, '1000010000101011': 0.0001220703125, '1000010000110000': 0.0001220703125, '1000100000101011': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000101000': 0.0001220703125, '1001000000101010': 0.0008544921875, '1001000000101011': 0.0001220703125, '1001000000101110': 0.000244140625, '1001001000100010': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001010000101010': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000100000': 0.0001220703125, '1010000000100010': 0.0003662109375, '1010000000101000': 0.0001220703125, '1010000000101010': 0.00048828125, '1010000000111010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1100000000000000': 0.000732421875, '1100000000000001': 0.000244140625, '1100000000000010': 0.007568359375, '1100000000000011': 0.0008544921875, '1100000000000100': 0.00048828125, '1100000000000101': 0.0001220703125, '1100000000000110': 0.001953125, '1100000000000111': 0.0001220703125, '1100000000001000': 0.0048828125, '1100000000001001': 0.000244140625, '1100000000001010': 0.0380859375, '1100000000001011': 0.003173828125, '1100000000001100': 0.001708984375, '1100000000001101': 0.0008544921875, '1100000000001110': 0.00390625, '1100000000001111': 0.0003662109375, '1100000000010000': 0.001220703125, '1100000000010001': 0.0001220703125, '1100000000010010': 0.003173828125, '1100000000010011': 0.0009765625, '1100000000010100': 0.000244140625, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0025634765625, '1100000000010111': 0.0001220703125, '1100000000011000': 0.000732421875, '1100000000011010': 0.010498046875, '1100000000011011': 0.0001220703125, '1100000000011100': 0.00048828125, '1100000000011101': 0.0003662109375, '1100000000011110': 0.00048828125, '1100000000100000': 0.0054931640625, '1100000000100001': 0.00048828125, '1100000000100010': 0.0423583984375, '1100000000100011': 0.001708984375, '1100000000100100': 0.002197265625, '1100000000100101': 0.0006103515625, '1100000000100110': 0.008056640625, '1100000000100111': 0.0006103515625, '1100000000101000': 0.0264892578125, '1100000000101001': 0.0025634765625, '1100000000101010': 0.263427734375, '1100000000101011': 0.0125732421875, '1100000000101100': 0.0098876953125, '1100000000101101': 0.00439453125, '1100000000101110': 0.03076171875, '1100000000101111': 0.0018310546875, '1100000000110000': 0.0037841796875, '1100000000110001': 0.0006103515625, '1100000000110010': 0.0262451171875, '1100000000110011': 0.001220703125, '1100000000110100': 0.0025634765625, '1100000000110101': 0.0006103515625, '1100000000110110': 0.0172119140625, '1100000000110111': 0.0006103515625, '1100000000111000': 0.0025634765625, '1100000000111001': 0.000244140625, '1100000000111010': 0.0201416015625, '1100000000111011': 0.001220703125, '1100000000111100': 0.0018310546875, '1100000000111101': 0.000244140625, '1100000000111110': 0.002685546875, '1100000000111111': 0.0003662109375, '1100000001001010': 0.0006103515625, '1100000001010110': 0.0001220703125, '1100000001011010': 0.0001220703125, '1100000001011101': 0.0001220703125, '1100000001100000': 0.0001220703125, '1100000001100010': 0.00048828125, '1100000001100100': 0.000244140625, '1100000001101000': 0.0008544921875, '1100000001101010': 0.003173828125, '1100000001101011': 0.0001220703125, '1100000001101110': 0.00048828125, '1100000001110000': 0.0001220703125, '1100000001110010': 0.0003662109375, '1100000001111100': 0.000244140625, '1100000010000010': 0.000244140625, '1100000010000110': 0.000244140625, '1100000010001010': 0.001220703125, '1100000010011010': 0.0001220703125, '1100000010100010': 0.00048828125, '1100000010101000': 0.000732421875, '1100000010101010': 0.005615234375, '1100000010101011': 0.0003662109375, '1100000010101100': 0.000244140625, '1100000010101101': 0.0001220703125, '1100000010101110': 0.00048828125, '1100000010101111': 0.0001220703125, '1100000010110010': 0.0006103515625, '1100000010110100': 0.0001220703125, '1100000010110110': 0.0003662109375, '1100000010111010': 0.0009765625, '1100000010111110': 0.0001220703125, '1100000011110100': 0.0001220703125, '1100000100000010': 0.00048828125, '1100000100000110': 0.0006103515625, '1100000100001010': 0.0020751953125, '1100000100001100': 0.000244140625, '1100000100001110': 0.000244140625, '1100000100010010': 0.000244140625, '1100000100010011': 0.0001220703125, '1100000100010100': 0.0001220703125, '1100000100010110': 0.000244140625, '1100000100011010': 0.0006103515625, '1100000100011110': 0.000244140625, '1100000100100000': 0.0001220703125, '1100000100100010': 0.0013427734375, '1100000100100011': 0.0001220703125, '1100000100100101': 0.0001220703125, '1100000100100110': 0.0006103515625, '1100000100101000': 0.002685546875, '1100000100101001': 0.0001220703125, '1100000100101010': 0.0155029296875, '1100000100101011': 0.00048828125, '1100000100101100': 0.0008544921875, '1100000100101101': 0.000244140625, '1100000100101110': 0.0013427734375, '1100000100101111': 0.000244140625, '1100000100110000': 0.0003662109375, '1100000100110010': 0.00146484375, '1100000100110011': 0.0001220703125, '1100000100110100': 0.000244140625, '1100000100110101': 0.0001220703125, '1100000100110110': 0.00048828125, '1100000100110111': 0.0001220703125, '1100000100111000': 0.0001220703125, '1100000100111010': 0.0009765625, '1100000100111100': 0.0001220703125, '1100000101101010': 0.0003662109375, '1100000101101110': 0.0001220703125, '1100000110001010': 0.0001220703125, '1100000110011110': 0.0001220703125, '1100000110101010': 0.000244140625, '1100000110101110': 0.0001220703125, '1100000110110011': 0.0001220703125, '1100000110110110': 0.0001220703125, '1100000110111010': 0.0001220703125, '1100001000000010': 0.0003662109375, '1100001000001000': 0.00048828125, '1100001000001010': 0.0025634765625, '1100001000001011': 0.0001220703125, '1100001000001100': 0.0001220703125, '1100001000001110': 0.0001220703125, '1100001000011010': 0.0003662109375, '1100001000011111': 0.0001220703125, '1100001000100000': 0.00048828125, '1100001000100010': 0.0029296875, '1100001000100011': 0.0001220703125, '1100001000100100': 0.0001220703125, '1100001000100110': 0.001220703125, '1100001000101000': 0.002197265625, '1100001000101001': 0.0001220703125, '1100001000101010': 0.01904296875, '1100001000101011': 0.0006103515625, '1100001000101100': 0.0008544921875, '1100001000101101': 0.0001220703125, '1100001000101110': 0.0037841796875, '1100001000110000': 0.00048828125, '1100001000110001': 0.0001220703125, '1100001000110010': 0.0013427734375, '1100001000110011': 0.0001220703125, '1100001000110100': 0.0003662109375, '1100001000110110': 0.0013427734375, '1100001000110111': 0.0001220703125, '1100001000111010': 0.000732421875, '1100001000111011': 0.0001220703125, '1100001000111110': 0.0001220703125, '1100001000111111': 0.000244140625, '1100001001101010': 0.000244140625, '1100001010001011': 0.0001220703125, '1100001010100110': 0.0001220703125, '1100001010101010': 0.0001220703125, '1100001010101100': 0.0001220703125, '1100001010101110': 0.0001220703125, '1100001010110100': 0.0001220703125, '1100001100001000': 0.0001220703125, '1100001100010010': 0.0001220703125, '1100001100010111': 0.0001220703125, '1100001100100000': 0.0001220703125, '1100001100101000': 0.000244140625, '1100001100101010': 0.0010986328125, '1100001100101101': 0.0001220703125, '1100001100101110': 0.0001220703125, '1100001100110010': 0.0003662109375, '1100001100110110': 0.0001220703125, '1100001100111000': 0.0001220703125, '1100001100111010': 0.0001220703125, '1100001100111110': 0.0001220703125, '1100010000000010': 0.000244140625, '1100010000001000': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000011110': 0.0001220703125, '1100010000100010': 0.00048828125, '1100010000100110': 0.0001220703125, '1100010000101000': 0.000244140625, '1100010000101010': 0.0013427734375, '1100010000101011': 0.0001220703125, '1100010000101100': 0.000244140625, '1100010000110010': 0.000244140625, '1100010000110100': 0.0001220703125, '1100010000111000': 0.000244140625, '1100010000111010': 0.0003662109375, '1100010001100010': 0.0001220703125, '1100010100001010': 0.0001220703125, '1100010100101010': 0.00048828125, '1100011000001100': 0.0001220703125, '1100011010101000': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000000110': 0.0001220703125, '1100100000001010': 0.000244140625, '1100100000010110': 0.0001220703125, '1100100000101000': 0.000244140625, '1100100000101010': 0.0006103515625, '1100100000110010': 0.0001220703125, '1100100000111010': 0.000244140625, '1101000000000010': 0.0001220703125, '1101000000001010': 0.0008544921875, '1101000000001011': 0.000244140625, '1101000000001110': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101000000100010': 0.00048828125, '1101000000101000': 0.000244140625, '1101000000101010': 0.00537109375, '1101000000101011': 0.0003662109375, '1101000000101100': 0.00048828125, '1101000000101110': 0.0006103515625, '1101000000110000': 0.0001220703125, '1101000000110010': 0.00048828125, '1101000000110011': 0.0001220703125, '1101000000110110': 0.0003662109375, '1101000000110111': 0.0001220703125, '1101000000111000': 0.0001220703125, '1101000000111010': 0.0009765625, '1101000000111011': 0.0001220703125, '1101000001101010': 0.0003662109375, '1101000010101010': 0.0001220703125, '1101000010110010': 0.0001220703125, '1101000100001000': 0.0001220703125, '1101000100100100': 0.0001220703125, '1101000100101010': 0.000244140625, '1101001000101000': 0.000244140625, '1101001000101010': 0.00048828125, '1101001000101110': 0.0003662109375, '1101001000111010': 0.0001220703125, '1101010000110100': 0.0001220703125, '1101010100100110': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000001000': 0.000244140625, '1110000000001010': 0.000732421875, '1110000000010001': 0.0001220703125, '1110000000010110': 0.0001220703125, '1110000000011010': 0.000244140625, '1110000000100000': 0.000244140625, '1110000000100010': 0.001708984375, '1110000000100011': 0.0001220703125, '1110000000100100': 0.0001220703125, '1110000000100110': 0.000244140625, '1110000000100111': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.0037841796875, '1110000000101011': 0.000244140625, '1110000000101100': 0.0003662109375, '1110000000101110': 0.0003662109375, '1110000000101111': 0.0001220703125, '1110000000110010': 0.0006103515625, '1110000000110011': 0.0001220703125, '1110000000110110': 0.0003662109375, '1110000000111000': 0.000244140625, '1110000000111010': 0.0006103515625, '1110000000111110': 0.0001220703125, '1110000001100000': 0.0001220703125, '1110000001101100': 0.0001220703125, '1110000001101110': 0.0001220703125, '1110000010100010': 0.0001220703125, '1110000100000010': 0.0001220703125, '1110000100000110': 0.0001220703125, '1110000100001110': 0.0001220703125, '1110000100100010': 0.000244140625, '1110000100101010': 0.000244140625, '1110000100110010': 0.0001220703125, '1110000100111010': 0.0001220703125, '1110001000001010': 0.0001220703125, '1110001000101010': 0.000244140625, '1110001000110010': 0.000244140625, '1110010000110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=9_bit=0.txt <==
{'0000000000000000': 0.599365234375, '0000000000000001': 0.022216796875, '0000000000000010': 0.015869140625, '0000000000000011': 0.001708984375, '0000000000000100': 0.038818359375, '0000000000000101': 0.0028076171875, '0000000000000110': 0.010986328125, '0000000000000111': 0.0052490234375, '0000000000001000': 0.0260009765625, '0000000000001001': 0.0015869140625, '0000000000001010': 0.0009765625, '0000000000001100': 0.0037841796875, '0000000000001110': 0.0008544921875, '0000000000010000': 0.036865234375, '0000000000010001': 0.001220703125, '0000000000010010': 0.0010986328125, '0000000000010100': 0.0035400390625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0010986328125, '0000000000010111': 0.0001220703125, '0000000000011000': 0.0091552734375, '0000000000011001': 0.000244140625, '0000000000011010': 0.000732421875, '0000000000011100': 0.0074462890625, '0000000000011101': 0.0006103515625, '0000000000011110': 0.00048828125, '0000000000100000': 0.01318359375, '0000000000100001': 0.0006103515625, '0000000000100010': 0.0006103515625, '0000000000100100': 0.000732421875, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0008544921875, '0000000000101100': 0.000732421875, '0000000000110000': 0.00634765625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110100': 0.000732421875, '0000000000110110': 0.0003662109375, '0000000000110111': 0.000244140625, '0000000000111000': 0.0003662109375, '0000000000111100': 0.0003662109375, '0000000001000000': 0.009521484375, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.000732421875, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0006103515625, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0001220703125, '0000000001010001': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0003662109375, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0003662109375, '0000000010000000': 0.0120849609375, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0003662109375, '0000000010000011': 0.0001220703125, '0000000010000100': 0.000732421875, '0000000010000110': 0.0003662109375, '0000000010000111': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010010000': 0.0003662109375, '0000000010010010': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010011110': 0.0001220703125, '0000000010100000': 0.0003662109375, '0000000010101100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000100000000': 0.021484375, '0000000100000001': 0.000732421875, '0000000100000010': 0.000244140625, '0000000100000100': 0.001953125, '0000000100000110': 0.000244140625, '0000000100001000': 0.001220703125, '0000000100001100': 0.000244140625, '0000000100010000': 0.0008544921875, '0000000100010001': 0.0001220703125, '0000000100010011': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.000732421875, '0000000100110000': 0.000732421875, '0000000101000000': 0.0003662109375, '0000000101011110': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000000110000100': 0.0001220703125, '0000000110000110': 0.0001220703125, '0000001000000000': 0.0426025390625, '0000001000000001': 0.0020751953125, '0000001000000010': 0.000732421875, '0000001000000011': 0.000244140625, '0000001000000100': 0.00244140625, '0000001000000101': 0.0003662109375, '0000001000000110': 0.0009765625, '0000001000000111': 0.000244140625, '0000001000001000': 0.0025634765625, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0006103515625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0023193359375, '0000001000010001': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.00048828125, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0009765625, '0000001000100100': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000100': 0.0001220703125, '0000001010000000': 0.0015869140625, '0000001010100000': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.001708984375, '0000001100000100': 0.0001220703125, '0000001100000111': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001110000000': 0.0001220703125, '0000010000000000': 0.00439453125, '0000010000000001': 0.00048828125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000110': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010010011100': 0.0001220703125, '0000010100001000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011000110000': 0.0001220703125, '0000100000000000': 0.001220703125, '0000100000000001': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101000010000': 0.0001220703125, '0001000000000000': 0.01123046875, '0001000000000001': 0.0006103515625, '0001000000000010': 0.000244140625, '0001000000000100': 0.000244140625, '0001000000000101': 0.0001220703125, '0001000000001000': 0.000244140625, '0001000000010000': 0.0008544921875, '0001000000010100': 0.000244140625, '0001000000010110': 0.000244140625, '0001000000011000': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.000244140625, '0001000000101000': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000001100000': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000010010000': 0.0001220703125, '0001001000000000': 0.0001220703125, '0001001000000010': 0.0001220703125, '0001001000010000': 0.0001220703125, '0001100000000000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0010000000000000': 0.0054931640625, '0010000000000010': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000000101': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0006103515625, '0010000000001100': 0.000244140625, '0010000000010000': 0.00048828125, '0010000000011100': 0.0001220703125, '0010000000100111': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000101011000': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000000100': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001000110010': 0.0001220703125, '0010100100011000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.00146484375, '0100000000000011': 0.0001220703125, '0100000000001000': 0.000244140625, '0100000000010000': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100100000000100': 0.0001220703125, '1000000000000000': 0.004150390625, '1000000000000001': 0.00732421875, '1000000000000010': 0.0018310546875, '1000000000000011': 0.00146484375, '1000000000000100': 0.0003662109375, '1000000000000101': 0.00048828125, '1000000000000110': 0.000244140625, '1000000000000111': 0.0001220703125, '1000000000001000': 0.000244140625, '1000000000001001': 0.0003662109375, '1000000000001010': 0.000244140625, '1000000000001100': 0.000244140625, '1000000000001101': 0.0001220703125, '1000000000001111': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010010': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100010': 0.0001220703125, '1000000001000011': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100000011': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.00048828125, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001010000001': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=4_run=9_bit=1.txt <==
{'0000000000000010': 0.0001220703125, '0000000000000011': 0.0001220703125, '0000000000000101': 0.0001220703125, '0000000000000111': 0.0001220703125, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0010986328125, '0000000000001101': 0.0001220703125, '0000000000001110': 0.00048828125, '0000000000010011': 0.0001220703125, '0000000000010111': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011111': 0.000244140625, '0000000000100010': 0.0006103515625, '0000000000100011': 0.0003662109375, '0000000000100100': 0.0001220703125, '0000000000100110': 0.00048828125, '0000000000100111': 0.00048828125, '0000000000101000': 0.0006103515625, '0000000000101001': 0.000244140625, '0000000000101010': 0.0032958984375, '0000000000101011': 0.004150390625, '0000000000101100': 0.0006103515625, '0000000000101101': 0.0001220703125, '0000000000101110': 0.0013427734375, '0000000000101111': 0.0008544921875, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110011': 0.0003662109375, '0000000000110100': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000110111': 0.000244140625, '0000000000111001': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.000244140625, '0000000001101001': 0.0001220703125, '0000000010001110': 0.0001220703125, '0000000010101010': 0.000244140625, '0000000010101011': 0.0001220703125, '0000000100001011': 0.0001220703125, '0000000100011111': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000000100101100': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101010': 0.0003662109375, '0000001000101011': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000101110': 0.000244140625, '0000010010101110': 0.0001220703125, '0000011000101010': 0.0001220703125, '0000011100111001': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000100101110': 0.0001220703125, '0010000000101010': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000000101111': 0.0001220703125, '0011000000100011': 0.0001220703125, '0100000000000001': 0.0001220703125, '0100000000000010': 0.0009765625, '0100000000000011': 0.00048828125, '0100000000000101': 0.0001220703125, '0100000000000110': 0.000244140625, '0100000000000111': 0.000244140625, '0100000000001000': 0.0009765625, '0100000000001001': 0.0008544921875, '0100000000001010': 0.00439453125, '0100000000001011': 0.0032958984375, '0100000000001101': 0.000244140625, '0100000000001110': 0.000732421875, '0100000000001111': 0.0013427734375, '0100000000010010': 0.0003662109375, '0100000000010011': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000010101': 0.0001220703125, '0100000000010110': 0.0003662109375, '0100000000010111': 0.00048828125, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0008544921875, '0100000000011011': 0.0009765625, '0100000000011100': 0.0001220703125, '0100000000011111': 0.0001220703125, '0100000000100000': 0.0003662109375, '0100000000100001': 0.0001220703125, '0100000000100010': 0.0047607421875, '0100000000100011': 0.00341796875, '0100000000100100': 0.00048828125, '0100000000100110': 0.001220703125, '0100000000100111': 0.00146484375, '0100000000101000': 0.00341796875, '0100000000101001': 0.0032958984375, '0100000000101010': 0.0318603515625, '0100000000101011': 0.0284423828125, '0100000000101100': 0.0023193359375, '0100000000101101': 0.0018310546875, '0100000000101110': 0.0072021484375, '0100000000101111': 0.0076904296875, '0100000000110000': 0.000732421875, '0100000000110001': 0.0003662109375, '0100000000110010': 0.0028076171875, '0100000000110011': 0.003173828125, '0100000000110100': 0.000732421875, '0100000000110101': 0.0003662109375, '0100000000110110': 0.0015869140625, '0100000000110111': 0.0023193359375, '0100000000111000': 0.000244140625, '0100000000111001': 0.000244140625, '0100000000111010': 0.0037841796875, '0100000000111011': 0.0010986328125, '0100000000111100': 0.0001220703125, '0100000000111110': 0.0013427734375, '0100000000111111': 0.00048828125, '0100000001000101': 0.0001220703125, '0100000001001011': 0.0001220703125, '0100000001100000': 0.0001220703125, '0100000001100010': 0.0001220703125, '0100000001101000': 0.0001220703125, '0100000001101010': 0.0003662109375, '0100000001101011': 0.000732421875, '0100000001101110': 0.0001220703125, '0100000001101111': 0.0001220703125, '0100000001110110': 0.0001220703125, '0100000010001011': 0.0001220703125, '0100000010011110': 0.0001220703125, '0100000010100001': 0.0001220703125, '0100000010100010': 0.0001220703125, '0100000010100110': 0.0001220703125, '0100000010100111': 0.0001220703125, '0100000010101010': 0.00048828125, '0100000010101011': 0.000244140625, '0100000010101100': 0.0001220703125, '0100000010101101': 0.0001220703125, '0100000010101110': 0.0001220703125, '0100000010110000': 0.0001220703125, '0100000010111010': 0.0001220703125, '0100000010111111': 0.0001220703125, '0100000011101110': 0.0001220703125, '0100000100001010': 0.000244140625, '0100000100001011': 0.0003662109375, '0100000100001111': 0.0001220703125, '0100000100011011': 0.0001220703125, '0100000100100001': 0.0001220703125, '0100000100100010': 0.0006103515625, '0100000100101000': 0.000244140625, '0100000100101010': 0.0009765625, '0100000100101011': 0.0009765625, '0100000100101110': 0.000244140625, '0100000100110110': 0.0001220703125, '0100000100110111': 0.0001220703125, '0100000100111010': 0.0001220703125, '0100000100111110': 0.0001220703125, '0100000110101010': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000001011': 0.00048828125, '0100001000011010': 0.0001220703125, '0100001000011011': 0.0001220703125, '0100001000011110': 0.0001220703125, '0100001000100010': 0.000732421875, '0100001000100110': 0.0001220703125, '0100001000101010': 0.0020751953125, '0100001000101011': 0.0015869140625, '0100001000101100': 0.000244140625, '0100001000101101': 0.000244140625, '0100001000101110': 0.00048828125, '0100001000101111': 0.0003662109375, '0100001000110011': 0.000244140625, '0100001000110110': 0.0001220703125, '0100001000111011': 0.0001220703125, '0100001010001011': 0.0001220703125, '0100001010101001': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001100101110': 0.0001220703125, '0100001100101111': 0.0001220703125, '0100010000011100': 0.0001220703125, '0100010000100101': 0.0001220703125, '0100010000101010': 0.0003662109375, '0100010000101011': 0.0001220703125, '0100010000110010': 0.0001220703125, '0100010000110110': 0.0001220703125, '0100010000111010': 0.0001220703125, '0100010001101000': 0.0001220703125, '0100011000001001': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000100010': 0.000244140625, '0101000000100011': 0.0001220703125, '0101000000101010': 0.0006103515625, '0101000000101011': 0.0008544921875, '0101000000110010': 0.0001220703125, '0101000000110110': 0.0001220703125, '0101000010100101': 0.0001220703125, '0101000100101011': 0.0001220703125, '0110000000011010': 0.0001220703125, '0110000000011011': 0.0003662109375, '0110000000100011': 0.0003662109375, '0110000000101010': 0.0006103515625, '0110000000101011': 0.0001220703125, '0110000000101111': 0.0001220703125, '0110000000110010': 0.0001220703125, '0110000000110100': 0.0001220703125, '0110000000110110': 0.0001220703125, '0110000000111010': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110010000101011': 0.0001220703125, '1000000000000000': 0.000244140625, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0001220703125, '1000000000000100': 0.000244140625, '1000000000001000': 0.000732421875, '1000000000001010': 0.0067138671875, '1000000000001100': 0.00048828125, '1000000000001110': 0.0010986328125, '1000000000010010': 0.00048828125, '1000000000010100': 0.000244140625, '1000000000010101': 0.0001220703125, '1000000000010110': 0.000244140625, '1000000000011000': 0.00048828125, '1000000000011010': 0.0018310546875, '1000000000011011': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000100000': 0.00048828125, '1000000000100010': 0.0048828125, '1000000000100011': 0.0003662109375, '1000000000100100': 0.0003662109375, '1000000000100101': 0.0001220703125, '1000000000100110': 0.0013427734375, '1000000000101000': 0.0052490234375, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0390625, '1000000000101011': 0.0015869140625, '1000000000101100': 0.0013427734375, '1000000000101101': 0.000732421875, '1000000000101110': 0.00390625, '1000000000110000': 0.000244140625, '1000000000110010': 0.0030517578125, '1000000000110011': 0.000244140625, '1000000000110100': 0.0003662109375, '1000000000110110': 0.0018310546875, '1000000000111000': 0.000244140625, '1000000000111010': 0.0028076171875, '1000000000111011': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000000111110': 0.00048828125, '1000000001001010': 0.0001220703125, '1000000001100010': 0.0001220703125, '1000000001101000': 0.000244140625, '1000000001101010': 0.0008544921875, '1000000001101101': 0.0001220703125, '1000000001111010': 0.0001220703125, '1000000010001011': 0.0001220703125, '1000000010100010': 0.0003662109375, '1000000010101000': 0.000244140625, '1000000010101001': 0.0001220703125, '1000000010101010': 0.0009765625, '1000000010101100': 0.0001220703125, '1000000010101110': 0.0001220703125, '1000000010110010': 0.0003662109375, '1000000010110110': 0.0001220703125, '1000000010111000': 0.0001220703125, '1000000010111010': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100011010': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100100011': 0.0001220703125, '1000000100101000': 0.000244140625, '1000000100101010': 0.0015869140625, '1000000100101100': 0.0001220703125, '1000000100101101': 0.000244140625, '1000000100101110': 0.0001220703125, '1000000100110010': 0.000244140625, '1000000100111010': 0.0001220703125, '1000000110101101': 0.0001220703125, '1000001000000010': 0.000244140625, '1000001000001010': 0.0003662109375, '1000001000010010': 0.0001220703125, '1000001000011000': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000100010': 0.0003662109375, '1000001000100110': 0.0001220703125, '1000001000101000': 0.0003662109375, '1000001000101010': 0.0025634765625, '1000001000101011': 0.0001220703125, '1000001000101100': 0.0001220703125, '1000001000101110': 0.0006103515625, '1000001000110000': 0.0001220703125, '1000001000110110': 0.0001220703125, '1000001000111010': 0.0003662109375, '1000001000111011': 0.0001220703125, '1000001001010010': 0.0001220703125, '1000001010101010': 0.0003662109375, '1000001100101110': 0.0001220703125, '1000010000101010': 0.000244140625, '1000010000101101': 0.0001220703125, '1000010000101110': 0.0001220703125, '1000010000111010': 0.000244140625, '1000010000111011': 0.0001220703125, '1000100000100010': 0.0001220703125, '1000100000101000': 0.0001220703125, '1000100000101110': 0.0001220703125, '1001000000000010': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000100010': 0.000244140625, '1001000000101010': 0.0009765625, '1001000000101110': 0.000244140625, '1001000000110010': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000000111000': 0.0001220703125, '1001000001101010': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001001000100010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1010000000001010': 0.000244140625, '1010000000001011': 0.0001220703125, '1010000000011010': 0.0001220703125, '1010000000100010': 0.0003662109375, '1010000000100110': 0.000244140625, '1010000000101000': 0.0001220703125, '1010000000101010': 0.000732421875, '1010000000110010': 0.0001220703125, '1010000001000110': 0.0001220703125, '1010000010100110': 0.0001220703125, '1010000100101011': 0.0001220703125, '1010001000111010': 0.0001220703125, '1100000000000000': 0.00048828125, '1100000000000001': 0.0001220703125, '1100000000000010': 0.006103515625, '1100000000000011': 0.00048828125, '1100000000000100': 0.0006103515625, '1100000000000101': 0.000244140625, '1100000000000110': 0.0010986328125, '1100000000000111': 0.000244140625, '1100000000001000': 0.00439453125, '1100000000001001': 0.0003662109375, '1100000000001010': 0.0389404296875, '1100000000001011': 0.001953125, '1100000000001100': 0.0009765625, '1100000000001101': 0.0010986328125, '1100000000001110': 0.0032958984375, '1100000000001111': 0.0001220703125, '1100000000010000': 0.000244140625, '1100000000010010': 0.0040283203125, '1100000000010011': 0.0003662109375, '1100000000010100': 0.0006103515625, '1100000000010101': 0.000244140625, '1100000000010110': 0.0023193359375, '1100000000010111': 0.0001220703125, '1100000000011000': 0.000732421875, '1100000000011001': 0.0001220703125, '1100000000011010': 0.008544921875, '1100000000011100': 0.0003662109375, '1100000000011110': 0.0010986328125, '1100000000011111': 0.0001220703125, '1100000000100000': 0.0050048828125, '1100000000100001': 0.000244140625, '1100000000100010': 0.0382080078125, '1100000000100011': 0.0015869140625, '1100000000100100': 0.002685546875, '1100000000100101': 0.000732421875, '1100000000100110': 0.009033203125, '1100000000100111': 0.000732421875, '1100000000101000': 0.033935546875, '1100000000101001': 0.0025634765625, '1100000000101010': 0.2852783203125, '1100000000101011': 0.013427734375, '1100000000101100': 0.01171875, '1100000000101101': 0.0057373046875, '1100000000101110': 0.0279541015625, '1100000000101111': 0.0020751953125, '1100000000110000': 0.0030517578125, '1100000000110001': 0.0003662109375, '1100000000110010': 0.024658203125, '1100000000110011': 0.001708984375, '1100000000110100': 0.002197265625, '1100000000110101': 0.00048828125, '1100000000110110': 0.01416015625, '1100000000110111': 0.0008544921875, '1100000000111000': 0.002685546875, '1100000000111001': 0.0001220703125, '1100000000111010': 0.0223388671875, '1100000000111011': 0.0009765625, '1100000000111100': 0.00048828125, '1100000000111101': 0.0006103515625, '1100000000111110': 0.0028076171875, '1100000000111111': 0.000244140625, '1100000001000010': 0.000244140625, '1100000001001000': 0.0001220703125, '1100000001001010': 0.0010986328125, '1100000001001011': 0.0001220703125, '1100000001001100': 0.0001220703125, '1100000001010010': 0.0001220703125, '1100000001100010': 0.000244140625, '1100000001100110': 0.000244140625, '1100000001101000': 0.0008544921875, '1100000001101010': 0.0048828125, '1100000001101011': 0.000244140625, '1100000001101100': 0.000244140625, '1100000001101110': 0.0003662109375, '1100000001101111': 0.0001220703125, '1100000001110010': 0.00048828125, '1100000001110110': 0.000244140625, '1100000001111010': 0.000244140625, '1100000001111110': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000010': 0.000244140625, '1100000010001010': 0.001220703125, '1100000010010010': 0.0003662109375, '1100000010011000': 0.0001220703125, '1100000010011010': 0.0003662109375, '1100000010100010': 0.00048828125, '1100000010100110': 0.000244140625, '1100000010101000': 0.00048828125, '1100000010101010': 0.0050048828125, '1100000010101011': 0.000244140625, '1100000010101100': 0.0003662109375, '1100000010101101': 0.0001220703125, '1100000010101110': 0.000244140625, '1100000010110010': 0.0003662109375, '1100000010110011': 0.000244140625, '1100000010110100': 0.0001220703125, '1100000010110110': 0.0001220703125, '1100000010111000': 0.0001220703125, '1100000010111010': 0.000244140625, '1100000011101000': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000100001010': 0.001220703125, '1100000100001101': 0.000244140625, '1100000100010010': 0.0001220703125, '1100000100011010': 0.0003662109375, '1100000100100010': 0.0015869140625, '1100000100100011': 0.0001220703125, '1100000100100110': 0.000244140625, '1100000100101000': 0.0008544921875, '1100000100101001': 0.0001220703125, '1100000100101010': 0.0098876953125, '1100000100101011': 0.000732421875, '1100000100101100': 0.0003662109375, '1100000100101101': 0.000244140625, '1100000100101110': 0.0018310546875, '1100000100101111': 0.0001220703125, '1100000100110000': 0.0001220703125, '1100000100110010': 0.0009765625, '1100000100110011': 0.0001220703125, '1100000100110100': 0.0003662109375, '1100000100110110': 0.00048828125, '1100000100111010': 0.000732421875, '1100000100111011': 0.0001220703125, '1100000100111101': 0.0001220703125, '1100000100111110': 0.000244140625, '1100000101100110': 0.0001220703125, '1100000110001010': 0.0001220703125, '1100000110011010': 0.0001220703125, '1100000110101010': 0.000244140625, '1100000110101110': 0.0001220703125, '1100000110110111': 0.0001220703125, '1100001000000010': 0.0008544921875, '1100001000000110': 0.000244140625, '1100001000001000': 0.0003662109375, '1100001000001010': 0.0029296875, '1100001000001100': 0.0001220703125, '1100001000001110': 0.00048828125, '1100001000010010': 0.000244140625, '1100001000010110': 0.0001220703125, '1100001000011000': 0.0001220703125, '1100001000011010': 0.000244140625, '1100001000100000': 0.0003662109375, '1100001000100010': 0.002197265625, '1100001000100110': 0.000244140625, '1100001000101000': 0.0018310546875, '1100001000101010': 0.01806640625, '1100001000101011': 0.0010986328125, '1100001000101100': 0.0010986328125, '1100001000101101': 0.0003662109375, '1100001000101110': 0.0009765625, '1100001000101111': 0.0001220703125, '1100001000110000': 0.0001220703125, '1100001000110010': 0.0018310546875, '1100001000110011': 0.0001220703125, '1100001000110100': 0.000244140625, '1100001000110110': 0.0009765625, '1100001000110111': 0.0001220703125, '1100001000111000': 0.0001220703125, '1100001000111010': 0.0013427734375, '1100001000111101': 0.0001220703125, '1100001000111110': 0.0001220703125, '1100001001100010': 0.0001220703125, '1100001001101010': 0.0003662109375, '1100001010000100': 0.0001220703125, '1100001010100110': 0.0001220703125, '1100001010101110': 0.0001220703125, '1100001010110010': 0.000244140625, '1100001010110111': 0.0001220703125, '1100001100001000': 0.0001220703125, '1100001100101010': 0.0006103515625, '1100001100101011': 0.0001220703125, '1100010000000100': 0.0001220703125, '1100010000001010': 0.00048828125, '1100010000001011': 0.0001220703125, '1100010000001110': 0.0001220703125, '1100010000011010': 0.0001220703125, '1100010000100010': 0.000732421875, '1100010000101000': 0.000244140625, '1100010000101010': 0.004150390625, '1100010000101011': 0.0001220703125, '1100010000101110': 0.0003662109375, '1100010000110010': 0.0001220703125, '1100010000111010': 0.000732421875, '1100010001111011': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100010100001010': 0.0001220703125, '1100010100101000': 0.0001220703125, '1100011000100010': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011000110010': 0.0001220703125, '1100011000111011': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000001010': 0.0001220703125, '1100100000100110': 0.000244140625, '1100100000101000': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100000101100': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100000111110': 0.0001220703125, '1100100100101010': 0.0001220703125, '1100100100101100': 0.0001220703125, '1101000000000010': 0.0003662109375, '1101000000001000': 0.0001220703125, '1101000000001010': 0.000244140625, '1101000000001101': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010100': 0.0001220703125, '1101000000100000': 0.0001220703125, '1101000000100010': 0.0006103515625, '1101000000100100': 0.0001220703125, '1101000000101000': 0.000244140625, '1101000000101010': 0.0069580078125, '1101000000101100': 0.000244140625, '1101000000101110': 0.00048828125, '1101000000110010': 0.0001220703125, '1101000000110110': 0.00048828125, '1101000000111010': 0.0008544921875, '1101000000111100': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000010001010': 0.0001220703125, '1101000010100000': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100110010': 0.0001220703125, '1101000100111110': 0.0001220703125, '1101000101101010': 0.0001220703125, '1101001000011010': 0.0001220703125, '1101001000101001': 0.0001220703125, '1101001000101010': 0.0001220703125, '1101100000011010': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000000011': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001010': 0.0006103515625, '1110000000001101': 0.0001220703125, '1110000000001110': 0.0001220703125, '1110000000010000': 0.000244140625, '1110000000010110': 0.000244140625, '1110000000011001': 0.0001220703125, '1110000000011010': 0.000244140625, '1110000000100010': 0.0009765625, '1110000000100110': 0.0001220703125, '1110000000101000': 0.0003662109375, '1110000000101010': 0.0035400390625, '1110000000101011': 0.000244140625, '1110000000101100': 0.0001220703125, '1110000000101110': 0.00048828125, '1110000000101111': 0.0001220703125, '1110000000110010': 0.0003662109375, '1110000000110110': 0.0001220703125, '1110000000111010': 0.00048828125, '1110000001110110': 0.0001220703125, '1110000010001010': 0.0001220703125, '1110000010101100': 0.0001220703125, '1110000100001010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000100110010': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001000110110': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110010000001100': 0.0001220703125, '1110010000100110': 0.0001220703125, '1111000000001010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=0_bit=0.txt <==
{'0000000000000000': 0.5426025390625, '0000000000000001': 0.02392578125, '0000000000000010': 0.01611328125, '0000000000000011': 0.001708984375, '0000000000000100': 0.0321044921875, '0000000000000101': 0.001220703125, '0000000000000110': 0.0106201171875, '0000000000000111': 0.0040283203125, '0000000000001000': 0.0198974609375, '0000000000001001': 0.0008544921875, '0000000000001010': 0.0006103515625, '0000000000001100': 0.0030517578125, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0357666015625, '0000000000010001': 0.001220703125, '0000000000010010': 0.0006103515625, '0000000000010100': 0.0035400390625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.00048828125, '0000000000010111': 0.0006103515625, '0000000000011000': 0.01123046875, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0008544921875, '0000000000011100': 0.010009765625, '0000000000011101': 0.000732421875, '0000000000011110': 0.00048828125, '0000000000100000': 0.0137939453125, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0009765625, '0000000000100100': 0.000732421875, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0018310546875, '0000000000101100': 0.0006103515625, '0000000000110000': 0.007568359375, '0000000000110001': 0.00048828125, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110110': 0.0003662109375, '0000000000111000': 0.000732421875, '0000000000111100': 0.0006103515625, '0000000001000000': 0.0079345703125, '0000000001000001': 0.0001220703125, '0000000001000010': 0.000244140625, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.00048828125, '0000000001011100': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0089111328125, '0000000010000001': 0.00048828125, '0000000010000010': 0.000732421875, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0009765625, '0000000010000110': 0.0003662109375, '0000000010001000': 0.000244140625, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0008544921875, '0000000010011000': 0.00048828125, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010100110': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000010111000': 0.0001220703125, '0000000011000000': 0.00048828125, '0000000011000100': 0.0001220703125, '0000000100000000': 0.01708984375, '0000000100000001': 0.00048828125, '0000000100000010': 0.0006103515625, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0009765625, '0000000100000101': 0.000244140625, '0000000100001000': 0.0006103515625, '0000000100001001': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101000001': 0.0001220703125, '0000000101010000': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000001000000000': 0.0321044921875, '0000001000000001': 0.0013427734375, '0000001000000010': 0.001708984375, '0000001000000100': 0.003173828125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.000732421875, '0000001000000111': 0.000244140625, '0000001000001000': 0.0015869140625, '0000001000001001': 0.0001220703125, '0000001000001011': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000010000': 0.001708984375, '0000001000010001': 0.000244140625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0008544921875, '0000001000011100': 0.00048828125, '0000001000011111': 0.0001220703125, '0000001000100000': 0.0009765625, '0000001000100100': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001011100': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001100000000': 0.0013427734375, '0000001100010000': 0.0001220703125, '0000010000000000': 0.005859375, '0000010000000001': 0.000244140625, '0000010000000010': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000110': 0.0001220703125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0008544921875, '0000010000011000': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110001': 0.0001220703125, '0000011000000000': 0.0001220703125, '0000011000000100': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011100000100': 0.0001220703125, '0000011100010000': 0.0001220703125, '0000100000000000': 0.001220703125, '0000100000000100': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011100': 0.0003662109375, '0001000000000000': 0.010009765625, '0001000000000001': 0.0006103515625, '0001000000000010': 0.0001220703125, '0001000000000100': 0.0001220703125, '0001000000000110': 0.0001220703125, '0001000000001000': 0.0006103515625, '0001000000010000': 0.00048828125, '0001000000011000': 0.0006103515625, '0001000000011001': 0.0001220703125, '0001000000100000': 0.000244140625, '0001000000100010': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000010000000': 0.000244140625, '0001000110000100': 0.0001220703125, '0001001000000000': 0.0003662109375, '0001001000000010': 0.000244140625, '0001001000000100': 0.0001220703125, '0001001000010000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001011000000000': 0.0001220703125, '0010000000000000': 0.0068359375, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.0006103515625, '0010000000011000': 0.000244140625, '0010000000100000': 0.0003662109375, '0010000010000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010001000000000': 0.000732421875, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001010000000': 0.0001220703125, '0010010000010000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.0369873046875, '0100000000000001': 0.001953125, '0100000000000010': 0.001220703125, '0100000000000100': 0.0023193359375, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0006103515625, '0100000000000111': 0.0006103515625, '0100000000001000': 0.0037841796875, '0100000000001001': 0.00048828125, '0100000000001100': 0.0003662109375, '0100000000001101': 0.0001220703125, '0100000000001110': 0.000244140625, '0100000000010000': 0.0020751953125, '0100000000010011': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0029296875, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0009765625, '0100000000100000': 0.0009765625, '0100000000100010': 0.000244140625, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101100': 0.0001220703125, '0100000000110000': 0.000732421875, '0100000000111000': 0.000244140625, '0100000001000000': 0.000732421875, '0100000001001000': 0.0001220703125, '0100000010000000': 0.000732421875, '0100000010000001': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010001100': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000100000000': 0.000732421875, '0100000100001000': 0.000244140625, '0100001000000000': 0.0025634765625, '0100001000000110': 0.00048828125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001010000100': 0.0001220703125, '0100001010101000': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100010010000000': 0.0001220703125, '0101000000000000': 0.00048828125, '0101000000000010': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101001000000100': 0.0001220703125, '0110000000000000': 0.0052490234375, '0110000000000001': 0.000244140625, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000010000': 0.0001220703125, '0110000000011100': 0.000244140625, '0110000000100000': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010001000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110001000000000': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000100000': 0.0001220703125, '0111000000000000': 0.0001220703125, '0111001000001000': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.0059814453125, '1000000000000010': 0.0018310546875, '1000000000000011': 0.000732421875, '1000000000000100': 0.000244140625, '1000000000000101': 0.0009765625, '1000000000000110': 0.00048828125, '1000000000000111': 0.0006103515625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011010': 0.000244140625, '1000000000011100': 0.0001220703125, '1000000000011101': 0.000244140625, '1000000000011110': 0.000244140625, '1000000000011111': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0003662109375, '1000000000100011': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001010111': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000000100010010': 0.0001220703125, '1000000100100101': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.0013427734375, '1000001000000010': 0.0001220703125, '1000001000100001': 0.000244140625, '1001000000000001': 0.0003662109375, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000000011': 0.0001220703125, '1100000000000000': 0.001708984375, '1100000000000001': 0.005859375, '1100000000000010': 0.000244140625, '1100000000000011': 0.00048828125, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0015869140625, '1100000000000111': 0.00048828125, '1100000000001001': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010000': 0.000244140625, '1100000000010001': 0.0006103515625, '1100000000010100': 0.0001220703125, '1100000000010101': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011010': 0.0001220703125, '1100000000011101': 0.000244140625, '1100000000011111': 0.000244140625, '1100000000101011': 0.0001220703125, '1100000000110010': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001000100': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000010011001': 0.0001220703125, '1100000010011011': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100000100011001': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000000101': 0.0001220703125, '1100001000000111': 0.0001220703125, '1100001000011001': 0.0001220703125, '1101000000000001': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000010000001': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000000110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=0_bit=1.txt <==
{'0000000000000010': 0.0001220703125, '0000000000001010': 0.0003662109375, '0000000000101000': 0.0001220703125, '0000000000101001': 0.0001220703125, '0000000000101010': 0.0008544921875, '0000000000101011': 0.0009765625, '0000000000101100': 0.0001220703125, '0000000000101101': 0.000244140625, '0000000000101110': 0.0001220703125, '0000000000101111': 0.0003662109375, '0000000000110010': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000000111111': 0.0001220703125, '0000000100001011': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000010000001110': 0.0001220703125, '0001000000001010': 0.0003662109375, '0001000000001011': 0.000244140625, '0001000000001111': 0.000244140625, '0001000000010001': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000011010': 0.0001220703125, '0001000000011011': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100010': 0.0006103515625, '0001000000100011': 0.0001220703125, '0001000000100100': 0.0003662109375, '0001000000100110': 0.000244140625, '0001000000101000': 0.0003662109375, '0001000000101001': 0.000244140625, '0001000000101010': 0.0029296875, '0001000000101011': 0.0023193359375, '0001000000101100': 0.0001220703125, '0001000000101101': 0.000244140625, '0001000000101110': 0.0006103515625, '0001000000101111': 0.000244140625, '0001000000110000': 0.0001220703125, '0001000000110010': 0.0003662109375, '0001000000110011': 0.000244140625, '0001000000110100': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111010': 0.000244140625, '0001000000111011': 0.000244140625, '0001000001001010': 0.0001220703125, '0001000010001010': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000100101000': 0.0001220703125, '0001000100101110': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001000100111': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101011': 0.0001220703125, '0001001000111011': 0.0001220703125, '0001001000111111': 0.0001220703125, '0001001010001010': 0.0001220703125, '0001001100101011': 0.0001220703125, '0001100000001010': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001010': 0.001220703125, '0010000000001011': 0.0003662109375, '0010000000001110': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000010010': 0.0001220703125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100010': 0.0006103515625, '0010000000100011': 0.00048828125, '0010000000100100': 0.0001220703125, '0010000000100101': 0.0001220703125, '0010000000100110': 0.0003662109375, '0010000000100111': 0.00048828125, '0010000000101000': 0.000244140625, '0010000000101001': 0.0008544921875, '0010000000101010': 0.0064697265625, '0010000000101011': 0.0030517578125, '0010000000101100': 0.0003662109375, '0010000000101101': 0.0001220703125, '0010000000101110': 0.001220703125, '0010000000101111': 0.00146484375, '0010000000110010': 0.00048828125, '0010000000110011': 0.0003662109375, '0010000000110110': 0.00048828125, '0010000000111010': 0.0003662109375, '0010000000111011': 0.0003662109375, '0010000000111110': 0.0003662109375, '0010000000111111': 0.0003662109375, '0010000001101010': 0.0001220703125, '0010000001110011': 0.0001220703125, '0010000010001011': 0.0001220703125, '0010000010001111': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000010101011': 0.0003662109375, '0010000010111010': 0.0001220703125, '0010000100001010': 0.0001220703125, '0010000100100010': 0.0001220703125, '0010000100100110': 0.0001220703125, '0010000100100111': 0.0001220703125, '0010000100101000': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010000100101101': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010000110001011': 0.0001220703125, '0010001000000001': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000001110': 0.0001220703125, '0010001000001111': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101000': 0.0001220703125, '0010001000101010': 0.000732421875, '0010001000101011': 0.00048828125, '0010001000101101': 0.0001220703125, '0010001000110110': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010010000101111': 0.0001220703125, '0011000000000001': 0.0001220703125, '0011000000000010': 0.000244140625, '0011000000000011': 0.000244140625, '0011000000000101': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000000111': 0.0001220703125, '0011000000001000': 0.00048828125, '0011000000001001': 0.0001220703125, '0011000000001010': 0.004638671875, '0011000000001011': 0.0015869140625, '0011000000001100': 0.0001220703125, '0011000000001101': 0.0001220703125, '0011000000001110': 0.0006103515625, '0011000000001111': 0.001220703125, '0011000000010010': 0.0001220703125, '0011000000010011': 0.000244140625, '0011000000010110': 0.0001220703125, '0011000000010111': 0.0001220703125, '0011000000011000': 0.0001220703125, '0011000000011001': 0.0001220703125, '0011000000011010': 0.0009765625, '0011000000011011': 0.0006103515625, '0011000000100000': 0.0001220703125, '0011000000100010': 0.0040283203125, '0011000000100011': 0.001708984375, '0011000000100100': 0.0003662109375, '0011000000100101': 0.000244140625, '0011000000100110': 0.0015869140625, '0011000000100111': 0.00146484375, '0011000000101000': 0.0025634765625, '0011000000101001': 0.001220703125, '0011000000101010': 0.0264892578125, '0011000000101011': 0.0147705078125, '0011000000101100': 0.0008544921875, '0011000000101101': 0.0008544921875, '0011000000101110': 0.006103515625, '0011000000101111': 0.0074462890625, '0011000000110000': 0.000244140625, '0011000000110001': 0.0001220703125, '0011000000110010': 0.002197265625, '0011000000110011': 0.0008544921875, '0011000000110100': 0.0001220703125, '0011000000110110': 0.00146484375, '0011000000110111': 0.0009765625, '0011000000111000': 0.0006103515625, '0011000000111010': 0.0025634765625, '0011000000111011': 0.001708984375, '0011000000111101': 0.000244140625, '0011000000111110': 0.0003662109375, '0011000000111111': 0.0006103515625, '0011000001000110': 0.0001220703125, '0011000001100011': 0.0001220703125, '0011000001101010': 0.0003662109375, '0011000001101011': 0.000244140625, '0011000001101111': 0.000244140625, '0011000010001110': 0.0001220703125, '0011000010010010': 0.000244140625, '0011000010100010': 0.0001220703125, '0011000010101010': 0.001220703125, '0011000010101011': 0.00048828125, '0011000010101100': 0.0001220703125, '0011000010101110': 0.0001220703125, '0011000010101111': 0.000244140625, '0011000100000010': 0.0001220703125, '0011000100001101': 0.0001220703125, '0011000100010111': 0.0001220703125, '0011000100011000': 0.0001220703125, '0011000100100010': 0.000732421875, '0011000100101000': 0.0001220703125, '0011000100101010': 0.0009765625, '0011000100101011': 0.0006103515625, '0011000100101101': 0.0001220703125, '0011000100101110': 0.00048828125, '0011000100101111': 0.000244140625, '0011000100110010': 0.000244140625, '0011000100110100': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000100111011': 0.0001220703125, '0011001000001010': 0.0003662109375, '0011001000001011': 0.0006103515625, '0011001000001110': 0.0001220703125, '0011001000001111': 0.0001220703125, '0011001000010110': 0.0001220703125, '0011001000011010': 0.0001220703125, '0011001000011100': 0.0001220703125, '0011001000100001': 0.0001220703125, '0011001000100010': 0.0001220703125, '0011001000100011': 0.000244140625, '0011001000100110': 0.0001220703125, '0011001000100111': 0.0001220703125, '0011001000101000': 0.000732421875, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0020751953125, '0011001000101011': 0.0015869140625, '0011001000101110': 0.0003662109375, '0011001000101111': 0.000244140625, '0011001000110111': 0.0001220703125, '0011001000111000': 0.0001220703125, '0011001000111001': 0.0001220703125, '0011001000111010': 0.0001220703125, '0011001000111011': 0.0001220703125, '0011001000111110': 0.0001220703125, '0011001000111111': 0.0001220703125, '0011001010001010': 0.0001220703125, '0011001100101011': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000101000': 0.0001220703125, '0011010000101010': 0.0001220703125, '0011010000101011': 0.000244140625, '0011100000111011': 0.0001220703125, '0011100000111110': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000101010': 0.0006103515625, '0100000000101011': 0.0003662109375, '0100000000101110': 0.0001220703125, '0100000000101111': 0.0001220703125, '0100000010110111': 0.0001220703125, '0100000100001011': 0.0001220703125, '0100000100101101': 0.0001220703125, '0101000000000111': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.0003662109375, '0101000000001101': 0.000244140625, '0101000000001110': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000010011': 0.0001220703125, '0101000000100010': 0.000244140625, '0101000000100110': 0.000244140625, '0101000000101000': 0.0003662109375, '0101000000101001': 0.0001220703125, '0101000000101010': 0.0013427734375, '0101000000101011': 0.0013427734375, '0101000000101110': 0.000244140625, '0101000000101111': 0.00048828125, '0101000000110011': 0.0001220703125, '0101000000110111': 0.0001220703125, '0101000000111000': 0.0001220703125, '0101000000111001': 0.0001220703125, '0101000000111010': 0.000244140625, '0101000000111011': 0.000244140625, '0101000000111111': 0.0001220703125, '0101000001100010': 0.0001220703125, '0101000010101010': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100101010': 0.000244140625, '0101000100101110': 0.0001220703125, '0101000100110010': 0.0001220703125, '0101001000100010': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101101': 0.0001220703125, '0101001000101111': 0.0001220703125, '0101010100101010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000001110': 0.0001220703125, '0110000000011111': 0.0001220703125, '0110000000101010': 0.0006103515625, '0110000000101011': 0.0010986328125, '0110000000101101': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.000244140625, '0110000000110010': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000001101110': 0.0001220703125, '0110000100010000': 0.0001220703125, '0110000100101001': 0.0001220703125, '0110000100101011': 0.000244140625, '0110001000101010': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000110011': 0.0001220703125, '0110001000111011': 0.0001220703125, '0111000000000000': 0.0001220703125, '0111000000000010': 0.000244140625, '0111000000000011': 0.0001220703125, '0111000000001001': 0.0001220703125, '0111000000001010': 0.000244140625, '0111000000001011': 0.0010986328125, '0111000000001111': 0.000244140625, '0111000000011001': 0.000244140625, '0111000000011010': 0.0001220703125, '0111000000011011': 0.0008544921875, '0111000000100000': 0.0001220703125, '0111000000100001': 0.0001220703125, '0111000000100010': 0.000244140625, '0111000000100011': 0.0009765625, '0111000000100101': 0.0001220703125, '0111000000100110': 0.0001220703125, '0111000000100111': 0.0003662109375, '0111000000101000': 0.0001220703125, '0111000000101001': 0.0008544921875, '0111000000101010': 0.001953125, '0111000000101011': 0.0081787109375, '0111000000101100': 0.000244140625, '0111000000101101': 0.000244140625, '0111000000101110': 0.001220703125, '0111000000101111': 0.00146484375, '0111000000110010': 0.000244140625, '0111000000110011': 0.0006103515625, '0111000000110110': 0.000244140625, '0111000000110111': 0.000244140625, '0111000000111001': 0.0001220703125, '0111000000111011': 0.0006103515625, '0111000001101011': 0.000244140625, '0111000010100010': 0.0001220703125, '0111000010101100': 0.0001220703125, '0111000010111011': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111000100110011': 0.0001220703125, '0111001000000101': 0.0001220703125, '0111001000001111': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.0008544921875, '0111001000101101': 0.0001220703125, '0111001100101011': 0.0001220703125, '0111010000101110': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000001010': 0.000732421875, '1000000000001100': 0.0001220703125, '1000000000010010': 0.0001220703125, '1000000000010110': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011010': 0.000244140625, '1000000000011110': 0.0001220703125, '1000000000100010': 0.00048828125, '1000000000100110': 0.0001220703125, '1000000000101000': 0.0003662109375, '1000000000101010': 0.0062255859375, '1000000000101011': 0.000244140625, '1000000000101100': 0.000244140625, '1000000000101101': 0.0003662109375, '1000000000101110': 0.0008544921875, '1000000000110010': 0.000244140625, '1000000000110100': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111010': 0.0003662109375, '1000000000111100': 0.0001220703125, '1000000000111110': 0.0001220703125, '1000000001001010': 0.0001220703125, '1000000010101000': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000000100110010': 0.000244140625, '1000001000001110': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101100': 0.0001220703125, '1000001000110010': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.0001220703125, '1001000000000010': 0.00048828125, '1001000000000100': 0.000244140625, '1001000000000110': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000001000': 0.0006103515625, '1001000000001010': 0.0023193359375, '1001000000001011': 0.000244140625, '1001000000001100': 0.0001220703125, '1001000000001101': 0.0001220703125, '1001000000001110': 0.0006103515625, '1001000000010010': 0.0003662109375, '1001000000011010': 0.0006103515625, '1001000000011100': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000100010': 0.00244140625, '1001000000100011': 0.0003662109375, '1001000000100100': 0.000244140625, '1001000000100110': 0.0013427734375, '1001000000101000': 0.0020751953125, '1001000000101001': 0.00048828125, '1001000000101010': 0.025146484375, '1001000000101011': 0.0013427734375, '1001000000101100': 0.0010986328125, '1001000000101101': 0.000244140625, '1001000000101110': 0.0028076171875, '1001000000101111': 0.000244140625, '1001000000110000': 0.000244140625, '1001000000110010': 0.0013427734375, '1001000000110011': 0.000244140625, '1001000000110100': 0.000244140625, '1001000000110110': 0.000732421875, '1001000000111000': 0.0003662109375, '1001000000111010': 0.0020751953125, '1001000000111011': 0.0001220703125, '1001000000111110': 0.0001220703125, '1001000001000010': 0.0001220703125, '1001000001001000': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001100010': 0.0001220703125, '1001000001101000': 0.0001220703125, '1001000001101010': 0.0003662109375, '1001000010101010': 0.001220703125, '1001000010101110': 0.0001220703125, '1001000010110010': 0.0001220703125, '1001000100001000': 0.0001220703125, '1001000100001010': 0.00048828125, '1001000100100010': 0.0001220703125, '1001000100101000': 0.0001220703125, '1001000100101010': 0.00146484375, '1001000100101110': 0.0001220703125, '1001000101101010': 0.0001220703125, '1001001000000010': 0.0001220703125, '1001001000001010': 0.0003662109375, '1001001000001100': 0.0001220703125, '1001001000101000': 0.0003662109375, '1001001000101010': 0.0015869140625, '1001001000101011': 0.0001220703125, '1001001000101110': 0.0001220703125, '1001001000110110': 0.0001220703125, '1001001000111010': 0.0003662109375, '1001001001101000': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001010000100010': 0.0001220703125, '1001010000101010': 0.000244140625, '1010000000000000': 0.000244140625, '1010000000000010': 0.0006103515625, '1010000000000011': 0.0001220703125, '1010000000000100': 0.000244140625, '1010000000000110': 0.000244140625, '1010000000000111': 0.0001220703125, '1010000000001000': 0.0009765625, '1010000000001010': 0.00927734375, '1010000000001011': 0.00048828125, '1010000000001100': 0.000244140625, '1010000000001101': 0.0001220703125, '1010000000001110': 0.00146484375, '1010000000001111': 0.0001220703125, '1010000000010010': 0.0003662109375, '1010000000010110': 0.000244140625, '1010000000010111': 0.0003662109375, '1010000000011010': 0.0009765625, '1010000000011101': 0.0001220703125, '1010000000011110': 0.000244140625, '1010000000100000': 0.0009765625, '1010000000100001': 0.0001220703125, '1010000000100010': 0.0064697265625, '1010000000100011': 0.0003662109375, '1010000000100101': 0.000244140625, '1010000000100110': 0.001708984375, '1010000000100111': 0.0001220703125, '1010000000101000': 0.0054931640625, '1010000000101001': 0.0006103515625, '1010000000101010': 0.0557861328125, '1010000000101011': 0.0018310546875, '1010000000101100': 0.0018310546875, '1010000000101101': 0.001708984375, '1010000000101110': 0.0072021484375, '1010000000101111': 0.000244140625, '1010000000110000': 0.0001220703125, '1010000000110001': 0.000244140625, '1010000000110010': 0.002685546875, '1010000000110011': 0.00048828125, '1010000000110100': 0.00048828125, '1010000000110110': 0.0020751953125, '1010000000110111': 0.0001220703125, '1010000000111000': 0.0006103515625, '1010000000111001': 0.0003662109375, '1010000000111010': 0.0048828125, '1010000000111011': 0.0003662109375, '1010000000111100': 0.000244140625, '1010000000111101': 0.0001220703125, '1010000000111110': 0.0009765625, '1010000000111111': 0.0001220703125, '1010000001001000': 0.0001220703125, '1010000001100000': 0.0001220703125, '1010000001100010': 0.0003662109375, '1010000001100110': 0.0001220703125, '1010000001101000': 0.000244140625, '1010000001101010': 0.0013427734375, '1010000001110000': 0.0001220703125, '1010000001111010': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010100010': 0.000244140625, '1010000010101000': 0.0001220703125, '1010000010101010': 0.00048828125, '1010000010101011': 0.0001220703125, '1010000010110010': 0.0001220703125, '1010000010110110': 0.000244140625, '1010000010111010': 0.000244140625, '1010000100001000': 0.0001220703125, '1010000100001010': 0.0003662109375, '1010000100001110': 0.0001220703125, '1010000100010010': 0.000244140625, '1010000100010110': 0.000244140625, '1010000100011010': 0.0001220703125, '1010000100100000': 0.0001220703125, '1010000100100010': 0.0001220703125, '1010000100100110': 0.0001220703125, '1010000100101010': 0.0013427734375, '1010000100101011': 0.000244140625, '1010000100101110': 0.0003662109375, '1010000100110010': 0.000244140625, '1010000100111010': 0.0001220703125, '1010000110000010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.00048828125, '1010001000011000': 0.0001220703125, '1010001000100010': 0.0003662109375, '1010001000101000': 0.0006103515625, '1010001000101010': 0.0037841796875, '1010001000101100': 0.0001220703125, '1010001000101101': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001000101111': 0.0001220703125, '1010001000110001': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000110110': 0.0001220703125, '1010001000111010': 0.0003662109375, '1010001000111110': 0.0001220703125, '1010001001011110': 0.0001220703125, '1010001100001011': 0.0001220703125, '1010001100100010': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010001100101100': 0.0001220703125, '1010010000001010': 0.0003662109375, '1010010000101010': 0.000732421875, '1010010000110000': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101000': 0.0001220703125, '1010100000101010': 0.00048828125, '1010100000101100': 0.0001220703125, '1010100000101110': 0.0001220703125, '1010100000111111': 0.0001220703125, '1010101000001010': 0.0001220703125, '1011000000000000': 0.0006103515625, '1011000000000010': 0.0040283203125, '1011000000000011': 0.000244140625, '1011000000000100': 0.0001220703125, '1011000000000101': 0.000244140625, '1011000000000110': 0.00146484375, '1011000000001000': 0.00341796875, '1011000000001001': 0.0006103515625, '1011000000001010': 0.03173828125, '1011000000001011': 0.0009765625, '1011000000001100': 0.001953125, '1011000000001101': 0.0003662109375, '1011000000001110': 0.004150390625, '1011000000001111': 0.000244140625, '1011000000010000': 0.000244140625, '1011000000010010': 0.0018310546875, '1011000000010011': 0.0001220703125, '1011000000010100': 0.0001220703125, '1011000000010110': 0.0010986328125, '1011000000011000': 0.000732421875, '1011000000011001': 0.0001220703125, '1011000000011010': 0.008544921875, '1011000000011011': 0.0006103515625, '1011000000011100': 0.0003662109375, '1011000000011101': 0.0001220703125, '1011000000011110': 0.0003662109375, '1011000000100000': 0.0040283203125, '1011000000100001': 0.0001220703125, '1011000000100010': 0.0272216796875, '1011000000100011': 0.00244140625, '1011000000100100': 0.0018310546875, '1011000000100101': 0.0008544921875, '1011000000100110': 0.0078125, '1011000000100111': 0.00048828125, '1011000000101000': 0.026611328125, '1011000000101001': 0.0023193359375, '1011000000101010': 0.218505859375, '1011000000101011': 0.01416015625, '1011000000101100': 0.010009765625, '1011000000101101': 0.0035400390625, '1011000000101110': 0.02685546875, '1011000000101111': 0.001953125, '1011000000110000': 0.00146484375, '1011000000110001': 0.0003662109375, '1011000000110010': 0.0147705078125, '1011000000110011': 0.001708984375, '1011000000110100': 0.001708984375, '1011000000110101': 0.0003662109375, '1011000000110110': 0.0067138671875, '1011000000110111': 0.000244140625, '1011000000111000': 0.0018310546875, '1011000000111001': 0.000244140625, '1011000000111010': 0.019775390625, '1011000000111011': 0.00048828125, '1011000000111100': 0.001220703125, '1011000000111101': 0.00048828125, '1011000000111110': 0.003173828125, '1011000000111111': 0.0003662109375, '1011000001000010': 0.000244140625, '1011000001001000': 0.0001220703125, '1011000001001010': 0.00048828125, '1011000001001100': 0.0001220703125, '1011000001001110': 0.000244140625, '1011000001011000': 0.0001220703125, '1011000001011011': 0.0001220703125, '1011000001100010': 0.0003662109375, '1011000001100110': 0.0001220703125, '1011000001101000': 0.00048828125, '1011000001101001': 0.0001220703125, '1011000001101010': 0.00341796875, '1011000001101011': 0.0001220703125, '1011000001101100': 0.0003662109375, '1011000001110010': 0.000244140625, '1011000001111010': 0.000244140625, '1011000010000101': 0.0001220703125, '1011000010001010': 0.000732421875, '1011000010001110': 0.0001220703125, '1011000010010011': 0.0001220703125, '1011000010011010': 0.0001220703125, '1011000010100000': 0.0001220703125, '1011000010100010': 0.000732421875, '1011000010100011': 0.000244140625, '1011000010100110': 0.0001220703125, '1011000010101000': 0.0006103515625, '1011000010101010': 0.005126953125, '1011000010101011': 0.00048828125, '1011000010101100': 0.0001220703125, '1011000010101110': 0.0003662109375, '1011000010110010': 0.0003662109375, '1011000010111010': 0.0006103515625, '1011000010111011': 0.0001220703125, '1011000010111101': 0.0001220703125, '1011000010111110': 0.0001220703125, '1011000100000110': 0.000244140625, '1011000100001000': 0.0001220703125, '1011000100001010': 0.002197265625, '1011000100001011': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100010010': 0.0001220703125, '1011000100011010': 0.0001220703125, '1011000100100000': 0.0001220703125, '1011000100100001': 0.0001220703125, '1011000100100010': 0.0003662109375, '1011000100100011': 0.0001220703125, '1011000100100110': 0.000244140625, '1011000100101000': 0.0008544921875, '1011000100101001': 0.0001220703125, '1011000100101010': 0.0086669921875, '1011000100101011': 0.0003662109375, '1011000100101100': 0.000244140625, '1011000100101101': 0.000244140625, '1011000100101110': 0.0009765625, '1011000100110000': 0.0001220703125, '1011000100110010': 0.0003662109375, '1011000100110110': 0.000244140625, '1011000100111010': 0.0006103515625, '1011000100111011': 0.0001220703125, '1011000101100010': 0.0001220703125, '1011000101111010': 0.0001220703125, '1011000110000010': 0.0001220703125, '1011000110001010': 0.000244140625, '1011000110100010': 0.0001220703125, '1011000110100110': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011000110111110': 0.0001220703125, '1011001000000000': 0.0001220703125, '1011001000000011': 0.0001220703125, '1011001000001000': 0.000244140625, '1011001000001010': 0.002685546875, '1011001000001011': 0.0001220703125, '1011001000001110': 0.000244140625, '1011001000001111': 0.0001220703125, '1011001000010010': 0.0001220703125, '1011001000010101': 0.000244140625, '1011001000011000': 0.000244140625, '1011001000011010': 0.00048828125, '1011001000011011': 0.0001220703125, '1011001000011100': 0.000244140625, '1011001000100000': 0.0001220703125, '1011001000100010': 0.002197265625, '1011001000100100': 0.000244140625, '1011001000100110': 0.0006103515625, '1011001000100111': 0.0001220703125, '1011001000101000': 0.0020751953125, '1011001000101001': 0.000244140625, '1011001000101010': 0.014404296875, '1011001000101011': 0.0003662109375, '1011001000101100': 0.0009765625, '1011001000101101': 0.000244140625, '1011001000101110': 0.0013427734375, '1011001000101111': 0.0003662109375, '1011001000110000': 0.0001220703125, '1011001000110010': 0.0009765625, '1011001000110011': 0.0001220703125, '1011001000110110': 0.0008544921875, '1011001000111000': 0.000244140625, '1011001000111010': 0.0010986328125, '1011001000111110': 0.0001220703125, '1011001000111111': 0.0001220703125, '1011001001001010': 0.0001220703125, '1011001001101010': 0.0006103515625, '1011001001101101': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010101010': 0.000244140625, '1011001010101110': 0.0001220703125, '1011001100001010': 0.000244140625, '1011001100101010': 0.00048828125, '1011001100101011': 0.0001220703125, '1011001100101110': 0.0001220703125, '1011010000000010': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.0003662109375, '1011010000001110': 0.0001220703125, '1011010000100010': 0.0003662109375, '1011010000101000': 0.000244140625, '1011010000101010': 0.0018310546875, '1011010000101011': 0.0001220703125, '1011010000101100': 0.0001220703125, '1011010000101110': 0.0003662109375, '1011010000101111': 0.000244140625, '1011010000111010': 0.0003662109375, '1011010001101010': 0.0001220703125, '1011010010101000': 0.0001220703125, '1011010100101110': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100000101110': 0.000244140625, '1011100000110110': 0.0001220703125, '1100000000000000': 0.0001220703125, '1100000000001010': 0.000244140625, '1100000000100000': 0.0001220703125, '1100000000100010': 0.0006103515625, '1100000000100011': 0.0001220703125, '1100000000100111': 0.000244140625, '1100000000101000': 0.000244140625, '1100000000101010': 0.001953125, '1100000000101011': 0.000244140625, '1100000000101110': 0.00048828125, '1100000000110000': 0.0001220703125, '1100000000110010': 0.000732421875, '1100000000111010': 0.000244140625, '1100000000111110': 0.0001220703125, '1100000010111011': 0.0001220703125, '1100000100100010': 0.0001220703125, '1100000100101000': 0.0001220703125, '1100000100101010': 0.0001220703125, '1100001000001110': 0.0001220703125, '1100001000100000': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001000101110': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100000111010': 0.0001220703125, '1101000000000010': 0.000244140625, '1101000000000110': 0.0001220703125, '1101000000001000': 0.000244140625, '1101000000001010': 0.0023193359375, '1101000000001110': 0.0003662109375, '1101000000010010': 0.0001220703125, '1101000000011000': 0.0001220703125, '1101000000011010': 0.000244140625, '1101000000100000': 0.00048828125, '1101000000100010': 0.0015869140625, '1101000000100100': 0.0001220703125, '1101000000100101': 0.0001220703125, '1101000000100110': 0.0003662109375, '1101000000100111': 0.0001220703125, '1101000000101000': 0.000732421875, '1101000000101001': 0.0001220703125, '1101000000101010': 0.008544921875, '1101000000101011': 0.00048828125, '1101000000101100': 0.0006103515625, '1101000000101110': 0.0013427734375, '1101000000101111': 0.0001220703125, '1101000000110010': 0.0008544921875, '1101000000110110': 0.0003662109375, '1101000000110111': 0.0001220703125, '1101000000111000': 0.000244140625, '1101000000111010': 0.0009765625, '1101000000111110': 0.0001220703125, '1101000001110010': 0.0001220703125, '1101000010011011': 0.0001220703125, '1101000010100110': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000010111010': 0.0001220703125, '1101000100100010': 0.0001220703125, '1101000100101010': 0.000244140625, '1101000100101011': 0.0001220703125, '1101000110101110': 0.0001220703125, '1101001000100010': 0.0001220703125, '1101001000100110': 0.0001220703125, '1101001000101000': 0.0001220703125, '1101001000101010': 0.0009765625, '1101001000101101': 0.0001220703125, '1101001000101110': 0.0001220703125, '1101001000110010': 0.000244140625, '1101001010110000': 0.0001220703125, '1101010000001010': 0.0001220703125, '1101010000101010': 0.000244140625, '1101010100101010': 0.0001220703125, '1101100000101011': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000001011': 0.0003662109375, '1110000000100010': 0.0001220703125, '1110000000101000': 0.0001220703125, '1110000000101010': 0.002197265625, '1110000000101100': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000110010': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000000111010': 0.0001220703125, '1110000100101000': 0.0001220703125, '1110001000101011': 0.000244140625, '1110001000111010': 0.0001220703125, '1111000000001010': 0.001953125, '1111000000001011': 0.0001220703125, '1111000000010010': 0.000244140625, '1111000000010110': 0.000244140625, '1111000000100001': 0.0001220703125, '1111000000100010': 0.001220703125, '1111000000100110': 0.0001220703125, '1111000000101000': 0.001220703125, '1111000000101010': 0.0059814453125, '1111000000101011': 0.0006103515625, '1111000000101100': 0.0001220703125, '1111000000101110': 0.000732421875, '1111000000110010': 0.0006103515625, '1111000000110101': 0.000244140625, '1111000000110110': 0.00048828125, '1111000000111010': 0.0001220703125, '1111000000111100': 0.0001220703125, '1111000001101010': 0.0003662109375, '1111000001110010': 0.0001220703125, '1111000010100010': 0.0001220703125, '1111000010101010': 0.000244140625, '1111000010101110': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111000100101010': 0.000244140625, '1111000100101110': 0.0001220703125, '1111000100110010': 0.0001220703125, '1111000100111011': 0.0001220703125, '1111001000100110': 0.0001220703125, '1111001000101000': 0.0003662109375, '1111001000101010': 0.00048828125, '1111001000101011': 0.0001220703125, '1111001000101100': 0.0001220703125, '1111001000101110': 0.0001220703125, '1111001000110011': 0.0001220703125, '1111001000110111': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111010000010010': 0.0001220703125, '1111010000100100': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=1_bit=0.txt <==
{'0000000000000000': 0.530029296875, '0000000000000001': 0.018798828125, '0000000000000010': 0.0164794921875, '0000000000000011': 0.0020751953125, '0000000000000100': 0.03076171875, '0000000000000101': 0.00146484375, '0000000000000110': 0.013916015625, '0000000000000111': 0.003173828125, '0000000000001000': 0.0194091796875, '0000000000001001': 0.00048828125, '0000000000001010': 0.00048828125, '0000000000001100': 0.00341796875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0008544921875, '0000000000010000': 0.0394287109375, '0000000000010001': 0.001220703125, '0000000000010010': 0.0009765625, '0000000000010100': 0.003662109375, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0006103515625, '0000000000011000': 0.01220703125, '0000000000011001': 0.0006103515625, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0107421875, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000732421875, '0000000000011111': 0.000244140625, '0000000000100000': 0.0118408203125, '0000000000100001': 0.0009765625, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0008544921875, '0000000000100101': 0.000244140625, '0000000000101000': 0.0008544921875, '0000000000101010': 0.0001220703125, '0000000000101100': 0.00048828125, '0000000000110000': 0.0069580078125, '0000000000110001': 0.0006103515625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110110': 0.0003662109375, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0072021484375, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.0006103515625, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001010000': 0.000732421875, '0000000001011000': 0.000244140625, '0000000001011100': 0.000244140625, '0000000001100000': 0.0001220703125, '0000000001100001': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.01025390625, '0000000010000001': 0.0008544921875, '0000000010000010': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0008544921875, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0003662109375, '0000000010000111': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0008544921875, '0000000010010100': 0.0001220703125, '0000000010010110': 0.0001220703125, '0000000010011011': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010110000': 0.000244140625, '0000000011000000': 0.0001220703125, '0000000100000000': 0.021484375, '0000000100000001': 0.001220703125, '0000000100000010': 0.0008544921875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0018310546875, '0000000100000110': 0.00048828125, '0000000100000111': 0.0003662109375, '0000000100001000': 0.0009765625, '0000000100001001': 0.0001220703125, '0000000100010000': 0.001708984375, '0000000100010001': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0006103515625, '0000000100011100': 0.0003662109375, '0000000100100000': 0.00048828125, '0000000100110100': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101000010': 0.0001220703125, '0000000110000000': 0.000244140625, '0000000110100000': 0.0001220703125, '0000001000000000': 0.0367431640625, '0000001000000001': 0.001708984375, '0000001000000010': 0.0008544921875, '0000001000000011': 0.0001220703125, '0000001000000100': 0.001953125, '0000001000000101': 0.000244140625, '0000001000000110': 0.00048828125, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0013427734375, '0000001000001001': 0.000244140625, '0000001000001100': 0.000244140625, '0000001000001101': 0.0001220703125, '0000001000010000': 0.001953125, '0000001000010001': 0.000244140625, '0000001000010100': 0.0006103515625, '0000001000010110': 0.0001220703125, '0000001000011000': 0.001708984375, '0000001000011010': 0.0001220703125, '0000001000011100': 0.00048828125, '0000001000100000': 0.0008544921875, '0000001000100100': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000010': 0.000244140625, '0000001001000100': 0.0001220703125, '0000001001100110': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001010000001': 0.000244140625, '0000001010011000': 0.0001220703125, '0000001010011100': 0.000244140625, '0000001100000000': 0.000732421875, '0000001100000001': 0.000244140625, '0000001100000010': 0.0001220703125, '0000001100010001': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.0057373046875, '0000010000000001': 0.000244140625, '0000010000000010': 0.000244140625, '0000010000000100': 0.0003662109375, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000001011': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000100000': 0.0001220703125, '0000010000100001': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010010000000': 0.0001220703125, '0000010100100000': 0.0001220703125, '0000011000000000': 0.0003662109375, '0000011000000100': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000100000000000': 0.000732421875, '0000100000000001': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000000110': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100001000000': 0.0001220703125, '0001000000000000': 0.0140380859375, '0001000000000001': 0.00048828125, '0001000000000010': 0.0003662109375, '0001000000000100': 0.000244140625, '0001000000000110': 0.000244140625, '0001000000000111': 0.0001220703125, '0001000000001000': 0.000732421875, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0006103515625, '0001000000010001': 0.0001220703125, '0001000000011100': 0.0001220703125, '0001000000011101': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000110000': 0.000244140625, '0001000010000000': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010011000': 0.0001220703125, '0001000100000000': 0.00048828125, '0001000100000100': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001001000000000': 0.000244140625, '0001001000010000': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001010000000000': 0.000244140625, '0001100000000000': 0.0001220703125, '0010000000000000': 0.0064697265625, '0010000000000010': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000001000': 0.0003662109375, '0010000000001010': 0.0001220703125, '0010000000010000': 0.00048828125, '0010000000010001': 0.0001220703125, '0010000000011000': 0.0003662109375, '0010000000100000': 0.00048828125, '0010000001001000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000100000001': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000000010': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010001010000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000000': 0.0001220703125, '0100000000000000': 0.0345458984375, '0100000000000001': 0.001708984375, '0100000000000010': 0.001220703125, '0100000000000011': 0.0001220703125, '0100000000000100': 0.0018310546875, '0100000000000101': 0.000244140625, '0100000000000110': 0.00048828125, '0100000000000111': 0.0003662109375, '0100000000001000': 0.00244140625, '0100000000001001': 0.000244140625, '0100000000001100': 0.0003662109375, '0100000000010000': 0.00244140625, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0018310546875, '0100000000011001': 0.0001220703125, '0100000000011010': 0.00048828125, '0100000000011100': 0.001708984375, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000101000': 0.000244140625, '0100000000101100': 0.000244140625, '0100000000110000': 0.000244140625, '0100000000110100': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100000001000001': 0.0001220703125, '0100000001000010': 0.0001220703125, '0100000001100000': 0.0001220703125, '0100000010000000': 0.0009765625, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010010000': 0.000244140625, '0100000010011100': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000010111000': 0.0001220703125, '0100000100000000': 0.0015869140625, '0100000100000001': 0.000244140625, '0100000100000010': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0003662109375, '0100000100011001': 0.0001220703125, '0100000100011100': 0.0003662109375, '0100000100011101': 0.0001220703125, '0100000100110000': 0.000244140625, '0100001000000000': 0.002197265625, '0100001000000001': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000010111': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.0003662109375, '0100010100000000': 0.0001220703125, '0100100000001110': 0.0001220703125, '0100100000011100': 0.0001220703125, '0100100000100000': 0.0001220703125, '0100101001011001': 0.0001220703125, '0101000000000000': 0.0003662109375, '0101000000011100': 0.0001220703125, '0101000100000001': 0.0001220703125, '0110000000000000': 0.00439453125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000101': 0.0001220703125, '0110000000001000': 0.00048828125, '0110000000010000': 0.0006103515625, '0110000000010010': 0.0001220703125, '0110000000011000': 0.0003662109375, '0110000000011100': 0.000244140625, '0110000010000000': 0.0001220703125, '0110000010000001': 0.0001220703125, '0110000100001000': 0.0001220703125, '0110000100010000': 0.0001220703125, '0110001000000000': 0.000244140625, '0110001000001000': 0.0001220703125, '0110001000010000': 0.0001220703125, '0111000000000001': 0.0001220703125, '1000000000000000': 0.00390625, '1000000000000001': 0.0091552734375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0006103515625, '1000000000000100': 0.0001220703125, '1000000000000101': 0.00048828125, '1000000000000110': 0.00048828125, '1000000000000111': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001010': 0.0001220703125, '1000000000010000': 0.0003662109375, '1000000000010001': 0.000732421875, '1000000000010010': 0.0001220703125, '1000000000010100': 0.0001220703125, '1000000000011000': 0.0003662109375, '1000000000011001': 0.0003662109375, '1000000000011101': 0.000244140625, '1000000000100011': 0.0001220703125, '1000000000100100': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110011': 0.0001220703125, '1000000000111010': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010001101': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.000244140625, '1000000100000011': 0.0001220703125, '1000000100001001': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.0003662109375, '1000001000001001': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001100000001': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010000001001': 0.0001220703125, '1001000000000001': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000010000': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000100000001': 0.0001220703125, '1100000000000000': 0.0009765625, '1100000000000001': 0.0037841796875, '1100000000000011': 0.00048828125, '1100000000000101': 0.00048828125, '1100000000000110': 0.00146484375, '1100000000000111': 0.0003662109375, '1100000000001000': 0.0003662109375, '1100000000001001': 0.000732421875, '1100000000001110': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011001': 0.0003662109375, '1100000000011101': 0.0003662109375, '1100000000011111': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000111101': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001001000': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.000244140625, '1100000010100001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.0003662109375, '1100001000000010': 0.0001220703125, '1100001000000011': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0001220703125, '1100001000001110': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000010111': 0.0003662109375, '1100001000011111': 0.0001220703125, '1100001000110001': 0.0001220703125, '1100001100011101': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100010100000000': 0.0001220703125, '1100100000000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.000244140625, '1101000000010000': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.000244140625}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=1_bit=1.txt <==
{'0000000000000011': 0.0001220703125, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000100100': 0.0001220703125, '0000000000101010': 0.0006103515625, '0000000000101011': 0.0008544921875, '0000000000101110': 0.0003662109375, '0000000000101111': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.0001220703125, '0000000001011011': 0.0001220703125, '0000000101101011': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000001000101110': 0.0001220703125, '0000010000101011': 0.0001220703125, '0001000000000000': 0.0001220703125, '0001000000000001': 0.000244140625, '0001000000001010': 0.0003662109375, '0001000000001011': 0.00048828125, '0001000000001111': 0.0001220703125, '0001000000011001': 0.0001220703125, '0001000000011011': 0.0003662109375, '0001000000100010': 0.0006103515625, '0001000000100011': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101001': 0.0001220703125, '0001000000101010': 0.0030517578125, '0001000000101011': 0.0013427734375, '0001000000101100': 0.0003662109375, '0001000000101101': 0.0001220703125, '0001000000101110': 0.0003662109375, '0001000000101111': 0.0015869140625, '0001000000110001': 0.0001220703125, '0001000000110010': 0.0003662109375, '0001000000110100': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000110111': 0.000244140625, '0001000000111011': 0.0003662109375, '0001000000111111': 0.000244140625, '0001000001100011': 0.0001220703125, '0001000001100110': 0.0001220703125, '0001000001110010': 0.0001220703125, '0001000010101100': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001000100101011': 0.0001220703125, '0001000100110011': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000001111': 0.0001220703125, '0001001000101111': 0.000244140625, '0001001000111000': 0.0001220703125, '0001001000111110': 0.0001220703125, '0001010000101011': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001010000110010': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001001': 0.000244140625, '0010000000001010': 0.000732421875, '0010000000001011': 0.0006103515625, '0010000000001100': 0.000244140625, '0010000000001110': 0.000244140625, '0010000000001111': 0.0003662109375, '0010000000010101': 0.0001220703125, '0010000000010111': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100010': 0.0006103515625, '0010000000100011': 0.000732421875, '0010000000100110': 0.0003662109375, '0010000000100111': 0.000244140625, '0010000000101000': 0.0009765625, '0010000000101001': 0.00048828125, '0010000000101010': 0.0048828125, '0010000000101011': 0.00390625, '0010000000101100': 0.0003662109375, '0010000000101101': 0.0003662109375, '0010000000101110': 0.001220703125, '0010000000101111': 0.001220703125, '0010000000110010': 0.0003662109375, '0010000000110011': 0.0003662109375, '0010000000110110': 0.0003662109375, '0010000000110111': 0.0001220703125, '0010000000111010': 0.0003662109375, '0010000000111011': 0.000244140625, '0010000000111100': 0.0001220703125, '0010000000111110': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010000010100010': 0.0001220703125, '0010000010101001': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010000010101111': 0.0001220703125, '0010000100001010': 0.000244140625, '0010000100011001': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100101011': 0.000244140625, '0010000100101110': 0.0001220703125, '0010000100101111': 0.0001220703125, '0010000100111011': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000001110': 0.0001220703125, '0010001000100001': 0.0001220703125, '0010001000101010': 0.00048828125, '0010001000101011': 0.0001220703125, '0010001000101101': 0.0001220703125, '0010001000101111': 0.000244140625, '0010010000001110': 0.0001220703125, '0010010000101010': 0.000244140625, '0010010000101011': 0.0001220703125, '0011000000000000': 0.000244140625, '0011000000000010': 0.00048828125, '0011000000000011': 0.000244140625, '0011000000000110': 0.000244140625, '0011000000001000': 0.00048828125, '0011000000001001': 0.0001220703125, '0011000000001010': 0.0029296875, '0011000000001011': 0.001708984375, '0011000000001100': 0.0001220703125, '0011000000001101': 0.0001220703125, '0011000000001110': 0.0003662109375, '0011000000001111': 0.0010986328125, '0011000000010010': 0.0001220703125, '0011000000010101': 0.0001220703125, '0011000000010111': 0.000244140625, '0011000000011000': 0.0001220703125, '0011000000011010': 0.0008544921875, '0011000000011011': 0.000244140625, '0011000000011101': 0.0001220703125, '0011000000011111': 0.00048828125, '0011000000100000': 0.000244140625, '0011000000100001': 0.0006103515625, '0011000000100010': 0.0025634765625, '0011000000100011': 0.0023193359375, '0011000000100100': 0.0001220703125, '0011000000100110': 0.0003662109375, '0011000000100111': 0.0008544921875, '0011000000101000': 0.0025634765625, '0011000000101001': 0.001220703125, '0011000000101010': 0.02587890625, '0011000000101011': 0.0140380859375, '0011000000101100': 0.0009765625, '0011000000101101': 0.0009765625, '0011000000101110': 0.00537109375, '0011000000101111': 0.0079345703125, '0011000000110000': 0.000244140625, '0011000000110010': 0.001220703125, '0011000000110011': 0.000732421875, '0011000000110100': 0.0003662109375, '0011000000110110': 0.0010986328125, '0011000000110111': 0.0010986328125, '0011000000111000': 0.000244140625, '0011000000111010': 0.0015869140625, '0011000000111011': 0.0009765625, '0011000000111100': 0.0001220703125, '0011000000111101': 0.0001220703125, '0011000000111110': 0.0008544921875, '0011000000111111': 0.0006103515625, '0011000001001011': 0.0001220703125, '0011000001010111': 0.0001220703125, '0011000001011010': 0.0001220703125, '0011000001101000': 0.0001220703125, '0011000001101010': 0.0001220703125, '0011000001101011': 0.000244140625, '0011000001101110': 0.0001220703125, '0011000001101111': 0.0001220703125, '0011000001111010': 0.0001220703125, '0011000010011110': 0.0001220703125, '0011000010100111': 0.0001220703125, '0011000010101001': 0.0001220703125, '0011000010101011': 0.0006103515625, '0011000010101110': 0.0001220703125, '0011000010110010': 0.0001220703125, '0011000100000011': 0.0001220703125, '0011000100001001': 0.0001220703125, '0011000100001010': 0.000244140625, '0011000100001100': 0.0001220703125, '0011000100001110': 0.0001220703125, '0011000100011001': 0.0001220703125, '0011000100011011': 0.0001220703125, '0011000100100010': 0.000244140625, '0011000100100011': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101001': 0.0001220703125, '0011000100101010': 0.0013427734375, '0011000100101011': 0.000732421875, '0011000100101100': 0.000244140625, '0011000100101110': 0.000244140625, '0011000100101111': 0.00048828125, '0011000100110101': 0.0001220703125, '0011000100110111': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000100111111': 0.0001220703125, '0011000101001110': 0.0001220703125, '0011001000001000': 0.0001220703125, '0011001000001010': 0.000244140625, '0011001000001011': 0.0001220703125, '0011001000001110': 0.0001220703125, '0011001000001111': 0.0001220703125, '0011001000010110': 0.0001220703125, '0011001000011110': 0.0001220703125, '0011001000100010': 0.0001220703125, '0011001000100011': 0.0001220703125, '0011001000100110': 0.0001220703125, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0008544921875, '0011001000101011': 0.0006103515625, '0011001000101100': 0.0001220703125, '0011001000101101': 0.0001220703125, '0011001000101110': 0.000732421875, '0011001000101111': 0.0006103515625, '0011001000110011': 0.000244140625, '0011001000110111': 0.0001220703125, '0011001000111011': 0.0001220703125, '0011001001001010': 0.0001220703125, '0011001100001111': 0.0001220703125, '0011001100100010': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101010': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000000110': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.0001220703125, '0011010000011100': 0.0001220703125, '0011010000101010': 0.0003662109375, '0011010000101011': 0.0001220703125, '0011010000101111': 0.0001220703125, '0011010000110111': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011100000001011': 0.0001220703125, '0011100000100100': 0.0001220703125, '0011100000101001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101010': 0.0001220703125, '0100000000101011': 0.000244140625, '0100000000101110': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000001001': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000010110': 0.0001220703125, '0101000000011001': 0.0001220703125, '0101000000011110': 0.0001220703125, '0101000000100010': 0.0001220703125, '0101000000100110': 0.000244140625, '0101000000100111': 0.000244140625, '0101000000101001': 0.000244140625, '0101000000101010': 0.001220703125, '0101000000101011': 0.0018310546875, '0101000000101100': 0.000244140625, '0101000000101110': 0.000244140625, '0101000000101111': 0.0003662109375, '0101000000111001': 0.0001220703125, '0101000001011011': 0.0001220703125, '0101000001100111': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101000100101101': 0.0001220703125, '0101000100101111': 0.0001220703125, '0101000100110110': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101110': 0.0001220703125, '0101010000101011': 0.0001220703125, '0110000000000101': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.00048828125, '0110000000011111': 0.0001220703125, '0110000000100010': 0.0001220703125, '0110000000100011': 0.0003662109375, '0110000000101000': 0.0001220703125, '0110000000101001': 0.0001220703125, '0110000000101010': 0.000244140625, '0110000000101011': 0.0020751953125, '0110000000101101': 0.0001220703125, '0110000000101111': 0.0001220703125, '0110000000110101': 0.0001220703125, '0110000000111010': 0.0001220703125, '0110000000111011': 0.0003662109375, '0110000000111101': 0.0001220703125, '0110000010101001': 0.0001220703125, '0110000100011001': 0.0001220703125, '0110001000001111': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000101111': 0.0001220703125, '0110100000101011': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000001001': 0.0001220703125, '0111000000001010': 0.0001220703125, '0111000000001011': 0.000732421875, '0111000000001101': 0.0001220703125, '0111000000001110': 0.0003662109375, '0111000000010011': 0.0001220703125, '0111000000011010': 0.0001220703125, '0111000000011011': 0.0003662109375, '0111000000100010': 0.0001220703125, '0111000000100011': 0.0010986328125, '0111000000100110': 0.0001220703125, '0111000000100111': 0.0003662109375, '0111000000101000': 0.000732421875, '0111000000101001': 0.0009765625, '0111000000101010': 0.0028076171875, '0111000000101011': 0.0079345703125, '0111000000101100': 0.00048828125, '0111000000101101': 0.0006103515625, '0111000000101110': 0.0006103515625, '0111000000101111': 0.0010986328125, '0111000000110010': 0.0001220703125, '0111000000110011': 0.0001220703125, '0111000000110101': 0.0001220703125, '0111000000110110': 0.000244140625, '0111000000110111': 0.000244140625, '0111000000111001': 0.0001220703125, '0111000000111010': 0.000244140625, '0111000000111011': 0.0010986328125, '0111000000111110': 0.0001220703125, '0111000000111111': 0.000244140625, '0111000001001010': 0.0001220703125, '0111000001101010': 0.0001220703125, '0111000001101110': 0.0001220703125, '0111000010101011': 0.0003662109375, '0111000100010111': 0.0001220703125, '0111000100100011': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111000100101011': 0.00048828125, '0111000100101101': 0.0001220703125, '0111000100101110': 0.000244140625, '0111000100111011': 0.0001220703125, '0111001000001010': 0.0001220703125, '0111001000001011': 0.000244140625, '0111001000101001': 0.000244140625, '0111001000101011': 0.0001220703125, '0111001000110010': 0.0001220703125, '0111001000110011': 0.000244140625, '0111001000111001': 0.0001220703125, '0111001100100111': 0.0001220703125, '0111010000001011': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111011000101011': 0.0001220703125, '1000000000000010': 0.0003662109375, '1000000000000011': 0.000244140625, '1000000000001000': 0.0001220703125, '1000000000001010': 0.0006103515625, '1000000000001110': 0.0001220703125, '1000000000010010': 0.0001220703125, '1000000000010100': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011010': 0.0003662109375, '1000000000011111': 0.0001220703125, '1000000000100010': 0.0013427734375, '1000000000100100': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000101000': 0.0008544921875, '1000000000101010': 0.0048828125, '1000000000101100': 0.0001220703125, '1000000000101101': 0.000244140625, '1000000000101110': 0.001220703125, '1000000000110000': 0.0001220703125, '1000000000110010': 0.00048828125, '1000000000110110': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111010': 0.00048828125, '1000000000111011': 0.0001220703125, '1000000000111100': 0.0001220703125, '1000000000111110': 0.0001220703125, '1000000001101110': 0.0001220703125, '1000000010011010': 0.0001220703125, '1000000010101000': 0.0001220703125, '1000000010101010': 0.000244140625, '1000000010101011': 0.0001220703125, '1000000010110110': 0.0001220703125, '1000000100001010': 0.0001220703125, '1000000100101010': 0.0006103515625, '1000000100110010': 0.000244140625, '1000000110101100': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000100010': 0.000244140625, '1000001000101000': 0.0001220703125, '1000001000101010': 0.00048828125, '1000001000101100': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000010100100010': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100001101110': 0.0001220703125, '1001000000000000': 0.0001220703125, '1001000000000010': 0.00048828125, '1001000000000101': 0.0001220703125, '1001000000001000': 0.000732421875, '1001000000001010': 0.0028076171875, '1001000000001100': 0.0001220703125, '1001000000001101': 0.0003662109375, '1001000000001110': 0.0006103515625, '1001000000010010': 0.00048828125, '1001000000011000': 0.000244140625, '1001000000011010': 0.000732421875, '1001000000011110': 0.000244140625, '1001000000100010': 0.0042724609375, '1001000000100011': 0.0001220703125, '1001000000100110': 0.000732421875, '1001000000101000': 0.0025634765625, '1001000000101001': 0.000244140625, '1001000000101010': 0.02197265625, '1001000000101011': 0.000732421875, '1001000000101100': 0.0009765625, '1001000000101101': 0.0003662109375, '1001000000101110': 0.00390625, '1001000000101111': 0.0003662109375, '1001000000110000': 0.000244140625, '1001000000110010': 0.0018310546875, '1001000000110011': 0.000244140625, '1001000000110100': 0.0001220703125, '1001000000110101': 0.0001220703125, '1001000000110110': 0.001220703125, '1001000000111000': 0.0001220703125, '1001000000111010': 0.001953125, '1001000000111011': 0.0003662109375, '1001000000111100': 0.0003662109375, '1001000000111110': 0.0006103515625, '1001000001001000': 0.0001220703125, '1001000001011010': 0.0001220703125, '1001000001100000': 0.0001220703125, '1001000001101010': 0.0001220703125, '1001000001101100': 0.0001220703125, '1001000001101110': 0.0001220703125, '1001000001110010': 0.0001220703125, '1001000010001010': 0.000244140625, '1001000010011010': 0.0001220703125, '1001000010100000': 0.0001220703125, '1001000010101010': 0.000244140625, '1001000010101100': 0.0001220703125, '1001000010101110': 0.0001220703125, '1001000010111001': 0.0001220703125, '1001000100001000': 0.0001220703125, '1001000100001010': 0.000244140625, '1001000100011010': 0.000244140625, '1001000100100001': 0.0001220703125, '1001000100100110': 0.000244140625, '1001000100101010': 0.000732421875, '1001000100101011': 0.000244140625, '1001000100101100': 0.0001220703125, '1001000100101110': 0.0001220703125, '1001000100101111': 0.0001220703125, '1001000100110010': 0.000244140625, '1001000100110011': 0.0001220703125, '1001000100111000': 0.0001220703125, '1001000110101010': 0.0001220703125, '1001001000001010': 0.000244140625, '1001001000001100': 0.0001220703125, '1001001000100011': 0.0001220703125, '1001001000100110': 0.0001220703125, '1001001000101000': 0.0001220703125, '1001001000101010': 0.0018310546875, '1001001000101100': 0.0001220703125, '1001001000101110': 0.000244140625, '1001001000110110': 0.0001220703125, '1001001000111010': 0.000244140625, '1001001001101010': 0.0001220703125, '1001001010100010': 0.0001220703125, '1001001010101000': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001100101010': 0.000244140625, '1001010000000010': 0.0001220703125, '1001010000001010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1001010000101010': 0.0003662109375, '1001010100101010': 0.0001220703125, '1001010100101011': 0.0001220703125, '1001010100110010': 0.0001220703125, '1010000000000010': 0.000732421875, '1010000000000011': 0.0001220703125, '1010000000000110': 0.0003662109375, '1010000000001000': 0.001220703125, '1010000000001010': 0.009765625, '1010000000001011': 0.0001220703125, '1010000000001100': 0.000244140625, '1010000000001101': 0.0001220703125, '1010000000001110': 0.0010986328125, '1010000000010010': 0.0009765625, '1010000000010011': 0.000244140625, '1010000000010101': 0.0001220703125, '1010000000010110': 0.0001220703125, '1010000000011010': 0.0023193359375, '1010000000011011': 0.000244140625, '1010000000011100': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010000000100000': 0.000732421875, '1010000000100001': 0.000244140625, '1010000000100010': 0.00732421875, '1010000000100011': 0.00048828125, '1010000000100100': 0.000732421875, '1010000000100101': 0.0001220703125, '1010000000100110': 0.0010986328125, '1010000000100111': 0.000244140625, '1010000000101000': 0.005859375, '1010000000101001': 0.0006103515625, '1010000000101010': 0.0589599609375, '1010000000101011': 0.001708984375, '1010000000101100': 0.0025634765625, '1010000000101101': 0.0009765625, '1010000000101110': 0.0062255859375, '1010000000101111': 0.0003662109375, '1010000000110000': 0.0001220703125, '1010000000110001': 0.0001220703125, '1010000000110010': 0.00439453125, '1010000000110011': 0.000244140625, '1010000000110100': 0.00048828125, '1010000000110110': 0.002197265625, '1010000000110111': 0.0001220703125, '1010000000111000': 0.00048828125, '1010000000111010': 0.005615234375, '1010000000111100': 0.0003662109375, '1010000000111101': 0.0001220703125, '1010000000111110': 0.000732421875, '1010000000111111': 0.0001220703125, '1010000001011010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101010': 0.0006103515625, '1010000001101011': 0.0001220703125, '1010000001110010': 0.0001220703125, '1010000010000100': 0.0001220703125, '1010000010001010': 0.000244140625, '1010000010001100': 0.0001220703125, '1010000010100010': 0.0003662109375, '1010000010100100': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010101110': 0.0001220703125, '1010000100001000': 0.000244140625, '1010000100001010': 0.0003662109375, '1010000100001110': 0.0001220703125, '1010000100100010': 0.00048828125, '1010000100101000': 0.0003662109375, '1010000100101001': 0.0001220703125, '1010000100101010': 0.0035400390625, '1010000100101011': 0.0001220703125, '1010000100101110': 0.0003662109375, '1010000100110010': 0.00048828125, '1010000100110011': 0.0001220703125, '1010000100110100': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010000100111010': 0.000244140625, '1010000101001110': 0.0001220703125, '1010000110000011': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010000110111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.0006103515625, '1010001000001110': 0.0001220703125, '1010001000100010': 0.0006103515625, '1010001000100110': 0.0001220703125, '1010001000101000': 0.0003662109375, '1010001000101001': 0.0001220703125, '1010001000101010': 0.00390625, '1010001000101011': 0.000244140625, '1010001000101100': 0.0001220703125, '1010001000101110': 0.000732421875, '1010001000110000': 0.0001220703125, '1010001000110010': 0.0006103515625, '1010001000110100': 0.0001220703125, '1010001000110110': 0.000244140625, '1010001000111010': 0.0001220703125, '1010001010001010': 0.0001220703125, '1010001100101000': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010001100111010': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000100010': 0.0001220703125, '1010010000101010': 0.0006103515625, '1010010000101100': 0.0001220703125, '1010010000111010': 0.0003662109375, '1010010100101010': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000100110': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000101010': 0.000244140625, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100000111111': 0.0001220703125, '1011000000000000': 0.00048828125, '1011000000000001': 0.0001220703125, '1011000000000010': 0.004150390625, '1011000000000011': 0.0001220703125, '1011000000000100': 0.0006103515625, '1011000000000101': 0.0001220703125, '1011000000000110': 0.0008544921875, '1011000000000111': 0.0001220703125, '1011000000001000': 0.0042724609375, '1011000000001001': 0.00048828125, '1011000000001010': 0.033447265625, '1011000000001011': 0.001708984375, '1011000000001100': 0.00146484375, '1011000000001101': 0.0008544921875, '1011000000001110': 0.00439453125, '1011000000001111': 0.0003662109375, '1011000000010000': 0.000244140625, '1011000000010010': 0.002685546875, '1011000000010110': 0.001953125, '1011000000011000': 0.0013427734375, '1011000000011001': 0.0001220703125, '1011000000011010': 0.0067138671875, '1011000000011011': 0.000244140625, '1011000000011100': 0.0006103515625, '1011000000011101': 0.0001220703125, '1011000000011110': 0.0006103515625, '1011000000100000': 0.0030517578125, '1011000000100001': 0.000732421875, '1011000000100010': 0.0301513671875, '1011000000100011': 0.00146484375, '1011000000100100': 0.0015869140625, '1011000000100101': 0.0006103515625, '1011000000100110': 0.007568359375, '1011000000100111': 0.0009765625, '1011000000101000': 0.0235595703125, '1011000000101001': 0.0020751953125, '1011000000101010': 0.2100830078125, '1011000000101011': 0.0101318359375, '1011000000101100': 0.009765625, '1011000000101101': 0.0040283203125, '1011000000101110': 0.0244140625, '1011000000101111': 0.00244140625, '1011000000110000': 0.001953125, '1011000000110001': 0.00048828125, '1011000000110010': 0.012451171875, '1011000000110011': 0.000244140625, '1011000000110100': 0.001708984375, '1011000000110101': 0.000244140625, '1011000000110110': 0.009521484375, '1011000000110111': 0.0003662109375, '1011000000111000': 0.002197265625, '1011000000111001': 0.0003662109375, '1011000000111010': 0.018798828125, '1011000000111011': 0.0009765625, '1011000000111100': 0.001220703125, '1011000000111101': 0.0003662109375, '1011000000111110': 0.0028076171875, '1011000000111111': 0.0001220703125, '1011000001000010': 0.0001220703125, '1011000001001000': 0.0001220703125, '1011000001001010': 0.0006103515625, '1011000001001110': 0.0001220703125, '1011000001010001': 0.0001220703125, '1011000001011010': 0.000244140625, '1011000001100000': 0.0001220703125, '1011000001100010': 0.000244140625, '1011000001100110': 0.000244140625, '1011000001101000': 0.0003662109375, '1011000001101010': 0.0030517578125, '1011000001101011': 0.0003662109375, '1011000001101100': 0.0001220703125, '1011000001101110': 0.0001220703125, '1011000001110010': 0.000244140625, '1011000001110111': 0.0001220703125, '1011000001111000': 0.0001220703125, '1011000001111010': 0.000244140625, '1011000010000010': 0.0001220703125, '1011000010001000': 0.000244140625, '1011000010001010': 0.00048828125, '1011000010001100': 0.00048828125, '1011000010011101': 0.0001220703125, '1011000010100000': 0.0001220703125, '1011000010100010': 0.0008544921875, '1011000010100110': 0.0003662109375, '1011000010100111': 0.0001220703125, '1011000010101000': 0.0001220703125, '1011000010101001': 0.0001220703125, '1011000010101010': 0.003662109375, '1011000010101011': 0.00048828125, '1011000010101101': 0.000244140625, '1011000010101110': 0.000244140625, '1011000010101111': 0.0001220703125, '1011000010110010': 0.0003662109375, '1011000010110101': 0.0001220703125, '1011000010110110': 0.0001220703125, '1011000011101010': 0.0001220703125, '1011000100000101': 0.0001220703125, '1011000100000110': 0.0001220703125, '1011000100001000': 0.000244140625, '1011000100001010': 0.002197265625, '1011000100010010': 0.000244140625, '1011000100011010': 0.0001220703125, '1011000100100000': 0.000244140625, '1011000100100001': 0.0001220703125, '1011000100100010': 0.0010986328125, '1011000100100100': 0.0001220703125, '1011000100100110': 0.0003662109375, '1011000100100111': 0.0001220703125, '1011000100101000': 0.0025634765625, '1011000100101001': 0.000244140625, '1011000100101010': 0.012939453125, '1011000100101011': 0.00048828125, '1011000100101100': 0.0006103515625, '1011000100101101': 0.0001220703125, '1011000100101110': 0.001708984375, '1011000100101111': 0.0001220703125, '1011000100110010': 0.000732421875, '1011000100110110': 0.000244140625, '1011000100110111': 0.0001220703125, '1011000100111000': 0.0003662109375, '1011000100111001': 0.0001220703125, '1011000100111010': 0.0010986328125, '1011000100111100': 0.0001220703125, '1011000100111101': 0.0001220703125, '1011000100111110': 0.0001220703125, '1011000101101000': 0.0001220703125, '1011000101111010': 0.0001220703125, '1011000110000000': 0.0001220703125, '1011000110100010': 0.0001220703125, '1011000110101000': 0.0001220703125, '1011000110101010': 0.00048828125, '1011000110101110': 0.0001220703125, '1011001000000010': 0.0001220703125, '1011001000000110': 0.0001220703125, '1011001000001000': 0.000244140625, '1011001000001010': 0.0020751953125, '1011001000001110': 0.000244140625, '1011001000010010': 0.0001220703125, '1011001000010110': 0.0001220703125, '1011001000011000': 0.0001220703125, '1011001000011010': 0.000244140625, '1011001000011101': 0.0001220703125, '1011001000100001': 0.0001220703125, '1011001000100010': 0.0023193359375, '1011001000100101': 0.0001220703125, '1011001000100110': 0.0006103515625, '1011001000101000': 0.0029296875, '1011001000101001': 0.0001220703125, '1011001000101010': 0.015625, '1011001000101011': 0.000732421875, '1011001000101100': 0.00048828125, '1011001000101101': 0.00048828125, '1011001000101110': 0.0018310546875, '1011001000110000': 0.0001220703125, '1011001000110010': 0.0015869140625, '1011001000110100': 0.0001220703125, '1011001000110110': 0.0008544921875, '1011001000111000': 0.0001220703125, '1011001000111010': 0.0018310546875, '1011001000111011': 0.0001220703125, '1011001001001010': 0.0001220703125, '1011001001100110': 0.0001220703125, '1011001001110111': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010010010': 0.0001220703125, '1011001010101001': 0.0001220703125, '1011001010101010': 0.0003662109375, '1011001010101110': 0.000244140625, '1011001100001010': 0.0003662109375, '1011001100011010': 0.0001220703125, '1011001100100010': 0.0001220703125, '1011001100101000': 0.000244140625, '1011001100101010': 0.001220703125, '1011001100101011': 0.000244140625, '1011001100101110': 0.0001220703125, '1011001100111010': 0.0001220703125, '1011001110001110': 0.0001220703125, '1011001110111010': 0.0001220703125, '1011001111101010': 0.0001220703125, '1011010000000000': 0.0001220703125, '1011010000000010': 0.0001220703125, '1011010000001010': 0.000732421875, '1011010000001110': 0.0001220703125, '1011010000100010': 0.00048828125, '1011010000100110': 0.0001220703125, '1011010000101000': 0.00048828125, '1011010000101001': 0.0001220703125, '1011010000101010': 0.0032958984375, '1011010000101100': 0.0003662109375, '1011010000101101': 0.0001220703125, '1011010000101110': 0.0003662109375, '1011010000110010': 0.0003662109375, '1011010000110110': 0.000244140625, '1011010000111010': 0.000244140625, '1011010001101000': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011011000111010': 0.000244140625, '1011011000111110': 0.0001220703125, '1011100000001000': 0.0001220703125, '1011100000001010': 0.0003662109375, '1011100000010110': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000110010': 0.000244140625, '1100000000001000': 0.0001220703125, '1100000000001010': 0.0006103515625, '1100000000001110': 0.0001220703125, '1100000000100010': 0.0003662109375, '1100000000100100': 0.0001220703125, '1100000000101000': 0.0006103515625, '1100000000101010': 0.0023193359375, '1100000000101110': 0.0001220703125, '1100000000110011': 0.000244140625, '1100000000111010': 0.0003662109375, '1100000000111111': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000010110100': 0.0001220703125, '1100000100101000': 0.0001220703125, '1100000100101010': 0.0003662109375, '1100000100101110': 0.0001220703125, '1100001000001010': 0.0001220703125, '1100001000101101': 0.0001220703125, '1100010000101010': 0.0001220703125, '1101000000000010': 0.000244140625, '1101000000000100': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001010': 0.00146484375, '1101000000010010': 0.0001220703125, '1101000000011010': 0.00048828125, '1101000000100000': 0.0001220703125, '1101000000100010': 0.001220703125, '1101000000100011': 0.0001220703125, '1101000000100110': 0.00048828125, '1101000000101000': 0.001708984375, '1101000000101001': 0.0001220703125, '1101000000101010': 0.0089111328125, '1101000000101011': 0.00048828125, '1101000000101100': 0.0006103515625, '1101000000101110': 0.0006103515625, '1101000000110010': 0.0010986328125, '1101000000110011': 0.0001220703125, '1101000000110100': 0.0003662109375, '1101000000110110': 0.000732421875, '1101000000111001': 0.0001220703125, '1101000000111010': 0.000732421875, '1101000000111110': 0.0001220703125, '1101000001100010': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000010100010': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000010111010': 0.0001220703125, '1101000011001010': 0.0001220703125, '1101000100001000': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100100010': 0.0001220703125, '1101000100100110': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100101010': 0.0006103515625, '1101000100101011': 0.0001220703125, '1101000100101110': 0.0001220703125, '1101000100111010': 0.0001220703125, '1101000100111110': 0.0001220703125, '1101001000001110': 0.0001220703125, '1101001000100011': 0.0001220703125, '1101001000101010': 0.0006103515625, '1101001000101101': 0.0001220703125, '1101001000110111': 0.0001220703125, '1101001000111011': 0.0001220703125, '1101001000111110': 0.0001220703125, '1101001010110010': 0.0001220703125, '1101010000101000': 0.0001220703125, '1101010000101010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000100010': 0.00048828125, '1110000000100011': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.001220703125, '1110000000101011': 0.0003662109375, '1110000000101111': 0.0001220703125, '1110000000111000': 0.0001220703125, '1110000000111010': 0.0001220703125, '1110000010110110': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000100101111': 0.0001220703125, '1110001000001100': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001001101010': 0.0001220703125, '1110010000101000': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000000110': 0.000244140625, '1111000000001010': 0.0008544921875, '1111000000001011': 0.0001220703125, '1111000000010000': 0.0001220703125, '1111000000010110': 0.0001220703125, '1111000000011110': 0.0001220703125, '1111000000100010': 0.0008544921875, '1111000000100011': 0.0001220703125, '1111000000101000': 0.0006103515625, '1111000000101001': 0.0003662109375, '1111000000101010': 0.007568359375, '1111000000101011': 0.0006103515625, '1111000000101100': 0.0006103515625, '1111000000101110': 0.0001220703125, '1111000000110010': 0.00048828125, '1111000000110110': 0.00048828125, '1111000000111010': 0.0006103515625, '1111000000111101': 0.0001220703125, '1111000000111110': 0.0001220703125, '1111000001100010': 0.0001220703125, '1111000001101010': 0.000244140625, '1111000001101101': 0.0001220703125, '1111000001111010': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111000100101000': 0.0001220703125, '1111000100101010': 0.0003662109375, '1111000100110010': 0.0001220703125, '1111000100110110': 0.0001220703125, '1111000100111011': 0.0001220703125, '1111001000001010': 0.0001220703125, '1111001000011010': 0.0001220703125, '1111001000100100': 0.0001220703125, '1111001000101000': 0.0001220703125, '1111001000101010': 0.000732421875, '1111001000101011': 0.0001220703125, '1111001000101110': 0.0001220703125, '1111001000110010': 0.0001220703125, '1111001100100010': 0.0001220703125, '1111100000001100': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=2_bit=0.txt <==
{'0000000000000000': 0.5218505859375, '0000000000000001': 0.0223388671875, '0000000000000010': 0.01416015625, '0000000000000011': 0.0018310546875, '0000000000000100': 0.031005859375, '0000000000000101': 0.0015869140625, '0000000000000110': 0.00927734375, '0000000000000111': 0.0047607421875, '0000000000001000': 0.01953125, '0000000000001001': 0.0009765625, '0000000000001010': 0.0001220703125, '0000000000001100': 0.0028076171875, '0000000000001110': 0.0001220703125, '0000000000010000': 0.030517578125, '0000000000010001': 0.0013427734375, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0030517578125, '0000000000010101': 0.0003662109375, '0000000000010110': 0.00048828125, '0000000000010111': 0.000244140625, '0000000000011000': 0.010009765625, '0000000000011001': 0.00048828125, '0000000000011010': 0.00048828125, '0000000000011100': 0.008056640625, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000100000': 0.0123291015625, '0000000000100001': 0.0003662109375, '0000000000100011': 0.0001220703125, '0000000000100100': 0.00048828125, '0000000000100110': 0.00048828125, '0000000000101000': 0.0006103515625, '0000000000101010': 0.0001220703125, '0000000000101100': 0.0008544921875, '0000000000110000': 0.007080078125, '0000000000110001': 0.0003662109375, '0000000000110010': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.000244140625, '0000000001000000': 0.008056640625, '0000000001000001': 0.0001220703125, '0000000001000100': 0.000244140625, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.000244140625, '0000000001100000': 0.0003662109375, '0000000010000000': 0.009765625, '0000000010000001': 0.0006103515625, '0000000010000010': 0.0006103515625, '0000000010000011': 0.000244140625, '0000000010000100': 0.000732421875, '0000000010000110': 0.0001220703125, '0000000010000111': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010001010': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0009765625, '0000000010010110': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010101000': 0.0001220703125, '0000000010101100': 0.0001220703125, '0000000010110000': 0.0003662109375, '0000000011000000': 0.000244140625, '0000000100000000': 0.0335693359375, '0000000100000001': 0.0009765625, '0000000100000010': 0.0013427734375, '0000000100000011': 0.000244140625, '0000000100000100': 0.002197265625, '0000000100000110': 0.00048828125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0009765625, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0020751953125, '0000000100010001': 0.0001220703125, '0000000100010101': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.0006103515625, '0000000100011110': 0.000244140625, '0000000100100000': 0.000244140625, '0000000100100001': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100101100': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101000010': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000000110000001': 0.000244140625, '0000000110000110': 0.0001220703125, '0000000110010000': 0.000244140625, '0000000110011000': 0.0001220703125, '0000000110011100': 0.0001220703125, '0000000110100110': 0.0001220703125, '0000001000000000': 0.0338134765625, '0000001000000001': 0.001220703125, '0000001000000010': 0.0015869140625, '0000001000000100': 0.0015869140625, '0000001000000110': 0.0008544921875, '0000001000000111': 0.0003662109375, '0000001000001000': 0.0010986328125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.00048828125, '0000001000010000': 0.00146484375, '0000001000010001': 0.000244140625, '0000001000010100': 0.000244140625, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011010': 0.000244140625, '0000001000011100': 0.000244140625, '0000001000100000': 0.001220703125, '0000001000100010': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001000111100': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001011000': 0.0001220703125, '0000001010000000': 0.0003662109375, '0000001010000001': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.002197265625, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100000111': 0.000244140625, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001110011000': 0.0001220703125, '0000010000000000': 0.0062255859375, '0000010000000001': 0.000244140625, '0000010000000010': 0.000244140625, '0000010000000100': 0.0009765625, '0000010000000111': 0.000244140625, '0000010000001000': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000010010': 0.0001220703125, '0000010000010100': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.000244140625, '0000010000110000': 0.0001220703125, '0000010000111100': 0.0001220703125, '0000010001000010': 0.0001220703125, '0000010010000000': 0.000244140625, '0000010100000000': 0.0008544921875, '0000010100000010': 0.0001220703125, '0000011000000000': 0.000732421875, '0000011000000001': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000100000000000': 0.000732421875, '0000100000001000': 0.0001220703125, '0000100000001100': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000101100000000': 0.0001220703125, '0000110000000000': 0.0001220703125, '0000110000010000': 0.0001220703125, '0001000000000000': 0.0113525390625, '0001000000000001': 0.00048828125, '0001000000000010': 0.000244140625, '0001000000000100': 0.0009765625, '0001000000000101': 0.0001220703125, '0001000000000110': 0.00048828125, '0001000000000111': 0.0003662109375, '0001000000001000': 0.0008544921875, '0001000000010000': 0.0010986328125, '0001000000011000': 0.000244140625, '0001000000011100': 0.000244140625, '0001000000100000': 0.0003662109375, '0001000000101100': 0.0001220703125, '0001000000110000': 0.000244140625, '0001000001000000': 0.0001220703125, '0001000001100000': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000100000000': 0.00048828125, '0001000100000010': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0006103515625, '0001001000010000': 0.0001220703125, '0001001000011110': 0.0001220703125, '0001001000101110': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010000000010': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000010100': 0.0001220703125, '0001010001000000': 0.0001220703125, '0010000000000000': 0.0091552734375, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000101': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000001100': 0.0001220703125, '0010000000010000': 0.000732421875, '0010000000011100': 0.0001220703125, '0010000000100000': 0.00048828125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100110000': 0.000244140625, '0010001000000000': 0.00048828125, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001100000000': 0.0001220703125, '0011000000000000': 0.000244140625, '0011000000000001': 0.0001220703125, '0100000000000000': 0.0325927734375, '0100000000000001': 0.0032958984375, '0100000000000010': 0.001220703125, '0100000000000011': 0.0001220703125, '0100000000000100': 0.0032958984375, '0100000000000101': 0.000244140625, '0100000000000110': 0.00048828125, '0100000000000111': 0.00048828125, '0100000000001000': 0.002197265625, '0100000000001001': 0.0001220703125, '0100000000001100': 0.00048828125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.002197265625, '0100000000010001': 0.000244140625, '0100000000010100': 0.0003662109375, '0100000000011000': 0.001708984375, '0100000000011001': 0.000244140625, '0100000000011100': 0.00146484375, '0100000000011110': 0.0001220703125, '0100000000100000': 0.00146484375, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0003662109375, '0100000000111100': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100000001000001': 0.0001220703125, '0100000001001000': 0.0001220703125, '0100000001010000': 0.000244140625, '0100000001010100': 0.0001220703125, '0100000001011100': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010011001': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000010100010': 0.0001220703125, '0100000010101000': 0.0001220703125, '0100000100000000': 0.001708984375, '0100000100000001': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100000100010000': 0.0003662109375, '0100000100011000': 0.000244140625, '0100000100011100': 0.000244140625, '0100000100110000': 0.0001220703125, '0100000101000111': 0.0001220703125, '0100000110001100': 0.0001220703125, '0100001000000000': 0.0028076171875, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000000100': 0.0001220703125, '0100001000000101': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000011000': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100010000110001': 0.0001220703125, '0101000000000000': 0.000732421875, '0101000000000100': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000001100': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101000100001000': 0.0001220703125, '0110000000000000': 0.006103515625, '0110000000000001': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000010000': 0.0008544921875, '0110000000010010': 0.0001220703125, '0110000000100001': 0.0001220703125, '0110000100000000': 0.00048828125, '0110000100000010': 0.0001220703125, '0110000100010100': 0.0001220703125, '0110001000000000': 0.0003662109375, '0111000000000000': 0.0003662109375, '1000000000000000': 0.005126953125, '1000000000000001': 0.009033203125, '1000000000000010': 0.0030517578125, '1000000000000011': 0.001220703125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.000732421875, '1000000000000110': 0.0008544921875, '1000000000000111': 0.0006103515625, '1000000000001001': 0.00048828125, '1000000000001010': 0.000244140625, '1000000000010000': 0.0003662109375, '1000000000010010': 0.000244140625, '1000000000010101': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000101100': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000010110100': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.0009765625, '1000000100000010': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000001000000001': 0.0008544921875, '1000001000000010': 0.000244140625, '1000001000000110': 0.0001220703125, '1000001000001000': 0.000244140625, '1000001000010001': 0.0001220703125, '1000010000000001': 0.000244140625, '1000010000000011': 0.0001220703125, '1000010000010000': 0.0001220703125, '1001000000000001': 0.0003662109375, '1001000000010000': 0.0001220703125, '1001000000010011': 0.0001220703125, '1001001000000001': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.000244140625, '1010000000000110': 0.000244140625, '1010000000011000': 0.0001220703125, '1100000000000000': 0.001220703125, '1100000000000001': 0.0047607421875, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0006103515625, '1100000000000100': 0.0006103515625, '1100000000000101': 0.00048828125, '1100000000000110': 0.0008544921875, '1100000000000111': 0.0003662109375, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000732421875, '1100000000001110': 0.0001220703125, '1100000000010001': 0.00048828125, '1100000000011001': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011101': 0.000244140625, '1100000000011110': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000010000001': 0.0001220703125, '1100000010011011': 0.0001220703125, '1100000100000001': 0.0006103515625, '1100000100000101': 0.0001220703125, '1100000100000110': 0.000244140625, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000000101': 0.0001220703125, '1100001000000110': 0.000244140625, '1100001000000111': 0.000244140625, '1100001000001110': 0.0001220703125, '1100001000011101': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000000011': 0.0001220703125, '1100010000011001': 0.0001220703125, '1101001000000011': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0006103515625, '1110000000000110': 0.000244140625, '1110000000010001': 0.0001220703125, '1110000100000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=2_bit=1.txt <==
{'0000000000100011': 0.0001220703125, '0000000000100100': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000100111': 0.000244140625, '0000000000101000': 0.0001220703125, '0000000000101001': 0.000244140625, '0000000000101010': 0.0008544921875, '0000000000101011': 0.000244140625, '0000000000101101': 0.0001220703125, '0000000000101110': 0.000244140625, '0000000000101111': 0.0003662109375, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000001111111': 0.0001220703125, '0000000010110101': 0.0001220703125, '0000000100001010': 0.0001220703125, '0000001100001110': 0.0001220703125, '0001000000000100': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001010': 0.000244140625, '0001000000001011': 0.0006103515625, '0001000000001101': 0.0001220703125, '0001000000001110': 0.0003662109375, '0001000000011010': 0.000244140625, '0001000000011011': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.000244140625, '0001000000100110': 0.0003662109375, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101001': 0.0003662109375, '0001000000101010': 0.0020751953125, '0001000000101011': 0.0008544921875, '0001000000101100': 0.0001220703125, '0001000000101101': 0.000244140625, '0001000000101110': 0.0001220703125, '0001000000101111': 0.0009765625, '0001000000110000': 0.0001220703125, '0001000000110010': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000110111': 0.0003662109375, '0001000000111000': 0.0001220703125, '0001000000111010': 0.000244140625, '0001000000111011': 0.0001220703125, '0001000000111101': 0.0001220703125, '0001000001101010': 0.0001220703125, '0001000001101110': 0.0001220703125, '0001000001110100': 0.0001220703125, '0001000010101001': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000100101000': 0.0001220703125, '0001000100101010': 0.0003662109375, '0001000100101011': 0.0001220703125, '0001000100101111': 0.0001220703125, '0001001000100010': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001010000100011': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001010': 0.0010986328125, '0010000000001011': 0.00048828125, '0010000000001110': 0.000244140625, '0010000000001111': 0.000244140625, '0010000000011010': 0.0006103515625, '0010000000100000': 0.000244140625, '0010000000100001': 0.000244140625, '0010000000100010': 0.0008544921875, '0010000000100011': 0.0009765625, '0010000000100110': 0.0001220703125, '0010000000100111': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000000101001': 0.0001220703125, '0010000000101010': 0.0047607421875, '0010000000101011': 0.0047607421875, '0010000000101100': 0.0001220703125, '0010000000101101': 0.0003662109375, '0010000000101110': 0.00146484375, '0010000000101111': 0.0015869140625, '0010000000110010': 0.0008544921875, '0010000000110011': 0.000244140625, '0010000000110110': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000000111001': 0.000244140625, '0010000000111010': 0.000732421875, '0010000000111011': 0.0006103515625, '0010000000111110': 0.000244140625, '0010000000111111': 0.0001220703125, '0010000001100111': 0.0001220703125, '0010000010001011': 0.0001220703125, '0010000010110110': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100101010': 0.00048828125, '0010000100101011': 0.0003662109375, '0010000100101111': 0.0001220703125, '0010000100110011': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101010': 0.00048828125, '0010001000101011': 0.0001220703125, '0010001000101110': 0.0003662109375, '0010001000101111': 0.0003662109375, '0010001000110111': 0.0001220703125, '0010001000111110': 0.0001220703125, '0010001100101010': 0.0001220703125, '0010100000001011': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101110': 0.0001220703125, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0006103515625, '0011000000000011': 0.00048828125, '0011000000000111': 0.000244140625, '0011000000001000': 0.0003662109375, '0011000000001001': 0.000244140625, '0011000000001010': 0.003662109375, '0011000000001011': 0.0025634765625, '0011000000001100': 0.000244140625, '0011000000001101': 0.000244140625, '0011000000001110': 0.0008544921875, '0011000000001111': 0.00146484375, '0011000000010010': 0.000244140625, '0011000000010011': 0.0001220703125, '0011000000010101': 0.0001220703125, '0011000000010110': 0.000244140625, '0011000000010111': 0.0001220703125, '0011000000011000': 0.000244140625, '0011000000011001': 0.0001220703125, '0011000000011010': 0.0010986328125, '0011000000011011': 0.0010986328125, '0011000000100000': 0.00048828125, '0011000000100001': 0.0001220703125, '0011000000100010': 0.0029296875, '0011000000100011': 0.0008544921875, '0011000000100100': 0.0001220703125, '0011000000100101': 0.000244140625, '0011000000100110': 0.0010986328125, '0011000000100111': 0.00146484375, '0011000000101000': 0.002685546875, '0011000000101001': 0.002197265625, '0011000000101010': 0.0245361328125, '0011000000101011': 0.013671875, '0011000000101100': 0.0008544921875, '0011000000101101': 0.001220703125, '0011000000101110': 0.0050048828125, '0011000000101111': 0.0057373046875, '0011000000110000': 0.0003662109375, '0011000000110010': 0.002197265625, '0011000000110011': 0.00146484375, '0011000000110110': 0.00146484375, '0011000000110111': 0.0010986328125, '0011000000111000': 0.0001220703125, '0011000000111001': 0.0001220703125, '0011000000111010': 0.0029296875, '0011000000111011': 0.0008544921875, '0011000000111100': 0.0001220703125, '0011000000111101': 0.0001220703125, '0011000000111110': 0.000732421875, '0011000000111111': 0.00146484375, '0011000001001010': 0.000244140625, '0011000001010010': 0.0001220703125, '0011000001101010': 0.00048828125, '0011000001101011': 0.0001220703125, '0011000001101111': 0.0001220703125, '0011000001110010': 0.0001220703125, '0011000001111011': 0.0001220703125, '0011000001111110': 0.0001220703125, '0011000010100010': 0.000244140625, '0011000010101000': 0.0001220703125, '0011000010101001': 0.0001220703125, '0011000010101010': 0.0008544921875, '0011000010101111': 0.000244140625, '0011000011101010': 0.0001220703125, '0011000100000110': 0.0001220703125, '0011000100001010': 0.000244140625, '0011000100001101': 0.0001220703125, '0011000100001110': 0.0001220703125, '0011000100001111': 0.0001220703125, '0011000100010011': 0.0001220703125, '0011000100100011': 0.0001220703125, '0011000100100110': 0.000244140625, '0011000100101000': 0.0006103515625, '0011000100101001': 0.0001220703125, '0011000100101010': 0.0013427734375, '0011000100101011': 0.0009765625, '0011000100101110': 0.000244140625, '0011000100101111': 0.0001220703125, '0011000100110011': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000101101011': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011001000001010': 0.0003662109375, '0011001000001011': 0.00048828125, '0011001000001111': 0.0001220703125, '0011001000100010': 0.0003662109375, '0011001000100110': 0.000244140625, '0011001000100111': 0.000244140625, '0011001000101000': 0.0003662109375, '0011001000101010': 0.0015869140625, '0011001000101011': 0.0009765625, '0011001000101100': 0.000244140625, '0011001000101110': 0.000732421875, '0011001000101111': 0.0003662109375, '0011001000110010': 0.0001220703125, '0011001000111010': 0.0001220703125, '0011001000111011': 0.0001220703125, '0011001000111101': 0.0001220703125, '0011001001101011': 0.0001220703125, '0011001100101010': 0.000244140625, '0011001100101011': 0.000244140625, '0011010000001010': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000101010': 0.000244140625, '0011010000101011': 0.0003662109375, '0011010100001011': 0.0001220703125, '0011010100011011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100000101101': 0.0001220703125, '0011100000101110': 0.0001220703125, '0011100100101010': 0.0001220703125, '0011101001100011': 0.0001220703125, '0100000000001001': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000101010': 0.0003662109375, '0100000000101011': 0.000732421875, '0100000000110011': 0.0001220703125, '0100000100101000': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000011011': 0.0001220703125, '0101000000100000': 0.000244140625, '0101000000100011': 0.0001220703125, '0101000000100111': 0.000244140625, '0101000000101000': 0.000244140625, '0101000000101001': 0.000244140625, '0101000000101010': 0.0010986328125, '0101000000101011': 0.000732421875, '0101000000101100': 0.0001220703125, '0101000000101101': 0.000244140625, '0101000000101110': 0.0003662109375, '0101000000101111': 0.000244140625, '0101000000110010': 0.0001220703125, '0101000000111011': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100101001': 0.0001220703125, '0101000100101011': 0.000244140625, '0101001000110000': 0.0001220703125, '0101001000110011': 0.0001220703125, '0101001000111111': 0.0001220703125, '0101001100111011': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000001011': 0.0003662109375, '0110000000001111': 0.0001220703125, '0110000000011011': 0.0001220703125, '0110000000100010': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000100101': 0.0001220703125, '0110000000101000': 0.000244140625, '0110000000101010': 0.0008544921875, '0110000000101011': 0.0018310546875, '0110000000101100': 0.0001220703125, '0110000000101110': 0.000244140625, '0110000000101111': 0.00048828125, '0110000000110000': 0.0001220703125, '0110000000110010': 0.000244140625, '0110000000110011': 0.000244140625, '0110000000110111': 0.000244140625, '0110000000111000': 0.0001220703125, '0110000000111011': 0.000244140625, '0110000000111111': 0.0001220703125, '0110000100100010': 0.0001220703125, '0110001000100011': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001010111011': 0.0001220703125, '0111000000000011': 0.000244140625, '0111000000001001': 0.000244140625, '0111000000001010': 0.0003662109375, '0111000000001011': 0.0013427734375, '0111000000001110': 0.0003662109375, '0111000000001111': 0.0003662109375, '0111000000010011': 0.0001220703125, '0111000000011011': 0.000244140625, '0111000000011101': 0.0001220703125, '0111000000100001': 0.000244140625, '0111000000100010': 0.000244140625, '0111000000100011': 0.000732421875, '0111000000100101': 0.0001220703125, '0111000000100110': 0.0001220703125, '0111000000100111': 0.0003662109375, '0111000000101000': 0.0001220703125, '0111000000101001': 0.0010986328125, '0111000000101010': 0.0029296875, '0111000000101011': 0.0074462890625, '0111000000101100': 0.000244140625, '0111000000101101': 0.000244140625, '0111000000101110': 0.0010986328125, '0111000000101111': 0.0015869140625, '0111000000110000': 0.0001220703125, '0111000000110011': 0.000244140625, '0111000000110101': 0.0001220703125, '0111000000110110': 0.0001220703125, '0111000000111010': 0.00048828125, '0111000000111011': 0.0003662109375, '0111000000111100': 0.0001220703125, '0111000000111110': 0.0001220703125, '0111000000111111': 0.000244140625, '0111000001100010': 0.0001220703125, '0111000001101001': 0.0001220703125, '0111000001101010': 0.0001220703125, '0111000001101011': 0.000244140625, '0111000010011010': 0.0001220703125, '0111000010101111': 0.0001220703125, '0111000100001001': 0.0001220703125, '0111000100001011': 0.0001220703125, '0111000100101011': 0.000732421875, '0111000100110011': 0.0001220703125, '0111000100111010': 0.0001220703125, '0111001000000001': 0.0001220703125, '0111001000101010': 0.000244140625, '0111001000101011': 0.0009765625, '0111001000101110': 0.0001220703125, '0111001000101111': 0.0003662109375, '0111001000110110': 0.0001220703125, '0111010000101001': 0.000244140625, '0111010000101100': 0.0001220703125, '0111010000101101': 0.0001220703125, '0111010100101011': 0.0001220703125, '1000000000001000': 0.000244140625, '1000000000001010': 0.00048828125, '1000000000001100': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011010': 0.0001220703125, '1000000000100010': 0.0009765625, '1000000000100110': 0.000244140625, '1000000000101000': 0.000732421875, '1000000000101010': 0.006103515625, '1000000000101011': 0.0006103515625, '1000000000101100': 0.0006103515625, '1000000000101101': 0.0001220703125, '1000000000101110': 0.001220703125, '1000000000110010': 0.000244140625, '1000000000110101': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111010': 0.0009765625, '1000000001101110': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000010101011': 0.0001220703125, '1000000100001010': 0.0001220703125, '1000000100001100': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000100011000': 0.0001220703125, '1000000100100100': 0.000244140625, '1000000100101010': 0.00048828125, '1000000100101011': 0.0001220703125, '1000000100101110': 0.0001220703125, '1000001000101010': 0.0003662109375, '1000001000101110': 0.000244140625, '1000001100101000': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100100101010': 0.0001220703125, '1001000000000010': 0.00048828125, '1001000000000011': 0.000244140625, '1001000000000110': 0.0001220703125, '1001000000001000': 0.000732421875, '1001000000001010': 0.003662109375, '1001000000001100': 0.0003662109375, '1001000000001110': 0.00048828125, '1001000000010010': 0.00048828125, '1001000000010011': 0.0001220703125, '1001000000010100': 0.0001220703125, '1001000000010110': 0.0001220703125, '1001000000011010': 0.001708984375, '1001000000011110': 0.000244140625, '1001000000100000': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000100010': 0.0023193359375, '1001000000100011': 0.0001220703125, '1001000000100100': 0.0001220703125, '1001000000100101': 0.0001220703125, '1001000000100110': 0.0003662109375, '1001000000100111': 0.0001220703125, '1001000000101000': 0.0029296875, '1001000000101001': 0.0001220703125, '1001000000101010': 0.0252685546875, '1001000000101011': 0.0018310546875, '1001000000101100': 0.0015869140625, '1001000000101101': 0.000244140625, '1001000000101110': 0.004150390625, '1001000000110000': 0.0001220703125, '1001000000110010': 0.001953125, '1001000000110100': 0.0003662109375, '1001000000110110': 0.000732421875, '1001000000111010': 0.0018310546875, '1001000000111011': 0.0001220703125, '1001000000111100': 0.000244140625, '1001000001000110': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001100010': 0.000244140625, '1001000001101000': 0.0001220703125, '1001000001101010': 0.000244140625, '1001000001111010': 0.000244140625, '1001000010001010': 0.0001220703125, '1001000010101010': 0.0006103515625, '1001000010101011': 0.0001220703125, '1001000010111010': 0.0001220703125, '1001000100001010': 0.0008544921875, '1001000100100010': 0.0001220703125, '1001000100101010': 0.0008544921875, '1001000100101110': 0.000244140625, '1001000100111010': 0.000244140625, '1001000110101010': 0.000244140625, '1001001000001010': 0.0001220703125, '1001001000011010': 0.000244140625, '1001001000100010': 0.0001220703125, '1001001000100110': 0.0001220703125, '1001001000101000': 0.000244140625, '1001001000101010': 0.00146484375, '1001001000101011': 0.000244140625, '1001001000101100': 0.0001220703125, '1001001000101101': 0.0001220703125, '1001001000101110': 0.000244140625, '1001001000101111': 0.0001220703125, '1001001000110101': 0.0001220703125, '1001001000110110': 0.0001220703125, '1001001000111110': 0.0001220703125, '1001001001100010': 0.0001220703125, '1001001001101110': 0.0001220703125, '1001001100001000': 0.0001220703125, '1001001100100010': 0.0001220703125, '1001001100101010': 0.000244140625, '1001010000101010': 0.000244140625, '1001010000110110': 0.0001220703125, '1001010000111010': 0.0001220703125, '1001010100110110': 0.0001220703125, '1001101000110110': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000010': 0.0009765625, '1010000000000011': 0.0001220703125, '1010000000000100': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000001000': 0.000732421875, '1010000000001001': 0.0001220703125, '1010000000001010': 0.01025390625, '1010000000001011': 0.0003662109375, '1010000000001100': 0.0003662109375, '1010000000001101': 0.0003662109375, '1010000000001110': 0.0010986328125, '1010000000010000': 0.000244140625, '1010000000010010': 0.00048828125, '1010000000010100': 0.000244140625, '1010000000010110': 0.000244140625, '1010000000011010': 0.001953125, '1010000000011011': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010000000100000': 0.000732421875, '1010000000100010': 0.0059814453125, '1010000000100011': 0.0003662109375, '1010000000100100': 0.0001220703125, '1010000000100101': 0.0001220703125, '1010000000100110': 0.00146484375, '1010000000100111': 0.0001220703125, '1010000000101000': 0.0072021484375, '1010000000101001': 0.0013427734375, '1010000000101010': 0.0513916015625, '1010000000101011': 0.0028076171875, '1010000000101100': 0.001708984375, '1010000000101101': 0.0008544921875, '1010000000101110': 0.0064697265625, '1010000000101111': 0.0006103515625, '1010000000110000': 0.00048828125, '1010000000110001': 0.0001220703125, '1010000000110010': 0.003662109375, '1010000000110011': 0.000244140625, '1010000000110100': 0.0003662109375, '1010000000110101': 0.0001220703125, '1010000000110110': 0.001953125, '1010000000111000': 0.000732421875, '1010000000111010': 0.0050048828125, '1010000000111011': 0.0001220703125, '1010000000111101': 0.0001220703125, '1010000000111110': 0.0003662109375, '1010000001001010': 0.0003662109375, '1010000001100010': 0.0001220703125, '1010000001101010': 0.0009765625, '1010000001101011': 0.0001220703125, '1010000001101100': 0.0001220703125, '1010000001101101': 0.0001220703125, '1010000001101110': 0.000244140625, '1010000001111010': 0.0001220703125, '1010000010000110': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101000': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000010101100': 0.0001220703125, '1010000010101110': 0.0001220703125, '1010000010111100': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001000': 0.0001220703125, '1010000100001010': 0.000732421875, '1010000100010010': 0.0001220703125, '1010000100100000': 0.0001220703125, '1010000100100010': 0.000732421875, '1010000100100011': 0.0001220703125, '1010000100100100': 0.0001220703125, '1010000100100110': 0.0006103515625, '1010000100101000': 0.000244140625, '1010000100101010': 0.0032958984375, '1010000100101011': 0.000244140625, '1010000100101100': 0.000244140625, '1010000100101101': 0.0001220703125, '1010000100101110': 0.000244140625, '1010000100110010': 0.0001220703125, '1010000100110110': 0.000244140625, '1010000100111010': 0.000244140625, '1010000101101000': 0.0001220703125, '1010000110101000': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010001000000010': 0.000244140625, '1010001000001010': 0.0008544921875, '1010001000001110': 0.000244140625, '1010001000010110': 0.0001220703125, '1010001000011010': 0.000244140625, '1010001000100000': 0.0001220703125, '1010001000100010': 0.00048828125, '1010001000101000': 0.0003662109375, '1010001000101010': 0.0042724609375, '1010001000101100': 0.0001220703125, '1010001000101110': 0.0006103515625, '1010001000110010': 0.00048828125, '1010001000110110': 0.0001220703125, '1010001000111010': 0.0001220703125, '1010001000111100': 0.0001220703125, '1010001010001000': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001010101110': 0.0001220703125, '1010001100001110': 0.0001220703125, '1010001100101000': 0.0001220703125, '1010001100101010': 0.000244140625, '1010010000001010': 0.0001220703125, '1010010000101000': 0.0001220703125, '1010010000101010': 0.0003662109375, '1010010000101110': 0.0001220703125, '1010010010101010': 0.000244140625, '1010010010101011': 0.0001220703125, '1010010100101010': 0.0001220703125, '1010011000101110': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000011010': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000100011': 0.0001220703125, '1010100000101000': 0.0001220703125, '1010100000101010': 0.0006103515625, '1010100000110010': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010100100110010': 0.0001220703125, '1010101000101010': 0.000244140625, '1011000000000000': 0.0008544921875, '1011000000000001': 0.0001220703125, '1011000000000010': 0.0052490234375, '1011000000000011': 0.00048828125, '1011000000000100': 0.00048828125, '1011000000000110': 0.0009765625, '1011000000001000': 0.003662109375, '1011000000001001': 0.000244140625, '1011000000001010': 0.03173828125, '1011000000001011': 0.0023193359375, '1011000000001100': 0.000732421875, '1011000000001101': 0.00048828125, '1011000000001110': 0.0032958984375, '1011000000001111': 0.0001220703125, '1011000000010000': 0.0003662109375, '1011000000010001': 0.0001220703125, '1011000000010010': 0.0023193359375, '1011000000010011': 0.000244140625, '1011000000010100': 0.0001220703125, '1011000000010110': 0.0010986328125, '1011000000011000': 0.0009765625, '1011000000011010': 0.0074462890625, '1011000000011011': 0.0006103515625, '1011000000011110': 0.0008544921875, '1011000000100000': 0.0032958984375, '1011000000100001': 0.0006103515625, '1011000000100010': 0.028564453125, '1011000000100011': 0.0018310546875, '1011000000100100': 0.0018310546875, '1011000000100101': 0.000732421875, '1011000000100110': 0.0072021484375, '1011000000100111': 0.000244140625, '1011000000101000': 0.022216796875, '1011000000101001': 0.00341796875, '1011000000101010': 0.2196044921875, '1011000000101011': 0.0106201171875, '1011000000101100': 0.008544921875, '1011000000101101': 0.00390625, '1011000000101110': 0.022705078125, '1011000000101111': 0.0008544921875, '1011000000110000': 0.0015869140625, '1011000000110001': 0.00048828125, '1011000000110010': 0.0140380859375, '1011000000110011': 0.00048828125, '1011000000110100': 0.0018310546875, '1011000000110101': 0.000244140625, '1011000000110110': 0.0079345703125, '1011000000110111': 0.000244140625, '1011000000111000': 0.002685546875, '1011000000111010': 0.0194091796875, '1011000000111011': 0.0008544921875, '1011000000111100': 0.0009765625, '1011000000111101': 0.000244140625, '1011000000111110': 0.0030517578125, '1011000000111111': 0.000244140625, '1011000001000010': 0.0001220703125, '1011000001001010': 0.000732421875, '1011000001100010': 0.00048828125, '1011000001101000': 0.0006103515625, '1011000001101010': 0.003662109375, '1011000001101110': 0.0008544921875, '1011000001110000': 0.000244140625, '1011000001110010': 0.0003662109375, '1011000001111010': 0.0003662109375, '1011000010000010': 0.0001220703125, '1011000010001000': 0.0001220703125, '1011000010001010': 0.00048828125, '1011000010001011': 0.0001220703125, '1011000010010010': 0.0001220703125, '1011000010010110': 0.0001220703125, '1011000010100000': 0.0001220703125, '1011000010100010': 0.00048828125, '1011000010100100': 0.0001220703125, '1011000010100110': 0.0001220703125, '1011000010101000': 0.00048828125, '1011000010101001': 0.0001220703125, '1011000010101010': 0.0035400390625, '1011000010101011': 0.0001220703125, '1011000010101100': 0.00048828125, '1011000010101101': 0.0006103515625, '1011000010101110': 0.0003662109375, '1011000010110000': 0.000244140625, '1011000010110100': 0.0001220703125, '1011000010110110': 0.0003662109375, '1011000010111010': 0.0006103515625, '1011000010111110': 0.0001220703125, '1011000100000000': 0.0001220703125, '1011000100000010': 0.00048828125, '1011000100001000': 0.00048828125, '1011000100001010': 0.0023193359375, '1011000100001011': 0.0001220703125, '1011000100001100': 0.0001220703125, '1011000100001101': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100010110': 0.0001220703125, '1011000100011000': 0.0001220703125, '1011000100011010': 0.000244140625, '1011000100011101': 0.0001220703125, '1011000100100000': 0.0003662109375, '1011000100100010': 0.0010986328125, '1011000100100100': 0.000244140625, '1011000100100101': 0.0001220703125, '1011000100100110': 0.0001220703125, '1011000100101000': 0.0010986328125, '1011000100101001': 0.0001220703125, '1011000100101010': 0.01416015625, '1011000100101011': 0.0009765625, '1011000100101100': 0.0006103515625, '1011000100101101': 0.000244140625, '1011000100101110': 0.0010986328125, '1011000100110000': 0.0001220703125, '1011000100110010': 0.0008544921875, '1011000100110011': 0.0001220703125, '1011000100110100': 0.000244140625, '1011000100110110': 0.000732421875, '1011000100111000': 0.00048828125, '1011000100111010': 0.0018310546875, '1011000100111110': 0.0001220703125, '1011000101001010': 0.0001220703125, '1011000101100000': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110100010': 0.000244140625, '1011000110100111': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000000010': 0.00048828125, '1011001000001000': 0.0001220703125, '1011001000001010': 0.002197265625, '1011001000001100': 0.000244140625, '1011001000001110': 0.0003662109375, '1011001000010010': 0.00048828125, '1011001000010110': 0.0001220703125, '1011001000011000': 0.0001220703125, '1011001000011010': 0.00048828125, '1011001000011011': 0.0001220703125, '1011001000011110': 0.0001220703125, '1011001000100010': 0.001220703125, '1011001000100011': 0.0001220703125, '1011001000100100': 0.0001220703125, '1011001000100110': 0.0006103515625, '1011001000101000': 0.001220703125, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0126953125, '1011001000101011': 0.000732421875, '1011001000101100': 0.000244140625, '1011001000101110': 0.0009765625, '1011001000110000': 0.0001220703125, '1011001000110001': 0.0001220703125, '1011001000110010': 0.00146484375, '1011001000110110': 0.0008544921875, '1011001000111000': 0.0001220703125, '1011001000111010': 0.0010986328125, '1011001000111100': 0.0001220703125, '1011001000111101': 0.0001220703125, '1011001000111110': 0.0001220703125, '1011001000111111': 0.0001220703125, '1011001001001010': 0.0001220703125, '1011001001101010': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001001110010': 0.0001220703125, '1011001001111000': 0.0001220703125, '1011001010100010': 0.000244140625, '1011001010101010': 0.000244140625, '1011001010101100': 0.0001220703125, '1011001010101110': 0.000244140625, '1011001100001010': 0.000244140625, '1011001100010010': 0.0001220703125, '1011001100100010': 0.000244140625, '1011001100101000': 0.0001220703125, '1011001100101010': 0.000732421875, '1011001100101011': 0.0001220703125, '1011001100110010': 0.0001220703125, '1011001100110110': 0.0001220703125, '1011001100111000': 0.0001220703125, '1011001100111010': 0.0001220703125, '1011010000000010': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.000732421875, '1011010000001100': 0.000244140625, '1011010000001110': 0.0001220703125, '1011010000010010': 0.0001220703125, '1011010000100010': 0.0001220703125, '1011010000101000': 0.00048828125, '1011010000101010': 0.0023193359375, '1011010000101011': 0.0003662109375, '1011010000101100': 0.0001220703125, '1011010000101101': 0.0001220703125, '1011010000101110': 0.0001220703125, '1011010000110010': 0.0003662109375, '1011010000110110': 0.000244140625, '1011010000110111': 0.0001220703125, '1011010000111010': 0.0001220703125, '1011010001111010': 0.0001220703125, '1011010010100000': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100010010': 0.0001220703125, '1011010100101010': 0.0006103515625, '1011010101111010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000001101': 0.0001220703125, '1011011010101000': 0.0001220703125, '1011100000000110': 0.0001220703125, '1011100000001000': 0.000244140625, '1011100000001010': 0.0001220703125, '1011100000011000': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100000111011': 0.0001220703125, '1100000000001010': 0.0003662109375, '1100000000001110': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100010': 0.00048828125, '1100000000100110': 0.0001220703125, '1100000000101000': 0.000244140625, '1100000000101010': 0.0020751953125, '1100000000101110': 0.0003662109375, '1100000000110000': 0.0001220703125, '1100000000110010': 0.0001220703125, '1100000000110011': 0.0001220703125, '1100000000110100': 0.0001220703125, '1100000000110110': 0.000244140625, '1100000000111010': 0.00048828125, '1100000001101001': 0.0001220703125, '1100000010110010': 0.0001220703125, '1100000100101010': 0.000244140625, '1100000100110010': 0.0001220703125, '1100001000011010': 0.0001220703125, '1100001000101010': 0.00048828125, '1101000000000010': 0.0001220703125, '1101000000001000': 0.0001220703125, '1101000000001010': 0.0010986328125, '1101000000001011': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000001110': 0.000244140625, '1101000000010000': 0.0001220703125, '1101000000010010': 0.0001220703125, '1101000000011010': 0.000244140625, '1101000000100010': 0.0018310546875, '1101000000100011': 0.0001220703125, '1101000000101000': 0.0008544921875, '1101000000101001': 0.0001220703125, '1101000000101010': 0.00830078125, '1101000000101011': 0.0003662109375, '1101000000101100': 0.0010986328125, '1101000000101101': 0.0001220703125, '1101000000101110': 0.001220703125, '1101000000101111': 0.0001220703125, '1101000000110000': 0.000244140625, '1101000000110010': 0.001220703125, '1101000000110101': 0.0001220703125, '1101000000110110': 0.0009765625, '1101000000111000': 0.0001220703125, '1101000000111010': 0.00048828125, '1101000000111110': 0.0001220703125, '1101000001011110': 0.0001220703125, '1101000010001010': 0.000244140625, '1101000100001000': 0.0001220703125, '1101000100100010': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100101010': 0.0003662109375, '1101000100111010': 0.0001220703125, '1101000101001010': 0.0001220703125, '1101001000001010': 0.0001220703125, '1101001000011000': 0.0001220703125, '1101001000101000': 0.0001220703125, '1101001000101010': 0.0008544921875, '1101001000110010': 0.0001220703125, '1101001100101010': 0.0001220703125, '1101010000001010': 0.0001220703125, '1101010000101010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1110000000001000': 0.0001220703125, '1110000000001100': 0.0001220703125, '1110000000100100': 0.0001220703125, '1110000000100110': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.00244140625, '1110000000101110': 0.000244140625, '1110000000110000': 0.0001220703125, '1110000000110010': 0.0001220703125, '1110000000110100': 0.0001220703125, '1110000000110110': 0.000244140625, '1110000000111010': 0.000244140625, '1110000010101010': 0.0001220703125, '1110000010101110': 0.0001220703125, '1110000010110010': 0.0001220703125, '1110000010110110': 0.0001220703125, '1110000100001010': 0.0001220703125, '1110000100101000': 0.0001220703125, '1110000100101010': 0.000244140625, '1110000100110010': 0.0001220703125, '1110010000101010': 0.0001220703125, '1110010000101110': 0.0001220703125, '1110010000110110': 0.0001220703125, '1110100000100010': 0.0001220703125, '1111000000000100': 0.0001220703125, '1111000000001000': 0.000244140625, '1111000000001010': 0.00048828125, '1111000000001100': 0.0001220703125, '1111000000001110': 0.0001220703125, '1111000000010010': 0.0001220703125, '1111000000011010': 0.0003662109375, '1111000000011110': 0.0001220703125, '1111000000100000': 0.0001220703125, '1111000000100010': 0.0008544921875, '1111000000101000': 0.0008544921875, '1111000000101010': 0.0068359375, '1111000000101011': 0.00048828125, '1111000000101100': 0.000244140625, '1111000000101110': 0.0009765625, '1111000000110010': 0.0003662109375, '1111000000110100': 0.0001220703125, '1111000000110110': 0.000732421875, '1111000000111010': 0.000244140625, '1111000000111110': 0.0001220703125, '1111000001100010': 0.0001220703125, '1111000010101010': 0.000244140625, '1111000010101110': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111000100101010': 0.00048828125, '1111001000100011': 0.0001220703125, '1111001000101001': 0.0001220703125, '1111001000101010': 0.00048828125, '1111001000101101': 0.0001220703125, '1111001000110001': 0.0001220703125, '1111001001101010': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111010000101010': 0.000244140625, '1111010000101110': 0.0001220703125, '1111010110111010': 0.0001220703125, '1111100000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=3_bit=0.txt <==
{'0000000000000000': 0.5235595703125, '0000000000000001': 0.0247802734375, '0000000000000010': 0.015869140625, '0000000000000011': 0.0023193359375, '0000000000000100': 0.031494140625, '0000000000000101': 0.002197265625, '0000000000000110': 0.00927734375, '0000000000000111': 0.0045166015625, '0000000000001000': 0.0205078125, '0000000000001001': 0.0010986328125, '0000000000001010': 0.00048828125, '0000000000001011': 0.000244140625, '0000000000001100': 0.00244140625, '0000000000001101': 0.0001220703125, '0000000000001110': 0.000732421875, '0000000000010000': 0.030517578125, '0000000000010001': 0.00146484375, '0000000000010010': 0.0015869140625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0029296875, '0000000000010110': 0.0009765625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.01220703125, '0000000000011001': 0.00048828125, '0000000000011010': 0.00048828125, '0000000000011100': 0.009765625, '0000000000011101': 0.0006103515625, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0111083984375, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0003662109375, '0000000000100100': 0.000244140625, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101100': 0.00048828125, '0000000000110000': 0.0067138671875, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0006103515625, '0000000000110110': 0.0001220703125, '0000000000111000': 0.000732421875, '0000000000111010': 0.0001220703125, '0000000000111100': 0.0003662109375, '0000000001000000': 0.0074462890625, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0006103515625, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001001100': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001011000': 0.0003662109375, '0000000001111000': 0.0001220703125, '0000000010000000': 0.009033203125, '0000000010000001': 0.0006103515625, '0000000010000010': 0.0001220703125, '0000000010000100': 0.000732421875, '0000000010000111': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010010100': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011010': 0.0001220703125, '0000000010011100': 0.0003662109375, '0000000010100000': 0.0001220703125, '0000000010100100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000100000000': 0.031494140625, '0000000100000001': 0.0009765625, '0000000100000010': 0.0006103515625, '0000000100000100': 0.00146484375, '0000000100000101': 0.0001220703125, '0000000100000110': 0.000244140625, '0000000100000111': 0.000244140625, '0000000100001000': 0.00146484375, '0000000100001001': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0015869140625, '0000000100010100': 0.0003662109375, '0000000100010101': 0.0001220703125, '0000000100011000': 0.0006103515625, '0000000100011001': 0.0001220703125, '0000000100011100': 0.0006103515625, '0000000100100000': 0.001220703125, '0000000100100100': 0.000244140625, '0000000100101000': 0.0001220703125, '0000000100110000': 0.00048828125, '0000000100111000': 0.0001220703125, '0000000100111100': 0.0001220703125, '0000000101000000': 0.000732421875, '0000000110000000': 0.0003662109375, '0000000110000001': 0.0001220703125, '0000000110001000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.033447265625, '0000001000000001': 0.001953125, '0000001000000010': 0.0013427734375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.002197265625, '0000001000000110': 0.0006103515625, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0008544921875, '0000001000001011': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.001953125, '0000001000010100': 0.000244140625, '0000001000010110': 0.000244140625, '0000001000011000': 0.0008544921875, '0000001000011100': 0.000732421875, '0000001000100000': 0.0009765625, '0000001000100001': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001000110110': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001010000000': 0.0006103515625, '0000001010010000': 0.0001220703125, '0000001010100111': 0.0001220703125, '0000001100000000': 0.0020751953125, '0000001100000001': 0.000244140625, '0000001100000110': 0.0001220703125, '0000001100001100': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011000': 0.000244140625, '0000010000000000': 0.004638671875, '0000010000000001': 0.0003662109375, '0000010000000010': 0.000244140625, '0000010000000100': 0.00048828125, '0000010000000101': 0.0001220703125, '0000010000001000': 0.0003662109375, '0000010000001100': 0.0001220703125, '0000010000010000': 0.000244140625, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110000': 0.000244140625, '0000010001000000': 0.0003662109375, '0000010010000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.000244140625, '0000011000001000': 0.0001220703125, '0000011100010000': 0.0001220703125, '0000100000000000': 0.0006103515625, '0000100001110000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101000010000': 0.0001220703125, '0001000000000000': 0.015869140625, '0001000000000001': 0.0003662109375, '0001000000000010': 0.000244140625, '0001000000000011': 0.0001220703125, '0001000000000100': 0.00048828125, '0001000000001000': 0.001220703125, '0001000000001010': 0.000244140625, '0001000000001011': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0009765625, '0001000000010100': 0.0001220703125, '0001000000011100': 0.0001220703125, '0001000000100000': 0.0006103515625, '0001000000110000': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000010010000': 0.0001220703125, '0001000100000000': 0.001220703125, '0001000100000110': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001001000000000': 0.000732421875, '0001001000000100': 0.000244140625, '0001001000010000': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000011110': 0.0001220703125, '0001010000000000': 0.000244140625, '0010000000000000': 0.0069580078125, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000110': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.00048828125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000010001000': 0.0001220703125, '0010000100000010': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000000110': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001100000001': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000111': 0.0001220703125, '0011000000100000': 0.0001220703125, '0100000000000000': 0.0400390625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.001220703125, '0100000000000100': 0.0025634765625, '0100000000000110': 0.00146484375, '0100000000000111': 0.0001220703125, '0100000000001000': 0.0018310546875, '0100000000001001': 0.000244140625, '0100000000001100': 0.000244140625, '0100000000001110': 0.000244140625, '0100000000010000': 0.0013427734375, '0100000000010001': 0.0001220703125, '0100000000010100': 0.00048828125, '0100000000011000': 0.0020751953125, '0100000000011011': 0.0001220703125, '0100000000011100': 0.001708984375, '0100000000011101': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000100110': 0.0001220703125, '0100000000110000': 0.0003662109375, '0100000000110001': 0.0001220703125, '0100000001000000': 0.0006103515625, '0100000001000001': 0.0001220703125, '0100000001000110': 0.0001220703125, '0100000001001100': 0.0001220703125, '0100000001011100': 0.0001220703125, '0100000010000000': 0.0006103515625, '0100000010000001': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000100000000': 0.0020751953125, '0100000100000001': 0.000244140625, '0100000100000100': 0.000244140625, '0100000100000111': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100010000': 0.000244140625, '0100000100010100': 0.0001220703125, '0100000100011100': 0.0001220703125, '0100000101000000': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.0013427734375, '0100001000000010': 0.0001220703125, '0100001000000110': 0.000244140625, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000110100': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.000244140625, '0100100000000000': 0.0001220703125, '0101000000000000': 0.0008544921875, '0101000000000111': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101010000000000': 0.0001220703125, '0101010000000001': 0.0001220703125, '0110000000000000': 0.005126953125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000100101': 0.0001220703125, '0110000000110000': 0.000244140625, '0110000001000000': 0.0001220703125, '0110001000000000': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110010000000000': 0.000244140625, '0111000000000000': 0.000244140625, '0111000000000010': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111001010100000': 0.0001220703125, '1000000000000000': 0.004150390625, '1000000000000001': 0.0089111328125, '1000000000000010': 0.0020751953125, '1000000000000011': 0.00048828125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.0006103515625, '1000000000000110': 0.0008544921875, '1000000000000111': 0.0006103515625, '1000000000001001': 0.000732421875, '1000000000001011': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.0008544921875, '1000000000011000': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011010': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000010000001': 0.0001220703125, '1000000100000000': 0.0003662109375, '1000000100000001': 0.000732421875, '1000000100000010': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.000732421875, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000011100': 0.0001220703125, '1000001000101111': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000100000000010': 0.0001220703125, '1000100100000001': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.0003662109375, '1001000000000010': 0.0001220703125, '1001001000000001': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010010000000000': 0.0001220703125, '1100000000000000': 0.0009765625, '1100000000000001': 0.003662109375, '1100000000000010': 0.000244140625, '1100000000000011': 0.000244140625, '1100000000000100': 0.000244140625, '1100000000000101': 0.0003662109375, '1100000000000110': 0.001220703125, '1100000000000111': 0.000732421875, '1100000000001001': 0.0003662109375, '1100000000001100': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010100': 0.000244140625, '1100000000010101': 0.0001220703125, '1100000000011001': 0.0006103515625, '1100000000011100': 0.0001220703125, '1100000000011110': 0.000244140625, '1100000000100001': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000010011111': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100000101': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100000100010110': 0.0001220703125, '1100000100100000': 0.0001220703125, '1100001000000001': 0.0001220703125, '1100001000000100': 0.0001220703125, '1100001000000110': 0.000244140625, '1100001000010000': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000110': 0.0001220703125, '1101000000000001': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101001000000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000010010001': 0.0001220703125, '1110000100000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=3_bit=1.txt <==
{'0000000000001110': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000101010': 0.000732421875, '0000000000101011': 0.0003662109375, '0000000000101100': 0.0001220703125, '0000000000101110': 0.0001220703125, '0000000000101111': 0.000244140625, '0000000000111001': 0.0001220703125, '0000000010101001': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000101101': 0.0001220703125, '0000100000101010': 0.0001220703125, '0001000000001010': 0.0006103515625, '0001000000001011': 0.0006103515625, '0001000000001101': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000001111': 0.000244140625, '0001000000010110': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100010': 0.000244140625, '0001000000100110': 0.000244140625, '0001000000101000': 0.0001220703125, '0001000000101001': 0.000244140625, '0001000000101010': 0.0010986328125, '0001000000101011': 0.0025634765625, '0001000000101100': 0.0001220703125, '0001000000101101': 0.0001220703125, '0001000000101110': 0.0003662109375, '0001000000101111': 0.001220703125, '0001000000110010': 0.0001220703125, '0001000000110100': 0.000244140625, '0001000000110111': 0.000244140625, '0001000000111001': 0.0001220703125, '0001000000111010': 0.0001220703125, '0001000000111011': 0.000244140625, '0001000000111111': 0.000244140625, '0001000001011000': 0.0001220703125, '0001000001101010': 0.000244140625, '0001000010101011': 0.0001220703125, '0001000100100010': 0.0001220703125, '0001000100101000': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001000100101100': 0.0001220703125, '0001000100101110': 0.0001220703125, '0001000100110111': 0.0001220703125, '0001000110100111': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000100010': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101011': 0.000244140625, '0001001000101111': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000000011': 0.0001220703125, '0010000000000101': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001010': 0.0009765625, '0010000000001011': 0.0006103515625, '0010000000001110': 0.000244140625, '0010000000010110': 0.000244140625, '0010000000011010': 0.0001220703125, '0010000000011011': 0.000244140625, '0010000000011110': 0.0001220703125, '0010000000100010': 0.0008544921875, '0010000000100011': 0.0003662109375, '0010000000100110': 0.000244140625, '0010000000100111': 0.0003662109375, '0010000000101000': 0.000732421875, '0010000000101001': 0.000244140625, '0010000000101010': 0.005859375, '0010000000101011': 0.005615234375, '0010000000101100': 0.000732421875, '0010000000101101': 0.000732421875, '0010000000101110': 0.0013427734375, '0010000000101111': 0.0020751953125, '0010000000110010': 0.00048828125, '0010000000110011': 0.0001220703125, '0010000000110100': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000000111010': 0.000244140625, '0010000000111011': 0.0006103515625, '0010000001100010': 0.0001220703125, '0010000001101010': 0.000244140625, '0010000010111111': 0.0001220703125, '0010000100011010': 0.0001220703125, '0010000100101010': 0.0006103515625, '0010000100101011': 0.000244140625, '0010000100101111': 0.0003662109375, '0010000110101000': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000100110': 0.0001220703125, '0010001000100111': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.0001220703125, '0010001000110100': 0.0001220703125, '0010100000101110': 0.0001220703125, '0010100000111111': 0.0001220703125, '0010100100101111': 0.0001220703125, '0011000000000010': 0.000244140625, '0011000000001000': 0.0001220703125, '0011000000001001': 0.0003662109375, '0011000000001010': 0.0040283203125, '0011000000001011': 0.00244140625, '0011000000001110': 0.00048828125, '0011000000001111': 0.0009765625, '0011000000010010': 0.0001220703125, '0011000000010110': 0.000244140625, '0011000000010111': 0.000244140625, '0011000000011000': 0.0001220703125, '0011000000011010': 0.000732421875, '0011000000011011': 0.0003662109375, '0011000000011110': 0.000244140625, '0011000000100000': 0.00048828125, '0011000000100001': 0.0003662109375, '0011000000100010': 0.00341796875, '0011000000100011': 0.0018310546875, '0011000000100100': 0.00048828125, '0011000000100101': 0.00048828125, '0011000000100110': 0.0003662109375, '0011000000100111': 0.001220703125, '0011000000101000': 0.001953125, '0011000000101001': 0.001220703125, '0011000000101010': 0.0247802734375, '0011000000101011': 0.0162353515625, '0011000000101100': 0.002197265625, '0011000000101101': 0.000732421875, '0011000000101110': 0.0052490234375, '0011000000101111': 0.007080078125, '0011000000110000': 0.0006103515625, '0011000000110001': 0.0001220703125, '0011000000110010': 0.0009765625, '0011000000110011': 0.0010986328125, '0011000000110100': 0.0003662109375, '0011000000110110': 0.000732421875, '0011000000110111': 0.0008544921875, '0011000000111000': 0.0006103515625, '0011000000111010': 0.0023193359375, '0011000000111011': 0.000732421875, '0011000000111100': 0.000244140625, '0011000000111101': 0.0001220703125, '0011000000111110': 0.00048828125, '0011000001011011': 0.0001220703125, '0011000001100010': 0.0001220703125, '0011000001101000': 0.0001220703125, '0011000001101010': 0.0001220703125, '0011000001101011': 0.000244140625, '0011000001101111': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000010001101': 0.0001220703125, '0011000010011010': 0.0001220703125, '0011000010100010': 0.0001220703125, '0011000010100110': 0.0001220703125, '0011000010101010': 0.000244140625, '0011000010101011': 0.0001220703125, '0011000010101110': 0.0001220703125, '0011000010101111': 0.0003662109375, '0011000100000011': 0.0001220703125, '0011000100001010': 0.0003662109375, '0011000100001011': 0.0001220703125, '0011000100011010': 0.0001220703125, '0011000100100010': 0.0003662109375, '0011000100100110': 0.000244140625, '0011000100100111': 0.0001220703125, '0011000100101000': 0.0003662109375, '0011000100101001': 0.0001220703125, '0011000100101010': 0.0013427734375, '0011000100101011': 0.0008544921875, '0011000100101100': 0.000244140625, '0011000100101110': 0.0003662109375, '0011000100101111': 0.000244140625, '0011000100110010': 0.000244140625, '0011000100110011': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000100111011': 0.000244140625, '0011000100111110': 0.0001220703125, '0011000101101010': 0.0001220703125, '0011001000100011': 0.000244140625, '0011001000100111': 0.0001220703125, '0011001000101000': 0.0006103515625, '0011001000101001': 0.000244140625, '0011001000101010': 0.001220703125, '0011001000101011': 0.0003662109375, '0011001000101100': 0.0001220703125, '0011001000101110': 0.0003662109375, '0011001000101111': 0.000244140625, '0011001000110010': 0.0001220703125, '0011001000110011': 0.0001220703125, '0011001000110100': 0.0001220703125, '0011001000110110': 0.0001220703125, '0011001000111011': 0.0001220703125, '0011001001101010': 0.0001220703125, '0011001100101010': 0.0001220703125, '0011001100110110': 0.0001220703125, '0011001110100010': 0.0001220703125, '0011010000011010': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000101011': 0.0001220703125, '0011010000101110': 0.0001220703125, '0011010000110011': 0.0001220703125, '0011010100101000': 0.0001220703125, '0011100000101010': 0.0001220703125, '0100000000000110': 0.0001220703125, '0100000000000111': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000100010': 0.0003662109375, '0100000000100011': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101010': 0.000244140625, '0100000000101111': 0.0001220703125, '0100000000110010': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000010101011': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100100000001011': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000010001': 0.0001220703125, '0101000000010111': 0.0001220703125, '0101000000011111': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100010': 0.00048828125, '0101000000100110': 0.000244140625, '0101000000101000': 0.000244140625, '0101000000101001': 0.0001220703125, '0101000000101010': 0.0015869140625, '0101000000101011': 0.0020751953125, '0101000000101100': 0.0001220703125, '0101000000101101': 0.0001220703125, '0101000000101110': 0.0006103515625, '0101000000101111': 0.0008544921875, '0101000000110101': 0.0001220703125, '0101000000110110': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000000111011': 0.0001220703125, '0101000100001100': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101011': 0.000244140625, '0101011000101011': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.0006103515625, '0110000000001110': 0.000244140625, '0110000000001111': 0.0001220703125, '0110000000011110': 0.0001220703125, '0110000000011111': 0.0001220703125, '0110000000100011': 0.0003662109375, '0110000000101001': 0.000244140625, '0110000000101010': 0.00048828125, '0110000000101011': 0.0025634765625, '0110000000101110': 0.000244140625, '0110000000101111': 0.00048828125, '0110000000110110': 0.0001220703125, '0110000000110111': 0.0001220703125, '0110000001101010': 0.0001220703125, '0110000100101010': 0.0001220703125, '0110001000100010': 0.0001220703125, '0110001000101010': 0.0003662109375, '0110001000101011': 0.0001220703125, '0110010100101011': 0.0001220703125, '0111000000000011': 0.000244140625, '0111000000001000': 0.0001220703125, '0111000000001001': 0.0001220703125, '0111000000001010': 0.0001220703125, '0111000000001011': 0.0010986328125, '0111000000001110': 0.000244140625, '0111000000010010': 0.0001220703125, '0111000000010111': 0.00048828125, '0111000000011000': 0.0001220703125, '0111000000011001': 0.0001220703125, '0111000000100001': 0.0003662109375, '0111000000100010': 0.000244140625, '0111000000100011': 0.0006103515625, '0111000000100110': 0.0003662109375, '0111000000100111': 0.0003662109375, '0111000000101000': 0.00048828125, '0111000000101001': 0.0018310546875, '0111000000101010': 0.002197265625, '0111000000101011': 0.0081787109375, '0111000000101100': 0.000244140625, '0111000000101101': 0.0003662109375, '0111000000101110': 0.0006103515625, '0111000000101111': 0.0010986328125, '0111000000110011': 0.0003662109375, '0111000000110110': 0.0001220703125, '0111000000110111': 0.0003662109375, '0111000000111011': 0.00048828125, '0111000000111100': 0.0001220703125, '0111000000111110': 0.0001220703125, '0111000001101011': 0.0001220703125, '0111000001111111': 0.0001220703125, '0111000010001111': 0.0001220703125, '0111000010010111': 0.0001220703125, '0111000010101011': 0.0001220703125, '0111000010110011': 0.0001220703125, '0111000100100010': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111000100101011': 0.00048828125, '0111000100101110': 0.0001220703125, '0111000110101011': 0.0001220703125, '0111001000001010': 0.0001220703125, '0111001000001011': 0.0001220703125, '0111001000100010': 0.0001220703125, '0111001000100011': 0.000244140625, '0111001000101011': 0.00048828125, '0111001000111111': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001010101110': 0.0001220703125, '0111010000101011': 0.0001220703125, '1000000000000010': 0.000244140625, '1000000000001010': 0.0009765625, '1000000000001100': 0.0001220703125, '1000000000010010': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000011010': 0.0003662109375, '1000000000100000': 0.00048828125, '1000000000100010': 0.0006103515625, '1000000000100110': 0.0001220703125, '1000000000101000': 0.00048828125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0048828125, '1000000000101011': 0.0001220703125, '1000000000101100': 0.00048828125, '1000000000101110': 0.0003662109375, '1000000000101111': 0.0001220703125, '1000000000110010': 0.00048828125, '1000000000111010': 0.000244140625, '1000000001001110': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000100101010': 0.0003662109375, '1000000100111010': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001000101011': 0.0001220703125, '1000001000110010': 0.0001220703125, '1000001011101010': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000010000101011': 0.000244140625, '1000100000101010': 0.0001220703125, '1001000000000010': 0.0003662109375, '1001000000000110': 0.0001220703125, '1001000000001000': 0.0009765625, '1001000000001001': 0.0001220703125, '1001000000001010': 0.00390625, '1001000000001011': 0.000244140625, '1001000000001100': 0.0001220703125, '1001000000001110': 0.0009765625, '1001000000001111': 0.0001220703125, '1001000000010010': 0.0001220703125, '1001000000011000': 0.0003662109375, '1001000000011010': 0.00048828125, '1001000000100000': 0.0003662109375, '1001000000100010': 0.002685546875, '1001000000100011': 0.0001220703125, '1001000000100100': 0.000244140625, '1001000000100110': 0.000732421875, '1001000000101000': 0.002685546875, '1001000000101001': 0.0003662109375, '1001000000101010': 0.021240234375, '1001000000101011': 0.001220703125, '1001000000101100': 0.000732421875, '1001000000101101': 0.00048828125, '1001000000101110': 0.003662109375, '1001000000110001': 0.0001220703125, '1001000000110010': 0.001953125, '1001000000110011': 0.0001220703125, '1001000000110100': 0.0001220703125, '1001000000110110': 0.0008544921875, '1001000000111000': 0.0001220703125, '1001000000111010': 0.0013427734375, '1001000000111011': 0.0001220703125, '1001000000111100': 0.000244140625, '1001000000111110': 0.00048828125, '1001000001000110': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001001100': 0.0001220703125, '1001000001010110': 0.0001220703125, '1001000001110010': 0.0001220703125, '1001000001111010': 0.0001220703125, '1001000010011010': 0.0001220703125, '1001000010100010': 0.0001220703125, '1001000010101010': 0.000732421875, '1001000010110010': 0.0001220703125, '1001000010111010': 0.0001220703125, '1001000011001100': 0.0001220703125, '1001000100000010': 0.0001220703125, '1001000100001010': 0.000244140625, '1001000100100010': 0.0003662109375, '1001000100101000': 0.0001220703125, '1001000100101010': 0.0013427734375, '1001000100101110': 0.0001220703125, '1001000100110010': 0.000244140625, '1001000100111000': 0.0001220703125, '1001001000001000': 0.0001220703125, '1001001000001010': 0.0003662109375, '1001001000001101': 0.0001220703125, '1001001000010010': 0.0001220703125, '1001001000100010': 0.00048828125, '1001001000101000': 0.0003662109375, '1001001000101010': 0.0013427734375, '1001001000101100': 0.0003662109375, '1001001000101110': 0.000244140625, '1001001000110110': 0.0001220703125, '1001001000111010': 0.0001220703125, '1001001001101110': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001100101010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1001010000101010': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010001101000': 0.0001220703125, '1001010100101000': 0.0001220703125, '1001011000001010': 0.0001220703125, '1001100000100010': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0006103515625, '1010000000000100': 0.000244140625, '1010000000001000': 0.0006103515625, '1010000000001010': 0.0108642578125, '1010000000001011': 0.000732421875, '1010000000001100': 0.0003662109375, '1010000000001110': 0.001220703125, '1010000000001111': 0.000244140625, '1010000000010010': 0.0008544921875, '1010000000010110': 0.0009765625, '1010000000011000': 0.000244140625, '1010000000011010': 0.0015869140625, '1010000000011100': 0.0001220703125, '1010000000011110': 0.00048828125, '1010000000011111': 0.0001220703125, '1010000000100000': 0.0010986328125, '1010000000100010': 0.006103515625, '1010000000100011': 0.00048828125, '1010000000100100': 0.000732421875, '1010000000100101': 0.000244140625, '1010000000100110': 0.0018310546875, '1010000000101000': 0.005859375, '1010000000101001': 0.0009765625, '1010000000101010': 0.057373046875, '1010000000101011': 0.0018310546875, '1010000000101100': 0.0023193359375, '1010000000101101': 0.0013427734375, '1010000000101110': 0.0068359375, '1010000000101111': 0.0003662109375, '1010000000110000': 0.000732421875, '1010000000110010': 0.0040283203125, '1010000000110011': 0.0006103515625, '1010000000110100': 0.0003662109375, '1010000000110110': 0.0020751953125, '1010000000110111': 0.0001220703125, '1010000000111000': 0.00048828125, '1010000000111010': 0.00390625, '1010000000111011': 0.0001220703125, '1010000000111100': 0.00048828125, '1010000000111101': 0.000244140625, '1010000000111110': 0.0006103515625, '1010000001000010': 0.000244140625, '1010000001001010': 0.000244140625, '1010000001101000': 0.000244140625, '1010000001101010': 0.00048828125, '1010000001101011': 0.0001220703125, '1010000001111000': 0.0001220703125, '1010000010001010': 0.0006103515625, '1010000010001011': 0.0001220703125, '1010000010101010': 0.000732421875, '1010000010101110': 0.0001220703125, '1010000010110110': 0.0001220703125, '1010000010111010': 0.000244140625, '1010000100000010': 0.0003662109375, '1010000100001001': 0.0001220703125, '1010000100001010': 0.00048828125, '1010000100001011': 0.0001220703125, '1010000100001110': 0.000244140625, '1010000100010000': 0.0001220703125, '1010000100010010': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100000': 0.0001220703125, '1010000100100010': 0.000244140625, '1010000100100110': 0.0001220703125, '1010000100101000': 0.00048828125, '1010000100101010': 0.002685546875, '1010000100101011': 0.0003662109375, '1010000100101101': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010000100110010': 0.0001220703125, '1010000100110100': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010000100111010': 0.0001220703125, '1010000101101010': 0.0001220703125, '1010001000000000': 0.0001220703125, '1010001000000010': 0.0003662109375, '1010001000000011': 0.0001220703125, '1010001000000110': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001001': 0.0001220703125, '1010001000001010': 0.0006103515625, '1010001000001011': 0.0001220703125, '1010001000001110': 0.0001220703125, '1010001000011000': 0.0001220703125, '1010001000011010': 0.000244140625, '1010001000100010': 0.0009765625, '1010001000100100': 0.0001220703125, '1010001000101000': 0.0010986328125, '1010001000101010': 0.00537109375, '1010001000101100': 0.000244140625, '1010001000101110': 0.0003662109375, '1010001000110000': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000110100': 0.0001220703125, '1010001000110101': 0.0001220703125, '1010001000110110': 0.0001220703125, '1010001000111010': 0.0003662109375, '1010001001101010': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001100001010': 0.0001220703125, '1010001100100011': 0.0001220703125, '1010010000100011': 0.0001220703125, '1010010000101000': 0.0003662109375, '1010010000101010': 0.0001220703125, '1010010000101111': 0.0001220703125, '1010010000110010': 0.0001220703125, '1010010000110110': 0.0001220703125, '1010010100101010': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011000110101': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000101000': 0.000244140625, '1010100000101010': 0.000244140625, '1010100010101010': 0.0001220703125, '1010100100100110': 0.0001220703125, '1011000000000000': 0.00048828125, '1011000000000010': 0.0042724609375, '1011000000000011': 0.0001220703125, '1011000000000100': 0.00048828125, '1011000000000110': 0.001708984375, '1011000000000111': 0.0001220703125, '1011000000001000': 0.00439453125, '1011000000001001': 0.00048828125, '1011000000001010': 0.0389404296875, '1011000000001011': 0.0018310546875, '1011000000001100': 0.0013427734375, '1011000000001101': 0.0006103515625, '1011000000001110': 0.00634765625, '1011000000001111': 0.000244140625, '1011000000010000': 0.00048828125, '1011000000010001': 0.0001220703125, '1011000000010010': 0.0020751953125, '1011000000010011': 0.000244140625, '1011000000010100': 0.000244140625, '1011000000010110': 0.0010986328125, '1011000000011000': 0.000732421875, '1011000000011001': 0.000244140625, '1011000000011010': 0.005615234375, '1011000000011011': 0.0001220703125, '1011000000011100': 0.000244140625, '1011000000011101': 0.0003662109375, '1011000000011110': 0.0010986328125, '1011000000100000': 0.0030517578125, '1011000000100001': 0.0003662109375, '1011000000100010': 0.027099609375, '1011000000100011': 0.0010986328125, '1011000000100100': 0.002685546875, '1011000000100101': 0.0006103515625, '1011000000100110': 0.0076904296875, '1011000000100111': 0.0003662109375, '1011000000101000': 0.0255126953125, '1011000000101001': 0.0029296875, '1011000000101010': 0.210693359375, '1011000000101011': 0.01025390625, '1011000000101100': 0.0103759765625, '1011000000101101': 0.00439453125, '1011000000101110': 0.0301513671875, '1011000000101111': 0.0013427734375, '1011000000110000': 0.0010986328125, '1011000000110001': 0.000244140625, '1011000000110010': 0.013427734375, '1011000000110011': 0.001220703125, '1011000000110100': 0.002685546875, '1011000000110101': 0.000244140625, '1011000000110110': 0.0089111328125, '1011000000110111': 0.00048828125, '1011000000111000': 0.002197265625, '1011000000111001': 0.0001220703125, '1011000000111010': 0.0155029296875, '1011000000111011': 0.0009765625, '1011000000111100': 0.000732421875, '1011000000111101': 0.0003662109375, '1011000000111110': 0.0029296875, '1011000000111111': 0.0003662109375, '1011000001001010': 0.000244140625, '1011000001011110': 0.0001220703125, '1011000001100010': 0.0006103515625, '1011000001100110': 0.0001220703125, '1011000001101000': 0.000244140625, '1011000001101010': 0.0028076171875, '1011000001101011': 0.000244140625, '1011000001101100': 0.0001220703125, '1011000001101101': 0.0001220703125, '1011000001101110': 0.0003662109375, '1011000001110000': 0.0001220703125, '1011000001110010': 0.0001220703125, '1011000001111010': 0.0001220703125, '1011000001111100': 0.0001220703125, '1011000010000010': 0.0001220703125, '1011000010000011': 0.0001220703125, '1011000010001000': 0.0001220703125, '1011000010001010': 0.000732421875, '1011000010001011': 0.0001220703125, '1011000010010010': 0.0001220703125, '1011000010010110': 0.0001220703125, '1011000010100010': 0.000244140625, '1011000010100111': 0.0001220703125, '1011000010101000': 0.000244140625, '1011000010101010': 0.0037841796875, '1011000010101011': 0.000244140625, '1011000010101100': 0.0001220703125, '1011000010101110': 0.000732421875, '1011000010110010': 0.0008544921875, '1011000010110100': 0.0001220703125, '1011000010110110': 0.0001220703125, '1011000010111010': 0.0001220703125, '1011000011001010': 0.0001220703125, '1011000011101010': 0.000244140625, '1011000100000000': 0.0001220703125, '1011000100000010': 0.000244140625, '1011000100000110': 0.0001220703125, '1011000100001000': 0.0001220703125, '1011000100001010': 0.002197265625, '1011000100001011': 0.0001220703125, '1011000100001100': 0.000244140625, '1011000100010010': 0.0001220703125, '1011000100010110': 0.0001220703125, '1011000100011000': 0.0001220703125, '1011000100011001': 0.0001220703125, '1011000100011010': 0.000244140625, '1011000100011110': 0.000244140625, '1011000100100010': 0.0018310546875, '1011000100100011': 0.0001220703125, '1011000100100100': 0.000244140625, '1011000100100110': 0.000244140625, '1011000100101000': 0.0006103515625, '1011000100101001': 0.0001220703125, '1011000100101010': 0.0123291015625, '1011000100101011': 0.0009765625, '1011000100101100': 0.00048828125, '1011000100101110': 0.00146484375, '1011000100110000': 0.0001220703125, '1011000100110010': 0.0010986328125, '1011000100110110': 0.00048828125, '1011000100111000': 0.000244140625, '1011000100111001': 0.0001220703125, '1011000100111010': 0.0009765625, '1011000100111011': 0.0001220703125, '1011000100111100': 0.0001220703125, '1011000100111110': 0.0001220703125, '1011000101110010': 0.0001220703125, '1011000110000010': 0.0001220703125, '1011000110001010': 0.0001220703125, '1011000110101010': 0.0006103515625, '1011000110101100': 0.0001220703125, '1011000110101110': 0.0001220703125, '1011001000000010': 0.0001220703125, '1011001000000110': 0.000244140625, '1011001000001000': 0.0006103515625, '1011001000001010': 0.0020751953125, '1011001000001011': 0.0001220703125, '1011001000001100': 0.0001220703125, '1011001000001110': 0.00048828125, '1011001000010010': 0.0001220703125, '1011001000010011': 0.0001220703125, '1011001000010110': 0.0001220703125, '1011001000011010': 0.000732421875, '1011001000100000': 0.000244140625, '1011001000100010': 0.001953125, '1011001000100011': 0.0001220703125, '1011001000100110': 0.0006103515625, '1011001000101000': 0.002685546875, '1011001000101001': 0.000244140625, '1011001000101010': 0.013916015625, '1011001000101011': 0.0001220703125, '1011001000101100': 0.0009765625, '1011001000101101': 0.000244140625, '1011001000101110': 0.0013427734375, '1011001000110010': 0.0008544921875, '1011001000110011': 0.0001220703125, '1011001000110100': 0.0001220703125, '1011001000110110': 0.0003662109375, '1011001000111010': 0.00146484375, '1011001001000010': 0.0001220703125, '1011001001101010': 0.000244140625, '1011001010001010': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001010111010': 0.000244140625, '1011001100001010': 0.0001220703125, '1011001100101000': 0.000244140625, '1011001100101010': 0.0008544921875, '1011001100101110': 0.0001220703125, '1011001100110010': 0.0001220703125, '1011001100110101': 0.0001220703125, '1011001100110110': 0.0001220703125, '1011001110001010': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001001': 0.0001220703125, '1011010000001010': 0.000244140625, '1011010000011000': 0.0001220703125, '1011010000100010': 0.0001220703125, '1011010000100110': 0.0001220703125, '1011010000101000': 0.000244140625, '1011010000101010': 0.0029296875, '1011010000101011': 0.0001220703125, '1011010000101100': 0.0001220703125, '1011010000101110': 0.0003662109375, '1011010000110010': 0.000244140625, '1011010010101010': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100101100': 0.0001220703125, '1011011000011110': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101000': 0.0003662109375, '1011100000101010': 0.00048828125, '1011100000101100': 0.0001220703125, '1011100000111010': 0.000244140625, '1100000000001000': 0.0003662109375, '1100000000001010': 0.0001220703125, '1100000000010011': 0.0001220703125, '1100000000010100': 0.0001220703125, '1100000000100010': 0.0003662109375, '1100000000101000': 0.000244140625, '1100000000101010': 0.002197265625, '1100000000101100': 0.0001220703125, '1100000000101110': 0.000732421875, '1100000000110010': 0.0003662109375, '1100000000110110': 0.0001220703125, '1100000000111000': 0.0001220703125, '1100000000111010': 0.000244140625, '1100000010100101': 0.0001220703125, '1100000100101010': 0.0003662109375, '1100000110101010': 0.0001220703125, '1100001000101000': 0.0001220703125, '1100001000101010': 0.000244140625, '1100001000111010': 0.0001220703125, '1100100000101101': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000000110': 0.000244140625, '1101000000000111': 0.0001220703125, '1101000000001000': 0.0003662109375, '1101000000001010': 0.0018310546875, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010110': 0.0001220703125, '1101000000100000': 0.0003662109375, '1101000000100010': 0.0018310546875, '1101000000100110': 0.0003662109375, '1101000000101000': 0.0010986328125, '1101000000101010': 0.010498046875, '1101000000101011': 0.000244140625, '1101000000101100': 0.0003662109375, '1101000000101101': 0.0003662109375, '1101000000101110': 0.00146484375, '1101000000110000': 0.0003662109375, '1101000000110010': 0.0015869140625, '1101000000110011': 0.0001220703125, '1101000000110110': 0.0003662109375, '1101000000111010': 0.0009765625, '1101000001010010': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000001101110': 0.0001220703125, '1101000001110110': 0.0001220703125, '1101000001111010': 0.0001220703125, '1101000010101010': 0.0003662109375, '1101000100001010': 0.0001220703125, '1101000100010100': 0.0001220703125, '1101000100101010': 0.00048828125, '1101001000011010': 0.0001220703125, '1101001000101010': 0.00048828125, '1101001000110010': 0.0001220703125, '1101001000110011': 0.0001220703125, '1101001010101010': 0.0001220703125, '1101001100101010': 0.0001220703125, '1101010000101010': 0.000244140625, '1101010000101111': 0.0001220703125, '1101010000110111': 0.0001220703125, '1101100000101010': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000100010': 0.000244140625, '1110000000101010': 0.0015869140625, '1110000000101011': 0.0001220703125, '1110000000101110': 0.0003662109375, '1110000000110010': 0.0001220703125, '1110000000111010': 0.0001220703125, '1110000001101000': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110001000000100': 0.0001220703125, '1110001000001010': 0.0001220703125, '1110001000101010': 0.000244140625, '1110100000011100': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000000011': 0.0001220703125, '1111000000001000': 0.00048828125, '1111000000001010': 0.0006103515625, '1111000000001011': 0.000244140625, '1111000000001110': 0.0001220703125, '1111000000001111': 0.0001220703125, '1111000000010010': 0.0001220703125, '1111000000010110': 0.0001220703125, '1111000000011010': 0.0003662109375, '1111000000011100': 0.0001220703125, '1111000000100010': 0.00048828125, '1111000000100110': 0.0001220703125, '1111000000101000': 0.0008544921875, '1111000000101010': 0.006103515625, '1111000000101011': 0.0006103515625, '1111000000101100': 0.0001220703125, '1111000000101110': 0.0010986328125, '1111000000110000': 0.0001220703125, '1111000000110010': 0.0009765625, '1111000000110011': 0.0001220703125, '1111000000111010': 0.0001220703125, '1111000000111011': 0.0001220703125, '1111000000111100': 0.000244140625, '1111000000111110': 0.000244140625, '1111000001101010': 0.0001220703125, '1111000010001010': 0.0001220703125, '1111000010100010': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111000010101110': 0.0001220703125, '1111000100101010': 0.000732421875, '1111000100101011': 0.0001220703125, '1111000100110100': 0.0001220703125, '1111001000100010': 0.0001220703125, '1111001000100110': 0.0001220703125, '1111001000101010': 0.0003662109375, '1111001000111001': 0.0001220703125, '1111001000111010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=4_bit=0.txt <==
{'0000000000000000': 0.5172119140625, '0000000000000001': 0.023193359375, '0000000000000010': 0.01611328125, '0000000000000011': 0.0020751953125, '0000000000000100': 0.027587890625, '0000000000000101': 0.00146484375, '0000000000000110': 0.0123291015625, '0000000000000111': 0.0040283203125, '0000000000001000': 0.0230712890625, '0000000000001001': 0.0006103515625, '0000000000001010': 0.000244140625, '0000000000001100': 0.002197265625, '0000000000001110': 0.00048828125, '0000000000001111': 0.0003662109375, '0000000000010000': 0.033447265625, '0000000000010001': 0.0008544921875, '0000000000010010': 0.0008544921875, '0000000000010011': 0.0001220703125, '0000000000010100': 0.003173828125, '0000000000010110': 0.0008544921875, '0000000000010111': 0.000244140625, '0000000000011000': 0.010498046875, '0000000000011001': 0.000244140625, '0000000000011010': 0.0006103515625, '0000000000011100': 0.0086669921875, '0000000000011101': 0.000244140625, '0000000000011110': 0.000244140625, '0000000000100000': 0.01025390625, '0000000000100001': 0.0008544921875, '0000000000100010': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000101000': 0.0006103515625, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0003662109375, '0000000000110000': 0.008056640625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110100': 0.00048828125, '0000000000111000': 0.000244140625, '0000000000111100': 0.000244140625, '0000000001000000': 0.0091552734375, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0003662109375, '0000000001000011': 0.0001220703125, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0003662109375, '0000000001000111': 0.000244140625, '0000000001001000': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001010010': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0198974609375, '0000000010000001': 0.0006103515625, '0000000010000010': 0.00048828125, '0000000010000100': 0.0009765625, '0000000010000101': 0.0001220703125, '0000000010001000': 0.0010986328125, '0000000010001100': 0.000244140625, '0000000010010000': 0.000732421875, '0000000010010100': 0.0001220703125, '0000000010011000': 0.0003662109375, '0000000010011010': 0.0001220703125, '0000000010011100': 0.0003662109375, '0000000010100000': 0.0009765625, '0000000010100001': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0003662109375, '0000000100000000': 0.0166015625, '0000000100000001': 0.0010986328125, '0000000100000010': 0.000732421875, '0000000100000100': 0.0009765625, '0000000100000101': 0.000244140625, '0000000100000110': 0.00048828125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0009765625, '0000000100001100': 0.0001220703125, '0000000100010000': 0.000732421875, '0000000100010101': 0.0001220703125, '0000000100010111': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100110000': 0.0001220703125, '0000000100111100': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000110000000': 0.0003662109375, '0000000110000011': 0.0001220703125, '0000000110010000': 0.000244140625, '0000000110100000': 0.0001220703125, '0000001000000000': 0.037353515625, '0000001000000001': 0.001708984375, '0000001000000010': 0.00048828125, '0000001000000100': 0.0018310546875, '0000001000000110': 0.001220703125, '0000001000000111': 0.00048828125, '0000001000001000': 0.0013427734375, '0000001000001001': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0025634765625, '0000001000010001': 0.0003662109375, '0000001000010010': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000010111': 0.0001220703125, '0000001000011000': 0.00048828125, '0000001000011001': 0.0001220703125, '0000001000011100': 0.0003662109375, '0000001000011111': 0.0001220703125, '0000001000100000': 0.0006103515625, '0000001000100100': 0.0001220703125, '0000001000101000': 0.000244140625, '0000001000110000': 0.0006103515625, '0000001000110010': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000001': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001010000000': 0.0018310546875, '0000001010010000': 0.0001220703125, '0000001010110110': 0.0001220703125, '0000001100000000': 0.0009765625, '0000001100000001': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011100': 0.000244140625, '0000001100110000': 0.0001220703125, '0000001110000100': 0.0001220703125, '0000010000000000': 0.0045166015625, '0000010000000001': 0.000244140625, '0000010000000100': 0.000244140625, '0000010000000110': 0.0001220703125, '0000010000010000': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000101000': 0.0001220703125, '0000010000110000': 0.000244140625, '0000010001000000': 0.000244140625, '0000010010000000': 0.000244140625, '0000010010010000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.000244140625, '0000100000000000': 0.0009765625, '0000100000000001': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101000000001': 0.0001220703125, '0001000000000000': 0.0142822265625, '0001000000000001': 0.0003662109375, '0001000000000100': 0.0013427734375, '0001000000000110': 0.0003662109375, '0001000000001000': 0.00048828125, '0001000000001100': 0.000244140625, '0001000000010000': 0.001708984375, '0001000000010001': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.000244140625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000110000': 0.0003662109375, '0001000000110100': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000010000000': 0.0006103515625, '0001000010001000': 0.000244140625, '0001000010010000': 0.0001220703125, '0001000100000000': 0.000732421875, '0001000100011100': 0.0001220703125, '0001001000000000': 0.001220703125, '0001001000000100': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0010000000000000': 0.011962890625, '0010000000000001': 0.0006103515625, '0010000000000010': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000000100': 0.00048828125, '0010000000000110': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001000': 0.00048828125, '0010000000010000': 0.0003662109375, '0010000000010100': 0.000244140625, '0010000000010111': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000011100': 0.00048828125, '0010000000100000': 0.000244140625, '0010000000101100': 0.000244140625, '0010000000110000': 0.00048828125, '0010000010000000': 0.00048828125, '0010000100000000': 0.0003662109375, '0010000100000100': 0.0001220703125, '0010000100110000': 0.0001220703125, '0010001000000000': 0.0008544921875, '0010001000010000': 0.000244140625, '0010001000011010': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.000244140625, '0010010011000000': 0.0001220703125, '0010100000000001': 0.0001220703125, '0011000000000000': 0.000244140625, '0100000000000000': 0.0350341796875, '0100000000000001': 0.001220703125, '0100000000000010': 0.0006103515625, '0100000000000011': 0.000244140625, '0100000000000100': 0.0028076171875, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0013427734375, '0100000000000111': 0.000732421875, '0100000000001000': 0.002685546875, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000001101': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.001708984375, '0100000000010100': 0.0001220703125, '0100000000011000': 0.001953125, '0100000000011010': 0.0001220703125, '0100000000011011': 0.0001220703125, '0100000000011100': 0.001220703125, '0100000000100000': 0.0010986328125, '0100000000100001': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000110100': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000000111011': 0.0001220703125, '0100000000111100': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001000001': 0.0001220703125, '0100000001000100': 0.0001220703125, '0100000001001000': 0.0001220703125, '0100000001101100': 0.0001220703125, '0100000010000000': 0.0009765625, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010001100': 0.0001220703125, '0100000010010000': 0.0003662109375, '0100000010011000': 0.000244140625, '0100000010100000': 0.0001220703125, '0100000010110000': 0.0001220703125, '0100000011000000': 0.000244140625, '0100000100000000': 0.0010986328125, '0100000100000100': 0.000244140625, '0100000100000110': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100001000000000': 0.0023193359375, '0100001000000001': 0.000244140625, '0100001000000010': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000000100': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001001000000': 0.000244140625, '0100001100000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100011000000000': 0.0001220703125, '0101000000000000': 0.0013427734375, '0101000000000001': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000001000': 0.000244140625, '0101000000001010': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000101001100': 0.0001220703125, '0110000000000000': 0.0037841796875, '0110000000000001': 0.000244140625, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.00048828125, '0110000000010000': 0.000732421875, '0110000000011000': 0.000244140625, '0110000000100000': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000001000000': 0.000244140625, '0110000010000000': 0.00048828125, '0110001000000000': 0.0003662109375, '0110001000010100': 0.0001220703125, '0110100000010000': 0.0001220703125, '0111000000000000': 0.000244140625, '0111000000000110': 0.0001220703125, '1000000000000000': 0.004638671875, '1000000000000001': 0.0093994140625, '1000000000000010': 0.00244140625, '1000000000000011': 0.000244140625, '1000000000000100': 0.000244140625, '1000000000000101': 0.0006103515625, '1000000000000110': 0.000244140625, '1000000000000111': 0.000244140625, '1000000000001001': 0.0003662109375, '1000000000001010': 0.0001220703125, '1000000000010000': 0.0003662109375, '1000000000010001': 0.0006103515625, '1000000000010010': 0.0001220703125, '1000000000010011': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000011100': 0.000244140625, '1000000000011101': 0.00048828125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000001000010': 0.0001220703125, '1000000010000001': 0.00048828125, '1000000010000011': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.00048828125, '1000001000000101': 0.0001220703125, '1000001000001110': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000011100': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000110001': 0.0001220703125, '1000010000000000': 0.000244140625, '1000100000000101': 0.0001220703125, '1001000000000001': 0.000244140625, '1001000000011011': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001001000011010': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000001101': 0.0001220703125, '1100000000000000': 0.0008544921875, '1100000000000001': 0.0062255859375, '1100000000000010': 0.000244140625, '1100000000000011': 0.00048828125, '1100000000000100': 0.0003662109375, '1100000000000101': 0.0006103515625, '1100000000000110': 0.00146484375, '1100000000000111': 0.000732421875, '1100000000001001': 0.000732421875, '1100000000001101': 0.0003662109375, '1100000000001110': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011001': 0.00048828125, '1100000000011011': 0.0001220703125, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000101001': 0.0001220703125, '1100000000101011': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.0003662109375, '1100001000000110': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001000100100': 0.0001220703125, '1100001010000011': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000110': 0.0001220703125, '1101000000000001': 0.0001220703125, '1101000000000110': 0.000244140625, '1101000000010001': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101001000000110': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000000011': 0.0001220703125, '1110000000000101': 0.0001220703125, '1110000010000100': 0.0001220703125, '1110000100000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=4_bit=1.txt <==
{'0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000101000': 0.0003662109375, '0000000000101001': 0.0001220703125, '0000000000101010': 0.0010986328125, '0000000000101011': 0.00048828125, '0000000000101110': 0.000244140625, '0000000000101111': 0.0003662109375, '0000000000111010': 0.0001220703125, '0000000000111111': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000000100001001': 0.0001220703125, '0000001000101010': 0.0001220703125, '0000001000110010': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000001010': 0.00048828125, '0001000000010111': 0.000244140625, '0001000000011011': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100010': 0.0003662109375, '0001000000100011': 0.0003662109375, '0001000000100110': 0.0001220703125, '0001000000101000': 0.00048828125, '0001000000101010': 0.0029296875, '0001000000101011': 0.0020751953125, '0001000000101101': 0.00048828125, '0001000000101110': 0.0001220703125, '0001000000101111': 0.00048828125, '0001000000110010': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110111': 0.0001220703125, '0001000000111001': 0.0001220703125, '0001000000111010': 0.0003662109375, '0001000000111011': 0.0003662109375, '0001000000111110': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001011111': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001000010101101': 0.0001220703125, '0001000100100110': 0.0001220703125, '0001000100101010': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000101010': 0.000244140625, '0001001000101011': 0.000244140625, '0001001000110110': 0.0001220703125, '0001001010100010': 0.0001220703125, '0001010000100010': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001100000101110': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000000011': 0.0001220703125, '0010000000001010': 0.0010986328125, '0010000000001011': 0.000244140625, '0010000000001110': 0.0001220703125, '0010000000010011': 0.0001220703125, '0010000000010110': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000011010': 0.0003662109375, '0010000000011011': 0.0001220703125, '0010000000011101': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000011111': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.000732421875, '0010000000100011': 0.000244140625, '0010000000100110': 0.0006103515625, '0010000000101000': 0.0009765625, '0010000000101001': 0.00048828125, '0010000000101010': 0.0067138671875, '0010000000101011': 0.0047607421875, '0010000000101100': 0.00048828125, '0010000000101101': 0.0001220703125, '0010000000101110': 0.0010986328125, '0010000000101111': 0.0013427734375, '0010000000110001': 0.0001220703125, '0010000000110010': 0.00048828125, '0010000000110100': 0.0001220703125, '0010000000110101': 0.0001220703125, '0010000000110110': 0.0003662109375, '0010000000110111': 0.0001220703125, '0010000000111010': 0.0003662109375, '0010000000111011': 0.0001220703125, '0010000000111110': 0.0001220703125, '0010000001101010': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000010101110': 0.0001220703125, '0010000010101111': 0.0001220703125, '0010000100001010': 0.0001220703125, '0010000100010010': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100111011': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000000111': 0.0001220703125, '0010001000001010': 0.000244140625, '0010001000001111': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000100111': 0.0001220703125, '0010001000101010': 0.00048828125, '0010001000101011': 0.0001220703125, '0010001000101111': 0.000244140625, '0010001000111111': 0.0001220703125, '0010010000001111': 0.0001220703125, '0010010000100011': 0.0001220703125, '0010010000111010': 0.0001220703125, '0010100000101110': 0.000244140625, '0010100000110010': 0.0001220703125, '0011000000000010': 0.000732421875, '0011000000000110': 0.0001220703125, '0011000000000111': 0.000244140625, '0011000000001000': 0.000244140625, '0011000000001010': 0.0028076171875, '0011000000001011': 0.002685546875, '0011000000001100': 0.000244140625, '0011000000001101': 0.0001220703125, '0011000000001110': 0.000732421875, '0011000000001111': 0.0006103515625, '0011000000010010': 0.000244140625, '0011000000010110': 0.0001220703125, '0011000000010111': 0.0003662109375, '0011000000011001': 0.000244140625, '0011000000011010': 0.0006103515625, '0011000000011011': 0.0001220703125, '0011000000011111': 0.00048828125, '0011000000100000': 0.0001220703125, '0011000000100010': 0.0029296875, '0011000000100011': 0.0018310546875, '0011000000100100': 0.0003662109375, '0011000000100101': 0.0001220703125, '0011000000100110': 0.000732421875, '0011000000100111': 0.0009765625, '0011000000101000': 0.00341796875, '0011000000101001': 0.00244140625, '0011000000101010': 0.025390625, '0011000000101011': 0.0157470703125, '0011000000101100': 0.0008544921875, '0011000000101101': 0.002685546875, '0011000000101110': 0.00634765625, '0011000000101111': 0.00634765625, '0011000000110000': 0.0003662109375, '0011000000110001': 0.0001220703125, '0011000000110010': 0.0013427734375, '0011000000110011': 0.0008544921875, '0011000000110100': 0.0001220703125, '0011000000110101': 0.0001220703125, '0011000000110110': 0.00048828125, '0011000000110111': 0.0009765625, '0011000000111000': 0.000244140625, '0011000000111001': 0.000244140625, '0011000000111010': 0.001953125, '0011000000111011': 0.0010986328125, '0011000000111110': 0.0006103515625, '0011000000111111': 0.0006103515625, '0011000001001010': 0.0001220703125, '0011000001001011': 0.0001220703125, '0011000001010010': 0.0001220703125, '0011000001100010': 0.0001220703125, '0011000001100011': 0.0001220703125, '0011000001101000': 0.0001220703125, '0011000001101010': 0.0003662109375, '0011000001101011': 0.0001220703125, '0011000001101110': 0.0001220703125, '0011000001101111': 0.0001220703125, '0011000001111010': 0.0001220703125, '0011000010001010': 0.000244140625, '0011000010001011': 0.0001220703125, '0011000010010010': 0.0001220703125, '0011000010100010': 0.0001220703125, '0011000010100011': 0.0001220703125, '0011000010100101': 0.0001220703125, '0011000010101010': 0.0003662109375, '0011000010101011': 0.0006103515625, '0011000010101100': 0.0001220703125, '0011000010101110': 0.0001220703125, '0011000010101111': 0.0001220703125, '0011000010110111': 0.0001220703125, '0011000010111010': 0.0001220703125, '0011000011101010': 0.0001220703125, '0011000100001010': 0.0001220703125, '0011000100001011': 0.0001220703125, '0011000100100010': 0.000244140625, '0011000100100111': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101010': 0.000732421875, '0011000100101011': 0.00048828125, '0011000100101101': 0.000244140625, '0011000100101110': 0.0001220703125, '0011000100101111': 0.000244140625, '0011000100110110': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011001000001001': 0.0001220703125, '0011001000001010': 0.000244140625, '0011001000001101': 0.0001220703125, '0011001000001111': 0.0001220703125, '0011001000010011': 0.0001220703125, '0011001000011011': 0.0001220703125, '0011001000100000': 0.0001220703125, '0011001000100010': 0.0008544921875, '0011001000100011': 0.0001220703125, '0011001000100101': 0.0001220703125, '0011001000100110': 0.0001220703125, '0011001000101000': 0.0003662109375, '0011001000101001': 0.0001220703125, '0011001000101010': 0.00146484375, '0011001000101011': 0.000732421875, '0011001000101100': 0.0001220703125, '0011001000101101': 0.0001220703125, '0011001000101110': 0.00048828125, '0011001000101111': 0.000732421875, '0011001000110110': 0.0001220703125, '0011001000111001': 0.0001220703125, '0011001000111011': 0.000244140625, '0011001010101011': 0.0001220703125, '0011001010101110': 0.0001220703125, '0011001100001010': 0.0001220703125, '0011001100101010': 0.000244140625, '0011001100101011': 0.000244140625, '0011001100111010': 0.0001220703125, '0011001110111011': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000101001': 0.0001220703125, '0011010000101010': 0.000244140625, '0011010000101011': 0.000244140625, '0011010000101110': 0.0001220703125, '0011010000101111': 0.0001220703125, '0011010000110110': 0.000244140625, '0011010000110111': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011100000100111': 0.0001220703125, '0011100000101011': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000101010': 0.000244140625, '0100000000101101': 0.0001220703125, '0100000000101111': 0.0001220703125, '0100000000111011': 0.000244140625, '0100000100101011': 0.0001220703125, '0100001000101000': 0.0001220703125, '0100001000101011': 0.000244140625, '0101000000000010': 0.0001220703125, '0101000000001010': 0.000244140625, '0101000000001011': 0.0001220703125, '0101000000001100': 0.0001220703125, '0101000000001110': 0.000244140625, '0101000000001111': 0.000244140625, '0101000000010111': 0.0001220703125, '0101000000011111': 0.0001220703125, '0101000000100001': 0.0001220703125, '0101000000100010': 0.00048828125, '0101000000100111': 0.0001220703125, '0101000000101001': 0.0003662109375, '0101000000101010': 0.001220703125, '0101000000101011': 0.001220703125, '0101000000101101': 0.0001220703125, '0101000000101110': 0.000244140625, '0101000000101111': 0.0003662109375, '0101000000110001': 0.0001220703125, '0101000000110011': 0.00048828125, '0101000000111000': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000100100111': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101001000100000': 0.0001220703125, '0101001000101011': 0.000244140625, '0110000000000111': 0.0001220703125, '0110000000001011': 0.000244140625, '0110000000001111': 0.0001220703125, '0110000000011011': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000101010': 0.0008544921875, '0110000000101011': 0.00146484375, '0110000000101100': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000101111': 0.0001220703125, '0110001000111111': 0.0001220703125, '0110100000101000': 0.0001220703125, '0110100000110011': 0.0001220703125, '0111000000000011': 0.000244140625, '0111000000000111': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111000000001010': 0.000244140625, '0111000000001011': 0.0018310546875, '0111000000001101': 0.0001220703125, '0111000000001110': 0.0001220703125, '0111000000001111': 0.0001220703125, '0111000000010100': 0.0001220703125, '0111000000011110': 0.0001220703125, '0111000000100010': 0.0001220703125, '0111000000100011': 0.00146484375, '0111000000100100': 0.0003662109375, '0111000000100101': 0.0001220703125, '0111000000100110': 0.000732421875, '0111000000100111': 0.00048828125, '0111000000101000': 0.0001220703125, '0111000000101001': 0.0008544921875, '0111000000101010': 0.0023193359375, '0111000000101011': 0.0089111328125, '0111000000101100': 0.000244140625, '0111000000101101': 0.00048828125, '0111000000101110': 0.0003662109375, '0111000000101111': 0.0008544921875, '0111000000110000': 0.0001220703125, '0111000000110001': 0.0001220703125, '0111000000110010': 0.0001220703125, '0111000000110110': 0.000244140625, '0111000000110111': 0.0003662109375, '0111000000111010': 0.000244140625, '0111000000111011': 0.000732421875, '0111000000111101': 0.0001220703125, '0111000000111111': 0.000244140625, '0111000001101011': 0.000244140625, '0111000001111110': 0.0001220703125, '0111000010011010': 0.0001220703125, '0111000010101011': 0.000244140625, '0111000010101110': 0.0001220703125, '0111000010101111': 0.0001220703125, '0111000010111110': 0.0001220703125, '0111000100001011': 0.0001220703125, '0111000100100001': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111000100110110': 0.0001220703125, '0111000100111010': 0.0001220703125, '0111000100111110': 0.0001220703125, '0111000110101011': 0.0001220703125, '0111001000000011': 0.0001220703125, '0111001000011010': 0.0001220703125, '0111001000101001': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.0003662109375, '0111001000101110': 0.0001220703125, '0111001000101111': 0.0001220703125, '0111001000110011': 0.0001220703125, '0111001000110110': 0.0001220703125, '0111010000011011': 0.0001220703125, '0111010000101010': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000001010': 0.00146484375, '1000000000001011': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000011010': 0.00048828125, '1000000000011100': 0.0001220703125, '1000000000100010': 0.0008544921875, '1000000000100011': 0.0001220703125, '1000000000100110': 0.00048828125, '1000000000101000': 0.0008544921875, '1000000000101010': 0.0059814453125, '1000000000101011': 0.000244140625, '1000000000101100': 0.0003662109375, '1000000000101110': 0.000732421875, '1000000000101111': 0.000244140625, '1000000000110010': 0.000244140625, '1000000000110110': 0.0003662109375, '1000000000111010': 0.00048828125, '1000000000111110': 0.0001220703125, '1000000001001010': 0.0001220703125, '1000000001001110': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000010111010': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000001110': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101110': 0.0001220703125, '1000001000110000': 0.0001220703125, '1000001000110010': 0.0001220703125, '1000001010101110': 0.0001220703125, '1000010000110100': 0.0001220703125, '1000100000111100': 0.0001220703125, '1001000000000000': 0.0001220703125, '1001000000000010': 0.0003662109375, '1001000000000110': 0.0001220703125, '1001000000001000': 0.000244140625, '1001000000001010': 0.002685546875, '1001000000001011': 0.0001220703125, '1001000000001100': 0.000244140625, '1001000000001110': 0.0001220703125, '1001000000001111': 0.000244140625, '1001000000010010': 0.000244140625, '1001000000010110': 0.000244140625, '1001000000011010': 0.0009765625, '1001000000100000': 0.0003662109375, '1001000000100010': 0.00244140625, '1001000000100100': 0.0001220703125, '1001000000100110': 0.0003662109375, '1001000000101000': 0.002685546875, '1001000000101001': 0.000244140625, '1001000000101010': 0.0220947265625, '1001000000101011': 0.000732421875, '1001000000101100': 0.0010986328125, '1001000000101101': 0.0003662109375, '1001000000101110': 0.0023193359375, '1001000000110010': 0.0018310546875, '1001000000110110': 0.0010986328125, '1001000000110111': 0.0001220703125, '1001000000111000': 0.0003662109375, '1001000000111010': 0.001708984375, '1001000000111011': 0.0001220703125, '1001000000111100': 0.0001220703125, '1001000000111110': 0.0006103515625, '1001000001001010': 0.0001220703125, '1001000001101001': 0.0001220703125, '1001000001101010': 0.0001220703125, '1001000001101011': 0.000244140625, '1001000001110110': 0.0001220703125, '1001000001111110': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001000010010010': 0.0001220703125, '1001000010101010': 0.000732421875, '1001000010101100': 0.0001220703125, '1001000010110010': 0.0001220703125, '1001000010111010': 0.000244140625, '1001000100001010': 0.0001220703125, '1001000100100010': 0.0001220703125, '1001000100101000': 0.0001220703125, '1001000100101010': 0.0008544921875, '1001000100111010': 0.0001220703125, '1001000110100000': 0.0001220703125, '1001000110101010': 0.000244140625, '1001001000001010': 0.000244140625, '1001001000001100': 0.0001220703125, '1001001000010110': 0.0001220703125, '1001001000011010': 0.0001220703125, '1001001000100010': 0.0003662109375, '1001001000100011': 0.0001220703125, '1001001000101000': 0.000244140625, '1001001000101010': 0.001708984375, '1001001000101011': 0.000244140625, '1001001000101100': 0.000244140625, '1001001000101110': 0.00048828125, '1001001000110000': 0.0001220703125, '1001001000110010': 0.0001220703125, '1001001000111010': 0.0001220703125, '1001001100101010': 0.0001220703125, '1001010000101010': 0.000732421875, '1001010010101010': 0.0001220703125, '1001010100101010': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000010': 0.0010986328125, '1010000000000100': 0.0001220703125, '1010000000000110': 0.000244140625, '1010000000001000': 0.0010986328125, '1010000000001010': 0.0089111328125, '1010000000001011': 0.0003662109375, '1010000000001100': 0.000244140625, '1010000000001110': 0.0006103515625, '1010000000010000': 0.0001220703125, '1010000000010010': 0.0003662109375, '1010000000010110': 0.0001220703125, '1010000000011000': 0.000244140625, '1010000000011001': 0.0001220703125, '1010000000011010': 0.0018310546875, '1010000000011101': 0.0001220703125, '1010000000011111': 0.0001220703125, '1010000000100000': 0.00048828125, '1010000000100010': 0.0078125, '1010000000100011': 0.00048828125, '1010000000100100': 0.0001220703125, '1010000000100101': 0.0001220703125, '1010000000100110': 0.001220703125, '1010000000101000': 0.0057373046875, '1010000000101001': 0.0008544921875, '1010000000101010': 0.0601806640625, '1010000000101011': 0.002685546875, '1010000000101100': 0.0023193359375, '1010000000101101': 0.0008544921875, '1010000000101110': 0.006591796875, '1010000000101111': 0.0008544921875, '1010000000110000': 0.0003662109375, '1010000000110010': 0.0035400390625, '1010000000110011': 0.000244140625, '1010000000110100': 0.000244140625, '1010000000110110': 0.0020751953125, '1010000000111000': 0.0013427734375, '1010000000111001': 0.0003662109375, '1010000000111010': 0.0042724609375, '1010000000111011': 0.0001220703125, '1010000000111100': 0.0003662109375, '1010000000111101': 0.0001220703125, '1010000000111110': 0.0006103515625, '1010000001001010': 0.0001220703125, '1010000001011010': 0.000244140625, '1010000001101010': 0.0003662109375, '1010000001110010': 0.0001220703125, '1010000010000010': 0.0001220703125, '1010000010001000': 0.0001220703125, '1010000010001010': 0.0003662109375, '1010000010011010': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010100011': 0.0001220703125, '1010000010100110': 0.0001220703125, '1010000010100111': 0.0001220703125, '1010000010101000': 0.000244140625, '1010000010101001': 0.0001220703125, '1010000010101010': 0.002685546875, '1010000010101011': 0.0001220703125, '1010000010101100': 0.0001220703125, '1010000010101110': 0.0003662109375, '1010000010110110': 0.0003662109375, '1010000010111001': 0.0001220703125, '1010000010111110': 0.0001220703125, '1010000100000110': 0.0001220703125, '1010000100001010': 0.000244140625, '1010000100100010': 0.0001220703125, '1010000100100110': 0.0001220703125, '1010000100101000': 0.0003662109375, '1010000100101010': 0.00244140625, '1010000100101100': 0.0001220703125, '1010000100101110': 0.000244140625, '1010000100110010': 0.000244140625, '1010000100110110': 0.0001220703125, '1010000100111010': 0.000244140625, '1010001000000010': 0.0001220703125, '1010001000001010': 0.0006103515625, '1010001000001011': 0.0001220703125, '1010001000100010': 0.00048828125, '1010001000100110': 0.000244140625, '1010001000101000': 0.00048828125, '1010001000101010': 0.0040283203125, '1010001000101011': 0.0001220703125, '1010001000101100': 0.0001220703125, '1010001000101101': 0.0001220703125, '1010001000101110': 0.0003662109375, '1010001000110100': 0.0001220703125, '1010001000111010': 0.0001220703125, '1010001001101000': 0.0001220703125, '1010001010101000': 0.0001220703125, '1010001100001110': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000100000': 0.0001220703125, '1010010000101000': 0.0001220703125, '1010010000101010': 0.0006103515625, '1010010000110010': 0.0001220703125, '1010010000111010': 0.0001220703125, '1010010010101000': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000101010': 0.000732421875, '1010100000101011': 0.0001220703125, '1010100000101110': 0.0001220703125, '1010100000111010': 0.000244140625, '1010100010101010': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010101000100110': 0.0001220703125, '1010101000101010': 0.000244140625, '1011000000000000': 0.000244140625, '1011000000000001': 0.0001220703125, '1011000000000010': 0.0048828125, '1011000000000101': 0.0001220703125, '1011000000000110': 0.0010986328125, '1011000000001000': 0.00439453125, '1011000000001001': 0.00048828125, '1011000000001010': 0.0322265625, '1011000000001011': 0.001708984375, '1011000000001100': 0.0015869140625, '1011000000001101': 0.0009765625, '1011000000001110': 0.0037841796875, '1011000000001111': 0.00048828125, '1011000000010000': 0.00048828125, '1011000000010001': 0.0001220703125, '1011000000010010': 0.0023193359375, '1011000000010011': 0.0001220703125, '1011000000010100': 0.000732421875, '1011000000010101': 0.0001220703125, '1011000000010110': 0.001220703125, '1011000000011000': 0.000732421875, '1011000000011010': 0.0064697265625, '1011000000011011': 0.000244140625, '1011000000011100': 0.0006103515625, '1011000000011101': 0.000244140625, '1011000000011110': 0.0003662109375, '1011000000100000': 0.0037841796875, '1011000000100001': 0.0001220703125, '1011000000100010': 0.029296875, '1011000000100011': 0.001953125, '1011000000100100': 0.00146484375, '1011000000100101': 0.00048828125, '1011000000100110': 0.008544921875, '1011000000100111': 0.0003662109375, '1011000000101000': 0.0272216796875, '1011000000101001': 0.0018310546875, '1011000000101010': 0.215576171875, '1011000000101011': 0.011962890625, '1011000000101100': 0.0111083984375, '1011000000101101': 0.0035400390625, '1011000000101110': 0.02490234375, '1011000000101111': 0.001953125, '1011000000110000': 0.001953125, '1011000000110010': 0.0152587890625, '1011000000110011': 0.000732421875, '1011000000110100': 0.00146484375, '1011000000110101': 0.0003662109375, '1011000000110110': 0.006103515625, '1011000000110111': 0.00048828125, '1011000000111000': 0.0018310546875, '1011000000111001': 0.0001220703125, '1011000000111010': 0.018798828125, '1011000000111011': 0.0009765625, '1011000000111100': 0.0009765625, '1011000000111101': 0.0003662109375, '1011000000111110': 0.0042724609375, '1011000000111111': 0.0003662109375, '1011000001001000': 0.0001220703125, '1011000001001010': 0.0003662109375, '1011000001011010': 0.000244140625, '1011000001011110': 0.0001220703125, '1011000001100010': 0.0003662109375, '1011000001100110': 0.000244140625, '1011000001101000': 0.0001220703125, '1011000001101010': 0.0030517578125, '1011000001101101': 0.0001220703125, '1011000001101110': 0.0001220703125, '1011000001110010': 0.0003662109375, '1011000001110110': 0.000244140625, '1011000001111010': 0.000244140625, '1011000001111110': 0.0001220703125, '1011000010000010': 0.0001220703125, '1011000010001000': 0.0001220703125, '1011000010001010': 0.0009765625, '1011000010001110': 0.0003662109375, '1011000010001111': 0.0001220703125, '1011000010010010': 0.000244140625, '1011000010011010': 0.0001220703125, '1011000010011101': 0.0001220703125, '1011000010100010': 0.0006103515625, '1011000010100110': 0.000244140625, '1011000010101000': 0.0009765625, '1011000010101001': 0.0001220703125, '1011000010101010': 0.0076904296875, '1011000010101011': 0.000244140625, '1011000010101100': 0.000244140625, '1011000010101110': 0.0008544921875, '1011000010101111': 0.0001220703125, '1011000010110010': 0.0008544921875, '1011000010110011': 0.0001220703125, '1011000010110110': 0.0001220703125, '1011000010110111': 0.0001220703125, '1011000010111000': 0.0001220703125, '1011000010111010': 0.00048828125, '1011000010111110': 0.000244140625, '1011000011101010': 0.0001220703125, '1011000100000010': 0.0001220703125, '1011000100001000': 0.000244140625, '1011000100001010': 0.0006103515625, '1011000100001100': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100010010': 0.0001220703125, '1011000100011010': 0.0001220703125, '1011000100100000': 0.000244140625, '1011000100100010': 0.0008544921875, '1011000100100111': 0.0001220703125, '1011000100101000': 0.0010986328125, '1011000100101001': 0.0001220703125, '1011000100101010': 0.0072021484375, '1011000100101011': 0.0003662109375, '1011000100101100': 0.0001220703125, '1011000100101101': 0.000244140625, '1011000100101110': 0.00048828125, '1011000100110010': 0.000732421875, '1011000100110101': 0.0001220703125, '1011000100111010': 0.0003662109375, '1011000110011011': 0.0001220703125, '1011000110100100': 0.0001220703125, '1011000110101000': 0.0001220703125, '1011000110101010': 0.000244140625, '1011000110110010': 0.0001220703125, '1011000110110110': 0.0001220703125, '1011001000000010': 0.000244140625, '1011001000001000': 0.0003662109375, '1011001000001010': 0.001708984375, '1011001000001101': 0.0001220703125, '1011001000001110': 0.0001220703125, '1011001000010000': 0.0001220703125, '1011001000010010': 0.000244140625, '1011001000011010': 0.00048828125, '1011001000011110': 0.0001220703125, '1011001000011111': 0.0001220703125, '1011001000100000': 0.000244140625, '1011001000100010': 0.00146484375, '1011001000100011': 0.0001220703125, '1011001000100100': 0.0001220703125, '1011001000100110': 0.0006103515625, '1011001000101000': 0.001708984375, '1011001000101001': 0.00048828125, '1011001000101010': 0.0166015625, '1011001000101011': 0.001220703125, '1011001000101100': 0.0003662109375, '1011001000101101': 0.0001220703125, '1011001000101110': 0.002685546875, '1011001000101111': 0.0001220703125, '1011001000110000': 0.0001220703125, '1011001000110010': 0.000732421875, '1011001000110011': 0.0001220703125, '1011001000110100': 0.0001220703125, '1011001000110110': 0.0006103515625, '1011001000111000': 0.00048828125, '1011001000111010': 0.0015869140625, '1011001000111110': 0.0006103515625, '1011001001001010': 0.0001220703125, '1011001001101010': 0.000244140625, '1011001010001010': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010101010': 0.000244140625, '1011001010101011': 0.0001220703125, '1011001100100011': 0.0001220703125, '1011001100101010': 0.00048828125, '1011001100101110': 0.0001220703125, '1011001100110010': 0.000244140625, '1011010000000010': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.000732421875, '1011010000001011': 0.0001220703125, '1011010000001110': 0.0001220703125, '1011010000010010': 0.0001220703125, '1011010000011000': 0.0001220703125, '1011010000100011': 0.0001220703125, '1011010000101000': 0.0001220703125, '1011010000101010': 0.0040283203125, '1011010000101011': 0.0001220703125, '1011010000101101': 0.0003662109375, '1011010000101110': 0.00048828125, '1011010000101111': 0.0001220703125, '1011010000110010': 0.000244140625, '1011010000110110': 0.0001220703125, '1011010000111010': 0.0003662109375, '1011010010100110': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100101000': 0.0001220703125, '1011010100101010': 0.000244140625, '1011011000101010': 0.0003662109375, '1011011000101110': 0.0001220703125, '1011100000000010': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100000101011': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100000111100': 0.0001220703125, '1011100100110010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011110000111010': 0.0001220703125, '1100000000000010': 0.0001220703125, '1100000000001010': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000100010': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000101000': 0.0001220703125, '1100000000101010': 0.0023193359375, '1100000000101011': 0.0001220703125, '1100000000101100': 0.0001220703125, '1100000000101110': 0.0003662109375, '1100000000101111': 0.0001220703125, '1100000000110000': 0.0001220703125, '1100000000110010': 0.000244140625, '1100000000110110': 0.0003662109375, '1100000010101000': 0.0001220703125, '1100001000101000': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001000101011': 0.0001220703125, '1100001000101101': 0.0001220703125, '1100001000101110': 0.0001220703125, '1100010000101010': 0.0001220703125, '1100100000101001': 0.0001220703125, '1100100000101010': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001000': 0.000244140625, '1101000000001010': 0.0020751953125, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000011010': 0.000244140625, '1101000000100000': 0.0001220703125, '1101000000100001': 0.0001220703125, '1101000000100010': 0.0015869140625, '1101000000101000': 0.0006103515625, '1101000000101001': 0.0001220703125, '1101000000101010': 0.01220703125, '1101000000101011': 0.00048828125, '1101000000101100': 0.000244140625, '1101000000101101': 0.0003662109375, '1101000000101110': 0.0018310546875, '1101000000101111': 0.000244140625, '1101000000110010': 0.000732421875, '1101000000110110': 0.0001220703125, '1101000000111010': 0.0013427734375, '1101000000111100': 0.0001220703125, '1101000010001010': 0.0001220703125, '1101000010101000': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000010101110': 0.000244140625, '1101000010111110': 0.0001220703125, '1101000100001110': 0.0001220703125, '1101000100011010': 0.0001220703125, '1101000100100110': 0.0001220703125, '1101000100101010': 0.000244140625, '1101000100110010': 0.0001220703125, '1101001000001000': 0.0001220703125, '1101001000010010': 0.0001220703125, '1101001000100010': 0.0001220703125, '1101001000101000': 0.000244140625, '1101001000101010': 0.00048828125, '1101001000101011': 0.0001220703125, '1101001100101010': 0.0001220703125, '1101010000100010': 0.0001220703125, '1101010000101010': 0.0006103515625, '1110000000001010': 0.0001220703125, '1110000000100010': 0.0001220703125, '1110000000100110': 0.000244140625, '1110000000101000': 0.000244140625, '1110000000101010': 0.0018310546875, '1110000000101110': 0.0001220703125, '1110000000110010': 0.0003662109375, '1110000000110011': 0.000244140625, '1110000000110100': 0.0001220703125, '1110000000111010': 0.00048828125, '1110000001101010': 0.0001220703125, '1110000010101000': 0.0001220703125, '1110100000101001': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000001010': 0.000732421875, '1111000000001011': 0.0001220703125, '1111000000001110': 0.000244140625, '1111000000011010': 0.000244140625, '1111000000100000': 0.0001220703125, '1111000000100010': 0.000732421875, '1111000000100110': 0.0001220703125, '1111000000100111': 0.0001220703125, '1111000000101000': 0.00146484375, '1111000000101001': 0.0001220703125, '1111000000101010': 0.0072021484375, '1111000000101011': 0.0003662109375, '1111000000101100': 0.0001220703125, '1111000000101101': 0.0001220703125, '1111000000101110': 0.0008544921875, '1111000000110000': 0.000244140625, '1111000000110010': 0.0006103515625, '1111000000110100': 0.0001220703125, '1111000000110101': 0.0001220703125, '1111000000110110': 0.0003662109375, '1111000000110111': 0.0001220703125, '1111000000111010': 0.0009765625, '1111000001101010': 0.0001220703125, '1111000001110010': 0.0001220703125, '1111000010100011': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111000100001010': 0.000244140625, '1111000100101010': 0.00048828125, '1111000100110010': 0.0001220703125, '1111001000101010': 0.00048828125, '1111001000101110': 0.000244140625, '1111001000110010': 0.000244140625}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=5_bit=0.txt <==
{'0000000000000000': 0.5330810546875, '0000000000000001': 0.0205078125, '0000000000000010': 0.0166015625, '0000000000000011': 0.002197265625, '0000000000000100': 0.0335693359375, '0000000000000101': 0.001220703125, '0000000000000110': 0.0098876953125, '0000000000000111': 0.00390625, '0000000000001000': 0.02001953125, '0000000000001001': 0.0009765625, '0000000000001010': 0.0006103515625, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0025634765625, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0001220703125, '0000000000001111': 0.0001220703125, '0000000000010000': 0.030517578125, '0000000000010001': 0.001220703125, '0000000000010010': 0.001220703125, '0000000000010011': 0.000244140625, '0000000000010100': 0.002685546875, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0006103515625, '0000000000010111': 0.000244140625, '0000000000011000': 0.0113525390625, '0000000000011001': 0.00048828125, '0000000000011010': 0.0003662109375, '0000000000011100': 0.0089111328125, '0000000000011101': 0.00048828125, '0000000000011110': 0.00048828125, '0000000000100000': 0.0115966796875, '0000000000100001': 0.000244140625, '0000000000100100': 0.001220703125, '0000000000100101': 0.0001220703125, '0000000000100110': 0.00048828125, '0000000000101000': 0.0006103515625, '0000000000101010': 0.0001220703125, '0000000000101100': 0.000244140625, '0000000000110000': 0.005859375, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110100': 0.0003662109375, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0001220703125, '0000000001000000': 0.005615234375, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0001220703125, '0000000001000100': 0.000732421875, '0000000001001000': 0.000244140625, '0000000001001010': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001011000': 0.0003662109375, '0000000001011100': 0.000244140625, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0003662109375, '0000000001111000': 0.0001220703125, '0000000010000000': 0.009765625, '0000000010000001': 0.000244140625, '0000000010000010': 0.000244140625, '0000000010000100': 0.0003662109375, '0000000010001000': 0.0003662109375, '0000000010010000': 0.0008544921875, '0000000010010101': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100101': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000011000000': 0.000244140625, '0000000011110000': 0.0001220703125, '0000000100000000': 0.015380859375, '0000000100000001': 0.0010986328125, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0008544921875, '0000000100000110': 0.000244140625, '0000000100001000': 0.0003662109375, '0000000100001010': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.001220703125, '0000000100010001': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100100000': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000110000000': 0.000244140625, '0000001000000000': 0.0372314453125, '0000001000000001': 0.0015869140625, '0000001000000010': 0.0010986328125, '0000001000000011': 0.000244140625, '0000001000000100': 0.001220703125, '0000001000000110': 0.0006103515625, '0000001000000111': 0.000244140625, '0000001000001000': 0.001220703125, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.002685546875, '0000001000010101': 0.0001220703125, '0000001000011000': 0.000732421875, '0000001000011100': 0.0006103515625, '0000001000100000': 0.0008544921875, '0000001000100010': 0.0001220703125, '0000001000101001': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000010': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001001011100': 0.0001220703125, '0000001001110100': 0.0001220703125, '0000001010000000': 0.0003662109375, '0000001010010000': 0.0001220703125, '0000001010011100': 0.0001220703125, '0000001010100000': 0.0001220703125, '0000001100000000': 0.000732421875, '0000010000000000': 0.003662109375, '0000010000000001': 0.0001220703125, '0000010000000010': 0.0001220703125, '0000010000000100': 0.000244140625, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0003662109375, '0000010000011100': 0.0001220703125, '0000010000011110': 0.0001220703125, '0000010010001000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.000732421875, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0006103515625, '0000100000000111': 0.0001220703125, '0000101000000000': 0.0001220703125, '0001000000000000': 0.018798828125, '0001000000000001': 0.0003662109375, '0001000000000010': 0.000244140625, '0001000000000100': 0.0008544921875, '0001000000000110': 0.0003662109375, '0001000000000111': 0.000244140625, '0001000000001000': 0.0008544921875, '0001000000001100': 0.000244140625, '0001000000001110': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010000': 0.0013427734375, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.00048828125, '0001000000011100': 0.00048828125, '0001000000100000': 0.0006103515625, '0001000000100100': 0.0001220703125, '0001000000100101': 0.0001220703125, '0001000000110000': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000001000001': 0.0001220703125, '0001000001000100': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000010000001': 0.0001220703125, '0001000010000010': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010001000': 0.0001220703125, '0001000100000000': 0.00048828125, '0001000100000010': 0.0001220703125, '0001001000000000': 0.0018310546875, '0001001000000010': 0.0001220703125, '0001001000000101': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001000111000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001010000000100': 0.0001220703125, '0010000000000000': 0.013671875, '0010000000000001': 0.00048828125, '0010000000000010': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000000110': 0.0008544921875, '0010000000001000': 0.000732421875, '0010000000001100': 0.000244140625, '0010000000010000': 0.0010986328125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.0003662109375, '0010000000011010': 0.000244140625, '0010000000011100': 0.000244140625, '0010000000011101': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000110000': 0.000244140625, '0010000000111000': 0.0001220703125, '0010000001000110': 0.0001220703125, '0010000001010000': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000100000000': 0.00048828125, '0010000100000001': 0.0001220703125, '0010000100000100': 0.000244140625, '0010000100001000': 0.0001220703125, '0010000100011000': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0011000000000000': 0.00048828125, '0100000000000000': 0.0360107421875, '0100000000000001': 0.001953125, '0100000000000010': 0.000732421875, '0100000000000011': 0.000244140625, '0100000000000100': 0.0015869140625, '0100000000000101': 0.000244140625, '0100000000000110': 0.00048828125, '0100000000000111': 0.0001220703125, '0100000000001000': 0.00341796875, '0100000000001001': 0.000244140625, '0100000000001100': 0.000244140625, '0100000000010000': 0.001708984375, '0100000000010110': 0.0001220703125, '0100000000011000': 0.00244140625, '0100000000011001': 0.0001220703125, '0100000000011100': 0.001708984375, '0100000000100000': 0.000732421875, '0100000000100100': 0.000244140625, '0100000000101000': 0.000244140625, '0100000000110000': 0.0003662109375, '0100000000110100': 0.0001220703125, '0100000001000000': 0.0008544921875, '0100000001010000': 0.0001220703125, '0100000001010100': 0.0001220703125, '0100000010000000': 0.0003662109375, '0100000010000010': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010001110': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000100000000': 0.001708984375, '0100000100000010': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.00048828125, '0100000100011111': 0.0001220703125, '0100001000000000': 0.0029296875, '0100001000000010': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001000101100': 0.0001220703125, '0100010000000000': 0.000244140625, '0100010000011100': 0.0001220703125, '0100011000000000': 0.000244140625, '0100100000011000': 0.0001220703125, '0100100000110000': 0.0001220703125, '0101000000000000': 0.0009765625, '0101000000000010': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000010000': 0.000244140625, '0101000001000000': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101010000000000': 0.0001220703125, '0110000000000000': 0.00439453125, '0110000000000001': 0.0003662109375, '0110000000000010': 0.0001220703125, '0110000000000100': 0.00048828125, '0110000000000101': 0.0001220703125, '0110000000001000': 0.0003662109375, '0110000000010000': 0.00048828125, '0110000000100000': 0.000244140625, '0110000000100001': 0.0001220703125, '0110000000100100': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010010000': 0.0001220703125, '0110000100010001': 0.0001220703125, '0110001000000000': 0.000732421875, '0110001000000100': 0.0001220703125, '0110001000001000': 0.0001220703125, '0110001000010000': 0.000244140625, '0110001000011100': 0.0001220703125, '0110001000110000': 0.0001220703125, '0110010000011011': 0.0001220703125, '0111000000000000': 0.000244140625, '0111000000010000': 0.0001220703125, '1000000000000000': 0.0047607421875, '1000000000000001': 0.0098876953125, '1000000000000010': 0.0032958984375, '1000000000000011': 0.00048828125, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0010986328125, '1000000000000110': 0.0003662109375, '1000000000000111': 0.0009765625, '1000000000001000': 0.000244140625, '1000000000001001': 0.0006103515625, '1000000000001011': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.00048828125, '1000000000010101': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001101001': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000010000011': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.00048828125, '1000000100000010': 0.0001220703125, '1000000100001011': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0006103515625, '1000001000000010': 0.0001220703125, '1000001000000011': 0.000244140625, '1000001000000110': 0.0001220703125, '1000001001000001': 0.0001220703125, '1000001100001101': 0.0001220703125, '1000010000000001': 0.000244140625, '1001000000000000': 0.0003662109375, '1001000000000001': 0.000244140625, '1001000000000010': 0.0001220703125, '1001000000110001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000011101': 0.0001220703125, '1010000001000000': 0.000244140625, '1010000100000101': 0.0001220703125, '1010001000011101': 0.0001220703125, '1011000000010001': 0.0001220703125, '1100000000000000': 0.00048828125, '1100000000000001': 0.0050048828125, '1100000000000010': 0.000244140625, '1100000000000011': 0.00048828125, '1100000000000100': 0.00048828125, '1100000000000101': 0.0006103515625, '1100000000000110': 0.0009765625, '1100000000000111': 0.0003662109375, '1100000000001001': 0.000244140625, '1100000000001100': 0.000244140625, '1100000000001101': 0.000244140625, '1100000000001110': 0.0003662109375, '1100000000010000': 0.0001220703125, '1100000000011001': 0.0008544921875, '1100000000011010': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000100111': 0.0001220703125, '1100000000101000': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000111011': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001000100': 0.0001220703125, '1100000001011001': 0.0001220703125, '1100000010000100': 0.0001220703125, '1100000010011101': 0.0001220703125, '1100000100011101': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0003662109375, '1100001000000011': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001010000001': 0.0001220703125, '1100001010000101': 0.0001220703125, '1100001100000110': 0.0001220703125, '1100010000000001': 0.0001220703125, '1101000000000001': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001001': 0.0001220703125, '1110000000000001': 0.00048828125, '1110000000000101': 0.0001220703125, '1110001000000000': 0.0001220703125, '1110001000000100': 0.0001220703125, '1110001000110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=5_bit=1.txt <==
{'0000000000000001': 0.0001220703125, '0000000000000110': 0.0001220703125, '0000000000001000': 0.0001220703125, '0000000000001011': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010011': 0.0001220703125, '0000000000010110': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0001220703125, '0000000000101001': 0.0001220703125, '0000000000101010': 0.00048828125, '0000000000101011': 0.0006103515625, '0000000000101101': 0.0001220703125, '0000000000101110': 0.0003662109375, '0000000000101111': 0.000244140625, '0000100000101010': 0.0001220703125, '0000100000111011': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0001220703125, '0001000000001010': 0.000244140625, '0001000000001011': 0.00048828125, '0001000000001110': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000011010': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100001': 0.000244140625, '0001000000100010': 0.0001220703125, '0001000000100011': 0.000244140625, '0001000000100101': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0003662109375, '0001000000101010': 0.00244140625, '0001000000101011': 0.002685546875, '0001000000101100': 0.0003662109375, '0001000000101110': 0.0009765625, '0001000000101111': 0.0003662109375, '0001000000110011': 0.0001220703125, '0001000000110100': 0.000244140625, '0001000000110110': 0.000244140625, '0001000000110111': 0.0001220703125, '0001000000111011': 0.000244140625, '0001000000111110': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001000010111010': 0.0001220703125, '0001000100100011': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000101010': 0.0003662109375, '0001001000101011': 0.000244140625, '0001001000111010': 0.0001220703125, '0001101000101010': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001010': 0.0009765625, '0010000000001011': 0.0006103515625, '0010000000001101': 0.000244140625, '0010000000001110': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000010010': 0.000244140625, '0010000000011001': 0.0001220703125, '0010000000011010': 0.00048828125, '0010000000011110': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.0003662109375, '0010000000100011': 0.000732421875, '0010000000100100': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000100111': 0.000732421875, '0010000000101000': 0.000732421875, '0010000000101001': 0.00048828125, '0010000000101010': 0.005859375, '0010000000101011': 0.0045166015625, '0010000000101100': 0.0006103515625, '0010000000101101': 0.0006103515625, '0010000000101110': 0.001220703125, '0010000000101111': 0.0023193359375, '0010000000110001': 0.0001220703125, '0010000000110010': 0.000244140625, '0010000000110011': 0.0003662109375, '0010000000110100': 0.0001220703125, '0010000000110110': 0.0003662109375, '0010000000110111': 0.0001220703125, '0010000000111010': 0.000732421875, '0010000000111011': 0.0008544921875, '0010000000111110': 0.000244140625, '0010000000111111': 0.0001220703125, '0010000001101000': 0.0001220703125, '0010000001101111': 0.0001220703125, '0010000010101010': 0.0003662109375, '0010000010101011': 0.0001220703125, '0010000100001110': 0.000244140625, '0010000100100010': 0.0001220703125, '0010000100101010': 0.0003662109375, '0010000100101011': 0.0001220703125, '0010000100101110': 0.0003662109375, '0010000100111011': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010000110110010': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000011010': 0.000244140625, '0010001000100010': 0.0001220703125, '0010001000101000': 0.0001220703125, '0010001000101010': 0.000732421875, '0010001000101011': 0.000244140625, '0010001000101111': 0.00048828125, '0010001000111001': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010001000111101': 0.0001220703125, '0010001001101010': 0.0001220703125, '0010001010001110': 0.0001220703125, '0010010000101011': 0.0001220703125, '0010100000101010': 0.0001220703125, '0011000000000010': 0.00048828125, '0011000000000011': 0.000732421875, '0011000000000110': 0.0003662109375, '0011000000001000': 0.00048828125, '0011000000001001': 0.0003662109375, '0011000000001010': 0.0028076171875, '0011000000001011': 0.0023193359375, '0011000000001100': 0.0003662109375, '0011000000001101': 0.0003662109375, '0011000000001110': 0.0008544921875, '0011000000001111': 0.0008544921875, '0011000000010010': 0.0003662109375, '0011000000010011': 0.0001220703125, '0011000000010110': 0.00048828125, '0011000000011001': 0.0001220703125, '0011000000011010': 0.000732421875, '0011000000011011': 0.00048828125, '0011000000011110': 0.0003662109375, '0011000000011111': 0.0003662109375, '0011000000100000': 0.000244140625, '0011000000100001': 0.0001220703125, '0011000000100010': 0.00390625, '0011000000100011': 0.001708984375, '0011000000100100': 0.0001220703125, '0011000000100101': 0.0003662109375, '0011000000100110': 0.00146484375, '0011000000100111': 0.0018310546875, '0011000000101000': 0.0032958984375, '0011000000101001': 0.0013427734375, '0011000000101010': 0.02587890625, '0011000000101011': 0.0150146484375, '0011000000101100': 0.000732421875, '0011000000101101': 0.0010986328125, '0011000000101110': 0.0059814453125, '0011000000101111': 0.0067138671875, '0011000000110000': 0.000244140625, '0011000000110001': 0.000244140625, '0011000000110010': 0.0015869140625, '0011000000110011': 0.0010986328125, '0011000000110110': 0.0010986328125, '0011000000110111': 0.00048828125, '0011000000111000': 0.0001220703125, '0011000000111010': 0.0020751953125, '0011000000111011': 0.0009765625, '0011000000111100': 0.000244140625, '0011000000111101': 0.0001220703125, '0011000000111110': 0.0001220703125, '0011000000111111': 0.0008544921875, '0011000001001010': 0.0001220703125, '0011000001100010': 0.0001220703125, '0011000001101000': 0.0001220703125, '0011000001101010': 0.000244140625, '0011000001101011': 0.00048828125, '0011000001101110': 0.0001220703125, '0011000001101111': 0.000244140625, '0011000001111111': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000010001011': 0.0001220703125, '0011000010010011': 0.0001220703125, '0011000010010110': 0.0001220703125, '0011000010100011': 0.0001220703125, '0011000010101000': 0.000244140625, '0011000010101010': 0.0003662109375, '0011000010101011': 0.0006103515625, '0011000010101100': 0.0001220703125, '0011000010101110': 0.0001220703125, '0011000010101111': 0.0001220703125, '0011000010110011': 0.0001220703125, '0011000100011010': 0.0001220703125, '0011000100011011': 0.0001220703125, '0011000100100001': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100100011': 0.0001220703125, '0011000100100110': 0.0001220703125, '0011000100101000': 0.000244140625, '0011000100101010': 0.0010986328125, '0011000100101011': 0.000244140625, '0011000100101100': 0.000244140625, '0011000100101101': 0.0001220703125, '0011000100101111': 0.0001220703125, '0011000100110111': 0.0001220703125, '0011000100111011': 0.0003662109375, '0011000101100110': 0.0001220703125, '0011000110101010': 0.0001220703125, '0011000110101110': 0.0001220703125, '0011000110111010': 0.0001220703125, '0011001000001010': 0.0001220703125, '0011001000001011': 0.0003662109375, '0011001000011010': 0.0001220703125, '0011001000100010': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0020751953125, '0011001000101011': 0.001220703125, '0011001000101101': 0.0001220703125, '0011001000101110': 0.0001220703125, '0011001000101111': 0.000244140625, '0011001000110010': 0.0003662109375, '0011001000110110': 0.0001220703125, '0011001000110111': 0.000244140625, '0011001000111010': 0.0001220703125, '0011001000111111': 0.000244140625, '0011001100101111': 0.0001220703125, '0011010000001011': 0.0001220703125, '0011010000001111': 0.0001220703125, '0011010000100001': 0.0001220703125, '0011010000101011': 0.0001220703125, '0011010000101111': 0.0001220703125, '0011010000110110': 0.0001220703125, '0011010000111011': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011100000101001': 0.0001220703125, '0100000000001000': 0.0001220703125, '0100000000010111': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101001': 0.0001220703125, '0100000000101010': 0.000732421875, '0100000000101011': 0.00048828125, '0100000000101110': 0.000244140625, '0100000000101111': 0.000244140625, '0100000000111011': 0.0003662109375, '0101000000001001': 0.0001220703125, '0101000000001011': 0.00048828125, '0101000000011010': 0.0001220703125, '0101000000100111': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000000101001': 0.000244140625, '0101000000101010': 0.0013427734375, '0101000000101011': 0.00146484375, '0101000000101100': 0.0001220703125, '0101000000101101': 0.0001220703125, '0101000000101110': 0.00048828125, '0101000000101111': 0.0006103515625, '0101000000110010': 0.0001220703125, '0101000000110011': 0.0001220703125, '0101000000111010': 0.0001220703125, '0101000000111011': 0.000244140625, '0101000000111111': 0.0001220703125, '0101000001001000': 0.0001220703125, '0101000001001010': 0.0001220703125, '0101000010011111': 0.0001220703125, '0101000100111011': 0.0001220703125, '0101001000100111': 0.0001220703125, '0101001000101010': 0.000244140625, '0101001000101011': 0.0001220703125, '0101001000101111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.0003662109375, '0110000000001111': 0.0001220703125, '0110000000011011': 0.000244140625, '0110000000100011': 0.0001220703125, '0110000000100111': 0.0003662109375, '0110000000101000': 0.0001220703125, '0110000000101001': 0.0003662109375, '0110000000101010': 0.0009765625, '0110000000101011': 0.001708984375, '0110000000101100': 0.0003662109375, '0110000000101101': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110000100001110': 0.0001220703125, '0110000100101011': 0.0001220703125, '0110001000101000': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110010000101110': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000000011': 0.0001220703125, '0111000000000110': 0.0001220703125, '0111000000001001': 0.0001220703125, '0111000000001010': 0.0001220703125, '0111000000001011': 0.000732421875, '0111000000001110': 0.000244140625, '0111000000010100': 0.0001220703125, '0111000000010111': 0.0001220703125, '0111000000011011': 0.0003662109375, '0111000000011110': 0.0001220703125, '0111000000011111': 0.0001220703125, '0111000000100001': 0.000244140625, '0111000000100010': 0.0006103515625, '0111000000100011': 0.001708984375, '0111000000100110': 0.0001220703125, '0111000000100111': 0.0006103515625, '0111000000101000': 0.0001220703125, '0111000000101001': 0.000732421875, '0111000000101010': 0.0013427734375, '0111000000101011': 0.0068359375, '0111000000101100': 0.0003662109375, '0111000000101101': 0.000244140625, '0111000000101110': 0.0006103515625, '0111000000101111': 0.0008544921875, '0111000000110010': 0.0001220703125, '0111000000110110': 0.0001220703125, '0111000000111010': 0.000244140625, '0111000000111011': 0.0010986328125, '0111000000111110': 0.0001220703125, '0111000000111111': 0.0001220703125, '0111000001101001': 0.0001220703125, '0111000001101010': 0.0001220703125, '0111000010001011': 0.0001220703125, '0111000010100111': 0.0001220703125, '0111000010101010': 0.0001220703125, '0111000010101011': 0.000244140625, '0111000100101000': 0.0001220703125, '0111000100101011': 0.000732421875, '0111000100101101': 0.0001220703125, '0111000100101111': 0.0001220703125, '0111000100110110': 0.0001220703125, '0111001000011011': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.000244140625, '0111001100101011': 0.000244140625, '0111010000101011': 0.0001220703125, '1000000000000010': 0.000244140625, '1000000000001000': 0.0001220703125, '1000000000001010': 0.0010986328125, '1000000000001100': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000011010': 0.0003662109375, '1000000000100000': 0.000244140625, '1000000000100010': 0.0009765625, '1000000000100011': 0.0001220703125, '1000000000100110': 0.0003662109375, '1000000000101000': 0.00048828125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0059814453125, '1000000000101011': 0.000244140625, '1000000000101100': 0.0003662109375, '1000000000101101': 0.0001220703125, '1000000000101110': 0.0010986328125, '1000000000101111': 0.0001220703125, '1000000000110000': 0.000244140625, '1000000000110010': 0.0003662109375, '1000000000110110': 0.000244140625, '1000000000111000': 0.0001220703125, '1000000000111010': 0.00048828125, '1000000000111100': 0.0001220703125, '1000000001001100': 0.0001220703125, '1000000001101010': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000010100010': 0.0001220703125, '1000000010101011': 0.0001220703125, '1000000100100010': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000000100110010': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101100': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000001000111100': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001001101011': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000101000011100': 0.0001220703125, '1001000000000010': 0.000244140625, '1001000000000110': 0.0001220703125, '1001000000001000': 0.0003662109375, '1001000000001001': 0.0001220703125, '1001000000001010': 0.0037841796875, '1001000000001011': 0.0003662109375, '1001000000001110': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010010': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011010': 0.000732421875, '1001000000011011': 0.0001220703125, '1001000000011100': 0.0001220703125, '1001000000100000': 0.000244140625, '1001000000100001': 0.0001220703125, '1001000000100010': 0.004150390625, '1001000000100100': 0.000244140625, '1001000000100110': 0.00048828125, '1001000000101000': 0.0035400390625, '1001000000101001': 0.00048828125, '1001000000101010': 0.0224609375, '1001000000101011': 0.0010986328125, '1001000000101100': 0.0010986328125, '1001000000101101': 0.0001220703125, '1001000000101110': 0.0028076171875, '1001000000101111': 0.0001220703125, '1001000000110000': 0.000244140625, '1001000000110010': 0.001708984375, '1001000000110101': 0.0001220703125, '1001000000110110': 0.000732421875, '1001000000111000': 0.000244140625, '1001000000111010': 0.002197265625, '1001000000111100': 0.0001220703125, '1001000000111101': 0.0001220703125, '1001000000111110': 0.0006103515625, '1001000001000110': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001101010': 0.0003662109375, '1001000001110110': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001000010101010': 0.00048828125, '1001000010101110': 0.0001220703125, '1001000010110010': 0.0001220703125, '1001000100011000': 0.0001220703125, '1001000100101010': 0.000732421875, '1001000110111010': 0.0001220703125, '1001001000001010': 0.00048828125, '1001001000011010': 0.000244140625, '1001001000011110': 0.0001220703125, '1001001000100010': 0.0003662109375, '1001001000100100': 0.0001220703125, '1001001000100110': 0.0001220703125, '1001001000101001': 0.0001220703125, '1001001000101010': 0.0008544921875, '1001001000101011': 0.0001220703125, '1001001000101100': 0.000244140625, '1001001000101110': 0.000244140625, '1001001000111010': 0.0001220703125, '1001001000111011': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001010000100110': 0.0001220703125, '1001010000101010': 0.0003662109375, '1001100000001000': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.000244140625, '1010000000000000': 0.0001220703125, '1010000000000010': 0.001708984375, '1010000000000100': 0.000244140625, '1010000000000110': 0.0001220703125, '1010000000001000': 0.000732421875, '1010000000001001': 0.0001220703125, '1010000000001010': 0.009033203125, '1010000000001011': 0.00048828125, '1010000000001100': 0.0003662109375, '1010000000001101': 0.0003662109375, '1010000000001110': 0.0008544921875, '1010000000010000': 0.0001220703125, '1010000000010010': 0.0003662109375, '1010000000010100': 0.0001220703125, '1010000000010110': 0.000244140625, '1010000000011000': 0.0001220703125, '1010000000011010': 0.00244140625, '1010000000011011': 0.0001220703125, '1010000000011100': 0.0001220703125, '1010000000011110': 0.000244140625, '1010000000100000': 0.000244140625, '1010000000100001': 0.0001220703125, '1010000000100010': 0.0064697265625, '1010000000100011': 0.0001220703125, '1010000000100100': 0.000732421875, '1010000000100101': 0.000244140625, '1010000000100110': 0.0018310546875, '1010000000100111': 0.0001220703125, '1010000000101000': 0.0068359375, '1010000000101001': 0.0003662109375, '1010000000101010': 0.0572509765625, '1010000000101011': 0.0029296875, '1010000000101100': 0.001708984375, '1010000000101101': 0.0008544921875, '1010000000101110': 0.007568359375, '1010000000101111': 0.00048828125, '1010000000110000': 0.00048828125, '1010000000110010': 0.0028076171875, '1010000000110011': 0.0001220703125, '1010000000110100': 0.000244140625, '1010000000110101': 0.0001220703125, '1010000000110110': 0.002197265625, '1010000000110111': 0.0003662109375, '1010000000111000': 0.00048828125, '1010000000111010': 0.0052490234375, '1010000000111011': 0.0003662109375, '1010000000111100': 0.0003662109375, '1010000000111101': 0.0001220703125, '1010000000111110': 0.00146484375, '1010000000111111': 0.000244140625, '1010000001001000': 0.0001220703125, '1010000001001110': 0.0001220703125, '1010000001010100': 0.0001220703125, '1010000001011010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001100110': 0.0001220703125, '1010000001101000': 0.0001220703125, '1010000001101010': 0.001708984375, '1010000001101110': 0.0001220703125, '1010000001110010': 0.000244140625, '1010000001110110': 0.0001220703125, '1010000001111010': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010100010': 0.000244140625, '1010000010101010': 0.0009765625, '1010000010101100': 0.0001220703125, '1010000010101110': 0.000244140625, '1010000010111010': 0.0001220703125, '1010000100001010': 0.000244140625, '1010000100001011': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100010': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010000100101010': 0.0023193359375, '1010000100101011': 0.0001220703125, '1010000100101100': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010000100110100': 0.0001220703125, '1010000100111010': 0.000244140625, '1010000100111101': 0.0001220703125, '1010000110111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000001001': 0.0001220703125, '1010001000001010': 0.00048828125, '1010001000001011': 0.0001220703125, '1010001000001101': 0.000244140625, '1010001000001110': 0.000244140625, '1010001000001111': 0.0001220703125, '1010001000011110': 0.0001220703125, '1010001000100010': 0.00048828125, '1010001000100100': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001000101000': 0.000244140625, '1010001000101010': 0.00439453125, '1010001000101011': 0.000244140625, '1010001000101100': 0.00048828125, '1010001000101101': 0.0001220703125, '1010001000101110': 0.0008544921875, '1010001000110000': 0.0001220703125, '1010001000110010': 0.0006103515625, '1010001000110100': 0.000244140625, '1010001000110110': 0.00048828125, '1010001000111010': 0.00048828125, '1010001000111110': 0.0001220703125, '1010001010111010': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000011010': 0.0001220703125, '1010010000100010': 0.0001220703125, '1010010000101000': 0.0001220703125, '1010010000101010': 0.000244140625, '1010010000101011': 0.0001220703125, '1010010000101100': 0.0001220703125, '1010010000110111': 0.0001220703125, '1010010000111000': 0.0001220703125, '1010011000100110': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000011010': 0.0001220703125, '1010100000101000': 0.0001220703125, '1010100000101010': 0.00048828125, '1010100000110110': 0.0001220703125, '1010100010100000': 0.0001220703125, '1010101000001010': 0.0001220703125, '1011000000000000': 0.0003662109375, '1011000000000010': 0.0037841796875, '1011000000000100': 0.0001220703125, '1011000000000101': 0.0001220703125, '1011000000000110': 0.001220703125, '1011000000001000': 0.00390625, '1011000000001010': 0.03515625, '1011000000001011': 0.0015869140625, '1011000000001100': 0.00244140625, '1011000000001101': 0.00048828125, '1011000000001110': 0.0037841796875, '1011000000010000': 0.00048828125, '1011000000010010': 0.0018310546875, '1011000000010100': 0.0003662109375, '1011000000010110': 0.00146484375, '1011000000011000': 0.000732421875, '1011000000011010': 0.0062255859375, '1011000000011011': 0.000244140625, '1011000000011100': 0.00048828125, '1011000000011101': 0.0001220703125, '1011000000011110': 0.0006103515625, '1011000000100000': 0.0035400390625, '1011000000100001': 0.0003662109375, '1011000000100010': 0.025390625, '1011000000100011': 0.0013427734375, '1011000000100100': 0.00146484375, '1011000000100101': 0.000732421875, '1011000000100110': 0.0057373046875, '1011000000100111': 0.0006103515625, '1011000000101000': 0.0286865234375, '1011000000101001': 0.0029296875, '1011000000101010': 0.21728515625, '1011000000101011': 0.009765625, '1011000000101100': 0.0096435546875, '1011000000101101': 0.0045166015625, '1011000000101110': 0.0234375, '1011000000101111': 0.0015869140625, '1011000000110000': 0.00244140625, '1011000000110001': 0.000244140625, '1011000000110010': 0.0137939453125, '1011000000110011': 0.00146484375, '1011000000110100': 0.0013427734375, '1011000000110101': 0.0001220703125, '1011000000110110': 0.0084228515625, '1011000000110111': 0.0010986328125, '1011000000111000': 0.0023193359375, '1011000000111001': 0.000244140625, '1011000000111010': 0.021484375, '1011000000111011': 0.0006103515625, '1011000000111100': 0.0010986328125, '1011000000111101': 0.0003662109375, '1011000000111110': 0.0032958984375, '1011000000111111': 0.0001220703125, '1011000001000010': 0.0001220703125, '1011000001001010': 0.00048828125, '1011000001001110': 0.0001220703125, '1011000001010010': 0.0001220703125, '1011000001011010': 0.0001220703125, '1011000001100010': 0.0009765625, '1011000001100101': 0.0001220703125, '1011000001100110': 0.000244140625, '1011000001101000': 0.00048828125, '1011000001101010': 0.0040283203125, '1011000001101100': 0.000244140625, '1011000001101110': 0.000244140625, '1011000001111010': 0.000244140625, '1011000010001000': 0.000244140625, '1011000010001010': 0.0003662109375, '1011000010001110': 0.0001220703125, '1011000010010000': 0.0001220703125, '1011000010011010': 0.0001220703125, '1011000010100010': 0.00048828125, '1011000010100011': 0.000244140625, '1011000010100110': 0.000244140625, '1011000010101000': 0.00048828125, '1011000010101010': 0.004638671875, '1011000010101011': 0.0001220703125, '1011000010101100': 0.0006103515625, '1011000010101110': 0.0003662109375, '1011000010110010': 0.0006103515625, '1011000010111100': 0.0001220703125, '1011000010111110': 0.0001220703125, '1011000011101010': 0.0001220703125, '1011000100000010': 0.000244140625, '1011000100000110': 0.000244140625, '1011000100001000': 0.0001220703125, '1011000100001010': 0.0009765625, '1011000100001110': 0.0001220703125, '1011000100011010': 0.00048828125, '1011000100100000': 0.0001220703125, '1011000100100001': 0.0001220703125, '1011000100100010': 0.0010986328125, '1011000100100110': 0.0001220703125, '1011000100101000': 0.0003662109375, '1011000100101010': 0.0062255859375, '1011000100101011': 0.0006103515625, '1011000100101100': 0.00048828125, '1011000100101101': 0.0001220703125, '1011000100101110': 0.0009765625, '1011000100101111': 0.0001220703125, '1011000100110000': 0.0001220703125, '1011000100110011': 0.0001220703125, '1011000100110110': 0.000244140625, '1011000100111000': 0.000244140625, '1011000100111010': 0.00048828125, '1011000101101000': 0.0001220703125, '1011000110001010': 0.0001220703125, '1011000110011010': 0.0001220703125, '1011000110101000': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000000010': 0.000244140625, '1011001000001010': 0.0023193359375, '1011001000001101': 0.000244140625, '1011001000001110': 0.0003662109375, '1011001000010010': 0.00048828125, '1011001000010110': 0.000244140625, '1011001000011000': 0.0001220703125, '1011001000011010': 0.0008544921875, '1011001000011110': 0.0001220703125, '1011001000100000': 0.0001220703125, '1011001000100010': 0.0013427734375, '1011001000100011': 0.0001220703125, '1011001000100100': 0.0001220703125, '1011001000100110': 0.000732421875, '1011001000101000': 0.0025634765625, '1011001000101010': 0.015380859375, '1011001000101011': 0.0008544921875, '1011001000101100': 0.0008544921875, '1011001000101101': 0.0001220703125, '1011001000101110': 0.00244140625, '1011001000101111': 0.0003662109375, '1011001000110000': 0.000244140625, '1011001000110010': 0.0009765625, '1011001000110011': 0.0001220703125, '1011001000110100': 0.0001220703125, '1011001000110101': 0.0001220703125, '1011001000110110': 0.0008544921875, '1011001000110111': 0.0001220703125, '1011001000111000': 0.0001220703125, '1011001000111001': 0.0001220703125, '1011001000111010': 0.0010986328125, '1011001000111110': 0.0001220703125, '1011001001011010': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001001111010': 0.000244140625, '1011001010001010': 0.0001220703125, '1011001010100000': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001010101010': 0.000244140625, '1011001010101101': 0.0001220703125, '1011001011101010': 0.0001220703125, '1011001100010010': 0.0001220703125, '1011001100100000': 0.0001220703125, '1011001100100010': 0.0001220703125, '1011001100101010': 0.00048828125, '1011001100101011': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001001': 0.0001220703125, '1011010000001010': 0.000244140625, '1011010000001101': 0.0001220703125, '1011010000011010': 0.0001220703125, '1011010000011110': 0.0001220703125, '1011010000100010': 0.00048828125, '1011010000101000': 0.000244140625, '1011010000101001': 0.0001220703125, '1011010000101010': 0.001708984375, '1011010000101100': 0.0001220703125, '1011010000101110': 0.000244140625, '1011010000110011': 0.0001220703125, '1011010000110110': 0.0001220703125, '1011010010101000': 0.0001220703125, '1011010100101010': 0.0001220703125, '1011011000011100': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011011000101100': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000101000': 0.000244140625, '1011100000101010': 0.000244140625, '1011100000101100': 0.000244140625, '1011100000111010': 0.0001220703125, '1100000000000010': 0.0001220703125, '1100000000001010': 0.0003662109375, '1100000000001100': 0.0001220703125, '1100000000010010': 0.0001220703125, '1100000000100010': 0.00048828125, '1100000000100110': 0.0001220703125, '1100000000101010': 0.0023193359375, '1100000000101011': 0.0001220703125, '1100000000101100': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100000000101110': 0.000732421875, '1100000000110000': 0.0001220703125, '1100000000110010': 0.000244140625, '1100000000110110': 0.0001220703125, '1100000000111000': 0.0001220703125, '1100000000111010': 0.0001220703125, '1100000001001010': 0.0001220703125, '1100000010101010': 0.0001220703125, '1100000010101110': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100101010': 0.0001220703125, '1100001000100010': 0.0001220703125, '1100001000101010': 0.00048828125, '1100010000101010': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000001010': 0.0018310546875, '1101000000001011': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000001110': 0.000732421875, '1101000000010110': 0.0001220703125, '1101000000011010': 0.000244140625, '1101000000011100': 0.0001220703125, '1101000000100000': 0.000244140625, '1101000000100010': 0.0018310546875, '1101000000100011': 0.0001220703125, '1101000000100100': 0.0001220703125, '1101000000100110': 0.0003662109375, '1101000000101000': 0.0020751953125, '1101000000101001': 0.0001220703125, '1101000000101010': 0.01123046875, '1101000000101011': 0.0006103515625, '1101000000101100': 0.0003662109375, '1101000000101101': 0.0001220703125, '1101000000101110': 0.00146484375, '1101000000101111': 0.0001220703125, '1101000000110000': 0.000244140625, '1101000000110010': 0.0003662109375, '1101000000110110': 0.000244140625, '1101000000111000': 0.0001220703125, '1101000000111010': 0.00048828125, '1101000000111100': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000001101100': 0.0001220703125, '1101000001111011': 0.0001220703125, '1101000010100010': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000100101000': 0.0001220703125, '1101000100101010': 0.00048828125, '1101000100110010': 0.0001220703125, '1101001000000010': 0.0001220703125, '1101001000001000': 0.0001220703125, '1101001000001011': 0.0001220703125, '1101001000010010': 0.000244140625, '1101001000100001': 0.0001220703125, '1101001000100010': 0.000244140625, '1101001000100110': 0.0001220703125, '1101001000101010': 0.0006103515625, '1101001000101110': 0.0001220703125, '1101001001101010': 0.0001220703125, '1101001010111010': 0.0001220703125, '1101001100110000': 0.0001220703125, '1101010000101000': 0.0001220703125, '1101010000110010': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000001010': 0.0003662109375, '1110000000010010': 0.0001220703125, '1110000000100010': 0.0001220703125, '1110000000100111': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.0018310546875, '1110000000101011': 0.000244140625, '1110000000101110': 0.0003662109375, '1110000000101111': 0.0001220703125, '1110000000110010': 0.000244140625, '1110000000111100': 0.0001220703125, '1110001000001010': 0.0001220703125, '1110001000101000': 0.0001220703125, '1110001000101010': 0.000244140625, '1110001000111101': 0.0001220703125, '1111000000000010': 0.0001220703125, '1111000000001000': 0.0001220703125, '1111000000001010': 0.00146484375, '1111000000001011': 0.0001220703125, '1111000000001100': 0.0001220703125, '1111000000001110': 0.0003662109375, '1111000000010100': 0.0001220703125, '1111000000010110': 0.0001220703125, '1111000000011000': 0.0001220703125, '1111000000011010': 0.000244140625, '1111000000100000': 0.0001220703125, '1111000000100010': 0.00048828125, '1111000000100011': 0.00048828125, '1111000000100110': 0.0006103515625, '1111000000101000': 0.0010986328125, '1111000000101001': 0.0001220703125, '1111000000101010': 0.0068359375, '1111000000101011': 0.001220703125, '1111000000101100': 0.0001220703125, '1111000000101110': 0.001220703125, '1111000000110000': 0.000244140625, '1111000000110010': 0.000244140625, '1111000000110100': 0.0001220703125, '1111000000110110': 0.0003662109375, '1111000000111010': 0.0006103515625, '1111000000111100': 0.0001220703125, '1111000001000010': 0.0001220703125, '1111000001001011': 0.0001220703125, '1111000001101010': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111000100101010': 0.00048828125, '1111000100101011': 0.0001220703125, '1111000100101110': 0.0001220703125, '1111000100110100': 0.0001220703125, '1111001000100010': 0.0001220703125, '1111001000101000': 0.0001220703125, '1111001000101010': 0.0003662109375, '1111001000101101': 0.0001220703125, '1111001000101110': 0.0001220703125, '1111001010101010': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111110000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=6_bit=0.txt <==
{'0000000000000000': 0.5269775390625, '0000000000000001': 0.01953125, '0000000000000010': 0.0179443359375, '0000000000000011': 0.002197265625, '0000000000000100': 0.03076171875, '0000000000000101': 0.0015869140625, '0000000000000110': 0.009765625, '0000000000000111': 0.0030517578125, '0000000000001000': 0.0244140625, '0000000000001001': 0.001220703125, '0000000000001010': 0.0008544921875, '0000000000001011': 0.0001220703125, '0000000000001100': 0.003173828125, '0000000000001101': 0.000244140625, '0000000000001110': 0.000244140625, '0000000000010000': 0.0291748046875, '0000000000010001': 0.0018310546875, '0000000000010010': 0.0015869140625, '0000000000010100': 0.003662109375, '0000000000010110': 0.0008544921875, '0000000000010111': 0.000244140625, '0000000000011000': 0.0106201171875, '0000000000011001': 0.0003662109375, '0000000000011010': 0.000244140625, '0000000000011100': 0.011962890625, '0000000000011101': 0.0003662109375, '0000000000011110': 0.000732421875, '0000000000100000': 0.016845703125, '0000000000100001': 0.000244140625, '0000000000100010': 0.000732421875, '0000000000100100': 0.000244140625, '0000000000100101': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0006103515625, '0000000000101101': 0.0001220703125, '0000000000101110': 0.000244140625, '0000000000110000': 0.0076904296875, '0000000000110001': 0.000244140625, '0000000000110010': 0.0003662109375, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0003662109375, '0000000000110101': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0003662109375, '0000000000111000': 0.0006103515625, '0000000000111001': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000001000000': 0.006103515625, '0000000001000001': 0.0003662109375, '0000000001000100': 0.00048828125, '0000000001000110': 0.000244140625, '0000000001001000': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001011000': 0.0003662109375, '0000000001100000': 0.000244140625, '0000000010000000': 0.008544921875, '0000000010000001': 0.00048828125, '0000000010000010': 0.000244140625, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010000111': 0.0003662109375, '0000000010001000': 0.0003662109375, '0000000010010000': 0.000244140625, '0000000010011000': 0.0006103515625, '0000000010100000': 0.000244140625, '0000000010111000': 0.0001220703125, '0000000010111100': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011100000': 0.0001220703125, '0000000100000000': 0.0152587890625, '0000000100000001': 0.00048828125, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0010986328125, '0000000100000110': 0.0001220703125, '0000000100000111': 0.000244140625, '0000000100001100': 0.000244140625, '0000000100010000': 0.0006103515625, '0000000100010010': 0.0001220703125, '0000000100010110': 0.000244140625, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100100100': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000101000000': 0.00048828125, '0000000101100000': 0.0001220703125, '0000000110000000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000110011100': 0.0001220703125, '0000001000000000': 0.034423828125, '0000001000000001': 0.00146484375, '0000001000000010': 0.0006103515625, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0025634765625, '0000001000000101': 0.000244140625, '0000001000000110': 0.0010986328125, '0000001000000111': 0.000244140625, '0000001000001000': 0.0008544921875, '0000001000001100': 0.0001220703125, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0018310546875, '0000001000010001': 0.0003662109375, '0000001000010100': 0.0001220703125, '0000001000011000': 0.0010986328125, '0000001000011100': 0.00048828125, '0000001000011101': 0.000244140625, '0000001000100000': 0.0013427734375, '0000001000100110': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001000110101': 0.0001220703125, '0000001000111000': 0.0003662109375, '0000001001000000': 0.00048828125, '0000001010000000': 0.0006103515625, '0000001010000001': 0.0001220703125, '0000001010011000': 0.0001220703125, '0000001100000000': 0.001953125, '0000010000000000': 0.00390625, '0000010000000010': 0.000244140625, '0000010000000100': 0.0003662109375, '0000010000010000': 0.000244140625, '0000010000011000': 0.0003662109375, '0000010000100000': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010100000000': 0.000244140625, '0000011000000000': 0.0006103515625, '0000011000000100': 0.0001220703125, '0000011000000101': 0.0001220703125, '0000011000010000': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000011100010000': 0.0001220703125, '0000100000000000': 0.000244140625, '0000100000000010': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100100000100': 0.0001220703125, '0001000000000000': 0.020751953125, '0001000000000001': 0.0009765625, '0001000000000010': 0.0008544921875, '0001000000000100': 0.001953125, '0001000000000110': 0.0003662109375, '0001000000000111': 0.0001220703125, '0001000000001000': 0.0008544921875, '0001000000001001': 0.0001220703125, '0001000000010000': 0.00146484375, '0001000000010100': 0.0003662109375, '0001000000010110': 0.0001220703125, '0001000000011000': 0.000244140625, '0001000000011100': 0.0001220703125, '0001000000100000': 0.0008544921875, '0001000000110000': 0.0006103515625, '0001000001000000': 0.00048828125, '0001000001000110': 0.0001220703125, '0001000001010000': 0.000244140625, '0001000010000000': 0.0003662109375, '0001000010000010': 0.0001220703125, '0001000010000011': 0.0001220703125, '0001000100000000': 0.0006103515625, '0001000100000001': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001001000000000': 0.0018310546875, '0001001000001000': 0.0001220703125, '0001001000001001': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001010000000000': 0.0001220703125, '0001100000000000': 0.0001220703125, '0001100000000100': 0.0001220703125, '0010000000000000': 0.0123291015625, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0006103515625, '0010000000000110': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.0006103515625, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010010000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100010000': 0.000244140625, '0010000110000000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000000100': 0.0001220703125, '0010001000001000': 0.000244140625, '0010001000010100': 0.0001220703125, '0010001000011000': 0.0001220703125, '0011000000000000': 0.00048828125, '0011000000011000': 0.0001220703125, '0100000000000000': 0.03466796875, '0100000000000001': 0.0025634765625, '0100000000000010': 0.000732421875, '0100000000000011': 0.0001220703125, '0100000000000100': 0.0013427734375, '0100000000000101': 0.0003662109375, '0100000000000110': 0.0006103515625, '0100000000000111': 0.000244140625, '0100000000001000': 0.003173828125, '0100000000001100': 0.0008544921875, '0100000000010000': 0.001953125, '0100000000010110': 0.000244140625, '0100000000011000': 0.001220703125, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0001220703125, '0100000000011100': 0.00146484375, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0010986328125, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.000244140625, '0100000001000000': 0.00048828125, '0100000001001000': 0.0001220703125, '0100000001010000': 0.0001220703125, '0100000001011000': 0.0001220703125, '0100000001100000': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000010001000': 0.0001220703125, '0100000010001111': 0.0001220703125, '0100000100000000': 0.0006103515625, '0100000100000100': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100010100': 0.0001220703125, '0100000100011100': 0.000244140625, '0100000100100000': 0.0001220703125, '0100000100110000': 0.0001220703125, '0100001000000000': 0.0020751953125, '0100001000000001': 0.0003662109375, '0100001000000010': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000001100': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000010100': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100011000000000': 0.0001220703125, '0100100000000000': 0.0001220703125, '0100100001000000': 0.0001220703125, '0101000000000000': 0.001220703125, '0101000000000001': 0.0001220703125, '0101000000000100': 0.0001220703125, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000010000': 0.000244140625, '0101000000011000': 0.000244140625, '0101000000011100': 0.000244140625, '0101000000100000': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101001000010000': 0.0001220703125, '0110000000000000': 0.005126953125, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000001000': 0.0003662109375, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0003662109375, '0110000000011100': 0.000244140625, '0110000000100000': 0.00048828125, '0110000000100010': 0.0001220703125, '0110000010000000': 0.0003662109375, '0110000100000000': 0.0001220703125, '0110000100000110': 0.0001220703125, '0110000100011000': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001000000100': 0.0001220703125, '0110001100000000': 0.0001220703125, '0111000000000001': 0.0001220703125, '1000000000000000': 0.0035400390625, '1000000000000001': 0.009033203125, '1000000000000010': 0.001708984375, '1000000000000011': 0.0003662109375, '1000000000000100': 0.0003662109375, '1000000000000101': 0.00048828125, '1000000000000110': 0.000732421875, '1000000000000111': 0.000244140625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0003662109375, '1000000000010001': 0.00048828125, '1000000000010011': 0.000244140625, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011101': 0.0003662109375, '1000000000100000': 0.000244140625, '1000000000100001': 0.0003662109375, '1000000000100010': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000100111': 0.0001220703125, '1000000000110000': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100010001': 0.0001220703125, '1000000100010101': 0.0001220703125, '1000001000000001': 0.0010986328125, '1000001000000010': 0.000244140625, '1000001000000011': 0.0001220703125, '1000001000000100': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000101101': 0.0001220703125, '1000001000110011': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001100000001': 0.0001220703125, '1000010000000001': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.0006103515625, '1001000000000011': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000100011': 0.0001220703125, '1001000001000111': 0.0001220703125, '1001000001001001': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001001000000010': 0.0001220703125, '1010000000000001': 0.00048828125, '1010000000000011': 0.0001220703125, '1010000000000110': 0.0001220703125, '1100000000000000': 0.0008544921875, '1100000000000001': 0.005859375, '1100000000000010': 0.000244140625, '1100000000000011': 0.000244140625, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.00146484375, '1100000000000111': 0.0003662109375, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000001011': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010001': 0.00048828125, '1100000000010101': 0.0001220703125, '1100000000010110': 0.000244140625, '1100000000011001': 0.00048828125, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000011111': 0.000244140625, '1100000000100010': 0.0001220703125, '1100000000100100': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000111100': 0.0001220703125, '1100000000111101': 0.0001220703125, '1100000001000011': 0.0001220703125, '1100000100000101': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100001000000001': 0.000732421875, '1100010000000001': 0.0001220703125, '1100100000001110': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000001001': 0.0001220703125, '1101000000010000': 0.0001220703125, '1101010000001001': 0.0001220703125, '1110000000000001': 0.0001220703125, '1110000000000011': 0.0001220703125, '1110000000110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=6_bit=1.txt <==
{'0000000000001010': 0.000244140625, '0000000000001011': 0.0001220703125, '0000000000101001': 0.0001220703125, '0000000000101010': 0.0003662109375, '0000000000101011': 0.0008544921875, '0000000000101100': 0.0001220703125, '0000000000101101': 0.0001220703125, '0000000000101110': 0.000244140625, '0000000000101111': 0.00048828125, '0000000000110000': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000111010': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000001000000011': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101001': 0.0001220703125, '0000010000011110': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000001001': 0.000244140625, '0001000000001010': 0.0003662109375, '0001000000001011': 0.0001220703125, '0001000000001101': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011010': 0.000244140625, '0001000000011011': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0003662109375, '0001000000101001': 0.000244140625, '0001000000101010': 0.002197265625, '0001000000101011': 0.002197265625, '0001000000101100': 0.000244140625, '0001000000101101': 0.000244140625, '0001000000101110': 0.0003662109375, '0001000000101111': 0.0006103515625, '0001000000110000': 0.0001220703125, '0001000000110011': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000110111': 0.0003662109375, '0001000000111011': 0.0003662109375, '0001000000111110': 0.000244140625, '0001000000111111': 0.000244140625, '0001000001001011': 0.0001220703125, '0001000010100010': 0.0001220703125, '0001000010101001': 0.0001220703125, '0001000100101011': 0.0001220703125, '0001000100101101': 0.0001220703125, '0001000100111010': 0.0001220703125, '0001001000001010': 0.0001220703125, '0001001000001111': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001000101011': 0.000244140625, '0001001000101100': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000001000': 0.0001220703125, '0010000000001010': 0.001220703125, '0010000000001011': 0.000732421875, '0010000000001100': 0.0001220703125, '0010000000001111': 0.00048828125, '0010000000010010': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000011011': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.001220703125, '0010000000100011': 0.0006103515625, '0010000000100100': 0.0001220703125, '0010000000100101': 0.0001220703125, '0010000000100111': 0.000244140625, '0010000000101000': 0.0006103515625, '0010000000101001': 0.0003662109375, '0010000000101010': 0.0079345703125, '0010000000101011': 0.0050048828125, '0010000000101100': 0.0001220703125, '0010000000101101': 0.000244140625, '0010000000101110': 0.0018310546875, '0010000000101111': 0.0018310546875, '0010000000110010': 0.00048828125, '0010000000110011': 0.000244140625, '0010000000110110': 0.0001220703125, '0010000000110111': 0.0003662109375, '0010000000111001': 0.000244140625, '0010000000111010': 0.0003662109375, '0010000000111011': 0.00048828125, '0010000000111100': 0.0001220703125, '0010000000111101': 0.0001220703125, '0010000000111110': 0.0003662109375, '0010000000111111': 0.000244140625, '0010000001101011': 0.0003662109375, '0010000010100010': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010000100011010': 0.0001220703125, '0010000100100111': 0.0001220703125, '0010000100101011': 0.000244140625, '0010000100110010': 0.0001220703125, '0010000100110111': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010001000101000': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.000244140625, '0010001000101100': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010011000101010': 0.0001220703125, '0010100000100110': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101111': 0.0001220703125, '0011000000000010': 0.0003662109375, '0011000000000011': 0.000244140625, '0011000000000110': 0.00048828125, '0011000000000111': 0.0001220703125, '0011000000001000': 0.00048828125, '0011000000001001': 0.00048828125, '0011000000001010': 0.0050048828125, '0011000000001011': 0.0025634765625, '0011000000001100': 0.0001220703125, '0011000000001110': 0.0009765625, '0011000000001111': 0.0008544921875, '0011000000011010': 0.0009765625, '0011000000011011': 0.0006103515625, '0011000000011110': 0.0001220703125, '0011000000011111': 0.000244140625, '0011000000100000': 0.0001220703125, '0011000000100001': 0.0003662109375, '0011000000100010': 0.001708984375, '0011000000100011': 0.00146484375, '0011000000100100': 0.0001220703125, '0011000000100101': 0.0006103515625, '0011000000100110': 0.0009765625, '0011000000100111': 0.000732421875, '0011000000101000': 0.0025634765625, '0011000000101001': 0.001953125, '0011000000101010': 0.025146484375, '0011000000101011': 0.0135498046875, '0011000000101100': 0.0009765625, '0011000000101101': 0.0010986328125, '0011000000101110': 0.0048828125, '0011000000101111': 0.0064697265625, '0011000000110000': 0.0001220703125, '0011000000110010': 0.0010986328125, '0011000000110011': 0.0008544921875, '0011000000110100': 0.000244140625, '0011000000110110': 0.001220703125, '0011000000110111': 0.001220703125, '0011000000111000': 0.0001220703125, '0011000000111001': 0.0001220703125, '0011000000111010': 0.001220703125, '0011000000111011': 0.00146484375, '0011000000111101': 0.0001220703125, '0011000000111110': 0.000244140625, '0011000000111111': 0.0006103515625, '0011000001001000': 0.0001220703125, '0011000001100010': 0.000244140625, '0011000001101000': 0.0001220703125, '0011000001101011': 0.0001220703125, '0011000001101100': 0.0001220703125, '0011000001101111': 0.0001220703125, '0011000001111011': 0.0001220703125, '0011000010100010': 0.0001220703125, '0011000010100011': 0.0001220703125, '0011000010100111': 0.0001220703125, '0011000010101010': 0.0003662109375, '0011000010101011': 0.000244140625, '0011000010101111': 0.0001220703125, '0011000010111010': 0.000244140625, '0011000100000010': 0.0001220703125, '0011000100001010': 0.0001220703125, '0011000100001101': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100100100': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101010': 0.0009765625, '0011000100101011': 0.00048828125, '0011000100101100': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011000100101111': 0.000244140625, '0011000100110110': 0.000244140625, '0011000110101010': 0.0001220703125, '0011000110101111': 0.0001220703125, '0011001000001000': 0.0001220703125, '0011001000001010': 0.0003662109375, '0011001000011010': 0.0001220703125, '0011001000100011': 0.0001220703125, '0011001000100110': 0.0001220703125, '0011001000100111': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101001': 0.0003662109375, '0011001000101010': 0.001220703125, '0011001000101011': 0.0013427734375, '0011001000101100': 0.0001220703125, '0011001000101101': 0.000244140625, '0011001000101110': 0.0003662109375, '0011001000101111': 0.0006103515625, '0011001000110010': 0.00048828125, '0011001000110111': 0.0001220703125, '0011001000111110': 0.0001220703125, '0011001100101011': 0.0001220703125, '0011001100101100': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.000244140625, '0011010000101101': 0.0001220703125, '0011010000101110': 0.0001220703125, '0011010100101000': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010011': 0.0001220703125, '0100000000011001': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000101010': 0.00048828125, '0100000000101011': 0.000244140625, '0100000000101100': 0.0001220703125, '0100000000110010': 0.0001220703125, '0100000000111010': 0.0001220703125, '0100000000111101': 0.0001220703125, '0100001000100010': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000001111': 0.0003662109375, '0101000000100010': 0.000244140625, '0101000000101000': 0.0001220703125, '0101000000101001': 0.0001220703125, '0101000000101010': 0.001220703125, '0101000000101011': 0.0008544921875, '0101000000101100': 0.000244140625, '0101000000101110': 0.0001220703125, '0101000000101111': 0.0006103515625, '0101000000110010': 0.0001220703125, '0101000000110101': 0.0001220703125, '0101000000110111': 0.0001220703125, '0101000000111010': 0.000244140625, '0101000000111100': 0.0001220703125, '0101000001100010': 0.0001220703125, '0101000100101010': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101001000101110': 0.0001220703125, '0101001000101111': 0.0001220703125, '0101100000101011': 0.000244140625, '0110000000000011': 0.000244140625, '0110000000000100': 0.0001220703125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.00048828125, '0110000000001101': 0.0001220703125, '0110000000011011': 0.000244140625, '0110000000100001': 0.0001220703125, '0110000000100011': 0.00048828125, '0110000000100111': 0.0001220703125, '0110000000101000': 0.0001220703125, '0110000000101001': 0.0003662109375, '0110000000101010': 0.0003662109375, '0110000000101011': 0.0023193359375, '0110000000101111': 0.000244140625, '0110000000110010': 0.0001220703125, '0110000000110011': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000100001010': 0.0001220703125, '0110000100111111': 0.0001220703125, '0110001000111010': 0.0001220703125, '0110010000101011': 0.0001220703125, '0111000000000001': 0.0001220703125, '0111000000000011': 0.0003662109375, '0111000000001001': 0.0001220703125, '0111000000001010': 0.0003662109375, '0111000000001011': 0.0010986328125, '0111000000001110': 0.0003662109375, '0111000000001111': 0.0003662109375, '0111000000010011': 0.0003662109375, '0111000000011011': 0.000244140625, '0111000000100010': 0.0001220703125, '0111000000100011': 0.0013427734375, '0111000000100101': 0.000244140625, '0111000000100110': 0.0001220703125, '0111000000100111': 0.000732421875, '0111000000101000': 0.0001220703125, '0111000000101001': 0.0008544921875, '0111000000101010': 0.001953125, '0111000000101011': 0.0078125, '0111000000101100': 0.0001220703125, '0111000000101101': 0.000244140625, '0111000000101110': 0.001220703125, '0111000000101111': 0.00048828125, '0111000000110010': 0.000244140625, '0111000000110011': 0.000244140625, '0111000000110110': 0.0001220703125, '0111000000111010': 0.0003662109375, '0111000000111011': 0.0008544921875, '0111000000111110': 0.0001220703125, '0111000000111111': 0.0001220703125, '0111000001001110': 0.000244140625, '0111000001001111': 0.0001220703125, '0111000001101001': 0.0001220703125, '0111000010001011': 0.0001220703125, '0111000100001011': 0.000244140625, '0111000100011011': 0.0001220703125, '0111000100100011': 0.0001220703125, '0111000100101011': 0.000244140625, '0111000101101011': 0.0001220703125, '0111001000001011': 0.0001220703125, '0111001000001111': 0.0001220703125, '0111001000100011': 0.0001220703125, '0111001000101000': 0.0001220703125, '0111001000101001': 0.000244140625, '0111001000101010': 0.000244140625, '0111001000101011': 0.0003662109375, '0111001000101101': 0.000244140625, '0111001000101110': 0.000244140625, '0111001000111010': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111010000001111': 0.0001220703125, '0111011000101011': 0.0001220703125, '1000000000000010': 0.0001220703125, '1000000000001000': 0.000244140625, '1000000000001010': 0.0018310546875, '1000000000001011': 0.000244140625, '1000000000001110': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000100010': 0.000732421875, '1000000000100110': 0.0001220703125, '1000000000101000': 0.0010986328125, '1000000000101010': 0.00634765625, '1000000000101011': 0.000244140625, '1000000000101100': 0.000244140625, '1000000000101101': 0.000244140625, '1000000000101110': 0.000732421875, '1000000000101111': 0.000244140625, '1000000000110000': 0.000244140625, '1000000000110010': 0.0003662109375, '1000000000110110': 0.000244140625, '1000000000111010': 0.000732421875, '1000000010101010': 0.0001220703125, '1000000010101110': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000100000': 0.000244140625, '1000001000101010': 0.000732421875, '1000001000110101': 0.0001220703125, '1000001000110110': 0.0001220703125, '1000100000101010': 0.000244140625, '1000100010000110': 0.0001220703125, '1001000000000010': 0.000244140625, '1001000000000110': 0.0003662109375, '1001000000001000': 0.000244140625, '1001000000001010': 0.0045166015625, '1001000000001100': 0.00048828125, '1001000000001101': 0.0001220703125, '1001000000001110': 0.00048828125, '1001000000010010': 0.00048828125, '1001000000010100': 0.0001220703125, '1001000000011010': 0.0006103515625, '1001000000011101': 0.0001220703125, '1001000000100000': 0.0003662109375, '1001000000100001': 0.0001220703125, '1001000000100010': 0.002197265625, '1001000000100011': 0.000244140625, '1001000000100100': 0.0003662109375, '1001000000100101': 0.0001220703125, '1001000000100110': 0.0006103515625, '1001000000101000': 0.0020751953125, '1001000000101001': 0.00048828125, '1001000000101010': 0.0220947265625, '1001000000101011': 0.00146484375, '1001000000101100': 0.001220703125, '1001000000101101': 0.0008544921875, '1001000000101110': 0.0028076171875, '1001000000110010': 0.0013427734375, '1001000000110100': 0.000244140625, '1001000000110110': 0.0009765625, '1001000000111000': 0.0003662109375, '1001000000111001': 0.0001220703125, '1001000000111010': 0.0018310546875, '1001000000111011': 0.000244140625, '1001000000111100': 0.0001220703125, '1001000000111110': 0.000244140625, '1001000001101000': 0.0001220703125, '1001000001101001': 0.0001220703125, '1001000001101010': 0.00048828125, '1001000001101111': 0.0001220703125, '1001000001110011': 0.0001220703125, '1001000001111010': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001000010001110': 0.0001220703125, '1001000010100010': 0.0001220703125, '1001000010100100': 0.0001220703125, '1001000010101010': 0.00048828125, '1001000100001010': 0.0001220703125, '1001000100011010': 0.0001220703125, '1001000100100010': 0.000244140625, '1001000100100111': 0.0001220703125, '1001000100101010': 0.00048828125, '1001000100101101': 0.0001220703125, '1001000100101110': 0.000244140625, '1001000100110100': 0.0001220703125, '1001000100111101': 0.0001220703125, '1001001000001000': 0.0001220703125, '1001001000001010': 0.000244140625, '1001001000001100': 0.0001220703125, '1001001000100110': 0.0001220703125, '1001001000101000': 0.000244140625, '1001001000101010': 0.0020751953125, '1001001000101100': 0.0001220703125, '1001001000101101': 0.0001220703125, '1001001000101110': 0.0003662109375, '1001001000110010': 0.0001220703125, '1001001000110110': 0.0001220703125, '1001001000111010': 0.0001220703125, '1001001000111100': 0.0001220703125, '1001001100101010': 0.0001220703125, '1001011000101011': 0.0001220703125, '1001100000101010': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000010': 0.001220703125, '1010000000000011': 0.000244140625, '1010000000000100': 0.0001220703125, '1010000000000110': 0.000244140625, '1010000000001000': 0.001220703125, '1010000000001010': 0.010009765625, '1010000000001011': 0.0003662109375, '1010000000001100': 0.000244140625, '1010000000001101': 0.0001220703125, '1010000000001110': 0.0010986328125, '1010000000010000': 0.0001220703125, '1010000000010010': 0.0010986328125, '1010000000010100': 0.0001220703125, '1010000000010111': 0.0001220703125, '1010000000011000': 0.000244140625, '1010000000011010': 0.0025634765625, '1010000000100000': 0.0006103515625, '1010000000100001': 0.0001220703125, '1010000000100010': 0.0076904296875, '1010000000100011': 0.000244140625, '1010000000100100': 0.000732421875, '1010000000100101': 0.0001220703125, '1010000000100110': 0.0020751953125, '1010000000100111': 0.0001220703125, '1010000000101000': 0.0074462890625, '1010000000101001': 0.000732421875, '1010000000101010': 0.0618896484375, '1010000000101011': 0.0030517578125, '1010000000101100': 0.00244140625, '1010000000101101': 0.00048828125, '1010000000101110': 0.0062255859375, '1010000000101111': 0.0006103515625, '1010000000110000': 0.000732421875, '1010000000110001': 0.0001220703125, '1010000000110010': 0.005126953125, '1010000000110011': 0.0006103515625, '1010000000110100': 0.000244140625, '1010000000110101': 0.0001220703125, '1010000000110110': 0.0015869140625, '1010000000110111': 0.000244140625, '1010000000111000': 0.00048828125, '1010000000111001': 0.0001220703125, '1010000000111010': 0.003662109375, '1010000000111100': 0.0006103515625, '1010000000111110': 0.0013427734375, '1010000001000010': 0.0001220703125, '1010000001001000': 0.0001220703125, '1010000001001010': 0.0001220703125, '1010000001010000': 0.0001220703125, '1010000001101010': 0.0008544921875, '1010000001101011': 0.0001220703125, '1010000001110110': 0.0001220703125, '1010000010001010': 0.0003662109375, '1010000010011010': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010100110': 0.0001220703125, '1010000010101010': 0.0009765625, '1010000010101101': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000011101011': 0.0001220703125, '1010000100001010': 0.000244140625, '1010000100001110': 0.000244140625, '1010000100100010': 0.0003662109375, '1010000100100110': 0.000244140625, '1010000100101000': 0.0003662109375, '1010000100101010': 0.0015869140625, '1010000100101100': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010000100101111': 0.000244140625, '1010000100110010': 0.0001220703125, '1010000100111010': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.000732421875, '1010001000001110': 0.0003662109375, '1010001000010110': 0.0001220703125, '1010001000011110': 0.0001220703125, '1010001000100010': 0.000244140625, '1010001000100011': 0.0001220703125, '1010001000100100': 0.0001220703125, '1010001000100101': 0.0001220703125, '1010001000101000': 0.00048828125, '1010001000101010': 0.00341796875, '1010001000101011': 0.0001220703125, '1010001000101101': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001000101111': 0.0001220703125, '1010001000110000': 0.0001220703125, '1010001000110010': 0.0003662109375, '1010001000110100': 0.0001220703125, '1010001000110110': 0.0001220703125, '1010001000111010': 0.0006103515625, '1010001000111110': 0.0001220703125, '1010001001101000': 0.0001220703125, '1010001001101010': 0.0001220703125, '1010001100100010': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000001011': 0.0001220703125, '1010010000101000': 0.0001220703125, '1010010000101010': 0.00048828125, '1010010000101110': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000010010': 0.0001220703125, '1010100000101000': 0.0001220703125, '1010100000101010': 0.0008544921875, '1010110000101000': 0.0001220703125, '1011000000000000': 0.000244140625, '1011000000000010': 0.00439453125, '1011000000000011': 0.00048828125, '1011000000000100': 0.00048828125, '1011000000000101': 0.0001220703125, '1011000000000110': 0.0013427734375, '1011000000000111': 0.0001220703125, '1011000000001000': 0.0052490234375, '1011000000001001': 0.0001220703125, '1011000000001010': 0.0340576171875, '1011000000001011': 0.002685546875, '1011000000001100': 0.001953125, '1011000000001101': 0.0003662109375, '1011000000001110': 0.00390625, '1011000000001111': 0.0001220703125, '1011000000010000': 0.0003662109375, '1011000000010001': 0.0001220703125, '1011000000010010': 0.0030517578125, '1011000000010100': 0.000244140625, '1011000000010110': 0.002197265625, '1011000000011000': 0.0008544921875, '1011000000011001': 0.000244140625, '1011000000011010': 0.00732421875, '1011000000011011': 0.00048828125, '1011000000011100': 0.000244140625, '1011000000011101': 0.0001220703125, '1011000000011110': 0.001220703125, '1011000000100000': 0.0042724609375, '1011000000100001': 0.0003662109375, '1011000000100010': 0.025146484375, '1011000000100011': 0.0013427734375, '1011000000100100': 0.001708984375, '1011000000100101': 0.0001220703125, '1011000000100110': 0.0074462890625, '1011000000100111': 0.000244140625, '1011000000101000': 0.026123046875, '1011000000101001': 0.0018310546875, '1011000000101010': 0.21484375, '1011000000101011': 0.012451171875, '1011000000101100': 0.0123291015625, '1011000000101101': 0.0052490234375, '1011000000101110': 0.029052734375, '1011000000101111': 0.00244140625, '1011000000110000': 0.0010986328125, '1011000000110001': 0.0001220703125, '1011000000110010': 0.015625, '1011000000110011': 0.000732421875, '1011000000110100': 0.001708984375, '1011000000110101': 0.00048828125, '1011000000110110': 0.010498046875, '1011000000110111': 0.0006103515625, '1011000000111000': 0.001708984375, '1011000000111001': 0.000244140625, '1011000000111010': 0.0186767578125, '1011000000111011': 0.001220703125, '1011000000111100': 0.00048828125, '1011000000111101': 0.0003662109375, '1011000000111110': 0.003173828125, '1011000000111111': 0.0006103515625, '1011000001001000': 0.000244140625, '1011000001001010': 0.001220703125, '1011000001001011': 0.0001220703125, '1011000001001110': 0.000244140625, '1011000001011000': 0.0001220703125, '1011000001011010': 0.000244140625, '1011000001100000': 0.0001220703125, '1011000001100010': 0.0006103515625, '1011000001100110': 0.0001220703125, '1011000001101000': 0.00048828125, '1011000001101010': 0.0035400390625, '1011000001101011': 0.0001220703125, '1011000001101110': 0.0001220703125, '1011000001110010': 0.0001220703125, '1011000001111001': 0.0001220703125, '1011000010000000': 0.0001220703125, '1011000010001000': 0.0001220703125, '1011000010001010': 0.0008544921875, '1011000010001110': 0.0001220703125, '1011000010011010': 0.0003662109375, '1011000010100000': 0.0001220703125, '1011000010100001': 0.0001220703125, '1011000010100010': 0.0006103515625, '1011000010100011': 0.000244140625, '1011000010101000': 0.00048828125, '1011000010101001': 0.0001220703125, '1011000010101010': 0.0035400390625, '1011000010101110': 0.0006103515625, '1011000010110010': 0.000244140625, '1011000010110110': 0.0001220703125, '1011000010110111': 0.0001220703125, '1011000010111000': 0.0001220703125, '1011000010111010': 0.000244140625, '1011000011101000': 0.0001220703125, '1011000100000010': 0.0001220703125, '1011000100000011': 0.0001220703125, '1011000100001010': 0.00048828125, '1011000100001100': 0.0001220703125, '1011000100001110': 0.000244140625, '1011000100010010': 0.000244140625, '1011000100010110': 0.0001220703125, '1011000100010111': 0.0001220703125, '1011000100011010': 0.0003662109375, '1011000100100000': 0.0001220703125, '1011000100100010': 0.0006103515625, '1011000100100110': 0.0001220703125, '1011000100101000': 0.0013427734375, '1011000100101010': 0.00732421875, '1011000100101011': 0.000244140625, '1011000100101100': 0.0001220703125, '1011000100101110': 0.00048828125, '1011000100101111': 0.0001220703125, '1011000100110010': 0.000244140625, '1011000100110110': 0.0003662109375, '1011000100111000': 0.0001220703125, '1011000100111010': 0.0013427734375, '1011000101101100': 0.0001220703125, '1011001000000010': 0.000244140625, '1011001000001000': 0.00048828125, '1011001000001010': 0.0020751953125, '1011001000001011': 0.000244140625, '1011001000001100': 0.0001220703125, '1011001000001110': 0.0003662109375, '1011001000010000': 0.0001220703125, '1011001000010010': 0.0001220703125, '1011001000010110': 0.0001220703125, '1011001000011010': 0.00048828125, '1011001000011100': 0.0003662109375, '1011001000100000': 0.00048828125, '1011001000100010': 0.0015869140625, '1011001000100011': 0.000244140625, '1011001000101000': 0.00146484375, '1011001000101010': 0.0137939453125, '1011001000101011': 0.001220703125, '1011001000101100': 0.0010986328125, '1011001000101101': 0.0003662109375, '1011001000101110': 0.001708984375, '1011001000110010': 0.00048828125, '1011001000110100': 0.000244140625, '1011001000110110': 0.000732421875, '1011001000110111': 0.0001220703125, '1011001000111000': 0.0003662109375, '1011001000111010': 0.0006103515625, '1011001000111101': 0.0001220703125, '1011001000111110': 0.00048828125, '1011001000111111': 0.0001220703125, '1011001001101010': 0.0001220703125, '1011001001101110': 0.000244140625, '1011001010101010': 0.0006103515625, '1011001100101010': 0.0001220703125, '1011010000001010': 0.0003662109375, '1011010000100010': 0.0001220703125, '1011010000101000': 0.000244140625, '1011010000101001': 0.0001220703125, '1011010000101010': 0.00146484375, '1011010000101011': 0.0001220703125, '1011010000101100': 0.0001220703125, '1011010000101110': 0.0001220703125, '1011010000110000': 0.0001220703125, '1011010000110010': 0.0001220703125, '1011010000111000': 0.0001220703125, '1011010000111010': 0.000244140625, '1011010100001100': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011011000101110': 0.0001220703125, '1011100000001000': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000111001': 0.0001220703125, '1011100000111010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1100000000000010': 0.000244140625, '1100000000001010': 0.00048828125, '1100000000011010': 0.0001220703125, '1100000000101000': 0.000732421875, '1100000000101010': 0.0028076171875, '1100000000101011': 0.000244140625, '1100000000101110': 0.000244140625, '1100000000101111': 0.0001220703125, '1100000000110010': 0.000244140625, '1100000000110110': 0.0001220703125, '1100000000111010': 0.0001220703125, '1100000001101010': 0.000244140625, '1100000010001000': 0.0001220703125, '1100000010100110': 0.0001220703125, '1100000100101010': 0.0001220703125, '1100001000001110': 0.0001220703125, '1100001000100010': 0.0001220703125, '1100001000100110': 0.0001220703125, '1100001000101010': 0.000244140625, '1100010000101010': 0.0001220703125, '1100010000101110': 0.0001220703125, '1101000000000010': 0.000244140625, '1101000000000110': 0.0001220703125, '1101000000001000': 0.0003662109375, '1101000000001010': 0.0018310546875, '1101000000001011': 0.000244140625, '1101000000001100': 0.0001220703125, '1101000000001101': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010010': 0.0001220703125, '1101000000010110': 0.000244140625, '1101000000011010': 0.0003662109375, '1101000000100000': 0.0003662109375, '1101000000100010': 0.001708984375, '1101000000100011': 0.0001220703125, '1101000000100110': 0.000244140625, '1101000000101000': 0.0010986328125, '1101000000101001': 0.0001220703125, '1101000000101010': 0.010498046875, '1101000000101011': 0.001220703125, '1101000000101100': 0.0010986328125, '1101000000101101': 0.000244140625, '1101000000101110': 0.0018310546875, '1101000000110000': 0.0001220703125, '1101000000110010': 0.0003662109375, '1101000000110110': 0.000244140625, '1101000000111010': 0.0009765625, '1101000000111100': 0.0003662109375, '1101000000111110': 0.0001220703125, '1101000001101000': 0.0001220703125, '1101000001110110': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000010110010': 0.0001220703125, '1101000010111000': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100101010': 0.0003662109375, '1101000100110000': 0.0001220703125, '1101000100110110': 0.0001220703125, '1101000100111000': 0.0001220703125, '1101001000001010': 0.0001220703125, '1101001000010010': 0.000244140625, '1101001000010110': 0.0001220703125, '1101001000011111': 0.0001220703125, '1101001000101010': 0.0010986328125, '1101001000101110': 0.0001220703125, '1101001000111010': 0.0001220703125, '1101001000111110': 0.0001220703125, '1101001001101101': 0.0001220703125, '1101001100101010': 0.000244140625, '1101001100101110': 0.0001220703125, '1101010000110010': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000001010': 0.00048828125, '1110000000001101': 0.0001220703125, '1110000000011110': 0.0001220703125, '1110000000100000': 0.0001220703125, '1110000000100011': 0.0001220703125, '1110000000101000': 0.0003662109375, '1110000000101010': 0.001708984375, '1110000000101011': 0.0001220703125, '1110000000101110': 0.000244140625, '1110000000110010': 0.00048828125, '1110000000111010': 0.0003662109375, '1110000000111110': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110001000101010': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000001000': 0.0001220703125, '1111000000001001': 0.0001220703125, '1111000000001010': 0.0009765625, '1111000000001011': 0.0001220703125, '1111000000001110': 0.000244140625, '1111000000011010': 0.0001220703125, '1111000000011011': 0.0001220703125, '1111000000100001': 0.0001220703125, '1111000000100010': 0.0013427734375, '1111000000101000': 0.0009765625, '1111000000101001': 0.0001220703125, '1111000000101010': 0.005126953125, '1111000000101011': 0.0003662109375, '1111000000101100': 0.00048828125, '1111000000101101': 0.000244140625, '1111000000101110': 0.001220703125, '1111000000110000': 0.0001220703125, '1111000000110001': 0.0001220703125, '1111000000110010': 0.0006103515625, '1111000000110100': 0.0001220703125, '1111000000110110': 0.00048828125, '1111000000111010': 0.0003662109375, '1111000000111110': 0.0001220703125, '1111000001110110': 0.0001220703125, '1111000010001010': 0.0001220703125, '1111000100010000': 0.0001220703125, '1111001000001011': 0.0001220703125, '1111001000101000': 0.0001220703125, '1111001000101010': 0.0006103515625, '1111010000001010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=7_bit=0.txt <==
{'0000000000000000': 0.446533203125, '0000000000000001': 0.0181884765625, '0000000000000010': 0.0150146484375, '0000000000000011': 0.0013427734375, '0000000000000100': 0.0235595703125, '0000000000000101': 0.00146484375, '0000000000000110': 0.0078125, '0000000000000111': 0.003173828125, '0000000000001000': 0.0169677734375, '0000000000001001': 0.000732421875, '0000000000001010': 0.000244140625, '0000000000001011': 0.000244140625, '0000000000001100': 0.0028076171875, '0000000000001101': 0.000244140625, '0000000000001110': 0.0006103515625, '0000000000010000': 0.0250244140625, '0000000000010001': 0.0006103515625, '0000000000010010': 0.0006103515625, '0000000000010100': 0.0018310546875, '0000000000010110': 0.0001220703125, '0000000000010111': 0.0001220703125, '0000000000011000': 0.0111083984375, '0000000000011001': 0.0006103515625, '0000000000011100': 0.008056640625, '0000000000011101': 0.000244140625, '0000000000011110': 0.0006103515625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0133056640625, '0000000000100001': 0.000244140625, '0000000000100010': 0.000732421875, '0000000000100100': 0.0003662109375, '0000000000100101': 0.000244140625, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0008544921875, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0076904296875, '0000000000110010': 0.000244140625, '0000000000110100': 0.0003662109375, '0000000000111000': 0.0006103515625, '0000000000111010': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0081787109375, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011110': 0.000244140625, '0000000001100000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000001111000': 0.0001220703125, '0000000010000000': 0.0068359375, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0003662109375, '0000000010000011': 0.0001220703125, '0000000010000100': 0.00048828125, '0000000010001000': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0003662109375, '0000000010010100': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010110000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000100000000': 0.012451171875, '0000000100000001': 0.000732421875, '0000000100000010': 0.000244140625, '0000000100000100': 0.0009765625, '0000000100000110': 0.0003662109375, '0000000100001000': 0.0006103515625, '0000000100001010': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010001': 0.0001220703125, '0000000100010010': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.0003662109375, '0000000100011111': 0.0001220703125, '0000000100100001': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0003662109375, '0000000100111000': 0.000244140625, '0000000101000000': 0.0001220703125, '0000000110000000': 0.0001220703125, '0000000110000001': 0.0001220703125, '0000001000000000': 0.031982421875, '0000001000000001': 0.0009765625, '0000001000000010': 0.0003662109375, '0000001000000011': 0.000244140625, '0000001000000100': 0.0013427734375, '0000001000000101': 0.000244140625, '0000001000000110': 0.0006103515625, '0000001000001000': 0.000732421875, '0000001000010000': 0.0013427734375, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010101': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0008544921875, '0000001000011001': 0.0001220703125, '0000001000011100': 0.0010986328125, '0000001000011101': 0.0001220703125, '0000001000011111': 0.0001220703125, '0000001000100000': 0.0010986328125, '0000001000100010': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001001000000': 0.0006103515625, '0000001001100000': 0.000244140625, '0000001001110010': 0.0001220703125, '0000001010000000': 0.0006103515625, '0000001010000100': 0.0001220703125, '0000001100000000': 0.0008544921875, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010110': 0.0001220703125, '0000010000000000': 0.00439453125, '0000010000000001': 0.0003662109375, '0000010000000100': 0.0001220703125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0001220703125, '0000010000010110': 0.0001220703125, '0000010000011100': 0.0003662109375, '0000010000100000': 0.000244140625, '0000010000100100': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000011000000000': 0.00048828125, '0000011000000100': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000100000000000': 0.000732421875, '0000100000000100': 0.000244140625, '0000100000011100': 0.0001220703125, '0000100001000100': 0.0001220703125, '0001000000000000': 0.09423828125, '0001000000000001': 0.003173828125, '0001000000000010': 0.002685546875, '0001000000000011': 0.00048828125, '0001000000000100': 0.0052490234375, '0001000000000101': 0.0003662109375, '0001000000000110': 0.0023193359375, '0001000000000111': 0.00048828125, '0001000000001000': 0.003662109375, '0001000000001001': 0.0001220703125, '0001000000001011': 0.0001220703125, '0001000000001100': 0.0006103515625, '0001000000001110': 0.000244140625, '0001000000010000': 0.006103515625, '0001000000010001': 0.000244140625, '0001000000010010': 0.000244140625, '0001000000010011': 0.000244140625, '0001000000010100': 0.0003662109375, '0001000000010110': 0.0003662109375, '0001000000011000': 0.00244140625, '0001000000011001': 0.0001220703125, '0001000000011010': 0.0001220703125, '0001000000011100': 0.001953125, '0001000000100000': 0.00244140625, '0001000000100001': 0.0003662109375, '0001000000100100': 0.0001220703125, '0001000000101001': 0.0001220703125, '0001000000110000': 0.0018310546875, '0001000000110001': 0.000244140625, '0001000000111000': 0.000244140625, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0013427734375, '0001000001000001': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0013427734375, '0001000010000010': 0.0001220703125, '0001000010000100': 0.000244140625, '0001000010100000': 0.0001220703125, '0001000100000000': 0.0020751953125, '0001000100000010': 0.000244140625, '0001000100000100': 0.0006103515625, '0001000100001100': 0.000244140625, '0001000100011100': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001000100110000': 0.000244140625, '0001000101000000': 0.0001220703125, '0001000101000100': 0.0001220703125, '0001000110000000': 0.000244140625, '0001001000000000': 0.004638671875, '0001001000000100': 0.0006103515625, '0001001000000110': 0.0001220703125, '0001001000001000': 0.0003662109375, '0001001000001100': 0.0001220703125, '0001001000001110': 0.0001220703125, '0001001000010000': 0.0006103515625, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001000110000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001010001001': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001001100110000': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010000000100': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000011100': 0.0001220703125, '0001011000000000': 0.0001220703125, '0001011000110000': 0.0001220703125, '0010000000000000': 0.0155029296875, '0010000000000001': 0.0006103515625, '0010000000000010': 0.00048828125, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0008544921875, '0010000000000110': 0.000244140625, '0010000000001000': 0.000732421875, '0010000000001100': 0.0001220703125, '0010000000010000': 0.001708984375, '0010000000010010': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000100000': 0.0009765625, '0010000000101000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0003662109375, '0010000010000000': 0.00048828125, '0010000100000000': 0.0006103515625, '0010000100000100': 0.0001220703125, '0010000100001100': 0.0001220703125, '0010000101000000': 0.0001220703125, '0010001000000000': 0.000732421875, '0010001010000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000000': 0.0032958984375, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0001220703125, '0011000000000100': 0.000244140625, '0011000000000110': 0.0001220703125, '0011000000001000': 0.000244140625, '0011000000001010': 0.0001220703125, '0011000000001100': 0.0001220703125, '0011000000010000': 0.0003662109375, '0011000000011100': 0.000244140625, '0011000000100000': 0.0001220703125, '0011000000101000': 0.0001220703125, '0011000001100000': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011001000000001': 0.0001220703125, '0011001000001000': 0.0001220703125, '0011001000011100': 0.0001220703125, '0100000000000000': 0.0281982421875, '0100000000000001': 0.001708984375, '0100000000000010': 0.000732421875, '0100000000000011': 0.000244140625, '0100000000000100': 0.001953125, '0100000000000110': 0.00048828125, '0100000000000111': 0.00048828125, '0100000000001000': 0.0013427734375, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.001708984375, '0100000000010100': 0.0003662109375, '0100000000011000': 0.00146484375, '0100000000011010': 0.000244140625, '0100000000011100': 0.00146484375, '0100000000011101': 0.0001220703125, '0100000000100000': 0.0008544921875, '0100000000100110': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000000110111': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100000001001000': 0.0001220703125, '0100000010000000': 0.0003662109375, '0100000010000001': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000100000000': 0.00048828125, '0100000100000010': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100001000000000': 0.00244140625, '0100001000000001': 0.0003662109375, '0100001000000010': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001010': 0.0001220703125, '0100001000010100': 0.0001220703125, '0100001000011000': 0.00048828125, '0100001001000000': 0.0001220703125, '0100001100100000': 0.0001220703125, '0100010000000000': 0.0003662109375, '0100010000000100': 0.0001220703125, '0100010000011100': 0.0001220703125, '0101000000000000': 0.0069580078125, '0101000000000001': 0.0003662109375, '0101000000000010': 0.0001220703125, '0101000000000100': 0.0001220703125, '0101000000000110': 0.0003662109375, '0101000000001000': 0.000732421875, '0101000000001100': 0.0001220703125, '0101000000001110': 0.0001220703125, '0101000000010000': 0.000244140625, '0101000000010100': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000011100': 0.000244140625, '0101000000100000': 0.000244140625, '0101000000101000': 0.0001220703125, '0101000001000000': 0.000244140625, '0101000010000000': 0.0001220703125, '0101000100000000': 0.000244140625, '0101000100010010': 0.0001220703125, '0101000100100000': 0.0001220703125, '0101001000000000': 0.00048828125, '0101001000011100': 0.0001220703125, '0101010000000000': 0.0001220703125, '0110000000000000': 0.006103515625, '0110000000000001': 0.0001220703125, '0110000000000010': 0.000244140625, '0110000000000100': 0.0001220703125, '0110000000000101': 0.0001220703125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000010000': 0.00048828125, '0110000000010010': 0.0001220703125, '0110000000011000': 0.0003662109375, '0110000000011010': 0.000244140625, '0110000000110000': 0.000244140625, '0110000001000000': 0.000244140625, '0110000001001010': 0.0001220703125, '0110000100000000': 0.0003662109375, '0110000100110000': 0.0001220703125, '0110001000000000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0111000000000000': 0.0015869140625, '0111000000000100': 0.0001220703125, '0111000000011000': 0.0001220703125, '0111000100000000': 0.0001220703125, '1000000000000000': 0.003173828125, '1000000000000001': 0.0069580078125, '1000000000000010': 0.001953125, '1000000000000011': 0.0008544921875, '1000000000000100': 0.00048828125, '1000000000000101': 0.0006103515625, '1000000000000110': 0.00048828125, '1000000000000111': 0.00048828125, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.00048828125, '1000000000010010': 0.0001220703125, '1000000000010100': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011101': 0.00048828125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010011111': 0.0001220703125, '1000000100000001': 0.0003662109375, '1000000100001010': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.000244140625, '1000001000000010': 0.0001220703125, '1000001000001001': 0.0001220703125, '1000011100000001': 0.0001220703125, '1001000000000000': 0.0009765625, '1001000000000001': 0.002197265625, '1001000000000010': 0.0003662109375, '1001000000000011': 0.0001220703125, '1001000000000100': 0.0001220703125, '1001000000000110': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000000001001': 0.000244140625, '1001000000001100': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000011100': 0.0001220703125, '1001000000100101': 0.0001220703125, '1001000100000010': 0.0001220703125, '1001100000011001': 0.0001220703125, '1010000000000001': 0.0003662109375, '1010000000000010': 0.000244140625, '1010000000001001': 0.0001220703125, '1010001000000001': 0.000244140625, '1011000000000001': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011000000000101': 0.0001220703125, '1100000000000000': 0.0009765625, '1100000000000001': 0.004150390625, '1100000000000010': 0.0003662109375, '1100000000000100': 0.000244140625, '1100000000000101': 0.00048828125, '1100000000000110': 0.00146484375, '1100000000000111': 0.000244140625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000001100': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010000': 0.000244140625, '1100000000010001': 0.00048828125, '1100000000010101': 0.0001220703125, '1100000000010111': 0.000244140625, '1100000000011001': 0.0003662109375, '1100000000011011': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000001000001': 0.000244140625, '1100000001110001': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100001000000001': 0.0003662109375, '1100001000000101': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000110': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.0006103515625, '1101000000000010': 0.0001220703125, '1101000000000011': 0.0001220703125, '1101000000000110': 0.00048828125, '1101000000000111': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010101': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101001001000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.00048828125, '1110001000011001': 0.0001220703125, '1111000000000001': 0.0003662109375, '1111000000000110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=7_bit=1.txt <==
{'0000000000001011': 0.0001220703125, '0000000000001100': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000010010': 0.0001220703125, '0000000000100000': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000101000': 0.000244140625, '0000000000101010': 0.0008544921875, '0000000000101011': 0.00048828125, '0000000000101110': 0.0001220703125, '0000000000101111': 0.0001220703125, '0000000000111010': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101010': 0.000244140625, '0000001000101111': 0.0001220703125, '0000001000110011': 0.0001220703125, '0000010010101101': 0.0001220703125, '0001000000000010': 0.000244140625, '0001000000000011': 0.0001220703125, '0001000000001010': 0.0003662109375, '0001000000001011': 0.000244140625, '0001000000001100': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000010110': 0.000244140625, '0001000000010111': 0.0001220703125, '0001000000011010': 0.000244140625, '0001000000011011': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100011': 0.0006103515625, '0001000000100101': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000101000': 0.00048828125, '0001000000101010': 0.00390625, '0001000000101011': 0.0006103515625, '0001000000101100': 0.0001220703125, '0001000000101101': 0.000244140625, '0001000000101110': 0.001220703125, '0001000000101111': 0.000732421875, '0001000000110000': 0.0001220703125, '0001000000110010': 0.0003662109375, '0001000000111011': 0.0001220703125, '0001000000111110': 0.0001220703125, '0001000000111111': 0.0001220703125, '0001000001101010': 0.0001220703125, '0001000001101011': 0.0001220703125, '0001000001101111': 0.0001220703125, '0001000001110011': 0.0001220703125, '0001000100101111': 0.0001220703125, '0001000100111111': 0.0001220703125, '0001001000100011': 0.0001220703125, '0001001000101000': 0.0001220703125, '0001001000101010': 0.000244140625, '0001001000101110': 0.0001220703125, '0001001000101111': 0.000244140625, '0001010000101011': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000001010': 0.0008544921875, '0010000000001011': 0.001220703125, '0010000000001101': 0.0001220703125, '0010000000001110': 0.000244140625, '0010000000001111': 0.0003662109375, '0010000000010010': 0.0003662109375, '0010000000010011': 0.000244140625, '0010000000010100': 0.0001220703125, '0010000000010101': 0.000244140625, '0010000000011011': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000011111': 0.000244140625, '0010000000100001': 0.0001220703125, '0010000000100010': 0.0006103515625, '0010000000100011': 0.00048828125, '0010000000100110': 0.00048828125, '0010000000100111': 0.000244140625, '0010000000101000': 0.0010986328125, '0010000000101001': 0.0003662109375, '0010000000101010': 0.006591796875, '0010000000101011': 0.0029296875, '0010000000101100': 0.00048828125, '0010000000101101': 0.00048828125, '0010000000101110': 0.00146484375, '0010000000101111': 0.001708984375, '0010000000110000': 0.0001220703125, '0010000000110010': 0.000244140625, '0010000000110011': 0.00048828125, '0010000000110100': 0.0001220703125, '0010000000110110': 0.000244140625, '0010000000110111': 0.0001220703125, '0010000000111010': 0.0003662109375, '0010000000111011': 0.000244140625, '0010000000111100': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010000001000100': 0.0001220703125, '0010000001101010': 0.000244140625, '0010000001110010': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000100001100': 0.0001220703125, '0010000100101001': 0.0001220703125, '0010000100101010': 0.0003662109375, '0010000100101011': 0.0001220703125, '0010000110001011': 0.0001220703125, '0010000110101101': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000100010': 0.0001220703125, '0010001000100110': 0.0001220703125, '0010001000101010': 0.0006103515625, '0010001000101011': 0.000244140625, '0010001000101110': 0.000244140625, '0010001000110110': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010010000001011': 0.0001220703125, '0010010000101010': 0.0001220703125, '0010010000110011': 0.0001220703125, '0010010000111011': 0.0001220703125, '0010100000101010': 0.0001220703125, '0010100000101110': 0.0001220703125, '0011000000000010': 0.000244140625, '0011000000000011': 0.000244140625, '0011000000000101': 0.0001220703125, '0011000000000110': 0.000244140625, '0011000000000111': 0.000732421875, '0011000000001000': 0.0003662109375, '0011000000001001': 0.0001220703125, '0011000000001010': 0.0050048828125, '0011000000001011': 0.003173828125, '0011000000001100': 0.00048828125, '0011000000001101': 0.00048828125, '0011000000001110': 0.00146484375, '0011000000001111': 0.001708984375, '0011000000010000': 0.0001220703125, '0011000000010010': 0.0006103515625, '0011000000010011': 0.0001220703125, '0011000000010110': 0.0003662109375, '0011000000010111': 0.000244140625, '0011000000011010': 0.0008544921875, '0011000000011011': 0.000244140625, '0011000000011110': 0.000244140625, '0011000000011111': 0.000244140625, '0011000000100000': 0.00048828125, '0011000000100001': 0.000244140625, '0011000000100010': 0.0030517578125, '0011000000100011': 0.00146484375, '0011000000100101': 0.0001220703125, '0011000000100110': 0.0018310546875, '0011000000100111': 0.0009765625, '0011000000101000': 0.002685546875, '0011000000101001': 0.0013427734375, '0011000000101010': 0.0235595703125, '0011000000101011': 0.013916015625, '0011000000101100': 0.000732421875, '0011000000101101': 0.0008544921875, '0011000000101110': 0.005615234375, '0011000000101111': 0.0072021484375, '0011000000110000': 0.00048828125, '0011000000110010': 0.0018310546875, '0011000000110011': 0.001220703125, '0011000000110100': 0.0003662109375, '0011000000110101': 0.0001220703125, '0011000000110110': 0.0008544921875, '0011000000110111': 0.0010986328125, '0011000000111000': 0.000244140625, '0011000000111010': 0.0029296875, '0011000000111011': 0.001220703125, '0011000000111111': 0.000732421875, '0011000001001010': 0.0001220703125, '0011000001010110': 0.0001220703125, '0011000001100111': 0.0001220703125, '0011000001101010': 0.000244140625, '0011000001101100': 0.0001220703125, '0011000001110010': 0.0001220703125, '0011000010001001': 0.0001220703125, '0011000010001011': 0.0001220703125, '0011000010001111': 0.0001220703125, '0011000010101010': 0.000244140625, '0011000010101011': 0.0001220703125, '0011000010101100': 0.0001220703125, '0011000010101101': 0.0001220703125, '0011000010101111': 0.000244140625, '0011000100001010': 0.0001220703125, '0011000100001110': 0.0001220703125, '0011000100010110': 0.0001220703125, '0011000100100000': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101010': 0.000732421875, '0011000100101011': 0.0003662109375, '0011000100101101': 0.0001220703125, '0011000100101111': 0.0001220703125, '0011000100110110': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011001000001001': 0.0001220703125, '0011001000001010': 0.0003662109375, '0011001000001111': 0.0001220703125, '0011001000011010': 0.000244140625, '0011001000100010': 0.000244140625, '0011001000100011': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0018310546875, '0011001000101011': 0.000244140625, '0011001000101100': 0.0001220703125, '0011001000101110': 0.000244140625, '0011001000101111': 0.0003662109375, '0011001000111010': 0.0001220703125, '0011001000111111': 0.000244140625, '0011010000000111': 0.0001220703125, '0011010000001010': 0.000244140625, '0011010000101010': 0.000244140625, '0011010000101101': 0.000244140625, '0011010000101110': 0.0001220703125, '0011010000101111': 0.0001220703125, '0011010000110011': 0.0001220703125, '0011010000111010': 0.0001220703125, '0011010000111011': 0.0001220703125, '0011100000011010': 0.0001220703125, '0100000000000010': 0.0001220703125, '0100000000000111': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000101001': 0.000244140625, '0100000000101010': 0.0001220703125, '0100000000101011': 0.000732421875, '0100000000101110': 0.0001220703125, '0100000000101111': 0.0003662109375, '0100000000110001': 0.0001220703125, '0100001000101011': 0.0001220703125, '0101000000001010': 0.0003662109375, '0101000000001011': 0.0003662109375, '0101000000011110': 0.0001220703125, '0101000000011111': 0.0001220703125, '0101000000100110': 0.0001220703125, '0101000000101000': 0.000244140625, '0101000000101010': 0.001708984375, '0101000000101011': 0.0018310546875, '0101000000101110': 0.0003662109375, '0101000000101111': 0.00048828125, '0101000000110010': 0.0001220703125, '0101000000110011': 0.0001220703125, '0101000000110111': 0.0001220703125, '0101000000111100': 0.0001220703125, '0101000010101011': 0.0001220703125, '0101000100100010': 0.0001220703125, '0101000100100011': 0.0001220703125, '0101000100101001': 0.0001220703125, '0101001000001011': 0.0001220703125, '0101001000101010': 0.0001220703125, '0101010000001101': 0.0001220703125, '0101010000110110': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000001011': 0.00048828125, '0110000000001110': 0.000244140625, '0110000000010111': 0.0001220703125, '0110000000100001': 0.0001220703125, '0110000000100011': 0.0006103515625, '0110000000101000': 0.0001220703125, '0110000000101001': 0.0001220703125, '0110000000101010': 0.0006103515625, '0110000000101011': 0.00244140625, '0110000000101101': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.00048828125, '0110000000110011': 0.000244140625, '0110000000110111': 0.0001220703125, '0110000000111010': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000100100011': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000110110': 0.0001220703125, '0110001100011011': 0.0001220703125, '0110010000110011': 0.0001220703125, '0110100000101011': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000000100': 0.0001220703125, '0111000000000111': 0.0001220703125, '0111000000001001': 0.0001220703125, '0111000000001010': 0.00048828125, '0111000000001011': 0.00146484375, '0111000000001111': 0.0001220703125, '0111000000010011': 0.0001220703125, '0111000000010111': 0.0001220703125, '0111000000011011': 0.000732421875, '0111000000011110': 0.0001220703125, '0111000000100001': 0.000244140625, '0111000000100010': 0.000244140625, '0111000000100011': 0.00048828125, '0111000000100110': 0.0001220703125, '0111000000100111': 0.000244140625, '0111000000101000': 0.00048828125, '0111000000101001': 0.000732421875, '0111000000101010': 0.0023193359375, '0111000000101011': 0.0068359375, '0111000000101100': 0.000244140625, '0111000000101101': 0.0001220703125, '0111000000101110': 0.0003662109375, '0111000000101111': 0.00146484375, '0111000000110010': 0.0001220703125, '0111000000110011': 0.0001220703125, '0111000000110110': 0.0001220703125, '0111000000110111': 0.0003662109375, '0111000000111010': 0.0001220703125, '0111000000111011': 0.0008544921875, '0111000000111110': 0.0001220703125, '0111000001001011': 0.0001220703125, '0111000001101011': 0.0001220703125, '0111000010001010': 0.0001220703125, '0111000010101001': 0.0001220703125, '0111000010101110': 0.0001220703125, '0111000100001011': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111000100101011': 0.000244140625, '0111000100101110': 0.0001220703125, '0111000100111110': 0.0001220703125, '0111001000101010': 0.000244140625, '0111001000101011': 0.0006103515625, '0111001000101100': 0.0001220703125, '0111001000110111': 0.0001220703125, '0111001010101111': 0.0001220703125, '0111001100101010': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111010000101101': 0.0001220703125, '0111010000101110': 0.0001220703125, '1000000000001010': 0.0010986328125, '1000000000001011': 0.0001220703125, '1000000000001110': 0.000244140625, '1000000000011011': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000011111': 0.0001220703125, '1000000000100010': 0.0003662109375, '1000000000100110': 0.0001220703125, '1000000000101000': 0.000732421875, '1000000000101010': 0.0067138671875, '1000000000101011': 0.0001220703125, '1000000000101100': 0.0003662109375, '1000000000101101': 0.0001220703125, '1000000000101110': 0.001220703125, '1000000000101111': 0.0001220703125, '1000000000110010': 0.000732421875, '1000000000110110': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000000111010': 0.0006103515625, '1000000000111111': 0.0001220703125, '1000000010101010': 0.000244140625, '1000000100101010': 0.00048828125, '1000000100101101': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101100': 0.000244140625, '1000001000110110': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000001011': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000100000101010': 0.00048828125, '1000100000111010': 0.0001220703125, '1001000000000010': 0.0003662109375, '1001000000000011': 0.0001220703125, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000001000': 0.0006103515625, '1001000000001001': 0.0001220703125, '1001000000001010': 0.00439453125, '1001000000001011': 0.000244140625, '1001000000001100': 0.000244140625, '1001000000001110': 0.0003662109375, '1001000000010010': 0.000244140625, '1001000000010101': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011010': 0.0008544921875, '1001000000011110': 0.000244140625, '1001000000100000': 0.000244140625, '1001000000100010': 0.0025634765625, '1001000000100100': 0.0001220703125, '1001000000100110': 0.00048828125, '1001000000100111': 0.0001220703125, '1001000000101000': 0.0020751953125, '1001000000101001': 0.000244140625, '1001000000101010': 0.0245361328125, '1001000000101011': 0.0009765625, '1001000000101100': 0.000732421875, '1001000000101101': 0.0009765625, '1001000000101110': 0.00146484375, '1001000000110000': 0.000244140625, '1001000000110010': 0.0010986328125, '1001000000110100': 0.000244140625, '1001000000110110': 0.0010986328125, '1001000000111000': 0.00048828125, '1001000000111010': 0.001708984375, '1001000000111011': 0.000244140625, '1001000000111101': 0.0001220703125, '1001000000111110': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001101010': 0.00048828125, '1001000001101100': 0.0001220703125, '1001000001110010': 0.0001220703125, '1001000010000010': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001000010101010': 0.00048828125, '1001000010111010': 0.0001220703125, '1001000100001010': 0.0001220703125, '1001000100001100': 0.0001220703125, '1001000100101010': 0.0008544921875, '1001000100101110': 0.000244140625, '1001000100101111': 0.0001220703125, '1001000100110110': 0.0001220703125, '1001000100111010': 0.0001220703125, '1001000110101010': 0.0001220703125, '1001001000001010': 0.0003662109375, '1001001000010000': 0.0001220703125, '1001001000100010': 0.000244140625, '1001001000101000': 0.000244140625, '1001001000101010': 0.0013427734375, '1001001000110010': 0.0001220703125, '1001001000110100': 0.0001220703125, '1001001000110110': 0.00048828125, '1001001000111010': 0.00048828125, '1001001010110011': 0.0001220703125, '1001001100101010': 0.0001220703125, '1001010000001010': 0.0001220703125, '1001010000101010': 0.00048828125, '1001010000101110': 0.0001220703125, '1001010000110110': 0.000244140625, '1010000000000000': 0.000244140625, '1010000000000010': 0.0009765625, '1010000000000110': 0.0003662109375, '1010000000001000': 0.0008544921875, '1010000000001010': 0.0087890625, '1010000000001011': 0.00048828125, '1010000000001100': 0.00048828125, '1010000000001101': 0.0003662109375, '1010000000001110': 0.0013427734375, '1010000000010000': 0.0001220703125, '1010000000010010': 0.0008544921875, '1010000000010110': 0.00048828125, '1010000000011000': 0.0001220703125, '1010000000011010': 0.0028076171875, '1010000000011101': 0.0001220703125, '1010000000011110': 0.00048828125, '1010000000100000': 0.0008544921875, '1010000000100010': 0.007568359375, '1010000000100011': 0.0003662109375, '1010000000100100': 0.0001220703125, '1010000000100101': 0.000244140625, '1010000000100110': 0.002197265625, '1010000000101000': 0.0064697265625, '1010000000101001': 0.0003662109375, '1010000000101010': 0.0567626953125, '1010000000101011': 0.002197265625, '1010000000101100': 0.0030517578125, '1010000000101101': 0.000732421875, '1010000000101110': 0.008056640625, '1010000000101111': 0.0008544921875, '1010000000110000': 0.0003662109375, '1010000000110010': 0.004638671875, '1010000000110011': 0.0001220703125, '1010000000110100': 0.0003662109375, '1010000000110110': 0.002685546875, '1010000000111000': 0.000732421875, '1010000000111001': 0.0001220703125, '1010000000111010': 0.0045166015625, '1010000000111011': 0.00048828125, '1010000000111100': 0.0001220703125, '1010000000111110': 0.0003662109375, '1010000000111111': 0.0001220703125, '1010000001001010': 0.0003662109375, '1010000001010001': 0.0001220703125, '1010000001101000': 0.0003662109375, '1010000001101010': 0.0008544921875, '1010000001101101': 0.0001220703125, '1010000001110010': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010100110': 0.000244140625, '1010000010101010': 0.000732421875, '1010000010101011': 0.0001220703125, '1010000010110000': 0.0001220703125, '1010000010110110': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001000': 0.0001220703125, '1010000100001010': 0.000732421875, '1010000100001011': 0.0001220703125, '1010000100001100': 0.0001220703125, '1010000100010110': 0.0001220703125, '1010000100100010': 0.0001220703125, '1010000100101000': 0.000244140625, '1010000100101001': 0.0001220703125, '1010000100101010': 0.0010986328125, '1010000100111100': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.0010986328125, '1010001000010010': 0.0001220703125, '1010001000011010': 0.0003662109375, '1010001000011110': 0.0001220703125, '1010001000100010': 0.000732421875, '1010001000101000': 0.00048828125, '1010001000101010': 0.0028076171875, '1010001000101100': 0.00048828125, '1010001000101110': 0.000732421875, '1010001000110010': 0.00048828125, '1010001000110100': 0.000244140625, '1010001000110110': 0.0001220703125, '1010001000111010': 0.000244140625, '1010001001001010': 0.0001220703125, '1010001001101000': 0.0001220703125, '1010001010011010': 0.0001220703125, '1010001010101010': 0.000244140625, '1010001100101001': 0.0001220703125, '1010001100101010': 0.000244140625, '1010010000001010': 0.0001220703125, '1010010000011010': 0.0001220703125, '1010010000100010': 0.0001220703125, '1010010000100110': 0.0001220703125, '1010010000101010': 0.001708984375, '1010010000101101': 0.000244140625, '1010010000101110': 0.000244140625, '1010010000110010': 0.0001220703125, '1010100000011010': 0.000244140625, '1010100000100010': 0.0001220703125, '1010100000101000': 0.000244140625, '1010100000101010': 0.0003662109375, '1010100000101100': 0.0001220703125, '1010101000110110': 0.0001220703125, '1011000000000000': 0.00048828125, '1011000000000001': 0.0001220703125, '1011000000000010': 0.0064697265625, '1011000000000011': 0.000244140625, '1011000000000100': 0.0001220703125, '1011000000000110': 0.00146484375, '1011000000001000': 0.003173828125, '1011000000001001': 0.000732421875, '1011000000001010': 0.036865234375, '1011000000001011': 0.0015869140625, '1011000000001100': 0.001220703125, '1011000000001101': 0.000732421875, '1011000000001110': 0.00439453125, '1011000000001111': 0.000244140625, '1011000000010000': 0.0006103515625, '1011000000010010': 0.00244140625, '1011000000010100': 0.0003662109375, '1011000000010110': 0.0015869140625, '1011000000010111': 0.0001220703125, '1011000000011000': 0.0008544921875, '1011000000011001': 0.0001220703125, '1011000000011010': 0.006591796875, '1011000000011011': 0.000732421875, '1011000000011100': 0.00048828125, '1011000000011101': 0.000244140625, '1011000000011110': 0.0008544921875, '1011000000100000': 0.0023193359375, '1011000000100001': 0.00048828125, '1011000000100010': 0.028076171875, '1011000000100011': 0.0015869140625, '1011000000100100': 0.0006103515625, '1011000000100101': 0.000244140625, '1011000000100110': 0.0078125, '1011000000100111': 0.0003662109375, '1011000000101000': 0.025146484375, '1011000000101001': 0.002197265625, '1011000000101010': 0.2139892578125, '1011000000101011': 0.0107421875, '1011000000101100': 0.0108642578125, '1011000000101101': 0.00439453125, '1011000000101110': 0.028076171875, '1011000000101111': 0.001708984375, '1011000000110000': 0.0013427734375, '1011000000110001': 0.0003662109375, '1011000000110010': 0.01611328125, '1011000000110011': 0.0009765625, '1011000000110100': 0.001220703125, '1011000000110101': 0.000244140625, '1011000000110110': 0.0078125, '1011000000110111': 0.000732421875, '1011000000111000': 0.0023193359375, '1011000000111001': 0.0001220703125, '1011000000111010': 0.0185546875, '1011000000111011': 0.0009765625, '1011000000111100': 0.00146484375, '1011000000111101': 0.0001220703125, '1011000000111110': 0.0018310546875, '1011000001001000': 0.000244140625, '1011000001001010': 0.0006103515625, '1011000001001100': 0.0001220703125, '1011000001001110': 0.0001220703125, '1011000001011010': 0.0003662109375, '1011000001100010': 0.000244140625, '1011000001100011': 0.0001220703125, '1011000001100110': 0.0001220703125, '1011000001101001': 0.0001220703125, '1011000001101010': 0.00244140625, '1011000001101011': 0.00048828125, '1011000001101100': 0.000244140625, '1011000001101101': 0.000244140625, '1011000001101110': 0.000732421875, '1011000001110100': 0.0001220703125, '1011000001110110': 0.0003662109375, '1011000001111010': 0.0001220703125, '1011000010001010': 0.0010986328125, '1011000010001110': 0.0001220703125, '1011000010100010': 0.000244140625, '1011000010100110': 0.0001220703125, '1011000010101000': 0.000244140625, '1011000010101010': 0.004638671875, '1011000010101011': 0.00048828125, '1011000010101100': 0.000244140625, '1011000010101110': 0.000244140625, '1011000010110010': 0.00048828125, '1011000010111010': 0.000244140625, '1011000010111111': 0.0001220703125, '1011000100001000': 0.000244140625, '1011000100001010': 0.001220703125, '1011000100001011': 0.0001220703125, '1011000100001100': 0.0001220703125, '1011000100001101': 0.0001220703125, '1011000100001110': 0.000244140625, '1011000100010110': 0.0001220703125, '1011000100011010': 0.0001220703125, '1011000100011110': 0.0001220703125, '1011000100100010': 0.00048828125, '1011000100101000': 0.0008544921875, '1011000100101010': 0.006103515625, '1011000100101011': 0.0001220703125, '1011000100101100': 0.0003662109375, '1011000100101110': 0.0003662109375, '1011000100101111': 0.0001220703125, '1011000100110000': 0.000244140625, '1011000100110010': 0.000244140625, '1011000100110110': 0.0001220703125, '1011000100111010': 0.0009765625, '1011000100111011': 0.0001220703125, '1011000100111100': 0.0001220703125, '1011000100111110': 0.0003662109375, '1011000101001011': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110101000': 0.0001220703125, '1011000110101010': 0.000244140625, '1011000110101110': 0.0001220703125, '1011001000000010': 0.000244140625, '1011001000001000': 0.000244140625, '1011001000001001': 0.0001220703125, '1011001000001010': 0.0020751953125, '1011001000001011': 0.0001220703125, '1011001000001100': 0.0001220703125, '1011001000001110': 0.000244140625, '1011001000010010': 0.0003662109375, '1011001000011000': 0.0001220703125, '1011001000011010': 0.00048828125, '1011001000100000': 0.000244140625, '1011001000100010': 0.0023193359375, '1011001000100011': 0.0001220703125, '1011001000100100': 0.000244140625, '1011001000100110': 0.00048828125, '1011001000101000': 0.00146484375, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0172119140625, '1011001000101011': 0.000732421875, '1011001000101100': 0.0009765625, '1011001000101101': 0.000244140625, '1011001000101110': 0.0020751953125, '1011001000110000': 0.0001220703125, '1011001000110010': 0.001708984375, '1011001000110011': 0.0001220703125, '1011001000110110': 0.000732421875, '1011001000110111': 0.0001220703125, '1011001000111010': 0.001708984375, '1011001000111100': 0.0001220703125, '1011001000111110': 0.000244140625, '1011001001101000': 0.0001220703125, '1011001001101010': 0.0001220703125, '1011001001110010': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010100000': 0.0001220703125, '1011001011001010': 0.0001220703125, '1011001100001010': 0.0001220703125, '1011001100101001': 0.0001220703125, '1011001100101010': 0.0006103515625, '1011001100101101': 0.0001220703125, '1011001100110110': 0.0001220703125, '1011010000001010': 0.00048828125, '1011010000010010': 0.0001220703125, '1011010000011010': 0.0001220703125, '1011010000011110': 0.0001220703125, '1011010000100000': 0.0001220703125, '1011010000100010': 0.00048828125, '1011010000100100': 0.0001220703125, '1011010000100110': 0.0001220703125, '1011010000101000': 0.000244140625, '1011010000101010': 0.0028076171875, '1011010000101011': 0.000244140625, '1011010000101110': 0.00048828125, '1011010000110010': 0.000244140625, '1011010000110111': 0.0001220703125, '1011010000111000': 0.0001220703125, '1011010000111010': 0.0003662109375, '1011010000111011': 0.0001220703125, '1011010010101100': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010100000110': 0.0001220703125, '1011011000101010': 0.0003662109375, '1011011000110110': 0.0001220703125, '1011011000111000': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100010': 0.000244140625, '1011100000101000': 0.0001220703125, '1011100000101010': 0.000244140625, '1011100000101110': 0.0001220703125, '1011100000111010': 0.0001220703125, '1011101000101010': 0.000244140625, '1011101100111010': 0.0001220703125, '1100000000000000': 0.0001220703125, '1100000000000010': 0.0001220703125, '1100000000001000': 0.000244140625, '1100000000001010': 0.000244140625, '1100000000001011': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000100010': 0.000732421875, '1100000000101000': 0.0003662109375, '1100000000101010': 0.0018310546875, '1100000000101011': 0.0001220703125, '1100000000101100': 0.0003662109375, '1100000000101110': 0.0003662109375, '1100000000110110': 0.000244140625, '1100000000110111': 0.0001220703125, '1100000000111110': 0.0001220703125, '1100000010100010': 0.0001220703125, '1100000100110000': 0.0001220703125, '1100001000010110': 0.0001220703125, '1100001000011010': 0.0001220703125, '1100001000101010': 0.0001220703125, '1101000000000010': 0.000244140625, '1101000000001000': 0.0001220703125, '1101000000001010': 0.001953125, '1101000000001011': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000010110': 0.000244140625, '1101000000011010': 0.0003662109375, '1101000000100000': 0.000244140625, '1101000000100010': 0.00146484375, '1101000000100110': 0.0003662109375, '1101000000101000': 0.0015869140625, '1101000000101010': 0.0111083984375, '1101000000101011': 0.0006103515625, '1101000000101100': 0.00048828125, '1101000000101101': 0.000244140625, '1101000000101110': 0.001708984375, '1101000000101111': 0.000244140625, '1101000000110000': 0.0001220703125, '1101000000110010': 0.000244140625, '1101000000110100': 0.0001220703125, '1101000000110110': 0.00048828125, '1101000000111000': 0.0001220703125, '1101000000111010': 0.0003662109375, '1101000000111101': 0.0001220703125, '1101000000111110': 0.000244140625, '1101000001001110': 0.0001220703125, '1101000001100010': 0.0001220703125, '1101000001101110': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000010111000': 0.0001220703125, '1101000100100000': 0.0001220703125, '1101000100110011': 0.0001220703125, '1101001000001010': 0.0001220703125, '1101001000011100': 0.0001220703125, '1101001000100010': 0.000244140625, '1101001000101010': 0.001220703125, '1101001000101011': 0.0001220703125, '1101001000101111': 0.0001220703125, '1101001000110010': 0.0001220703125, '1101001100001010': 0.0001220703125, '1101010000101010': 0.000244140625, '1101010010101010': 0.0001220703125, '1110000000000010': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000001011': 0.0001220703125, '1110000000001110': 0.0001220703125, '1110000000100000': 0.0001220703125, '1110000000100010': 0.000244140625, '1110000000100100': 0.0001220703125, '1110000000100110': 0.0001220703125, '1110000000101000': 0.0003662109375, '1110000000101010': 0.0013427734375, '1110000000101011': 0.0001220703125, '1110000000101100': 0.0001220703125, '1110000000101110': 0.0001220703125, '1110000000110010': 0.0003662109375, '1110000000111010': 0.0001220703125, '1110000000111011': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110000100000010': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000101101010': 0.0001220703125, '1110001000101000': 0.0001220703125, '1110010000001001': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100100100010': 0.0001220703125, '1111000000001010': 0.0010986328125, '1111000000001011': 0.0001220703125, '1111000000001100': 0.0001220703125, '1111000000001110': 0.000244140625, '1111000000010010': 0.0001220703125, '1111000000011010': 0.00048828125, '1111000000100010': 0.0013427734375, '1111000000100011': 0.0001220703125, '1111000000100100': 0.000244140625, '1111000000100110': 0.0001220703125, '1111000000101000': 0.0008544921875, '1111000000101001': 0.0001220703125, '1111000000101010': 0.0076904296875, '1111000000101011': 0.0006103515625, '1111000000101100': 0.0009765625, '1111000000101101': 0.000244140625, '1111000000101110': 0.0008544921875, '1111000000110000': 0.0001220703125, '1111000000110010': 0.0006103515625, '1111000000110011': 0.0001220703125, '1111000000110110': 0.0003662109375, '1111000000111010': 0.0006103515625, '1111000010101000': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111000100101010': 0.0001220703125, '1111001000000110': 0.0001220703125, '1111001000100000': 0.0001220703125, '1111001000101000': 0.0001220703125, '1111001000101010': 0.0003662109375, '1111001000110010': 0.000244140625, '1111001000111010': 0.0001220703125, '1111001100001100': 0.0001220703125, '1111010000110100': 0.0001220703125, '1111011000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=8_bit=0.txt <==
{'0000000000000000': 0.444580078125, '0000000000000001': 0.01708984375, '0000000000000010': 0.01171875, '0000000000000011': 0.0013427734375, '0000000000000100': 0.02392578125, '0000000000000101': 0.0015869140625, '0000000000000110': 0.008544921875, '0000000000000111': 0.003173828125, '0000000000001000': 0.0155029296875, '0000000000001001': 0.000732421875, '0000000000001010': 0.0006103515625, '0000000000001100': 0.002197265625, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.02880859375, '0000000000010001': 0.0013427734375, '0000000000010010': 0.0009765625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0028076171875, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0006103515625, '0000000000010111': 0.000244140625, '0000000000011000': 0.0098876953125, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0008544921875, '0000000000011100': 0.0069580078125, '0000000000011101': 0.000732421875, '0000000000011110': 0.000244140625, '0000000000100000': 0.0106201171875, '0000000000100001': 0.0003662109375, '0000000000100010': 0.000244140625, '0000000000100011': 0.000244140625, '0000000000100100': 0.0006103515625, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.00048828125, '0000000000101100': 0.000732421875, '0000000000110000': 0.0067138671875, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.000244140625, '0000000000110110': 0.0001220703125, '0000000000110111': 0.000244140625, '0000000000111000': 0.0003662109375, '0000000000111001': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0054931640625, '0000000001000001': 0.00048828125, '0000000001000010': 0.0003662109375, '0000000001000100': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001010100': 0.0001220703125, '0000000010000000': 0.007080078125, '0000000010000001': 0.000244140625, '0000000010000010': 0.000244140625, '0000000010000100': 0.00048828125, '0000000010000110': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010001001': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010010100': 0.000244140625, '0000000010011010': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010100000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000100000000': 0.013916015625, '0000000100000001': 0.0003662109375, '0000000100000010': 0.00048828125, '0000000100000011': 0.000244140625, '0000000100000100': 0.0015869140625, '0000000100000110': 0.00048828125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0006103515625, '0000000100001001': 0.0001220703125, '0000000100010000': 0.000732421875, '0000000100010100': 0.000244140625, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0006103515625, '0000000100011110': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100100100': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000100111000': 0.0001220703125, '0000000101000000': 0.0006103515625, '0000000110000000': 0.0001220703125, '0000001000000000': 0.0294189453125, '0000001000000001': 0.0009765625, '0000001000000010': 0.000244140625, '0000001000000100': 0.0020751953125, '0000001000000110': 0.00048828125, '0000001000000111': 0.000244140625, '0000001000001000': 0.0010986328125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0010986328125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0009765625, '0000001000011001': 0.0001220703125, '0000001000011100': 0.001220703125, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0006103515625, '0000001000101000': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001001000000': 0.0003662109375, '0000001001000101': 0.0001220703125, '0000001001110100': 0.0001220703125, '0000001010000000': 0.0003662109375, '0000001010011000': 0.0001220703125, '0000001011000111': 0.0001220703125, '0000001100000000': 0.0013427734375, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000010000000000': 0.0052490234375, '0000010000000001': 0.0001220703125, '0000010000000010': 0.0003662109375, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000010000': 0.0003662109375, '0000010000100000': 0.000244140625, '0000010000110001': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100000100': 0.0001220703125, '0000011000000000': 0.0001220703125, '0000100000000000': 0.001220703125, '0000100000000100': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000001100': 0.0001220703125, '0000101000000000': 0.000244140625, '0001000000000000': 0.0888671875, '0001000000000001': 0.0028076171875, '0001000000000010': 0.00146484375, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0047607421875, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0020751953125, '0001000000000111': 0.000244140625, '0001000000001000': 0.0030517578125, '0001000000001011': 0.0001220703125, '0001000000001100': 0.00048828125, '0001000000010000': 0.00537109375, '0001000000010001': 0.0001220703125, '0001000000010100': 0.0006103515625, '0001000000010110': 0.0003662109375, '0001000000010111': 0.0001220703125, '0001000000011000': 0.00146484375, '0001000000011100': 0.0018310546875, '0001000000011101': 0.0003662109375, '0001000000011110': 0.0001220703125, '0001000000100000': 0.001220703125, '0001000000100001': 0.000244140625, '0001000000100010': 0.000244140625, '0001000000100100': 0.0001220703125, '0001000000101000': 0.0003662109375, '0001000000101100': 0.0001220703125, '0001000000110000': 0.001953125, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0010986328125, '0001000001000111': 0.0001220703125, '0001000010000000': 0.0015869140625, '0001000010000001': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010001000': 0.0001220703125, '0001000010010000': 0.000244140625, '0001000010011001': 0.0001220703125, '0001000100000000': 0.0030517578125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100000110': 0.0001220703125, '0001000100001000': 0.000244140625, '0001000100010000': 0.0001220703125, '0001000100010111': 0.0001220703125, '0001000100100000': 0.000244140625, '0001000101000000': 0.0001220703125, '0001000110000000': 0.0003662109375, '0001001000000000': 0.0052490234375, '0001001000000001': 0.000244140625, '0001001000000010': 0.0001220703125, '0001001000000100': 0.000244140625, '0001001000000111': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000010000': 0.000244140625, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0003662109375, '0001001000100000': 0.00048828125, '0001001100000000': 0.000244140625, '0001001100011100': 0.0001220703125, '0001010000000000': 0.0008544921875, '0001010000000100': 0.0001220703125, '0001011000000000': 0.0001220703125, '0001100000000000': 0.0001220703125, '0001100000001100': 0.0001220703125, '0010000000000000': 0.0242919921875, '0010000000000001': 0.0008544921875, '0010000000000010': 0.00048828125, '0010000000000011': 0.00048828125, '0010000000000100': 0.0009765625, '0010000000000110': 0.000244140625, '0010000000001000': 0.0006103515625, '0010000000001101': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000010000': 0.001220703125, '0010000000010001': 0.0001220703125, '0010000000010100': 0.000244140625, '0010000000010110': 0.000244140625, '0010000000011000': 0.00048828125, '0010000000011100': 0.00048828125, '0010000000100000': 0.00048828125, '0010000000100010': 0.000244140625, '0010000000101100': 0.0001220703125, '0010000000110000': 0.0003662109375, '0010000001000000': 0.00048828125, '0010000010000000': 0.00048828125, '0010000100000000': 0.000732421875, '0010000100000001': 0.0003662109375, '0010000100010000': 0.0001220703125, '0010000100011100': 0.0001220703125, '0010000110110000': 0.0001220703125, '0010001000000000': 0.00146484375, '0010001000000001': 0.0001220703125, '0010001000000011': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000001100': 0.0001220703125, '0010001100000000': 0.000244140625, '0010010000000000': 0.000244140625, '0010010000110100': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.005859375, '0011000000000001': 0.0001220703125, '0011000000000011': 0.0001220703125, '0011000000000100': 0.00048828125, '0011000000000101': 0.0001220703125, '0011000000000110': 0.0003662109375, '0011000000000111': 0.000244140625, '0011000000001000': 0.0001220703125, '0011000000010000': 0.0003662109375, '0011000000010100': 0.0001220703125, '0011000000011000': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000000100100': 0.0001220703125, '0011000000110000': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000000': 0.000244140625, '0011001000011000': 0.0001220703125, '0011001010000000': 0.0001220703125, '0011001100000000': 0.0001220703125, '0011010000000000': 0.0001220703125, '0100000000000000': 0.0289306640625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.000732421875, '0100000000000011': 0.0001220703125, '0100000000000100': 0.000732421875, '0100000000000101': 0.0001220703125, '0100000000000110': 0.00048828125, '0100000000000111': 0.000732421875, '0100000000001000': 0.002197265625, '0100000000001001': 0.0001220703125, '0100000000001100': 0.000244140625, '0100000000010000': 0.0028076171875, '0100000000010001': 0.000244140625, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000011000': 0.001953125, '0100000000011001': 0.0001220703125, '0100000000011100': 0.00146484375, '0100000000011111': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000100001': 0.0001220703125, '0100000000100100': 0.000244140625, '0100000000101000': 0.0003662109375, '0100000000110000': 0.00048828125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001001000': 0.0001220703125, '0100000001010000': 0.0001220703125, '0100000010000000': 0.000244140625, '0100000010000100': 0.0001220703125, '0100000010000101': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000100000000': 0.0006103515625, '0100000100000110': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011001': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000100100100': 0.0001220703125, '0100000100110000': 0.0001220703125, '0100001000000000': 0.0015869140625, '0100001000000001': 0.000244140625, '0100001000000100': 0.000244140625, '0100001000001000': 0.000244140625, '0100001000010100': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0101000000000000': 0.0072021484375, '0101000000000001': 0.000244140625, '0101000000000011': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000000111': 0.0003662109375, '0101000000001000': 0.0006103515625, '0101000000010000': 0.000244140625, '0101000000010010': 0.0001220703125, '0101000000011000': 0.00048828125, '0101000000100000': 0.000244140625, '0101000000101100': 0.0001220703125, '0101000000110000': 0.0001220703125, '0101000000111000': 0.0001220703125, '0101000001000000': 0.0003662109375, '0101000001000001': 0.0001220703125, '0101000001000100': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000100000001': 0.0001220703125, '0101001000000000': 0.0008544921875, '0101001000000001': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101001100000000': 0.0001220703125, '0101010000000100': 0.0001220703125, '0110000000000000': 0.00634765625, '0110000000000001': 0.0003662109375, '0110000000000010': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000000110': 0.000244140625, '0110000000001000': 0.00048828125, '0110000000001110': 0.0001220703125, '0110000000010000': 0.0006103515625, '0110000000010100': 0.0001220703125, '0110000000011000': 0.000244140625, '0110000000100000': 0.0001220703125, '0110000000100001': 0.0001220703125, '0110000001001000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010001100': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001100000000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110011000001101': 0.0001220703125, '0111000000000000': 0.0015869140625, '0111000000000100': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111000001010000': 0.0001220703125, '0111100000011100': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.0068359375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0003662109375, '1000000000000100': 0.0001220703125, '1000000000000101': 0.0003662109375, '1000000000000110': 0.000244140625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000010001': 0.000732421875, '1000000000010010': 0.0001220703125, '1000000000010011': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000011101': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010001001': 0.0001220703125, '1000000010100001': 0.000244140625, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000100': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000001000000000': 0.00048828125, '1000001000000001': 0.0003662109375, '1000001000000010': 0.000244140625, '1000001000100110': 0.0001220703125, '1000001001000010': 0.0001220703125, '1000001100000001': 0.0001220703125, '1000001100010011': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010000000101': 0.0001220703125, '1001000000000000': 0.0013427734375, '1001000000000001': 0.0010986328125, '1001000000000010': 0.000244140625, '1001000000000100': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010010': 0.0001220703125, '1001000000010011': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000110010': 0.0001220703125, '1001000001000000': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000101': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.000244140625, '1010000001000001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1011000000000000': 0.000244140625, '1011000000001001': 0.0001220703125, '1011001000000111': 0.0001220703125, '1100000000000000': 0.0009765625, '1100000000000001': 0.00537109375, '1100000000000010': 0.0001220703125, '1100000000000011': 0.00048828125, '1100000000000101': 0.0006103515625, '1100000000000110': 0.001220703125, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0003662109375, '1100000000001011': 0.0001220703125, '1100000000001101': 0.0003662109375, '1100000000001110': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010110': 0.0001220703125, '1100000000010111': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011101': 0.000244140625, '1100000000011111': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000111001': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000010000011': 0.0001220703125, '1100000010000111': 0.0001220703125, '1100000100000111': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000010101': 0.0001220703125, '1100001010000000': 0.0001220703125, '1100010000000001': 0.000244140625, '1101000000000000': 0.0006103515625, '1101000000000001': 0.0006103515625, '1101000000000101': 0.0001220703125, '1101000000000110': 0.000244140625, '1101000000000111': 0.000244140625, '1101000000001001': 0.0001220703125, '1101000000001011': 0.000244140625, '1101000000001110': 0.0001220703125, '1101000000010000': 0.000244140625, '1101000000110001': 0.0001220703125, '1101001000000001': 0.0001220703125, '1110000000000001': 0.0006103515625, '1110000000010000': 0.0001220703125, '1110000000010001': 0.0001220703125, '1110000000011011': 0.0001220703125, '1111000000000010': 0.0001220703125, '1111001000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=8_bit=1.txt <==
{'0000000000000010': 0.0001220703125, '0000000000001010': 0.0001220703125, '0000000000010010': 0.0001220703125, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000100010': 0.0001220703125, '0000000000100011': 0.000244140625, '0000000000101000': 0.0001220703125, '0000000000101010': 0.0003662109375, '0000000000101011': 0.0003662109375, '0000000000101100': 0.0001220703125, '0000000000101110': 0.00048828125, '0000000000101111': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111010': 0.000244140625, '0000000000111011': 0.0001220703125, '0000000001101010': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000001100101001': 0.0001220703125, '0001000000000010': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001000': 0.0001220703125, '0001000000001001': 0.000244140625, '0001000000001010': 0.0003662109375, '0001000000001011': 0.00048828125, '0001000000001110': 0.000244140625, '0001000000001111': 0.0003662109375, '0001000000010000': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011010': 0.000244140625, '0001000000011011': 0.000244140625, '0001000000011110': 0.0001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.00048828125, '0001000000100011': 0.000244140625, '0001000000100111': 0.000244140625, '0001000000101000': 0.000244140625, '0001000000101010': 0.0030517578125, '0001000000101011': 0.0023193359375, '0001000000101100': 0.000244140625, '0001000000101101': 0.0001220703125, '0001000000101110': 0.00048828125, '0001000000101111': 0.000732421875, '0001000000110010': 0.0003662109375, '0001000000110011': 0.0001220703125, '0001000000110101': 0.0001220703125, '0001000000110110': 0.000244140625, '0001000000111010': 0.000244140625, '0001000000111011': 0.000244140625, '0001000100001010': 0.0001220703125, '0001000100100111': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000011010': 0.0001220703125, '0001001000101011': 0.0001220703125, '0001001000110111': 0.0001220703125, '0001001000111010': 0.0001220703125, '0001001010001110': 0.0001220703125, '0001011000111010': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0003662109375, '0010000000001010': 0.001708984375, '0010000000001011': 0.0003662109375, '0010000000001100': 0.000244140625, '0010000000001111': 0.00048828125, '0010000000010010': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011011': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000011111': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.000244140625, '0010000000100011': 0.000244140625, '0010000000100100': 0.000244140625, '0010000000100101': 0.0001220703125, '0010000000100110': 0.000244140625, '0010000000100111': 0.0003662109375, '0010000000101000': 0.000732421875, '0010000000101001': 0.0006103515625, '0010000000101010': 0.0064697265625, '0010000000101011': 0.0054931640625, '0010000000101100': 0.00048828125, '0010000000101101': 0.0003662109375, '0010000000101110': 0.001953125, '0010000000101111': 0.0020751953125, '0010000000110010': 0.000244140625, '0010000000110011': 0.000244140625, '0010000000110110': 0.000244140625, '0010000000110111': 0.000244140625, '0010000000111000': 0.0001220703125, '0010000000111010': 0.0008544921875, '0010000000111011': 0.000244140625, '0010000000111100': 0.0001220703125, '0010000000111110': 0.0001220703125, '0010000000111111': 0.0003662109375, '0010000001001011': 0.0001220703125, '0010000001100010': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000010101011': 0.000244140625, '0010000010101111': 0.0001220703125, '0010000010110110': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010001000011011': 0.0001220703125, '0010001000011111': 0.0001220703125, '0010001000101000': 0.0001220703125, '0010001000101010': 0.0003662109375, '0010010000011010': 0.0001220703125, '0010100000101010': 0.0001220703125, '0010100000101011': 0.000244140625, '0011000000000001': 0.0001220703125, '0011000000000010': 0.000244140625, '0011000000000011': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000000111': 0.0003662109375, '0011000000001000': 0.0008544921875, '0011000000001001': 0.000732421875, '0011000000001010': 0.0042724609375, '0011000000001011': 0.002685546875, '0011000000001100': 0.000244140625, '0011000000001101': 0.000244140625, '0011000000001110': 0.00048828125, '0011000000001111': 0.00146484375, '0011000000010010': 0.000244140625, '0011000000010110': 0.0008544921875, '0011000000011010': 0.000732421875, '0011000000011011': 0.0008544921875, '0011000000011110': 0.00048828125, '0011000000011111': 0.0001220703125, '0011000000100000': 0.0003662109375, '0011000000100001': 0.000244140625, '0011000000100010': 0.002197265625, '0011000000100011': 0.002197265625, '0011000000100100': 0.000244140625, '0011000000100110': 0.0015869140625, '0011000000100111': 0.00146484375, '0011000000101000': 0.00244140625, '0011000000101001': 0.001708984375, '0011000000101010': 0.021240234375, '0011000000101011': 0.013671875, '0011000000101100': 0.0013427734375, '0011000000101101': 0.001220703125, '0011000000101110': 0.0054931640625, '0011000000101111': 0.005859375, '0011000000110000': 0.0003662109375, '0011000000110010': 0.0020751953125, '0011000000110011': 0.000732421875, '0011000000110100': 0.0001220703125, '0011000000110110': 0.00048828125, '0011000000110111': 0.0003662109375, '0011000000111000': 0.000244140625, '0011000000111001': 0.000244140625, '0011000000111010': 0.0015869140625, '0011000000111011': 0.0015869140625, '0011000000111101': 0.0001220703125, '0011000000111110': 0.0006103515625, '0011000000111111': 0.00048828125, '0011000001001011': 0.000244140625, '0011000001100110': 0.0001220703125, '0011000001100111': 0.0001220703125, '0011000001101010': 0.000732421875, '0011000001101111': 0.0001220703125, '0011000001110011': 0.0001220703125, '0011000001110110': 0.0001220703125, '0011000001111011': 0.0001220703125, '0011000010000010': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000010101001': 0.0001220703125, '0011000010101010': 0.00048828125, '0011000010101110': 0.0001220703125, '0011000010101111': 0.0001220703125, '0011000010110101': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101010': 0.00048828125, '0011000100101011': 0.00048828125, '0011000100110110': 0.000244140625, '0011000100110111': 0.0001220703125, '0011000100111000': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000100111011': 0.0001220703125, '0011000101001101': 0.0001220703125, '0011000110101011': 0.000244140625, '0011001000000111': 0.0001220703125, '0011001000001010': 0.000732421875, '0011001000001011': 0.0001220703125, '0011001000001110': 0.000244140625, '0011001000001111': 0.0001220703125, '0011001000011011': 0.000244140625, '0011001000100010': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101001': 0.000244140625, '0011001000101010': 0.0015869140625, '0011001000101011': 0.001220703125, '0011001000101110': 0.0006103515625, '0011001000101111': 0.00048828125, '0011001000110010': 0.000244140625, '0011001000110011': 0.0001220703125, '0011001000111010': 0.000244140625, '0011001000111011': 0.000244140625, '0011001000111110': 0.0001220703125, '0011001001111010': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001100101010': 0.0001220703125, '0011010000001011': 0.0001220703125, '0011010000100101': 0.0001220703125, '0011010000101010': 0.0001220703125, '0011010000101011': 0.0001220703125, '0011100000001011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0100000000000011': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101001': 0.0001220703125, '0100000000101010': 0.0008544921875, '0100000000101011': 0.0003662109375, '0100000000101111': 0.0001220703125, '0100000000110111': 0.0001220703125, '0100001000110110': 0.0001220703125, '0100001100101011': 0.0001220703125, '0100010000101011': 0.0001220703125, '0101000000000111': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.0003662109375, '0101000000001111': 0.0001220703125, '0101000000100011': 0.0001220703125, '0101000000100110': 0.000244140625, '0101000000100111': 0.0001220703125, '0101000000101000': 0.000244140625, '0101000000101010': 0.0010986328125, '0101000000101011': 0.0008544921875, '0101000000101110': 0.0001220703125, '0101000000101111': 0.000244140625, '0101000000110010': 0.000244140625, '0101000000110011': 0.0001220703125, '0101000000110111': 0.0003662109375, '0101000000111010': 0.0003662109375, '0101000000111011': 0.0001220703125, '0101000000111110': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101000100110110': 0.0001220703125, '0101001000101011': 0.0001220703125, '0101001000101111': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001010': 0.000244140625, '0110000000001011': 0.0003662109375, '0110000000001110': 0.0001220703125, '0110000000010011': 0.0001220703125, '0110000000010111': 0.0001220703125, '0110000000011011': 0.000244140625, '0110000000100001': 0.0001220703125, '0110000000100011': 0.000244140625, '0110000000100110': 0.0001220703125, '0110000000101001': 0.0003662109375, '0110000000101010': 0.0006103515625, '0110000000101011': 0.001953125, '0110000000101100': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.000244140625, '0110000000110011': 0.0001220703125, '0110000000110111': 0.0003662109375, '0110000000111000': 0.0001220703125, '0110000000111011': 0.0003662109375, '0110000000111110': 0.0001220703125, '0110000001101111': 0.0001220703125, '0110000100101011': 0.0001220703125, '0110001000011011': 0.0001220703125, '0110001000101011': 0.000244140625, '0111000000000011': 0.0001220703125, '0111000000001010': 0.0006103515625, '0111000000001011': 0.0015869140625, '0111000000001101': 0.0001220703125, '0111000000001110': 0.000244140625, '0111000000010110': 0.0001220703125, '0111000000011001': 0.0001220703125, '0111000000011010': 0.0001220703125, '0111000000011011': 0.00048828125, '0111000000011111': 0.0001220703125, '0111000000100001': 0.0001220703125, '0111000000100011': 0.0006103515625, '0111000000100110': 0.000244140625, '0111000000100111': 0.0001220703125, '0111000000101000': 0.000244140625, '0111000000101001': 0.000244140625, '0111000000101010': 0.002685546875, '0111000000101011': 0.009033203125, '0111000000101100': 0.000244140625, '0111000000101101': 0.0001220703125, '0111000000101110': 0.0006103515625, '0111000000101111': 0.0013427734375, '0111000000110001': 0.0001220703125, '0111000000110010': 0.0003662109375, '0111000000110011': 0.00048828125, '0111000000110110': 0.0001220703125, '0111000000110111': 0.000244140625, '0111000000111001': 0.000244140625, '0111000000111010': 0.0001220703125, '0111000000111011': 0.0003662109375, '0111000000111101': 0.0001220703125, '0111000000111111': 0.0001220703125, '0111000001001011': 0.0001220703125, '0111000010001110': 0.0001220703125, '0111000010101011': 0.0001220703125, '0111000010101101': 0.0001220703125, '0111000010110010': 0.0001220703125, '0111000100100011': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111000100101101': 0.0001220703125, '0111000110100011': 0.0001220703125, '0111001000001011': 0.0001220703125, '0111001000100110': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.00048828125, '0111001000101111': 0.0001220703125, '0111001100100001': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111010000101010': 0.0001220703125, '1000000000000010': 0.0001220703125, '1000000000001010': 0.0006103515625, '1000000000001100': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011010': 0.000244140625, '1000000000100010': 0.0009765625, '1000000000100110': 0.000244140625, '1000000000101000': 0.0009765625, '1000000000101010': 0.0067138671875, '1000000000101100': 0.00048828125, '1000000000101101': 0.000244140625, '1000000000101110': 0.0010986328125, '1000000000101111': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110010': 0.000244140625, '1000000000110100': 0.0001220703125, '1000000000110110': 0.0003662109375, '1000000000111000': 0.0001220703125, '1000000000111010': 0.0003662109375, '1000000000111100': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000001101110': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101110': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000101010': 0.00048828125, '1000001000101110': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100000101110': 0.0001220703125, '1001000000000010': 0.000732421875, '1001000000000011': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000001000': 0.0008544921875, '1001000000001010': 0.005126953125, '1001000000001011': 0.0001220703125, '1001000000001100': 0.0001220703125, '1001000000001110': 0.000244140625, '1001000000010010': 0.00048828125, '1001000000010110': 0.000244140625, '1001000000011000': 0.000244140625, '1001000000011010': 0.0013427734375, '1001000000011100': 0.000244140625, '1001000000011110': 0.0001220703125, '1001000000100000': 0.0003662109375, '1001000000100010': 0.0028076171875, '1001000000100110': 0.0003662109375, '1001000000100111': 0.0001220703125, '1001000000101000': 0.0037841796875, '1001000000101001': 0.0003662109375, '1001000000101010': 0.0242919921875, '1001000000101011': 0.0010986328125, '1001000000101100': 0.0013427734375, '1001000000101101': 0.0006103515625, '1001000000101110': 0.0028076171875, '1001000000101111': 0.0001220703125, '1001000000110000': 0.00048828125, '1001000000110010': 0.0018310546875, '1001000000110011': 0.0001220703125, '1001000000110100': 0.0001220703125, '1001000000110101': 0.0001220703125, '1001000000110110': 0.0008544921875, '1001000000111000': 0.000244140625, '1001000000111010': 0.001953125, '1001000000111011': 0.0001220703125, '1001000000111101': 0.000244140625, '1001000000111110': 0.000244140625, '1001000001101010': 0.0006103515625, '1001000001110110': 0.0001220703125, '1001000010001010': 0.000244140625, '1001000010101000': 0.0001220703125, '1001000010101010': 0.0003662109375, '1001000100001010': 0.000244140625, '1001000100101000': 0.0001220703125, '1001000100101010': 0.00048828125, '1001000100101110': 0.0001220703125, '1001000100101111': 0.0001220703125, '1001000100110110': 0.0001220703125, '1001000100111010': 0.0001220703125, '1001001000001001': 0.0001220703125, '1001001000001010': 0.000732421875, '1001001000100110': 0.0001220703125, '1001001000101010': 0.0013427734375, '1001001000101011': 0.0001220703125, '1001001000101110': 0.000244140625, '1001001000101111': 0.0001220703125, '1001001000110000': 0.0001220703125, '1001001000110010': 0.0001220703125, '1001001000111010': 0.0001220703125, '1001001001101101': 0.0001220703125, '1001001100101000': 0.0001220703125, '1001010000100010': 0.000244140625, '1001010000101010': 0.0001220703125, '1001011100101100': 0.0001220703125, '1001100000101010': 0.0001220703125, '1001100000110010': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000010': 0.000732421875, '1010000000000011': 0.000244140625, '1010000000001000': 0.001220703125, '1010000000001001': 0.00048828125, '1010000000001010': 0.0108642578125, '1010000000001011': 0.0003662109375, '1010000000001100': 0.0003662109375, '1010000000001101': 0.000244140625, '1010000000001110': 0.0008544921875, '1010000000010010': 0.001220703125, '1010000000010100': 0.0001220703125, '1010000000010110': 0.000244140625, '1010000000011000': 0.000244140625, '1010000000011010': 0.001708984375, '1010000000011011': 0.000244140625, '1010000000011100': 0.0001220703125, '1010000000011101': 0.0001220703125, '1010000000011110': 0.00048828125, '1010000000100000': 0.00048828125, '1010000000100010': 0.007080078125, '1010000000100011': 0.0008544921875, '1010000000100101': 0.000244140625, '1010000000100110': 0.00146484375, '1010000000101000': 0.0057373046875, '1010000000101001': 0.000244140625, '1010000000101010': 0.055419921875, '1010000000101011': 0.0035400390625, '1010000000101100': 0.00244140625, '1010000000101101': 0.00146484375, '1010000000101110': 0.0064697265625, '1010000000101111': 0.0008544921875, '1010000000110000': 0.0006103515625, '1010000000110010': 0.0047607421875, '1010000000110101': 0.0001220703125, '1010000000110110': 0.0020751953125, '1010000000110111': 0.0001220703125, '1010000000111000': 0.0008544921875, '1010000000111001': 0.000244140625, '1010000000111010': 0.0040283203125, '1010000000111101': 0.000244140625, '1010000000111110': 0.000732421875, '1010000000111111': 0.0003662109375, '1010000001001010': 0.0001220703125, '1010000001100010': 0.000244140625, '1010000001100110': 0.000244140625, '1010000001101010': 0.0009765625, '1010000001101011': 0.0001220703125, '1010000001101110': 0.0001220703125, '1010000001110110': 0.0001220703125, '1010000001111110': 0.0001220703125, '1010000010000010': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010011000': 0.0001220703125, '1010000010011010': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101010': 0.0009765625, '1010000010110010': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000011110010': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001010': 0.0001220703125, '1010000100100010': 0.0003662109375, '1010000100100110': 0.000244140625, '1010000100101000': 0.000244140625, '1010000100101010': 0.001708984375, '1010000100101110': 0.0001220703125, '1010000100110000': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010000100111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000000110': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.000732421875, '1010001000001110': 0.000244140625, '1010001000010010': 0.000244140625, '1010001000011110': 0.0001220703125, '1010001000100010': 0.00048828125, '1010001000100011': 0.0001220703125, '1010001000100110': 0.000244140625, '1010001000101000': 0.0006103515625, '1010001000101001': 0.000244140625, '1010001000101010': 0.0040283203125, '1010001000101011': 0.0001220703125, '1010001000101100': 0.0001220703125, '1010001000101110': 0.000732421875, '1010001000110010': 0.0003662109375, '1010001000110100': 0.0001220703125, '1010001000111010': 0.00048828125, '1010001001101000': 0.0001220703125, '1010001001101010': 0.0001220703125, '1010001010101000': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001010110010': 0.0001220703125, '1010001100100100': 0.0001220703125, '1010001100100110': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000100110': 0.0001220703125, '1010010000101010': 0.0006103515625, '1010010000101110': 0.0001220703125, '1010100000001000': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000101010': 0.0009765625, '1010100000101111': 0.0001220703125, '1010101000101000': 0.0001220703125, '1011000000000000': 0.000732421875, '1011000000000010': 0.0054931640625, '1011000000000011': 0.0001220703125, '1011000000000110': 0.001220703125, '1011000000001000': 0.0042724609375, '1011000000001001': 0.0003662109375, '1011000000001010': 0.037841796875, '1011000000001011': 0.002197265625, '1011000000001100': 0.001953125, '1011000000001101': 0.000732421875, '1011000000001110': 0.0045166015625, '1011000000001111': 0.0003662109375, '1011000000010000': 0.000244140625, '1011000000010001': 0.0001220703125, '1011000000010010': 0.00390625, '1011000000010011': 0.000244140625, '1011000000010100': 0.0003662109375, '1011000000010110': 0.000732421875, '1011000000010111': 0.0001220703125, '1011000000011000': 0.0010986328125, '1011000000011001': 0.0001220703125, '1011000000011010': 0.0078125, '1011000000011011': 0.000732421875, '1011000000011100': 0.0003662109375, '1011000000011110': 0.001220703125, '1011000000100000': 0.004638671875, '1011000000100001': 0.0003662109375, '1011000000100010': 0.02685546875, '1011000000100011': 0.00146484375, '1011000000100100': 0.0015869140625, '1011000000100101': 0.0003662109375, '1011000000100110': 0.0068359375, '1011000000100111': 0.000732421875, '1011000000101000': 0.02978515625, '1011000000101001': 0.0025634765625, '1011000000101010': 0.209228515625, '1011000000101011': 0.0106201171875, '1011000000101100': 0.011474609375, '1011000000101101': 0.0048828125, '1011000000101110': 0.0263671875, '1011000000101111': 0.0018310546875, '1011000000110000': 0.0020751953125, '1011000000110001': 0.0001220703125, '1011000000110010': 0.0145263671875, '1011000000110011': 0.0009765625, '1011000000110100': 0.0009765625, '1011000000110101': 0.000244140625, '1011000000110110': 0.0089111328125, '1011000000110111': 0.000732421875, '1011000000111000': 0.002685546875, '1011000000111001': 0.0001220703125, '1011000000111010': 0.0189208984375, '1011000000111011': 0.0006103515625, '1011000000111100': 0.0008544921875, '1011000000111101': 0.0003662109375, '1011000000111110': 0.002685546875, '1011000001001000': 0.000244140625, '1011000001001010': 0.000732421875, '1011000001001110': 0.0001220703125, '1011000001010011': 0.0001220703125, '1011000001011010': 0.0001220703125, '1011000001100101': 0.0001220703125, '1011000001101000': 0.0003662109375, '1011000001101010': 0.0029296875, '1011000001101011': 0.0001220703125, '1011000001101100': 0.0001220703125, '1011000001101101': 0.0001220703125, '1011000001101110': 0.0006103515625, '1011000001111010': 0.000244140625, '1011000010001010': 0.001220703125, '1011000010010010': 0.0001220703125, '1011000010011010': 0.000244140625, '1011000010100010': 0.0006103515625, '1011000010100011': 0.0001220703125, '1011000010100101': 0.0001220703125, '1011000010101000': 0.00048828125, '1011000010101010': 0.0030517578125, '1011000010101011': 0.0001220703125, '1011000010101110': 0.00048828125, '1011000010110000': 0.0001220703125, '1011000010110010': 0.0003662109375, '1011000010110110': 0.0001220703125, '1011000010111010': 0.0001220703125, '1011000010111110': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000100000010': 0.000244140625, '1011000100000110': 0.000244140625, '1011000100001000': 0.0001220703125, '1011000100001010': 0.0009765625, '1011000100001011': 0.000244140625, '1011000100001101': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100001111': 0.0001220703125, '1011000100010110': 0.0001220703125, '1011000100011010': 0.0006103515625, '1011000100100000': 0.0001220703125, '1011000100100001': 0.0001220703125, '1011000100100010': 0.0003662109375, '1011000100100011': 0.0001220703125, '1011000100101000': 0.00048828125, '1011000100101010': 0.0067138671875, '1011000100101011': 0.00048828125, '1011000100101100': 0.0003662109375, '1011000100101110': 0.000732421875, '1011000100110000': 0.0001220703125, '1011000100110001': 0.0001220703125, '1011000100110010': 0.00048828125, '1011000100111010': 0.0003662109375, '1011000100111110': 0.000244140625, '1011000101100010': 0.0001220703125, '1011000101101010': 0.000244140625, '1011000110101010': 0.000244140625, '1011000110101110': 0.0001220703125, '1011001000000010': 0.0003662109375, '1011001000001000': 0.0003662109375, '1011001000001010': 0.0028076171875, '1011001000001011': 0.0001220703125, '1011001000001101': 0.0001220703125, '1011001000001110': 0.0001220703125, '1011001000010000': 0.0001220703125, '1011001000010010': 0.0003662109375, '1011001000010110': 0.000244140625, '1011001000011000': 0.0001220703125, '1011001000011010': 0.0009765625, '1011001000011100': 0.0001220703125, '1011001000011110': 0.0001220703125, '1011001000100010': 0.0018310546875, '1011001000100011': 0.0001220703125, '1011001000100101': 0.0001220703125, '1011001000100110': 0.000732421875, '1011001000101000': 0.0018310546875, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0145263671875, '1011001000101011': 0.0006103515625, '1011001000101100': 0.000732421875, '1011001000101101': 0.00048828125, '1011001000101110': 0.0028076171875, '1011001000101111': 0.000244140625, '1011001000110000': 0.0001220703125, '1011001000110010': 0.0003662109375, '1011001000110100': 0.0001220703125, '1011001000110101': 0.0001220703125, '1011001000110110': 0.000244140625, '1011001000111000': 0.0003662109375, '1011001000111010': 0.0020751953125, '1011001000111011': 0.0001220703125, '1011001000111100': 0.0001220703125, '1011001000111101': 0.000244140625, '1011001000111110': 0.0003662109375, '1011001001101010': 0.000244140625, '1011001001111010': 0.0001220703125, '1011001010010011': 0.0001220703125, '1011001010011010': 0.0001220703125, '1011001010101010': 0.0003662109375, '1011001010101011': 0.0001220703125, '1011001010101100': 0.0001220703125, '1011001100001000': 0.0001220703125, '1011001100101010': 0.0006103515625, '1011010000001001': 0.0001220703125, '1011010000001010': 0.0003662109375, '1011010000100010': 0.0001220703125, '1011010000100100': 0.0001220703125, '1011010000101010': 0.0020751953125, '1011010000101011': 0.0001220703125, '1011010000101100': 0.000244140625, '1011010000101101': 0.0001220703125, '1011010000110000': 0.0001220703125, '1011010000110010': 0.0003662109375, '1011010000110110': 0.0001220703125, '1011010000111010': 0.0003662109375, '1011010010001010': 0.0001220703125, '1011010010101000': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010100101010': 0.000244140625, '1011011000001010': 0.000244140625, '1011011000101010': 0.000244140625, '1011100000000010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100000111010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101000101110': 0.0001220703125, '1011101000110010': 0.0001220703125, '1100000000000010': 0.0001220703125, '1100000000001010': 0.0008544921875, '1100000000001111': 0.0001220703125, '1100000000011010': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100010': 0.000244140625, '1100000000101000': 0.00048828125, '1100000000101010': 0.0023193359375, '1100000000101100': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100000000101110': 0.0003662109375, '1100000000110010': 0.0003662109375, '1100000000111000': 0.0001220703125, '1100000000111010': 0.0001220703125, '1100000100101011': 0.0001220703125, '1100001000011011': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100100000101010': 0.0001220703125, '1101000000000010': 0.0006103515625, '1101000000001000': 0.00048828125, '1101000000001010': 0.00146484375, '1101000000001011': 0.000244140625, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000001111': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101000000100000': 0.00048828125, '1101000000100010': 0.0013427734375, '1101000000100100': 0.0001220703125, '1101000000100110': 0.0003662109375, '1101000000101000': 0.001953125, '1101000000101001': 0.000244140625, '1101000000101010': 0.0111083984375, '1101000000101011': 0.0006103515625, '1101000000101100': 0.00048828125, '1101000000101101': 0.0003662109375, '1101000000101110': 0.0010986328125, '1101000000110010': 0.0006103515625, '1101000000110110': 0.000732421875, '1101000000110111': 0.0001220703125, '1101000000111010': 0.00048828125, '1101000000111100': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000001101100': 0.0001220703125, '1101000010101000': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000010101100': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101000010110110': 0.0001220703125, '1101000011101010': 0.0001220703125, '1101000100010000': 0.0001220703125, '1101000100011010': 0.0001220703125, '1101000100101011': 0.0001220703125, '1101000100110110': 0.0001220703125, '1101001000001010': 0.000244140625, '1101001000100010': 0.0001220703125, '1101001000101010': 0.0008544921875, '1101010000101010': 0.0001220703125, '1101010010100010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1110000000001001': 0.0001220703125, '1110000000001011': 0.0001220703125, '1110000000100010': 0.0001220703125, '1110000000100011': 0.0001220703125, '1110000000101000': 0.000244140625, '1110000000101010': 0.001708984375, '1110000000101100': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000101110': 0.0001220703125, '1110000000110010': 0.0001220703125, '1110000000110101': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000000111010': 0.000244140625, '1110000000111100': 0.0001220703125, '1110000010101010': 0.000244140625, '1110010000101010': 0.0001220703125, '1110100000101010': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000000110': 0.0001220703125, '1111000000001010': 0.00146484375, '1111000000010010': 0.00048828125, '1111000000011010': 0.00048828125, '1111000000100000': 0.0003662109375, '1111000000100001': 0.0001220703125, '1111000000100010': 0.0008544921875, '1111000000100011': 0.0001220703125, '1111000000100110': 0.0003662109375, '1111000000101000': 0.0006103515625, '1111000000101010': 0.0062255859375, '1111000000101011': 0.000732421875, '1111000000101100': 0.0001220703125, '1111000000101101': 0.000244140625, '1111000000101110': 0.0006103515625, '1111000000110010': 0.0008544921875, '1111000000110100': 0.0001220703125, '1111000000110101': 0.000244140625, '1111000000110110': 0.0003662109375, '1111000000111010': 0.0006103515625, '1111000000111100': 0.0001220703125, '1111000000111101': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111000100101010': 0.0003662109375, '1111000100111010': 0.0001220703125, '1111001000000010': 0.0001220703125, '1111001000000011': 0.0001220703125, '1111001000001010': 0.0001220703125, '1111001000001100': 0.0001220703125, '1111001000100010': 0.000244140625, '1111001000100011': 0.0001220703125, '1111001000101010': 0.000732421875, '1111001000101110': 0.0001220703125, '1111001000110110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=9_bit=0.txt <==
{'0000000000000000': 0.5050048828125, '0000000000000001': 0.022216796875, '0000000000000010': 0.01513671875, '0000000000000011': 0.002197265625, '0000000000000100': 0.028564453125, '0000000000000101': 0.0010986328125, '0000000000000110': 0.010498046875, '0000000000000111': 0.0032958984375, '0000000000001000': 0.018798828125, '0000000000001001': 0.0006103515625, '0000000000001010': 0.00048828125, '0000000000001100': 0.002197265625, '0000000000001101': 0.0003662109375, '0000000000001110': 0.0001220703125, '0000000000001111': 0.0001220703125, '0000000000010000': 0.037353515625, '0000000000010001': 0.0010986328125, '0000000000010010': 0.0008544921875, '0000000000010100': 0.0023193359375, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0009765625, '0000000000010111': 0.000244140625, '0000000000011000': 0.013671875, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0006103515625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.00927734375, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000011111': 0.00048828125, '0000000000100000': 0.01318359375, '0000000000100001': 0.00048828125, '0000000000100010': 0.00048828125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0003662109375, '0000000000100110': 0.000244140625, '0000000000100111': 0.000244140625, '0000000000101000': 0.00048828125, '0000000000101001': 0.0001220703125, '0000000000101100': 0.000732421875, '0000000000110000': 0.007568359375, '0000000000110001': 0.000244140625, '0000000000110010': 0.0003662109375, '0000000000110100': 0.00048828125, '0000000000110101': 0.0001220703125, '0000000000111000': 0.000732421875, '0000000000111010': 0.0001220703125, '0000000000111011': 0.0001220703125, '0000000000111100': 0.0003662109375, '0000000000111101': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000001000000': 0.00732421875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.000244140625, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000001110001': 0.0001220703125, '0000000001110100': 0.0001220703125, '0000000010000000': 0.0130615234375, '0000000010000001': 0.0008544921875, '0000000010000010': 0.000244140625, '0000000010000011': 0.000244140625, '0000000010000100': 0.000732421875, '0000000010000110': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010010000': 0.0009765625, '0000000010011000': 0.0003662109375, '0000000010011100': 0.0006103515625, '0000000010100000': 0.0003662109375, '0000000010101000': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000011001100': 0.0001220703125, '0000000100000000': 0.015869140625, '0000000100000001': 0.0003662109375, '0000000100000010': 0.0001220703125, '0000000100000100': 0.00146484375, '0000000100000101': 0.0001220703125, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0003662109375, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100010011': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000100101000': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000101000011': 0.0001220703125, '0000000110000000': 0.000244140625, '0000001000000000': 0.036376953125, '0000001000000001': 0.0015869140625, '0000001000000010': 0.001220703125, '0000001000000100': 0.001953125, '0000001000000110': 0.0003662109375, '0000001000000111': 0.000244140625, '0000001000001000': 0.0008544921875, '0000001000001100': 0.000244140625, '0000001000001101': 0.0001220703125, '0000001000010000': 0.0020751953125, '0000001000010001': 0.000244140625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010110': 0.000244140625, '0000001000011000': 0.0008544921875, '0000001000011100': 0.0008544921875, '0000001000100000': 0.001220703125, '0000001000100100': 0.000244140625, '0000001000110000': 0.000244140625, '0000001000110100': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001011100': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001010001000': 0.000244140625, '0000001010010000': 0.000244140625, '0000001100000000': 0.001220703125, '0000001100000001': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001100011100': 0.0001220703125, '0000001110000000': 0.0001220703125, '0000010000000000': 0.004150390625, '0000010000000001': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000001000': 0.000244140625, '0000010000010000': 0.000244140625, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010010000000': 0.0003662109375, '0000010100000000': 0.000244140625, '0000010100011000': 0.0001220703125, '0000010101000001': 0.0001220703125, '0000011000000000': 0.0003662109375, '0000011000000010': 0.0001220703125, '0000011100100000': 0.0001220703125, '0000100000000000': 0.001220703125, '0000100000001000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101000000111': 0.0001220703125, '0001000000000000': 0.013427734375, '0001000000000001': 0.0009765625, '0001000000000010': 0.00048828125, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0008544921875, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0003662109375, '0001000000001000': 0.0001220703125, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000010000': 0.0010986328125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0003662109375, '0001000000011100': 0.000244140625, '0001000000100000': 0.0003662109375, '0001000000110000': 0.0006103515625, '0001000000110101': 0.0001220703125, '0001000001000000': 0.0001220703125, '0001000001000100': 0.0001220703125, '0001000001111000': 0.0001220703125, '0001000010000000': 0.00048828125, '0001000010011000': 0.0001220703125, '0001000100000000': 0.000244140625, '0001000100010000': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001001000000000': 0.0006103515625, '0001001000000100': 0.0001220703125, '0001001000010000': 0.0001220703125, '0001001000010010': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001010100000000': 0.0001220703125, '0010000000000000': 0.0240478515625, '0010000000000001': 0.0010986328125, '0010000000000010': 0.0018310546875, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0018310546875, '0010000000000110': 0.0006103515625, '0010000000000111': 0.000244140625, '0010000000001000': 0.0010986328125, '0010000000001010': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000010000': 0.0020751953125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0006103515625, '0010000000100000': 0.000732421875, '0010000000101000': 0.0001220703125, '0010000000110000': 0.00048828125, '0010000000110100': 0.000244140625, '0010000000111000': 0.0001220703125, '0010000001000100': 0.0001220703125, '0010000010000000': 0.00048828125, '0010000100000000': 0.000244140625, '0010000100110000': 0.0001220703125, '0010001000000000': 0.0023193359375, '0010001000000001': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001000011000': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001010000000': 0.0001220703125, '0010010000000000': 0.000244140625, '0010010000000010': 0.0001220703125, '0010010000000110': 0.0001220703125, '0010010000001100': 0.0001220703125, '0010010000010000': 0.0001220703125, '0010010001000000': 0.0001220703125, '0011000000000000': 0.0008544921875, '0011000000010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100000001': 0.0001220703125, '0100000000000000': 0.0352783203125, '0100000000000001': 0.0020751953125, '0100000000000010': 0.0008544921875, '0100000000000011': 0.0001220703125, '0100000000000100': 0.00146484375, '0100000000000101': 0.0003662109375, '0100000000000110': 0.000732421875, '0100000000000111': 0.0003662109375, '0100000000001000': 0.002685546875, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0008544921875, '0100000000010000': 0.0028076171875, '0100000000010100': 0.0003662109375, '0100000000010101': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0020751953125, '0100000000011100': 0.0008544921875, '0100000000011101': 0.0001220703125, '0100000000100000': 0.001220703125, '0100000000100001': 0.000244140625, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101001': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000000111000': 0.000244140625, '0100000001000001': 0.0001220703125, '0100000001100100': 0.0001220703125, '0100000010000000': 0.0006103515625, '0100000010010000': 0.0001220703125, '0100000010010001': 0.0001220703125, '0100000100000000': 0.00146484375, '0100000100000010': 0.0001220703125, '0100000100001000': 0.000244140625, '0100000100011000': 0.000244140625, '0100000100100000': 0.0001220703125, '0100001000000000': 0.0029296875, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000000100': 0.0001220703125, '0100001000000101': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100010000000000': 0.0003662109375, '0100010000000100': 0.0001220703125, '0100010000010001': 0.0001220703125, '0100100000011000': 0.0001220703125, '0101000000000000': 0.0010986328125, '0101000000000100': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000010000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000010000000': 0.0001220703125, '0101000100011100': 0.0001220703125, '0110000000000000': 0.0059814453125, '0110000000000001': 0.0003662109375, '0110000000000010': 0.000244140625, '0110000000000100': 0.0003662109375, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000010000': 0.000732421875, '0110000000010110': 0.0001220703125, '0110000000011101': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000110100': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000010000000': 0.0003662109375, '0110000100000000': 0.0003662109375, '0110000100100000': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001000001000': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001000010100': 0.0001220703125, '0110011010000000': 0.0001220703125, '0111000000000000': 0.0001220703125, '1000000000000000': 0.0032958984375, '1000000000000001': 0.010498046875, '1000000000000010': 0.00146484375, '1000000000000011': 0.000732421875, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0008544921875, '1000000000000110': 0.0003662109375, '1000000000000111': 0.00048828125, '1000000000001001': 0.000244140625, '1000000000001010': 0.0001220703125, '1000000000001011': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.0008544921875, '1000000000011000': 0.0001220703125, '1000000000100000': 0.000244140625, '1000000000100001': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000000100011': 0.0001220703125, '1000000000101011': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000001000000': 0.000244140625, '1000000001000010': 0.0001220703125, '1000000001100001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000100': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.0006103515625, '1000001000000010': 0.000244140625, '1000001000000101': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001100000111': 0.0001220703125, '1000010000000001': 0.000244140625, '1000010000010101': 0.0001220703125, '1000011000000000': 0.0001220703125, '1001000000000001': 0.000244140625, '1001000000010001': 0.0001220703125, '1001000000011001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.00048828125, '1010000000001001': 0.0003662109375, '1010000000001010': 0.0001220703125, '1010000000001101': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010001000000001': 0.000244140625, '1100000000000000': 0.00146484375, '1100000000000001': 0.007568359375, '1100000000000010': 0.0001220703125, '1100000000000011': 0.000244140625, '1100000000000100': 0.000244140625, '1100000000000101': 0.00048828125, '1100000000000110': 0.001220703125, '1100000000000111': 0.000732421875, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000001110': 0.0001220703125, '1100000000010001': 0.0006103515625, '1100000000010111': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011011': 0.0001220703125, '1100000000011101': 0.000244140625, '1100000000011110': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000101001': 0.0001220703125, '1100000000110101': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001011101': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100000010': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.0003662109375, '1100001000010010': 0.0001220703125, '1100001000100110': 0.0001220703125, '1100001010000001': 0.0001220703125, '1101000000000010': 0.0001220703125, '1101000000000101': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101000010000000': 0.0001220703125, '1101000100000111': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.00048828125, '1110000000000011': 0.0001220703125, '1110000000000111': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=5_run=9_bit=1.txt <==
{'0000000000000110': 0.0001220703125, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0001220703125, '0000000000011011': 0.000244140625, '0000000000100010': 0.000244140625, '0000000000100011': 0.000244140625, '0000000000100110': 0.0001220703125, '0000000000101010': 0.0010986328125, '0000000000101011': 0.0003662109375, '0000000000101111': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111010': 0.0001220703125, '0000000100101010': 0.0001220703125, '0000001000000110': 0.0001220703125, '0000001000101010': 0.0001220703125, '0001000000000111': 0.0001220703125, '0001000000001010': 0.000244140625, '0001000000001011': 0.000244140625, '0001000000001100': 0.0001220703125, '0001000000001111': 0.0003662109375, '0001000000010011': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011001': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0008544921875, '0001000000100011': 0.0003662109375, '0001000000100101': 0.0001220703125, '0001000000101000': 0.00048828125, '0001000000101010': 0.00341796875, '0001000000101011': 0.0028076171875, '0001000000101100': 0.0001220703125, '0001000000101110': 0.00048828125, '0001000000101111': 0.00146484375, '0001000000110011': 0.000244140625, '0001000000110111': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000000111010': 0.00048828125, '0001000000111111': 0.0003662109375, '0001000001001101': 0.0001220703125, '0001000001101010': 0.0001220703125, '0001000010101110': 0.0001220703125, '0001000100100001': 0.0001220703125, '0001000100101011': 0.0001220703125, '0001001000001011': 0.0001220703125, '0001001000101000': 0.0001220703125, '0001001000101010': 0.000244140625, '0001001000101110': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001001000111010': 0.0001220703125, '0001010000001010': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0003662109375, '0010000000001010': 0.00146484375, '0010000000001011': 0.000244140625, '0010000000001100': 0.000244140625, '0010000000001110': 0.00048828125, '0010000000001111': 0.0006103515625, '0010000000010001': 0.0001220703125, '0010000000010011': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011011': 0.0001220703125, '0010000000011110': 0.0003662109375, '0010000000011111': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100010': 0.000732421875, '0010000000100011': 0.0001220703125, '0010000000100100': 0.0001220703125, '0010000000100110': 0.0006103515625, '0010000000100111': 0.0003662109375, '0010000000101000': 0.00048828125, '0010000000101001': 0.0003662109375, '0010000000101010': 0.00634765625, '0010000000101011': 0.003662109375, '0010000000101100': 0.000244140625, '0010000000101101': 0.0003662109375, '0010000000101110': 0.001708984375, '0010000000101111': 0.001708984375, '0010000000110001': 0.0001220703125, '0010000000110010': 0.000244140625, '0010000000110011': 0.0003662109375, '0010000000110100': 0.0001220703125, '0010000000110110': 0.00048828125, '0010000000110111': 0.000244140625, '0010000000111001': 0.0001220703125, '0010000000111010': 0.0008544921875, '0010000000111011': 0.000732421875, '0010000000111100': 0.0001220703125, '0010000000111110': 0.000244140625, '0010000000111111': 0.0001220703125, '0010000010001110': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000010101011': 0.0001220703125, '0010000010111000': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000100010010': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101010': 0.000732421875, '0010001000101011': 0.0003662109375, '0010001000101110': 0.0001220703125, '0010001000101111': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001000110011': 0.0001220703125, '0010001010101010': 0.0001220703125, '0010010000101101': 0.0001220703125, '0010100000101010': 0.000244140625, '0010100000101110': 0.0001220703125, '0011000000000010': 0.0006103515625, '0011000000000011': 0.0006103515625, '0011000000000100': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000000111': 0.0006103515625, '0011000000001000': 0.0006103515625, '0011000000001001': 0.0001220703125, '0011000000001010': 0.0050048828125, '0011000000001011': 0.00244140625, '0011000000001100': 0.0003662109375, '0011000000001101': 0.00048828125, '0011000000001110': 0.001220703125, '0011000000001111': 0.001220703125, '0011000000010001': 0.0001220703125, '0011000000010010': 0.0008544921875, '0011000000010011': 0.0003662109375, '0011000000010101': 0.0001220703125, '0011000000010110': 0.0001220703125, '0011000000010111': 0.0003662109375, '0011000000011000': 0.000244140625, '0011000000011010': 0.00048828125, '0011000000011011': 0.000244140625, '0011000000011100': 0.0001220703125, '0011000000011110': 0.000244140625, '0011000000011111': 0.0003662109375, '0011000000100000': 0.0001220703125, '0011000000100001': 0.000244140625, '0011000000100010': 0.002197265625, '0011000000100011': 0.0013427734375, '0011000000100100': 0.0001220703125, '0011000000100101': 0.0001220703125, '0011000000100110': 0.0018310546875, '0011000000100111': 0.00146484375, '0011000000101000': 0.0020751953125, '0011000000101001': 0.0015869140625, '0011000000101010': 0.0230712890625, '0011000000101011': 0.015380859375, '0011000000101100': 0.0013427734375, '0011000000101101': 0.0006103515625, '0011000000101110': 0.0048828125, '0011000000101111': 0.0067138671875, '0011000000110000': 0.00048828125, '0011000000110010': 0.00146484375, '0011000000110011': 0.000244140625, '0011000000110100': 0.0003662109375, '0011000000110101': 0.0001220703125, '0011000000110110': 0.0015869140625, '0011000000110111': 0.0008544921875, '0011000000111000': 0.0003662109375, '0011000000111010': 0.0020751953125, '0011000000111011': 0.0009765625, '0011000000111100': 0.0001220703125, '0011000000111110': 0.00048828125, '0011000000111111': 0.001220703125, '0011000001100010': 0.0001220703125, '0011000001101000': 0.00048828125, '0011000001101010': 0.0003662109375, '0011000001101011': 0.000244140625, '0011000001101111': 0.0001220703125, '0011000001110110': 0.000244140625, '0011000010001010': 0.0003662109375, '0011000010001011': 0.000244140625, '0011000010011010': 0.0001220703125, '0011000010100101': 0.0001220703125, '0011000010101010': 0.000244140625, '0011000010101011': 0.000244140625, '0011000010101100': 0.0001220703125, '0011000010101110': 0.0003662109375, '0011000010101111': 0.0003662109375, '0011000010110010': 0.0001220703125, '0011000010111010': 0.000244140625, '0011000010111011': 0.0001220703125, '0011000010111110': 0.0001220703125, '0011000100001010': 0.0001220703125, '0011000100001011': 0.000244140625, '0011000100011110': 0.0001220703125, '0011000100100001': 0.0001220703125, '0011000100100110': 0.0001220703125, '0011000100101010': 0.0006103515625, '0011000100101011': 0.00048828125, '0011000100110000': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011000101101100': 0.0001220703125, '0011001000000010': 0.000244140625, '0011001000000110': 0.0001220703125, '0011001000001010': 0.000244140625, '0011001000001011': 0.000244140625, '0011001000010000': 0.0001220703125, '0011001000010110': 0.0001220703125, '0011001000011010': 0.0001220703125, '0011001000011111': 0.000244140625, '0011001000100010': 0.000244140625, '0011001000100011': 0.000244140625, '0011001000100100': 0.0001220703125, '0011001000101000': 0.000244140625, '0011001000101001': 0.0001220703125, '0011001000101010': 0.001220703125, '0011001000101011': 0.0010986328125, '0011001000101101': 0.000244140625, '0011001000101110': 0.0001220703125, '0011001000101111': 0.000244140625, '0011001000110010': 0.0001220703125, '0011001000110011': 0.0001220703125, '0011001000110110': 0.000244140625, '0011001000110111': 0.0001220703125, '0011001000111010': 0.0003662109375, '0011001000111011': 0.000244140625, '0011001000111111': 0.0001220703125, '0011001001001000': 0.0001220703125, '0011001001101111': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001100001011': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000011000': 0.0001220703125, '0011010000011010': 0.0001220703125, '0011010000101011': 0.0001220703125, '0011010000111111': 0.0001220703125, '0011010010101111': 0.0001220703125, '0011100000101011': 0.0001220703125, '0100000000001011': 0.000244140625, '0100000000001101': 0.0001220703125, '0100000000001110': 0.000244140625, '0100000000001111': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101001': 0.0001220703125, '0100000000101010': 0.00048828125, '0100000000101011': 0.0003662109375, '0100000000101110': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000010101010': 0.0001220703125, '0100000100101011': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001011': 0.0008544921875, '0101000000001100': 0.0001220703125, '0101000000001110': 0.0001220703125, '0101000000001111': 0.0003662109375, '0101000000010110': 0.0001220703125, '0101000000100010': 0.0003662109375, '0101000000100011': 0.0003662109375, '0101000000100110': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000000101001': 0.0001220703125, '0101000000101010': 0.0010986328125, '0101000000101011': 0.001220703125, '0101000000101100': 0.0001220703125, '0101000000101101': 0.0001220703125, '0101000000101111': 0.000244140625, '0101000000110010': 0.0001220703125, '0101000001101010': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101001000001110': 0.0001220703125, '0101001000101010': 0.0001220703125, '0110000000000011': 0.000244140625, '0110000000000111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000001011': 0.0006103515625, '0110000000010111': 0.0001220703125, '0110000000011110': 0.0001220703125, '0110000000100010': 0.0001220703125, '0110000000100011': 0.000244140625, '0110000000101000': 0.000244140625, '0110000000101010': 0.0006103515625, '0110000000101011': 0.001708984375, '0110000000101110': 0.0003662109375, '0110000000101111': 0.00048828125, '0110000000110110': 0.000244140625, '0110000000111011': 0.0001220703125, '0110000000111100': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000100001011': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110100000101111': 0.0001220703125, '0111000000000011': 0.0001220703125, '0111000000001010': 0.000244140625, '0111000000001011': 0.0015869140625, '0111000000001100': 0.000244140625, '0111000000001101': 0.000244140625, '0111000000001110': 0.0001220703125, '0111000000001111': 0.00048828125, '0111000000011011': 0.000244140625, '0111000000011110': 0.0001220703125, '0111000000100010': 0.0006103515625, '0111000000100011': 0.0008544921875, '0111000000100101': 0.0001220703125, '0111000000100111': 0.000244140625, '0111000000101000': 0.0001220703125, '0111000000101001': 0.000732421875, '0111000000101010': 0.001953125, '0111000000101011': 0.0069580078125, '0111000000101100': 0.0003662109375, '0111000000101101': 0.000244140625, '0111000000101110': 0.0009765625, '0111000000101111': 0.0018310546875, '0111000000110010': 0.0001220703125, '0111000000110011': 0.0003662109375, '0111000000110100': 0.0001220703125, '0111000000110110': 0.0001220703125, '0111000000111001': 0.0006103515625, '0111000000111010': 0.000244140625, '0111000000111011': 0.0003662109375, '0111000000111110': 0.0001220703125, '0111000001010110': 0.0001220703125, '0111000010001011': 0.000244140625, '0111000010101011': 0.000244140625, '0111000100001011': 0.0001220703125, '0111000100001101': 0.0001220703125, '0111000100101001': 0.0001220703125, '0111000100101011': 0.00048828125, '0111000100101110': 0.0001220703125, '0111001000100011': 0.0001220703125, '0111001000100100': 0.0001220703125, '0111001000101001': 0.0001220703125, '0111001000101011': 0.0003662109375, '0111001000101111': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111100000011010': 0.0001220703125, '0111100000111011': 0.0001220703125, '1000000000000010': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001010': 0.00146484375, '1000000000011010': 0.0003662109375, '1000000000100000': 0.000244140625, '1000000000100010': 0.000732421875, '1000000000100110': 0.0003662109375, '1000000000101000': 0.0010986328125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.0064697265625, '1000000000101011': 0.0001220703125, '1000000000101100': 0.00048828125, '1000000000101101': 0.0001220703125, '1000000000101110': 0.0003662109375, '1000000000101111': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110010': 0.00048828125, '1000000000110100': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111010': 0.0003662109375, '1000000001001010': 0.0001220703125, '1000000010011101': 0.0001220703125, '1000000010100010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000010101011': 0.0001220703125, '1000000010101110': 0.0001220703125, '1000000100101010': 0.000244140625, '1000001000001011': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101011': 0.0001220703125, '1000001000101110': 0.0001220703125, '1000001000111010': 0.000244140625, '1000001100101011': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000010000111001': 0.0001220703125, '1000100000001010': 0.0001220703125, '1000100000101011': 0.0001220703125, '1001000000000010': 0.00048828125, '1001000000000111': 0.0001220703125, '1001000000001000': 0.000244140625, '1001000000001010': 0.0032958984375, '1001000000001011': 0.000244140625, '1001000000001100': 0.000244140625, '1001000000001101': 0.000244140625, '1001000000001110': 0.00048828125, '1001000000010000': 0.000244140625, '1001000000010010': 0.0001220703125, '1001000000010011': 0.0001220703125, '1001000000010110': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011010': 0.001220703125, '1001000000011011': 0.0001220703125, '1001000000011110': 0.0001220703125, '1001000000100010': 0.0029296875, '1001000000100011': 0.0001220703125, '1001000000100110': 0.0008544921875, '1001000000100111': 0.0001220703125, '1001000000101000': 0.0029296875, '1001000000101001': 0.000244140625, '1001000000101010': 0.0218505859375, '1001000000101011': 0.000732421875, '1001000000101100': 0.0013427734375, '1001000000101101': 0.0006103515625, '1001000000101110': 0.0030517578125, '1001000000110000': 0.0001220703125, '1001000000110010': 0.001708984375, '1001000000110011': 0.000244140625, '1001000000110110': 0.0010986328125, '1001000000110111': 0.0001220703125, '1001000000111000': 0.0003662109375, '1001000000111001': 0.0001220703125, '1001000000111010': 0.0015869140625, '1001000000111011': 0.000244140625, '1001000000111100': 0.0001220703125, '1001000000111101': 0.0001220703125, '1001000000111110': 0.000244140625, '1001000001101010': 0.000244140625, '1001000010100010': 0.0001220703125, '1001000010101010': 0.00048828125, '1001000010101100': 0.0001220703125, '1001000010101110': 0.000244140625, '1001000010110010': 0.0001220703125, '1001000010111010': 0.0001220703125, '1001000100000110': 0.0001220703125, '1001000100001010': 0.0001220703125, '1001000100101010': 0.000244140625, '1001000100101011': 0.0001220703125, '1001000100101110': 0.0001220703125, '1001000100110010': 0.0001220703125, '1001001000001010': 0.0003662109375, '1001001000001110': 0.0001220703125, '1001001000100010': 0.0003662109375, '1001001000101000': 0.000244140625, '1001001000101010': 0.0015869140625, '1001001000101110': 0.0001220703125, '1001001000110010': 0.0001220703125, '1001001000111010': 0.000244140625, '1001001001101010': 0.0001220703125, '1001001010101110': 0.0001220703125, '1001001010110010': 0.0001220703125, '1001001100101010': 0.0001220703125, '1001001100111010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1001010000101010': 0.0001220703125, '1001010000101100': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010000111110': 0.0001220703125, '1001100000001010': 0.0001220703125, '1001100000101100': 0.0001220703125, '1010000000000000': 0.0003662109375, '1010000000000010': 0.0015869140625, '1010000000000011': 0.0001220703125, '1010000000000110': 0.0003662109375, '1010000000001000': 0.0010986328125, '1010000000001010': 0.011474609375, '1010000000001011': 0.00048828125, '1010000000001100': 0.0003662109375, '1010000000001101': 0.000244140625, '1010000000001110': 0.0018310546875, '1010000000010010': 0.000732421875, '1010000000010100': 0.0001220703125, '1010000000010101': 0.0001220703125, '1010000000010110': 0.0003662109375, '1010000000011000': 0.000244140625, '1010000000011010': 0.00146484375, '1010000000011011': 0.0001220703125, '1010000000011100': 0.0003662109375, '1010000000011110': 0.000244140625, '1010000000100000': 0.00146484375, '1010000000100010': 0.0078125, '1010000000100011': 0.000244140625, '1010000000100100': 0.0003662109375, '1010000000100101': 0.00048828125, '1010000000100110': 0.001708984375, '1010000000101000': 0.00732421875, '1010000000101001': 0.0003662109375, '1010000000101010': 0.0667724609375, '1010000000101011': 0.003173828125, '1010000000101100': 0.003173828125, '1010000000101101': 0.0013427734375, '1010000000101110': 0.0074462890625, '1010000000101111': 0.00048828125, '1010000000110000': 0.0003662109375, '1010000000110010': 0.003662109375, '1010000000110011': 0.000732421875, '1010000000110100': 0.000732421875, '1010000000110101': 0.0001220703125, '1010000000110110': 0.0029296875, '1010000000111000': 0.0003662109375, '1010000000111001': 0.0001220703125, '1010000000111010': 0.006591796875, '1010000000111100': 0.0006103515625, '1010000000111110': 0.0006103515625, '1010000001000010': 0.0001220703125, '1010000001001010': 0.000244140625, '1010000001011010': 0.0001220703125, '1010000001101010': 0.000732421875, '1010000001110110': 0.0001220703125, '1010000001111010': 0.0001220703125, '1010000001111101': 0.0001220703125, '1010000010000010': 0.000244140625, '1010000010000110': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010011010': 0.0001220703125, '1010000010101000': 0.0001220703125, '1010000010101010': 0.0020751953125, '1010000010101100': 0.0003662109375, '1010000010101110': 0.0001220703125, '1010000010110010': 0.000244140625, '1010000010111010': 0.0003662109375, '1010000010111110': 0.0001220703125, '1010000100001010': 0.00048828125, '1010000100001100': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100010': 0.0001220703125, '1010000100100101': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010000100101010': 0.0015869140625, '1010000100101100': 0.000244140625, '1010000100101110': 0.000244140625, '1010000100110010': 0.000244140625, '1010000100110100': 0.0001220703125, '1010000100111000': 0.000244140625, '1010000100111010': 0.0001220703125, '1010000100111011': 0.0001220703125, '1010000101101010': 0.0001220703125, '1010000110101000': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000000110': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001010': 0.0010986328125, '1010001000001101': 0.0001220703125, '1010001000011010': 0.000244140625, '1010001000100000': 0.0001220703125, '1010001000100010': 0.0008544921875, '1010001000100100': 0.0001220703125, '1010001000101010': 0.00341796875, '1010001000101011': 0.000244140625, '1010001000101101': 0.0001220703125, '1010001000101110': 0.00048828125, '1010001000110010': 0.000244140625, '1010001000110110': 0.0003662109375, '1010001000111010': 0.00048828125, '1010001000111011': 0.0001220703125, '1010001001101000': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000011001': 0.0001220703125, '1010010000100110': 0.0001220703125, '1010010000101010': 0.00048828125, '1010010000110110': 0.0001220703125, '1010010000111010': 0.000244140625, '1010010000111110': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000101000': 0.0001220703125, '1010100000101010': 0.0009765625, '1010100000101110': 0.000244140625, '1010100000110000': 0.0001220703125, '1010100001101110': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010101000111010': 0.0001220703125, '1011000000000000': 0.000732421875, '1011000000000010': 0.0042724609375, '1011000000000011': 0.0006103515625, '1011000000000100': 0.0003662109375, '1011000000000101': 0.0001220703125, '1011000000000110': 0.0006103515625, '1011000000000111': 0.0001220703125, '1011000000001000': 0.00390625, '1011000000001001': 0.0006103515625, '1011000000001010': 0.0400390625, '1011000000001011': 0.0020751953125, '1011000000001100': 0.001220703125, '1011000000001101': 0.0008544921875, '1011000000001110': 0.0037841796875, '1011000000001111': 0.000732421875, '1011000000010000': 0.0003662109375, '1011000000010010': 0.0032958984375, '1011000000010011': 0.000244140625, '1011000000010100': 0.000732421875, '1011000000010110': 0.0010986328125, '1011000000010111': 0.0001220703125, '1011000000011000': 0.0008544921875, '1011000000011010': 0.0079345703125, '1011000000011011': 0.0001220703125, '1011000000011100': 0.000244140625, '1011000000011101': 0.0003662109375, '1011000000011110': 0.0008544921875, '1011000000100000': 0.0035400390625, '1011000000100001': 0.0006103515625, '1011000000100010': 0.023681640625, '1011000000100011': 0.0010986328125, '1011000000100100': 0.0018310546875, '1011000000100101': 0.0006103515625, '1011000000100110': 0.005859375, '1011000000101000': 0.0228271484375, '1011000000101001': 0.0025634765625, '1011000000101010': 0.2041015625, '1011000000101011': 0.009765625, '1011000000101100': 0.009765625, '1011000000101101': 0.003662109375, '1011000000101110': 0.0245361328125, '1011000000101111': 0.001708984375, '1011000000110000': 0.0020751953125, '1011000000110001': 0.0003662109375, '1011000000110010': 0.013671875, '1011000000110011': 0.00048828125, '1011000000110100': 0.0009765625, '1011000000110101': 0.0001220703125, '1011000000110110': 0.0068359375, '1011000000110111': 0.0001220703125, '1011000000111000': 0.0020751953125, '1011000000111001': 0.0001220703125, '1011000000111010': 0.017578125, '1011000000111011': 0.0009765625, '1011000000111100': 0.0009765625, '1011000000111101': 0.000244140625, '1011000000111110': 0.001953125, '1011000000111111': 0.0003662109375, '1011000001000010': 0.0001220703125, '1011000001001000': 0.0001220703125, '1011000001001010': 0.000244140625, '1011000001010010': 0.0001220703125, '1011000001100010': 0.000244140625, '1011000001101000': 0.0001220703125, '1011000001101010': 0.0023193359375, '1011000001101110': 0.000244140625, '1011000001110010': 0.0003662109375, '1011000001110100': 0.0001220703125, '1011000010000000': 0.0001220703125, '1011000010000010': 0.0001220703125, '1011000010001010': 0.0009765625, '1011000010001100': 0.0001220703125, '1011000010001111': 0.0001220703125, '1011000010010010': 0.0001220703125, '1011000010011010': 0.0001220703125, '1011000010011110': 0.0001220703125, '1011000010100000': 0.000244140625, '1011000010100010': 0.00048828125, '1011000010100100': 0.0001220703125, '1011000010100111': 0.0001220703125, '1011000010101000': 0.000732421875, '1011000010101010': 0.0047607421875, '1011000010101011': 0.00048828125, '1011000010101100': 0.0001220703125, '1011000010101110': 0.000732421875, '1011000010110010': 0.000244140625, '1011000010110110': 0.0001220703125, '1011000010111001': 0.0001220703125, '1011000010111010': 0.0003662109375, '1011000011101010': 0.0001220703125, '1011000100000010': 0.000244140625, '1011000100000100': 0.0001220703125, '1011000100001010': 0.0013427734375, '1011000100001011': 0.0001220703125, '1011000100001110': 0.0003662109375, '1011000100010111': 0.0001220703125, '1011000100011010': 0.0001220703125, '1011000100100000': 0.0001220703125, '1011000100100010': 0.0006103515625, '1011000100100110': 0.0001220703125, '1011000100101000': 0.0008544921875, '1011000100101001': 0.0001220703125, '1011000100101010': 0.0072021484375, '1011000100101011': 0.0006103515625, '1011000100101101': 0.000244140625, '1011000100101110': 0.000732421875, '1011000100110010': 0.0006103515625, '1011000100110100': 0.0001220703125, '1011000100110110': 0.0001220703125, '1011000100111010': 0.00048828125, '1011000101000010': 0.0001220703125, '1011000101011010': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110001010': 0.0001220703125, '1011000110101000': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011000110111010': 0.0001220703125, '1011001000000010': 0.0003662109375, '1011001000000110': 0.000244140625, '1011001000001000': 0.0006103515625, '1011001000001001': 0.0001220703125, '1011001000001010': 0.002685546875, '1011001000001100': 0.0001220703125, '1011001000010010': 0.000244140625, '1011001000010110': 0.0001220703125, '1011001000011000': 0.0003662109375, '1011001000011010': 0.00048828125, '1011001000100000': 0.0001220703125, '1011001000100010': 0.0015869140625, '1011001000100011': 0.000244140625, '1011001000100100': 0.0001220703125, '1011001000100110': 0.0008544921875, '1011001000101000': 0.0023193359375, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0146484375, '1011001000101011': 0.0009765625, '1011001000101100': 0.000732421875, '1011001000101101': 0.0003662109375, '1011001000101110': 0.002197265625, '1011001000101111': 0.000244140625, '1011001000110000': 0.000244140625, '1011001000110010': 0.0008544921875, '1011001000110100': 0.0001220703125, '1011001000110110': 0.0008544921875, '1011001000111000': 0.0003662109375, '1011001000111010': 0.0008544921875, '1011001000111100': 0.000244140625, '1011001000111110': 0.000244140625, '1011001001001010': 0.0001220703125, '1011001001101010': 0.000244140625, '1011001001110010': 0.0001220703125, '1011001001111010': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010011010': 0.0001220703125, '1011001010100110': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001010101010': 0.0006103515625, '1011001100001101': 0.0001220703125, '1011001100010110': 0.0001220703125, '1011001100100010': 0.0001220703125, '1011001100101010': 0.000244140625, '1011001100101100': 0.0001220703125, '1011001100111010': 0.0001220703125, '1011001100111011': 0.0001220703125, '1011010000001010': 0.000244140625, '1011010000100111': 0.0001220703125, '1011010000101000': 0.0001220703125, '1011010000101010': 0.0030517578125, '1011010000101100': 0.000244140625, '1011010000110010': 0.000244140625, '1011010000110110': 0.0001220703125, '1011010000111010': 0.00048828125, '1011010100101010': 0.0003662109375, '1011011000001010': 0.0001220703125, '1011011000101010': 0.000244140625, '1011011000110000': 0.0001220703125, '1011011000111010': 0.000244140625, '1011011001101010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101000': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100000101100': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101100000010': 0.0001220703125, '1100000000001000': 0.0001220703125, '1100000000001010': 0.0003662109375, '1100000000001100': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011010': 0.0001220703125, '1100000000100010': 0.000244140625, '1100000000100011': 0.0001220703125, '1100000000100110': 0.00048828125, '1100000000101000': 0.0006103515625, '1100000000101010': 0.0032958984375, '1100000000101100': 0.0001220703125, '1100000000101110': 0.0003662109375, '1100000000110000': 0.0001220703125, '1100000000111010': 0.000244140625, '1100000010101110': 0.0001220703125, '1100000100100011': 0.0001220703125, '1100000100101010': 0.0001220703125, '1100001000001010': 0.0001220703125, '1100001000100010': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001000111010': 0.0001220703125, '1100010000100010': 0.0001220703125, '1100100000010110': 0.0001220703125, '1101000000000010': 0.00048828125, '1101000000001000': 0.0003662109375, '1101000000001010': 0.0009765625, '1101000000001100': 0.0001220703125, '1101000000001101': 0.0001220703125, '1101000000001110': 0.000244140625, '1101000000010010': 0.0003662109375, '1101000000010110': 0.0001220703125, '1101000000011010': 0.0001220703125, '1101000000011011': 0.0001220703125, '1101000000100000': 0.0001220703125, '1101000000100010': 0.0020751953125, '1101000000100100': 0.00048828125, '1101000000100110': 0.000244140625, '1101000000101000': 0.001220703125, '1101000000101001': 0.0003662109375, '1101000000101010': 0.0087890625, '1101000000101011': 0.00048828125, '1101000000101100': 0.0006103515625, '1101000000101101': 0.0001220703125, '1101000000101110': 0.00146484375, '1101000000110000': 0.000244140625, '1101000000110010': 0.0008544921875, '1101000000110100': 0.0001220703125, '1101000000110101': 0.0001220703125, '1101000000110110': 0.0009765625, '1101000000111010': 0.0010986328125, '1101000000111100': 0.0001220703125, '1101000000111101': 0.0001220703125, '1101000000111110': 0.0001220703125, '1101000001101010': 0.0001220703125, '1101000010001011': 0.0001220703125, '1101000010101010': 0.000244140625, '1101000010101101': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101000010110110': 0.0001220703125, '1101000100101010': 0.00048828125, '1101000100101101': 0.000244140625, '1101000100110010': 0.0001220703125, '1101001000001010': 0.0001220703125, '1101001000100010': 0.000244140625, '1101001000101000': 0.0001220703125, '1101001000101010': 0.0013427734375, '1101001000101110': 0.000244140625, '1101001000110010': 0.0001220703125, '1101001100010010': 0.0001220703125, '1101010000100110': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000001010': 0.0001220703125, '1110000000001110': 0.0001220703125, '1110000000011010': 0.000244140625, '1110000000100010': 0.0003662109375, '1110000000100110': 0.000244140625, '1110000000101000': 0.0006103515625, '1110000000101010': 0.0020751953125, '1110000000101011': 0.000244140625, '1110000000101110': 0.0001220703125, '1110000000110000': 0.0001220703125, '1110000000110011': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000000111010': 0.0003662109375, '1110000000111011': 0.0001220703125, '1110000000111110': 0.0001220703125, '1110000100010110': 0.0001220703125, '1110001000101010': 0.000244140625, '1110001000101101': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000000110': 0.000244140625, '1111000000001000': 0.0001220703125, '1111000000001010': 0.001220703125, '1111000000001110': 0.0001220703125, '1111000000011010': 0.0001220703125, '1111000000100000': 0.000244140625, '1111000000100001': 0.0001220703125, '1111000000100010': 0.0008544921875, '1111000000100100': 0.000244140625, '1111000000100110': 0.0003662109375, '1111000000101000': 0.0003662109375, '1111000000101010': 0.0079345703125, '1111000000101011': 0.0003662109375, '1111000000101100': 0.00048828125, '1111000000101101': 0.0001220703125, '1111000000101110': 0.0009765625, '1111000000110010': 0.000244140625, '1111000000110110': 0.000732421875, '1111000000111000': 0.0001220703125, '1111000000111010': 0.0008544921875, '1111000000111100': 0.0001220703125, '1111000001000010': 0.0001220703125, '1111000001101010': 0.0003662109375, '1111000010010010': 0.0001220703125, '1111000010100010': 0.0001220703125, '1111000010101010': 0.0001220703125, '1111000100101110': 0.0001220703125, '1111000100110010': 0.0001220703125, '1111001000001010': 0.0001220703125, '1111001000011110': 0.0001220703125, '1111001000101010': 0.0006103515625, '1111001000101100': 0.0001220703125, '1111001000110100': 0.0001220703125, '1111001000111010': 0.0001220703125, '1111010000101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=0_bit=0.txt <==
{'0000000000000000': 0.458251953125, '0000000000000001': 0.0181884765625, '0000000000000010': 0.016845703125, '0000000000000011': 0.0035400390625, '0000000000000100': 0.028564453125, '0000000000000101': 0.0023193359375, '0000000000000110': 0.0130615234375, '0000000000000111': 0.005615234375, '0000000000001000': 0.0152587890625, '0000000000001001': 0.0006103515625, '0000000000001010': 0.0006103515625, '0000000000001100': 0.0020751953125, '0000000000001110': 0.00048828125, '0000000000010000': 0.0321044921875, '0000000000010001': 0.0015869140625, '0000000000010010': 0.0001220703125, '0000000000010011': 0.0001220703125, '0000000000010100': 0.002685546875, '0000000000010110': 0.0010986328125, '0000000000010111': 0.0001220703125, '0000000000011000': 0.0098876953125, '0000000000011001': 0.0001220703125, '0000000000011010': 0.000244140625, '0000000000011100': 0.00537109375, '0000000000011101': 0.00048828125, '0000000000011110': 0.0010986328125, '0000000000100000': 0.0107421875, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000100101': 0.0001220703125, '0000000000100110': 0.00048828125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101100': 0.0003662109375, '0000000000110000': 0.007568359375, '0000000000110010': 0.000244140625, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0003662109375, '0000000000111000': 0.000244140625, '0000000000111010': 0.0001220703125, '0000000001000000': 0.0069580078125, '0000000001000001': 0.0003662109375, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001010001': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0003662109375, '0000000010000000': 0.01025390625, '0000000010000001': 0.0003662109375, '0000000010000010': 0.0006103515625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0008544921875, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0003662109375, '0000000010000111': 0.0001220703125, '0000000010001010': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010010001': 0.0001220703125, '0000000010010100': 0.0001220703125, '0000000010010111': 0.0001220703125, '0000000010011000': 0.00048828125, '0000000010100000': 0.0001220703125, '0000000010100001': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011001000': 0.0001220703125, '0000000011011000': 0.0001220703125, '0000000100000000': 0.01611328125, '0000000100000001': 0.0006103515625, '0000000100000010': 0.000244140625, '0000000100000011': 0.0001220703125, '0000000100000100': 0.000732421875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.0006103515625, '0000000100000111': 0.0006103515625, '0000000100001000': 0.0008544921875, '0000000100010000': 0.0006103515625, '0000000100010100': 0.0001220703125, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000100100100': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000100111110': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000101110000': 0.0001220703125, '0000000110000000': 0.000732421875, '0000001000000000': 0.03173828125, '0000001000000001': 0.0010986328125, '0000001000000010': 0.0009765625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0018310546875, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0013427734375, '0000001000000111': 0.00048828125, '0000001000001000': 0.0010986328125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0010986328125, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0006103515625, '0000001000011100': 0.0003662109375, '0000001000100000': 0.0008544921875, '0000001000100111': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001001000000': 0.0003662109375, '0000001001001000': 0.0001220703125, '0000001010000000': 0.000732421875, '0000001010000100': 0.0001220703125, '0000001010000111': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100000001': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010100': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100100000': 0.000244140625, '0000001110001000': 0.0001220703125, '0000010000000000': 0.00341796875, '0000010000000010': 0.000244140625, '0000010000000100': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000010000': 0.000244140625, '0000010000011000': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010010000000': 0.000244140625, '0000010100000000': 0.0001220703125, '0000010100010110': 0.0001220703125, '0000011000000000': 0.0001220703125, '0000100000000000': 0.001708984375, '0000100000000011': 0.0001220703125, '0000100000000100': 0.000244140625, '0000100000010000': 0.0003662109375, '0000100000011100': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000101000000000': 0.000244140625, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0450439453125, '0001000000000001': 0.0010986328125, '0001000000000010': 0.001220703125, '0001000000000100': 0.003173828125, '0001000000000110': 0.000732421875, '0001000000000111': 0.0003662109375, '0001000000001000': 0.001708984375, '0001000000001010': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000001110': 0.000244140625, '0001000000010000': 0.0029296875, '0001000000010001': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.0006103515625, '0001000000100000': 0.0009765625, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000110000': 0.00048828125, '0001000001000000': 0.0003662109375, '0001000001010000': 0.0001220703125, '0001000001011000': 0.0001220703125, '0001000001100000': 0.0001220703125, '0001000010000000': 0.0008544921875, '0001000010001000': 0.0001220703125, '0001000010010100': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000010110000': 0.0001220703125, '0001000100000000': 0.0013427734375, '0001000100000100': 0.000244140625, '0001001000000000': 0.0030517578125, '0001001000000001': 0.000244140625, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000010000': 0.000732421875, '0001001000010001': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000110000': 0.000244140625, '0001001001100000': 0.0001220703125, '0001010000000000': 0.0003662109375, '0001010000010000': 0.0001220703125, '0001010000011000': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001011000000000': 0.0001220703125, '0001100000000000': 0.0028076171875, '0001100000000001': 0.000244140625, '0001100000000010': 0.000244140625, '0001100000000100': 0.000244140625, '0001100000000111': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000011000': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100000110000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001110000000000': 0.000244140625, '0001110001000000': 0.0001220703125, '0010000000000000': 0.018310546875, '0010000000000001': 0.00048828125, '0010000000000010': 0.0006103515625, '0010000000000011': 0.000244140625, '0010000000000100': 0.001220703125, '0010000000000101': 0.0001220703125, '0010000000000110': 0.000732421875, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0008544921875, '0010000000001100': 0.00048828125, '0010000000010000': 0.0006103515625, '0010000000010001': 0.0001220703125, '0010000000010100': 0.000244140625, '0010000000011000': 0.0006103515625, '0010000000011100': 0.00048828125, '0010000000100000': 0.0003662109375, '0010000000110000': 0.00048828125, '0010000000111100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000001001000': 0.0001220703125, '0010000001010000': 0.0001220703125, '0010000010000000': 0.000732421875, '0010000010001000': 0.0001220703125, '0010000010100000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100000101': 0.0001220703125, '0010000100000110': 0.0001220703125, '0010000100010000': 0.0001220703125, '0010001000000000': 0.0013427734375, '0010001000000001': 0.0001220703125, '0010001000000011': 0.000244140625, '0010001000000110': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010010000000000': 0.000244140625, '0010100100000000': 0.0001220703125, '0011000000000000': 0.0035400390625, '0011000000000010': 0.0001220703125, '0011000000000011': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000010000': 0.00048828125, '0011000000010110': 0.0001220703125, '0011000000011001': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000000100001': 0.0001220703125, '0011000100000000': 0.000244140625, '0011001000000000': 0.0001220703125, '0011001000011000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0100000000000000': 0.041015625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0020751953125, '0100000000000011': 0.0001220703125, '0100000000000100': 0.00244140625, '0100000000000110': 0.0013427734375, '0100000000000111': 0.0006103515625, '0100000000001000': 0.0030517578125, '0100000000001001': 0.000244140625, '0100000000001100': 0.00048828125, '0100000000010000': 0.0020751953125, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.00048828125, '0100000000010101': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0015869140625, '0100000000011001': 0.000244140625, '0100000000011010': 0.0001220703125, '0100000000011011': 0.0001220703125, '0100000000011100': 0.002197265625, '0100000000011101': 0.000244140625, '0100000000100000': 0.000732421875, '0100000000100001': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000100111': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000111000': 0.0001220703125, '0100000000111101': 0.0001220703125, '0100000001000000': 0.0008544921875, '0100000001000100': 0.0001220703125, '0100000001100000': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0003662109375, '0100000010000100': 0.0001220703125, '0100000010000111': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010001100': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010011100': 0.000244140625, '0100000010011110': 0.0001220703125, '0100000100000000': 0.001708984375, '0100000100000001': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100001000000000': 0.0030517578125, '0100001000000001': 0.000244140625, '0100001000000101': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000001001': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000010100': 0.000244140625, '0100001000011000': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001010010000': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.0001220703125, '0100100000000000': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000011101': 0.0001220703125, '0101000000000000': 0.0032958984375, '0101000000000001': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000000101': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001000': 0.000244140625, '0101000000001100': 0.0001220703125, '0101000000010000': 0.0003662109375, '0101000000011000': 0.0003662109375, '0101000000011100': 0.0003662109375, '0101000000100000': 0.00048828125, '0101000000100100': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000001110000': 0.0001220703125, '0101000010001000': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101000100000001': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101001000000100': 0.0001220703125, '0101001000000111': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101001000010001': 0.0001220703125, '0101001100000100': 0.0001220703125, '0101100000000000': 0.000732421875, '0101100000010000': 0.0001220703125, '0101100000100000': 0.0001220703125, '0110000000000000': 0.0052490234375, '0110000000000001': 0.0001220703125, '0110000000000010': 0.000244140625, '0110000000000100': 0.0003662109375, '0110000000000110': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000010000': 0.000732421875, '0110000000011000': 0.0003662109375, '0110000000011001': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100100': 0.0001220703125, '0110000000110000': 0.000244140625, '0110000100000000': 0.000244140625, '0110001000000000': 0.000244140625, '0110001000000010': 0.0001220703125, '0110001000100000': 0.0001220703125, '0110100000000010': 0.0001220703125, '0111000000000000': 0.0029296875, '0111000000000010': 0.0001220703125, '0111000000000110': 0.000244140625, '0111000000010000': 0.000244140625, '0111000000110000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000001100': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.010986328125, '1000000000000010': 0.0010986328125, '1000000000000011': 0.0009765625, '1000000000000100': 0.00048828125, '1000000000000101': 0.0008544921875, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0003662109375, '1000000000001001': 0.000244140625, '1000000000010000': 0.0003662109375, '1000000000010001': 0.0009765625, '1000000000010101': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100000': 0.000244140625, '1000000000100001': 0.000244140625, '1000000000111001': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000101': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100010001': 0.000244140625, '1000000100011101': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.000732421875, '1000001000000100': 0.000244140625, '1000001100100000': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010100000000': 0.0001220703125, '1000100000000001': 0.000244140625, '1001000000000000': 0.0001220703125, '1001000000000001': 0.0009765625, '1001000000000010': 0.0001220703125, '1001000000001000': 0.000244140625, '1001000000010000': 0.0001220703125, '1001000001110001': 0.0001220703125, '1001000010000000': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000000': 0.00048828125, '1010000000000001': 0.0006103515625, '1010000000000010': 0.0001220703125, '1010000000000100': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000010001': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000100': 0.0001220703125, '1011000001010001': 0.0001220703125, '1100000000000000': 0.001708984375, '1100000000000001': 0.006591796875, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0003662109375, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0009765625, '1100000000000111': 0.00048828125, '1100000000001000': 0.00048828125, '1100000000001001': 0.00048828125, '1100000000001010': 0.0001220703125, '1100000000001101': 0.0001220703125, '1100000000010001': 0.00048828125, '1100000000010101': 0.000244140625, '1100000000010111': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011011': 0.0001220703125, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100000001000111': 0.0001220703125, '1100000010000001': 0.0003662109375, '1100000010000110': 0.0001220703125, '1100000100000001': 0.00048828125, '1100000100000101': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000001001': 0.0001220703125, '1100001010000001': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100100000000001': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000001110': 0.0001220703125, '1101000000011101': 0.0001220703125, '1101000000110001': 0.0001220703125, '1101000100000000': 0.0001220703125, '1101000100000101': 0.0001220703125, '1101001000010001': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101101000000110': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0003662109375, '1110000000010000': 0.0001220703125, '1110000000011011': 0.0001220703125, '1110001010000000': 0.0001220703125, '1111000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=0_bit=1.txt <==
{'0000000000101011': 0.0001220703125, '0000000000101111': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000100110': 0.0001220703125, '0000010000101010': 0.0006103515625, '0000010000101011': 0.000244140625, '0000010000110011': 0.0001220703125, '0000010000110111': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000011000101010': 0.0001220703125, '0000011000101011': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000100010': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100000101011': 0.0003662109375, '0000100000101100': 0.0001220703125, '0000100000101110': 0.0003662109375, '0000100000111010': 0.0001220703125, '0000100010001111': 0.0001220703125, '0000100010101011': 0.0001220703125, '0000100010101111': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000001010': 0.0003662109375, '0000110000001011': 0.000244140625, '0000110000011011': 0.0001220703125, '0000110000100000': 0.000244140625, '0000110000100010': 0.0001220703125, '0000110000100011': 0.00048828125, '0000110000100100': 0.0001220703125, '0000110000100110': 0.000244140625, '0000110000101000': 0.0001220703125, '0000110000101001': 0.0006103515625, '0000110000101010': 0.001708984375, '0000110000101011': 0.0023193359375, '0000110000101100': 0.0001220703125, '0000110000101110': 0.00048828125, '0000110000101111': 0.000732421875, '0000110000110010': 0.000244140625, '0000110000110011': 0.000244140625, '0000110000110100': 0.0001220703125, '0000110000110111': 0.0001220703125, '0000110000111010': 0.000244140625, '0000110000111011': 0.0006103515625, '0000110000111110': 0.0001220703125, '0000110000111111': 0.0001220703125, '0000110001000010': 0.0001220703125, '0000110001101011': 0.0001220703125, '0000110010001010': 0.0001220703125, '0000110010011111': 0.0001220703125, '0000110010100010': 0.0001220703125, '0000110010101011': 0.0003662109375, '0000110100101000': 0.0001220703125, '0000110100101001': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110100101011': 0.0001220703125, '0000111000001010': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000101011': 0.000244140625, '0000111000101110': 0.0001220703125, '0000111000110101': 0.0001220703125, '0000111010101000': 0.0001220703125, '0000111100101011': 0.000244140625, '0001010000101001': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.000244140625, '0001010000101111': 0.0001220703125, '0001010001101010': 0.0001220703125, '0001010010101011': 0.0001220703125, '0001100000001011': 0.0001220703125, '0001100000101011': 0.0001220703125, '0001110000001011': 0.0001220703125, '0001110000100011': 0.0001220703125, '0001110000100111': 0.0001220703125, '0001110000101000': 0.0001220703125, '0001110000101011': 0.000732421875, '0001110000101111': 0.0001220703125, '0001110000110010': 0.0001220703125, '0001110000110011': 0.0001220703125, '0001110000110111': 0.0001220703125, '0001110001101011': 0.0001220703125, '0001111000101001': 0.0001220703125, '0010000000001011': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000100011': 0.000244140625, '0010000000101001': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101011': 0.0003662109375, '0010000000101110': 0.000244140625, '0010000000101111': 0.0001220703125, '0010000000110010': 0.000244140625, '0010000000110111': 0.0001220703125, '0010000010001111': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010001000101011': 0.0001220703125, '0010001000101100': 0.0001220703125, '0010010000001010': 0.000732421875, '0010010000001011': 0.000244140625, '0010010000001101': 0.0001220703125, '0010010000001111': 0.000244140625, '0010010000010010': 0.0001220703125, '0010010000011011': 0.0001220703125, '0010010000011101': 0.0001220703125, '0010010000011110': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010010000100010': 0.0001220703125, '0010010000100110': 0.0001220703125, '0010010000100111': 0.0001220703125, '0010010000101000': 0.0003662109375, '0010010000101010': 0.0029296875, '0010010000101011': 0.002685546875, '0010010000101100': 0.000244140625, '0010010000101101': 0.000244140625, '0010010000101110': 0.0008544921875, '0010010000101111': 0.00146484375, '0010010000110010': 0.0001220703125, '0010010000110011': 0.0001220703125, '0010010000110111': 0.000244140625, '0010010000111000': 0.0001220703125, '0010010000111010': 0.000244140625, '0010010000111011': 0.000244140625, '0010010000111101': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010001111010': 0.0001220703125, '0010010010101000': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010010101111': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101100': 0.0001220703125, '0010011000010110': 0.0001220703125, '0010011000100110': 0.0001220703125, '0010011000101001': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010100000001010': 0.0006103515625, '0010100000001011': 0.0003662109375, '0010100000001110': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000011011': 0.000244140625, '0010100000100000': 0.0001220703125, '0010100000100010': 0.000244140625, '0010100000100011': 0.0001220703125, '0010100000100101': 0.0001220703125, '0010100000100110': 0.0003662109375, '0010100000100111': 0.0001220703125, '0010100000101000': 0.000244140625, '0010100000101001': 0.0003662109375, '0010100000101010': 0.0020751953125, '0010100000101011': 0.002197265625, '0010100000101100': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.0003662109375, '0010100000101111': 0.000732421875, '0010100000110011': 0.000244140625, '0010100000111001': 0.0001220703125, '0010100000111010': 0.000244140625, '0010100000111011': 0.000244140625, '0010100000111101': 0.0001220703125, '0010100000111110': 0.0001220703125, '0010100000111111': 0.000244140625, '0010100001001111': 0.0001220703125, '0010100001011011': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100001110011': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010001111': 0.000244140625, '0010100010101010': 0.00048828125, '0010100010101011': 0.00048828125, '0010100010110110': 0.0001220703125, '0010100010111010': 0.0001220703125, '0010100100101011': 0.0001220703125, '0010100110101010': 0.0001220703125, '0010101000001110': 0.0001220703125, '0010101000100011': 0.0001220703125, '0010101000101011': 0.0001220703125, '0010101100101110': 0.0001220703125, '0010110000000001': 0.0001220703125, '0010110000000010': 0.00048828125, '0010110000000011': 0.000244140625, '0010110000000110': 0.0001220703125, '0010110000000111': 0.0003662109375, '0010110000001000': 0.0009765625, '0010110000001001': 0.000244140625, '0010110000001010': 0.0037841796875, '0010110000001011': 0.00390625, '0010110000001100': 0.00048828125, '0010110000001101': 0.0001220703125, '0010110000001110': 0.0006103515625, '0010110000001111': 0.0009765625, '0010110000010010': 0.0001220703125, '0010110000010011': 0.0001220703125, '0010110000010101': 0.0001220703125, '0010110000010111': 0.0001220703125, '0010110000011001': 0.0001220703125, '0010110000011010': 0.0010986328125, '0010110000011011': 0.0006103515625, '0010110000011101': 0.0001220703125, '0010110000011110': 0.000244140625, '0010110000011111': 0.0001220703125, '0010110000100001': 0.000244140625, '0010110000100010': 0.0013427734375, '0010110000100011': 0.00244140625, '0010110000100100': 0.0001220703125, '0010110000100101': 0.0001220703125, '0010110000100110': 0.0006103515625, '0010110000100111': 0.00146484375, '0010110000101000': 0.00146484375, '0010110000101001': 0.0028076171875, '0010110000101010': 0.0201416015625, '0010110000101011': 0.015869140625, '0010110000101100': 0.0008544921875, '0010110000101101': 0.001220703125, '0010110000101110': 0.0042724609375, '0010110000101111': 0.00537109375, '0010110000110001': 0.000244140625, '0010110000110010': 0.001220703125, '0010110000110011': 0.000732421875, '0010110000110100': 0.0001220703125, '0010110000110101': 0.0001220703125, '0010110000110110': 0.0015869140625, '0010110000110111': 0.001220703125, '0010110000111010': 0.0015869140625, '0010110000111011': 0.002197265625, '0010110000111100': 0.000244140625, '0010110000111101': 0.000244140625, '0010110000111110': 0.000244140625, '0010110000111111': 0.000732421875, '0010110001101010': 0.0003662109375, '0010110001101100': 0.0001220703125, '0010110001101101': 0.0001220703125, '0010110001101110': 0.000244140625, '0010110001110111': 0.0001220703125, '0010110001111010': 0.0001220703125, '0010110001111011': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010001011': 0.0001220703125, '0010110010011010': 0.0001220703125, '0010110010100010': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010100110': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101001': 0.0001220703125, '0010110010101010': 0.0013427734375, '0010110010101011': 0.0009765625, '0010110010101101': 0.000244140625, '0010110010101110': 0.0003662109375, '0010110010101111': 0.0001220703125, '0010110010110010': 0.0001220703125, '0010110010111010': 0.000244140625, '0010110010111101': 0.0001220703125, '0010110011101010': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100010011': 0.0001220703125, '0010110100100001': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100100011': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.00048828125, '0010110100101100': 0.0001220703125, '0010110100101110': 0.0001220703125, '0010110100101111': 0.0001220703125, '0010110100110110': 0.0001220703125, '0010110100110111': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110100111011': 0.0001220703125, '0010110110101010': 0.000244140625, '0010111000000111': 0.0001220703125, '0010111000001010': 0.000244140625, '0010111000001011': 0.0003662109375, '0010111000001111': 0.0001220703125, '0010111000011010': 0.0001220703125, '0010111000101000': 0.000244140625, '0010111000101010': 0.001708984375, '0010111000101011': 0.0010986328125, '0010111000101100': 0.0001220703125, '0010111000101101': 0.0003662109375, '0010111000101110': 0.000244140625, '0010111000101111': 0.000732421875, '0010111000110001': 0.0001220703125, '0010111000110011': 0.0003662109375, '0010111000110111': 0.0001220703125, '0010111000111010': 0.0003662109375, '0010111000111011': 0.000244140625, '0010111001101111': 0.0001220703125, '0010111010001001': 0.0001220703125, '0010111010101011': 0.0001220703125, '0010111010101110': 0.0001220703125, '0010111100101010': 0.0001220703125, '0010111100101011': 0.0001220703125, '0010111110000110': 0.0001220703125, '0011000000011011': 0.0001220703125, '0011000000100011': 0.0001220703125, '0011000000101011': 0.000244140625, '0011000000101110': 0.0001220703125, '0011000001101010': 0.0001220703125, '0011000010101011': 0.0001220703125, '0011000010101100': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.0003662109375, '0011010000010010': 0.000244140625, '0011010000010110': 0.0001220703125, '0011010000011100': 0.0001220703125, '0011010000100011': 0.000244140625, '0011010000100111': 0.0001220703125, '0011010000101000': 0.0001220703125, '0011010000101001': 0.000244140625, '0011010000101010': 0.000244140625, '0011010000101011': 0.00048828125, '0011010000101100': 0.000244140625, '0011010000101110': 0.0003662109375, '0011010000101111': 0.00048828125, '0011010000110010': 0.0001220703125, '0011010000111010': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011011000100011': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101011': 0.000244140625, '0011100000001010': 0.0001220703125, '0011100000001100': 0.0001220703125, '0011100000101010': 0.000244140625, '0011100000101011': 0.0003662109375, '0011100010100110': 0.0001220703125, '0011101010010010': 0.0001220703125, '0011110000001001': 0.000244140625, '0011110000001011': 0.0003662109375, '0011110000001111': 0.0001220703125, '0011110000011010': 0.000244140625, '0011110000100001': 0.0001220703125, '0011110000100010': 0.0003662109375, '0011110000100011': 0.0003662109375, '0011110000100110': 0.000244140625, '0011110000100111': 0.0001220703125, '0011110000101000': 0.000244140625, '0011110000101001': 0.00048828125, '0011110000101010': 0.00244140625, '0011110000101011': 0.0028076171875, '0011110000101110': 0.0010986328125, '0011110000101111': 0.0008544921875, '0011110000110011': 0.0001220703125, '0011110000110101': 0.0001220703125, '0011110000110110': 0.0001220703125, '0011110000111001': 0.0001220703125, '0011110000111010': 0.0001220703125, '0011110000111110': 0.0001220703125, '0011110000111111': 0.000244140625, '0011110001101011': 0.0001220703125, '0011110010101011': 0.000244140625, '0011110010101100': 0.0001220703125, '0011111000100111': 0.0001220703125, '0011111000101110': 0.000244140625, '0011111000110010': 0.0001220703125, '0011111000111011': 0.0001220703125, '0100010000001010': 0.0001220703125, '0100010000011011': 0.0001220703125, '0100010000100100': 0.0001220703125, '0100010000101010': 0.0003662109375, '0100010000101011': 0.000732421875, '0100010000101111': 0.0003662109375, '0100011000111111': 0.0001220703125, '0100100000001110': 0.0001220703125, '0100100000011011': 0.0001220703125, '0100100000100011': 0.0003662109375, '0100100000101011': 0.000732421875, '0100100000101110': 0.0001220703125, '0100100000101111': 0.0001220703125, '0100100010100110': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100100100001011': 0.0001220703125, '0100100110111011': 0.0001220703125, '0100110000001000': 0.0001220703125, '0100110000001001': 0.000244140625, '0100110000001010': 0.0003662109375, '0100110000001011': 0.0006103515625, '0100110000011011': 0.0001220703125, '0100110000100000': 0.0001220703125, '0100110000100010': 0.0001220703125, '0100110000100011': 0.000244140625, '0100110000100111': 0.0001220703125, '0100110000101001': 0.0001220703125, '0100110000101010': 0.0010986328125, '0100110000101011': 0.00244140625, '0100110000101110': 0.0006103515625, '0100110000101111': 0.00048828125, '0100110000110011': 0.0001220703125, '0100110000111111': 0.0001220703125, '0100110010101001': 0.0001220703125, '0100110010101010': 0.0001220703125, '0100110010101101': 0.0001220703125, '0100110010101110': 0.0001220703125, '0100110100101001': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100110100110110': 0.0001220703125, '0100111000101001': 0.0001220703125, '0100111000101010': 0.000244140625, '0100111000101011': 0.0001220703125, '0100111000101100': 0.0001220703125, '0100111000110110': 0.0001220703125, '0101010000011011': 0.0001220703125, '0101010000101011': 0.0003662109375, '0101010000101101': 0.0001220703125, '0101010000101111': 0.0001220703125, '0101100000100100': 0.0001220703125, '0101100000101011': 0.0001220703125, '0101101000001010': 0.0001220703125, '0101110000011011': 0.0001220703125, '0101110000101000': 0.0001220703125, '0101110000101010': 0.000732421875, '0101110000101011': 0.0006103515625, '0101110000101111': 0.0003662109375, '0101110000111011': 0.0001220703125, '0101111000101011': 0.0001220703125, '0101111000101101': 0.0001220703125, '0101111000101111': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000101011': 0.00048828125, '0110000000101110': 0.0001220703125, '0110000100001101': 0.0001220703125, '0110010000011011': 0.000244140625, '0110010000011110': 0.0001220703125, '0110010000100010': 0.000244140625, '0110010000101010': 0.000732421875, '0110010000101011': 0.001708984375, '0110010000101111': 0.0001220703125, '0110010000110111': 0.0001220703125, '0110010000111111': 0.0001220703125, '0110010010101011': 0.0001220703125, '0110010100101100': 0.0001220703125, '0110011000101011': 0.000244140625, '0110011000111001': 0.0001220703125, '0110011000111011': 0.0001220703125, '0110011100101110': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.0003662109375, '0110100000001111': 0.0001220703125, '0110100000011010': 0.0001220703125, '0110100000100010': 0.0001220703125, '0110100000100011': 0.0006103515625, '0110100000100101': 0.0001220703125, '0110100000100110': 0.0001220703125, '0110100000101001': 0.000732421875, '0110100000101010': 0.0003662109375, '0110100000101011': 0.0018310546875, '0110100000101110': 0.00048828125, '0110100000101111': 0.000244140625, '0110100000110011': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100010001011': 0.000244140625, '0110100010010011': 0.0001220703125, '0110100010101001': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110101000111111': 0.0001220703125, '0110110000000010': 0.000244140625, '0110110000000011': 0.000732421875, '0110110000001000': 0.0001220703125, '0110110000001001': 0.00048828125, '0110110000001010': 0.000732421875, '0110110000001011': 0.002685546875, '0110110000001100': 0.0001220703125, '0110110000001110': 0.00048828125, '0110110000001111': 0.0003662109375, '0110110000010011': 0.0001220703125, '0110110000010110': 0.0001220703125, '0110110000010111': 0.0001220703125, '0110110000011001': 0.0001220703125, '0110110000011010': 0.0001220703125, '0110110000011011': 0.000244140625, '0110110000011111': 0.000244140625, '0110110000100000': 0.0001220703125, '0110110000100001': 0.0001220703125, '0110110000100010': 0.0006103515625, '0110110000100011': 0.0018310546875, '0110110000100100': 0.0001220703125, '0110110000100110': 0.000244140625, '0110110000100111': 0.000732421875, '0110110000101000': 0.000244140625, '0110110000101001': 0.0032958984375, '0110110000101010': 0.0030517578125, '0110110000101011': 0.0164794921875, '0110110000101100': 0.00048828125, '0110110000101101': 0.0008544921875, '0110110000101110': 0.0015869140625, '0110110000101111': 0.00244140625, '0110110000110010': 0.000244140625, '0110110000110011': 0.00048828125, '0110110000110101': 0.0001220703125, '0110110000110111': 0.0003662109375, '0110110000111001': 0.000244140625, '0110110000111010': 0.0003662109375, '0110110000111011': 0.000732421875, '0110110000111100': 0.0001220703125, '0110110000111110': 0.0001220703125, '0110110000111111': 0.000244140625, '0110110001001111': 0.0001220703125, '0110110001101001': 0.0001220703125, '0110110001101011': 0.0001220703125, '0110110001101110': 0.0001220703125, '0110110010000111': 0.0001220703125, '0110110010001011': 0.0001220703125, '0110110010001110': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110010101011': 0.0008544921875, '0110110010101111': 0.0001220703125, '0110110010111001': 0.0001220703125, '0110110100001001': 0.0001220703125, '0110110100100011': 0.000244140625, '0110110100101010': 0.0001220703125, '0110110100101011': 0.0006103515625, '0110110100101101': 0.0001220703125, '0110111000001010': 0.0001220703125, '0110111000001011': 0.000244140625, '0110111000011011': 0.000244140625, '0110111000100001': 0.0001220703125, '0110111000100111': 0.0001220703125, '0110111000101010': 0.000244140625, '0110111000101011': 0.0010986328125, '0110111000101100': 0.0001220703125, '0110111000110111': 0.0001220703125, '0110111000111011': 0.0001220703125, '0111000000000011': 0.0001220703125, '0111000000001011': 0.0001220703125, '0111010000100111': 0.0001220703125, '0111010000101001': 0.000244140625, '0111010000101010': 0.0003662109375, '0111010000101011': 0.0008544921875, '0111010000101110': 0.0001220703125, '0111010000111011': 0.000244140625, '0111010000111111': 0.0001220703125, '0111011000101011': 0.0001220703125, '0111100000101011': 0.0003662109375, '0111100000111010': 0.0001220703125, '0111100010101011': 0.0001220703125, '0111110000001001': 0.0001220703125, '0111110000001011': 0.0001220703125, '0111110000100001': 0.0001220703125, '0111110000100011': 0.0001220703125, '0111110000101001': 0.0001220703125, '0111110000101010': 0.0006103515625, '0111110000101011': 0.0006103515625, '0111110000101111': 0.0001220703125, '0111110000111010': 0.0001220703125, '0111110001101101': 0.0001220703125, '0111110010001001': 0.0001220703125, '0111110010001010': 0.0001220703125, '0111110010001011': 0.0001220703125, '0111110100001011': 0.000244140625, '0111110100101011': 0.0001220703125, '0111111000100101': 0.0001220703125, '0111111000101011': 0.0003662109375, '1000000000101010': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000010101000': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001010101000': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000010000000110': 0.0001220703125, '1000010000001000': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000101000': 0.0001220703125, '1000010000101010': 0.002197265625, '1000010000101110': 0.000732421875, '1000010000110010': 0.0001220703125, '1000010000111010': 0.000244140625, '1000010001110010': 0.0001220703125, '1000010010101101': 0.0001220703125, '1000010100101010': 0.0001220703125, '1000011000101000': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011000111010': 0.0001220703125, '1000011010101010': 0.0001220703125, '1000100000000010': 0.0003662109375, '1000100000001010': 0.0009765625, '1000100000001011': 0.0001220703125, '1000100000100010': 0.00048828125, '1000100000101000': 0.0001220703125, '1000100000101010': 0.0025634765625, '1000100000101011': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.000244140625, '1000100000110010': 0.000244140625, '1000100000110100': 0.0001220703125, '1000100000111010': 0.000244140625, '1000100000111111': 0.0001220703125, '1000100010101010': 0.0003662109375, '1000100010101101': 0.0001220703125, '1000100010111010': 0.0001220703125, '1000100100101010': 0.000244140625, '1000101000101010': 0.0001220703125, '1000101010101010': 0.0001220703125, '1000110000000010': 0.0003662109375, '1000110000000110': 0.0001220703125, '1000110000001000': 0.0001220703125, '1000110000001010': 0.004150390625, '1000110000001011': 0.000244140625, '1000110000001100': 0.000244140625, '1000110000001101': 0.0001220703125, '1000110000010000': 0.0001220703125, '1000110000011010': 0.0009765625, '1000110000100000': 0.0001220703125, '1000110000100010': 0.00146484375, '1000110000100011': 0.000244140625, '1000110000100101': 0.0001220703125, '1000110000100110': 0.00048828125, '1000110000100111': 0.0001220703125, '1000110000101000': 0.002197265625, '1000110000101001': 0.0006103515625, '1000110000101010': 0.0184326171875, '1000110000101011': 0.0009765625, '1000110000101100': 0.0006103515625, '1000110000101101': 0.000732421875, '1000110000101110': 0.0013427734375, '1000110000101111': 0.0001220703125, '1000110000110010': 0.0015869140625, '1000110000110011': 0.0001220703125, '1000110000110110': 0.0006103515625, '1000110000110111': 0.000244140625, '1000110000111000': 0.000244140625, '1000110000111010': 0.00146484375, '1000110000111011': 0.0001220703125, '1000110000111100': 0.000244140625, '1000110000111110': 0.00048828125, '1000110001101010': 0.00048828125, '1000110010001010': 0.000244140625, '1000110010100010': 0.0001220703125, '1000110010100011': 0.0001220703125, '1000110010101010': 0.001220703125, '1000110010101011': 0.0001220703125, '1000110010101100': 0.0001220703125, '1000110010101110': 0.0001220703125, '1000110010110110': 0.0001220703125, '1000110010111010': 0.000244140625, '1000110011101010': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100101010': 0.0010986328125, '1000110100101101': 0.0001220703125, '1000110101101010': 0.0001220703125, '1000111000001000': 0.0001220703125, '1000111000001010': 0.000244140625, '1000111000001110': 0.0001220703125, '1000111000011010': 0.0001220703125, '1000111000011110': 0.0001220703125, '1000111000100010': 0.000244140625, '1000111000100110': 0.0001220703125, '1000111000101000': 0.0003662109375, '1000111000101010': 0.0015869140625, '1000111000101110': 0.000244140625, '1000111000111010': 0.0003662109375, '1001000000001010': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001010000001110': 0.0001220703125, '1001010000100010': 0.0001220703125, '1001010000101000': 0.0003662109375, '1001010000101001': 0.0001220703125, '1001010000101010': 0.0013427734375, '1001010000101100': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010000110010': 0.000244140625, '1001010000110110': 0.0001220703125, '1001010010101010': 0.0001220703125, '1001010100101010': 0.0003662109375, '1001100000011000': 0.0001220703125, '1001100000100000': 0.0001220703125, '1001100000101010': 0.0003662109375, '1001100000101011': 0.0001220703125, '1001100000101101': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110000001010': 0.0003662109375, '1001110000100010': 0.0003662109375, '1001110000101000': 0.00048828125, '1001110000101010': 0.0020751953125, '1001110000101100': 0.000244140625, '1001110000101110': 0.000244140625, '1001110000110010': 0.0001220703125, '1001110000111011': 0.0001220703125, '1001110001101000': 0.0001220703125, '1001110010101011': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001111000101010': 0.0001220703125, '1010000000001010': 0.0006103515625, '1010000000001011': 0.0001220703125, '1010000000001100': 0.0001220703125, '1010000000001110': 0.0001220703125, '1010000000011000': 0.0001220703125, '1010000000011010': 0.000244140625, '1010000000100010': 0.0006103515625, '1010000000100100': 0.0001220703125, '1010000000100110': 0.0001220703125, '1010000000101000': 0.000244140625, '1010000000101001': 0.0001220703125, '1010000000101010': 0.0025634765625, '1010000000101011': 0.000244140625, '1010000000101100': 0.0001220703125, '1010000000101110': 0.000244140625, '1010000000110010': 0.0001220703125, '1010000000111010': 0.000244140625, '1010000010001100': 0.0001220703125, '1010000010101010': 0.00048828125, '1010000010101011': 0.000244140625, '1010000010111110': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010001000101010': 0.000244140625, '1010001001001010': 0.0001220703125, '1010010000000010': 0.00048828125, '1010010000000011': 0.0001220703125, '1010010000001000': 0.00048828125, '1010010000001010': 0.0028076171875, '1010010000001011': 0.0001220703125, '1010010000001110': 0.000732421875, '1010010000010010': 0.0003662109375, '1010010000010011': 0.0001220703125, '1010010000010110': 0.0001220703125, '1010010000011010': 0.0003662109375, '1010010000100000': 0.000244140625, '1010010000100010': 0.0032958984375, '1010010000100100': 0.000244140625, '1010010000100110': 0.000244140625, '1010010000101000': 0.002197265625, '1010010000101001': 0.0001220703125, '1010010000101010': 0.021240234375, '1010010000101011': 0.0010986328125, '1010010000101100': 0.001220703125, '1010010000101101': 0.0006103515625, '1010010000101110': 0.0028076171875, '1010010000101111': 0.0003662109375, '1010010000110000': 0.0003662109375, '1010010000110010': 0.0013427734375, '1010010000110110': 0.000732421875, '1010010000111000': 0.0001220703125, '1010010000111001': 0.0001220703125, '1010010000111010': 0.001220703125, '1010010000111110': 0.0001220703125, '1010010001101010': 0.00048828125, '1010010001101100': 0.000244140625, '1010010001101110': 0.0001220703125, '1010010010001010': 0.0001220703125, '1010010010001110': 0.0001220703125, '1010010010100000': 0.0001220703125, '1010010010100010': 0.000244140625, '1010010010100110': 0.0001220703125, '1010010010101000': 0.000244140625, '1010010010101010': 0.0010986328125, '1010010010101110': 0.000244140625, '1010010010111010': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100101010': 0.0008544921875, '1010010100101100': 0.0001220703125, '1010010100101110': 0.0001220703125, '1010010100110011': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010010110101000': 0.0001220703125, '1010010110110010': 0.0001220703125, '1010011000001010': 0.0003662109375, '1010011000100010': 0.0001220703125, '1010011000101000': 0.0001220703125, '1010011000101010': 0.0013427734375, '1010011000101011': 0.0001220703125, '1010011000101101': 0.0001220703125, '1010011000101110': 0.0003662109375, '1010011000111010': 0.0001220703125, '1010011001101010': 0.0001220703125, '1010011010101100': 0.0001220703125, '1010011100101000': 0.0001220703125, '1010100000000010': 0.0006103515625, '1010100000000110': 0.0001220703125, '1010100000001000': 0.0003662109375, '1010100000001001': 0.0001220703125, '1010100000001010': 0.0045166015625, '1010100000001100': 0.000244140625, '1010100000001101': 0.0001220703125, '1010100000001110': 0.000244140625, '1010100000010010': 0.00048828125, '1010100000010100': 0.0001220703125, '1010100000010110': 0.0001220703125, '1010100000011010': 0.0006103515625, '1010100000011100': 0.0001220703125, '1010100000011101': 0.0001220703125, '1010100000011110': 0.0001220703125, '1010100000100000': 0.0003662109375, '1010100000100001': 0.0001220703125, '1010100000100010': 0.0029296875, '1010100000100011': 0.000244140625, '1010100000100100': 0.0001220703125, '1010100000100110': 0.00048828125, '1010100000101000': 0.0037841796875, '1010100000101010': 0.0245361328125, '1010100000101011': 0.00048828125, '1010100000101100': 0.0008544921875, '1010100000101101': 0.000244140625, '1010100000101110': 0.0037841796875, '1010100000101111': 0.0001220703125, '1010100000110000': 0.0003662109375, '1010100000110010': 0.001953125, '1010100000110100': 0.0001220703125, '1010100000110101': 0.0001220703125, '1010100000110110': 0.0003662109375, '1010100000110111': 0.0001220703125, '1010100000111000': 0.0001220703125, '1010100000111001': 0.0001220703125, '1010100000111010': 0.0018310546875, '1010100000111011': 0.0001220703125, '1010100000111110': 0.0006103515625, '1010100000111111': 0.0001220703125, '1010100001100110': 0.0001220703125, '1010100001101000': 0.000244140625, '1010100001101010': 0.0001220703125, '1010100001101110': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010001100': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010010010': 0.0001220703125, '1010100010100001': 0.0001220703125, '1010100010100010': 0.000732421875, '1010100010100110': 0.000244140625, '1010100010101000': 0.000244140625, '1010100010101010': 0.003662109375, '1010100010101011': 0.00048828125, '1010100010101100': 0.0003662109375, '1010100010101101': 0.0001220703125, '1010100010101110': 0.000732421875, '1010100010110010': 0.000244140625, '1010100010110110': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100100001010': 0.0001220703125, '1010100100011010': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100101010': 0.0008544921875, '1010100100110010': 0.0001220703125, '1010100110101000': 0.0001220703125, '1010100110101010': 0.00048828125, '1010100110110110': 0.0001220703125, '1010100110111110': 0.0001220703125, '1010101000001010': 0.000244140625, '1010101000100100': 0.0001220703125, '1010101000100110': 0.0001220703125, '1010101000101000': 0.000244140625, '1010101000101001': 0.0001220703125, '1010101000101010': 0.002197265625, '1010101000101011': 0.0001220703125, '1010101000101110': 0.000244140625, '1010101000111010': 0.0001220703125, '1010101000111011': 0.0001220703125, '1010101000111110': 0.0001220703125, '1010101010101010': 0.00048828125, '1010101010101110': 0.0001220703125, '1010101010110010': 0.0001220703125, '1010101010111010': 0.0001220703125, '1010101100101010': 0.0001220703125, '1010110000000000': 0.0003662109375, '1010110000000010': 0.003173828125, '1010110000000011': 0.000244140625, '1010110000000100': 0.0003662109375, '1010110000000110': 0.000732421875, '1010110000001000': 0.0023193359375, '1010110000001001': 0.0001220703125, '1010110000001010': 0.02587890625, '1010110000001011': 0.002197265625, '1010110000001100': 0.00146484375, '1010110000001101': 0.0006103515625, '1010110000001110': 0.0057373046875, '1010110000001111': 0.00048828125, '1010110000010000': 0.000244140625, '1010110000010010': 0.0023193359375, '1010110000010100': 0.000244140625, '1010110000010110': 0.00048828125, '1010110000010111': 0.0001220703125, '1010110000011000': 0.000732421875, '1010110000011010': 0.0047607421875, '1010110000011011': 0.0003662109375, '1010110000011101': 0.0001220703125, '1010110000011110': 0.000732421875, '1010110000011111': 0.0001220703125, '1010110000100000': 0.0013427734375, '1010110000100010': 0.017578125, '1010110000100011': 0.0009765625, '1010110000100100': 0.0023193359375, '1010110000100101': 0.000732421875, '1010110000100110': 0.005615234375, '1010110000100111': 0.0001220703125, '1010110000101000': 0.01904296875, '1010110000101001': 0.0023193359375, '1010110000101010': 0.1661376953125, '1010110000101011': 0.0078125, '1010110000101100': 0.0076904296875, '1010110000101101': 0.0029296875, '1010110000101110': 0.0260009765625, '1010110000101111': 0.0013427734375, '1010110000110000': 0.001220703125, '1010110000110001': 0.0001220703125, '1010110000110010': 0.0096435546875, '1010110000110011': 0.0003662109375, '1010110000110100': 0.00146484375, '1010110000110110': 0.0069580078125, '1010110000110111': 0.000244140625, '1010110000111000': 0.00146484375, '1010110000111010': 0.0126953125, '1010110000111011': 0.0009765625, '1010110000111100': 0.0006103515625, '1010110000111101': 0.000244140625, '1010110000111110': 0.003173828125, '1010110000111111': 0.0001220703125, '1010110001001010': 0.00048828125, '1010110001001100': 0.0001220703125, '1010110001001110': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001100010': 0.0001220703125, '1010110001100100': 0.0001220703125, '1010110001100110': 0.0001220703125, '1010110001101000': 0.000244140625, '1010110001101010': 0.0015869140625, '1010110001101100': 0.00048828125, '1010110001101110': 0.000244140625, '1010110001110010': 0.0003662109375, '1010110001111010': 0.0001220703125, '1010110010000010': 0.0001220703125, '1010110010001000': 0.0001220703125, '1010110010001010': 0.0008544921875, '1010110010001011': 0.0001220703125, '1010110010001100': 0.000244140625, '1010110010001101': 0.0001220703125, '1010110010001110': 0.0001220703125, '1010110010010010': 0.0001220703125, '1010110010011010': 0.000732421875, '1010110010011110': 0.000244140625, '1010110010100010': 0.0015869140625, '1010110010100100': 0.0001220703125, '1010110010100110': 0.000244140625, '1010110010101000': 0.00048828125, '1010110010101001': 0.0001220703125, '1010110010101010': 0.0079345703125, '1010110010101011': 0.00048828125, '1010110010101100': 0.000244140625, '1010110010101101': 0.0001220703125, '1010110010101110': 0.0018310546875, '1010110010110000': 0.000244140625, '1010110010110010': 0.0003662109375, '1010110010110100': 0.0001220703125, '1010110010110110': 0.000244140625, '1010110010111000': 0.0001220703125, '1010110010111010': 0.0006103515625, '1010110011001010': 0.0001220703125, '1010110011101010': 0.0003662109375, '1010110100000100': 0.0001220703125, '1010110100000110': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.00048828125, '1010110100001110': 0.000244140625, '1010110100010011': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100011100': 0.0001220703125, '1010110100100010': 0.0010986328125, '1010110100100101': 0.0001220703125, '1010110100100110': 0.00048828125, '1010110100101000': 0.00048828125, '1010110100101010': 0.0069580078125, '1010110100101011': 0.00048828125, '1010110100101100': 0.0003662109375, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0010986328125, '1010110100101111': 0.0001220703125, '1010110100110000': 0.0001220703125, '1010110100110010': 0.000244140625, '1010110100110110': 0.0003662109375, '1010110100111010': 0.00048828125, '1010110100111011': 0.000244140625, '1010110101101010': 0.0001220703125, '1010110101110000': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110001110': 0.0001220703125, '1010110110100011': 0.0001220703125, '1010110110101010': 0.000732421875, '1010110110101100': 0.0001220703125, '1010110110110010': 0.000244140625, '1010110110110110': 0.0001220703125, '1010111000000010': 0.000244140625, '1010111000001000': 0.0001220703125, '1010111000001010': 0.0015869140625, '1010111000001100': 0.0001220703125, '1010111000001110': 0.000244140625, '1010111000010010': 0.0001220703125, '1010111000010110': 0.0001220703125, '1010111000011010': 0.0001220703125, '1010111000011011': 0.0001220703125, '1010111000011100': 0.0001220703125, '1010111000011101': 0.0001220703125, '1010111000011110': 0.0001220703125, '1010111000100000': 0.0001220703125, '1010111000100010': 0.0013427734375, '1010111000100011': 0.0001220703125, '1010111000100110': 0.00048828125, '1010111000101000': 0.001708984375, '1010111000101010': 0.0107421875, '1010111000101011': 0.0003662109375, '1010111000101100': 0.000244140625, '1010111000101101': 0.000244140625, '1010111000101110': 0.00244140625, '1010111000101111': 0.0001220703125, '1010111000110010': 0.0003662109375, '1010111000110100': 0.0001220703125, '1010111000110110': 0.0006103515625, '1010111000110111': 0.0001220703125, '1010111000111000': 0.000244140625, '1010111000111001': 0.0001220703125, '1010111000111010': 0.00146484375, '1010111000111011': 0.0001220703125, '1010111000111110': 0.000244140625, '1010111001101010': 0.000244140625, '1010111010001100': 0.0001220703125, '1010111010001101': 0.0001220703125, '1010111010100010': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101010': 0.000244140625, '1010111010101101': 0.0001220703125, '1010111100001010': 0.0001220703125, '1010111100101010': 0.00048828125, '1010111100110000': 0.0001220703125, '1010111100110010': 0.0001220703125, '1011000000001010': 0.0003662109375, '1011000000010010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101010': 0.0009765625, '1011000000101110': 0.0001220703125, '1011000000110010': 0.0001220703125, '1011000000110110': 0.0001220703125, '1011000010000010': 0.0001220703125, '1011000010011010': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000100101010': 0.0001220703125, '1011000100101110': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011010000000010': 0.0003662109375, '1011010000000101': 0.0001220703125, '1011010000000110': 0.0001220703125, '1011010000001010': 0.00146484375, '1011010000001110': 0.0001220703125, '1011010000010010': 0.0001220703125, '1011010000011000': 0.0001220703125, '1011010000011010': 0.000244140625, '1011010000011101': 0.0001220703125, '1011010000100000': 0.000244140625, '1011010000100010': 0.0010986328125, '1011010000100100': 0.0001220703125, '1011010000100110': 0.00048828125, '1011010000101000': 0.0003662109375, '1011010000101001': 0.0001220703125, '1011010000101010': 0.008056640625, '1011010000101011': 0.000244140625, '1011010000101100': 0.00048828125, '1011010000101101': 0.00048828125, '1011010000101110': 0.00146484375, '1011010000110010': 0.000244140625, '1011010000110011': 0.0001220703125, '1011010000110100': 0.0001220703125, '1011010000110110': 0.000244140625, '1011010000111010': 0.00048828125, '1011010000111011': 0.0001220703125, '1011010000111100': 0.0001220703125, '1011010001011010': 0.0001220703125, '1011010010000010': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010101010': 0.00048828125, '1011010010101110': 0.0001220703125, '1011010010110010': 0.0003662109375, '1011010100001010': 0.000244140625, '1011010100101010': 0.0006103515625, '1011010100101110': 0.0001220703125, '1011010100110000': 0.0001220703125, '1011010110000010': 0.0001220703125, '1011011000001010': 0.00048828125, '1011011000100010': 0.0001220703125, '1011011000101000': 0.0001220703125, '1011011000101010': 0.0006103515625, '1011011000101100': 0.0001220703125, '1011011000110010': 0.0001220703125, '1011011000110110': 0.0001220703125, '1011011000111000': 0.0001220703125, '1011011010101010': 0.0001220703125, '1011011100101010': 0.0001220703125, '1011100000001000': 0.0001220703125, '1011100000001110': 0.0001220703125, '1011100000010111': 0.0001220703125, '1011100000011010': 0.000244140625, '1011100000100010': 0.0003662109375, '1011100000100110': 0.0001220703125, '1011100000101000': 0.000244140625, '1011100000101010': 0.00146484375, '1011100000101100': 0.0001220703125, '1011100000101110': 0.000732421875, '1011100000110010': 0.0001220703125, '1011100000111010': 0.0003662109375, '1011100001111010': 0.0001220703125, '1011100010001010': 0.000244140625, '1011100010101010': 0.000244140625, '1011100010101100': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011101000100010': 0.0001220703125, '1011101000101000': 0.0001220703125, '1011101000101111': 0.0001220703125, '1011101010101111': 0.0001220703125, '1011101100101010': 0.0001220703125, '1011110000000010': 0.00048828125, '1011110000000110': 0.0001220703125, '1011110000001000': 0.00048828125, '1011110000001001': 0.0001220703125, '1011110000001010': 0.00244140625, '1011110000001011': 0.000244140625, '1011110000001100': 0.0001220703125, '1011110000001101': 0.0001220703125, '1011110000001110': 0.00048828125, '1011110000010010': 0.0001220703125, '1011110000010110': 0.000244140625, '1011110000011010': 0.0003662109375, '1011110000011011': 0.0001220703125, '1011110000100000': 0.0001220703125, '1011110000100010': 0.0025634765625, '1011110000100100': 0.0003662109375, '1011110000100110': 0.00048828125, '1011110000101000': 0.001708984375, '1011110000101010': 0.01611328125, '1011110000101011': 0.001220703125, '1011110000101100': 0.000732421875, '1011110000101101': 0.000244140625, '1011110000101110': 0.001708984375, '1011110000101111': 0.0001220703125, '1011110000110000': 0.000244140625, '1011110000110010': 0.0010986328125, '1011110000110011': 0.0003662109375, '1011110000110110': 0.0009765625, '1011110000111000': 0.00048828125, '1011110000111010': 0.001220703125, '1011110000111110': 0.0001220703125, '1011110001101000': 0.0001220703125, '1011110001101010': 0.000244140625, '1011110001101110': 0.0001220703125, '1011110010100010': 0.0001220703125, '1011110010101000': 0.0001220703125, '1011110010101001': 0.0001220703125, '1011110010101010': 0.000732421875, '1011110010111010': 0.0001220703125, '1011110100101010': 0.000732421875, '1011110100101110': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011111000011110': 0.0001220703125, '1011111000100010': 0.00048828125, '1011111000101000': 0.0003662109375, '1011111000101010': 0.00146484375, '1011111000101011': 0.0001220703125, '1011111000101110': 0.0006103515625, '1011111000110110': 0.0001220703125, '1011111000111010': 0.0001220703125, '1011111001101010': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000101000': 0.0001220703125, '1100000000101010': 0.0001220703125, '1100000010101010': 0.0001220703125, '1100000010101110': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100010000001100': 0.0001220703125, '1100010000011010': 0.0001220703125, '1100010000100110': 0.0001220703125, '1100010000101000': 0.000244140625, '1100010000101010': 0.0009765625, '1100010000101110': 0.0001220703125, '1100010000110010': 0.0001220703125, '1100010001111011': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100010100101110': 0.0001220703125, '1100010101101000': 0.0001220703125, '1100011000010110': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011000101011': 0.0001220703125, '1100100000001010': 0.0003662109375, '1100100000001011': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101001': 0.0001220703125, '1100100000101010': 0.001220703125, '1100100000101110': 0.0003662109375, '1100100000110010': 0.0001220703125, '1100100000110110': 0.0001220703125, '1100110000000010': 0.0001220703125, '1100110000001000': 0.0001220703125, '1100110000001010': 0.0010986328125, '1100110000001101': 0.0001220703125, '1100110000011000': 0.0001220703125, '1100110000011010': 0.0001220703125, '1100110000100010': 0.0003662109375, '1100110000100110': 0.00048828125, '1100110000101000': 0.000732421875, '1100110000101001': 0.0001220703125, '1100110000101010': 0.004638671875, '1100110000101011': 0.0001220703125, '1100110000101100': 0.0003662109375, '1100110000101101': 0.000244140625, '1100110000101110': 0.0003662109375, '1100110000101111': 0.000244140625, '1100110000110010': 0.000244140625, '1100110000110100': 0.0001220703125, '1100110000110110': 0.0001220703125, '1100110000111010': 0.00048828125, '1100110000111110': 0.0003662109375, '1100110010001010': 0.0001220703125, '1100110010100000': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110010101110': 0.0001220703125, '1100110100000000': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100111000001010': 0.0001220703125, '1100111000101000': 0.0001220703125, '1100111000101010': 0.000732421875, '1100111000101100': 0.0001220703125, '1100111000101110': 0.000244140625, '1100111000110010': 0.0001220703125, '1100111000111110': 0.0001220703125, '1100111010101010': 0.0001220703125, '1101000000100010': 0.0001220703125, '1101000000101010': 0.000244140625, '1101010000001010': 0.0001220703125, '1101010000001110': 0.0001220703125, '1101010000100010': 0.0001220703125, '1101010000100110': 0.000244140625, '1101010000101001': 0.0001220703125, '1101010000101010': 0.0010986328125, '1101010000101101': 0.0001220703125, '1101010000111010': 0.0001220703125, '1101010010001110': 0.0001220703125, '1101100000001000': 0.0001220703125, '1101100000001010': 0.0001220703125, '1101100000101010': 0.000732421875, '1101100000101100': 0.0001220703125, '1101100000101111': 0.000244140625, '1101100000110010': 0.0001220703125, '1101100000111010': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100010101000': 0.000244140625, '1101100010101010': 0.0001220703125, '1101100010110110': 0.0001220703125, '1101110000001000': 0.0001220703125, '1101110000001010': 0.0008544921875, '1101110000001110': 0.0001220703125, '1101110000100000': 0.000244140625, '1101110000100010': 0.0006103515625, '1101110000100011': 0.0001220703125, '1101110000100100': 0.0001220703125, '1101110000100110': 0.0001220703125, '1101110000101000': 0.000244140625, '1101110000101001': 0.000244140625, '1101110000101010': 0.0057373046875, '1101110000101011': 0.0001220703125, '1101110000101100': 0.0001220703125, '1101110000101101': 0.0001220703125, '1101110000101110': 0.0010986328125, '1101110000110010': 0.0006103515625, '1101110000110011': 0.0001220703125, '1101110000111010': 0.0003662109375, '1101110000111110': 0.0001220703125, '1101110001101010': 0.0001220703125, '1101110010001000': 0.0001220703125, '1101110010001010': 0.0001220703125, '1101110010100010': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110010111010': 0.0001220703125, '1101110100100000': 0.0001220703125, '1101110100100010': 0.0001220703125, '1101110100100110': 0.0001220703125, '1101110100101010': 0.000244140625, '1101110100101110': 0.0001220703125, '1101110101001000': 0.0001220703125, '1101110110101110': 0.0001220703125, '1101111000001000': 0.0001220703125, '1101111000100110': 0.0001220703125, '1101111000101010': 0.000732421875, '1101111000110110': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110010000000010': 0.0001220703125, '1110010000001100': 0.0001220703125, '1110010000010110': 0.0001220703125, '1110010000100000': 0.0001220703125, '1110010000100010': 0.0003662109375, '1110010000101010': 0.000732421875, '1110010000101110': 0.0001220703125, '1110010000110010': 0.0001220703125, '1110010010001110': 0.0001220703125, '1110010100011010': 0.0001220703125, '1110011000011010': 0.0001220703125, '1110011000101011': 0.0001220703125, '1110100000101000': 0.0001220703125, '1110100000101010': 0.0008544921875, '1110100000101011': 0.0001220703125, '1110100000101100': 0.000244140625, '1110100000101110': 0.0001220703125, '1110100000110110': 0.0001220703125, '1110100001110110': 0.0001220703125, '1110100010100111': 0.0001220703125, '1110100010110010': 0.000244140625, '1110100010110110': 0.0001220703125, '1110110000000010': 0.000244140625, '1110110000001010': 0.000732421875, '1110110000011000': 0.0001220703125, '1110110000011010': 0.00048828125, '1110110000011011': 0.0001220703125, '1110110000100000': 0.0001220703125, '1110110000100010': 0.0010986328125, '1110110000100011': 0.0001220703125, '1110110000100101': 0.000244140625, '1110110000100111': 0.0001220703125, '1110110000101000': 0.0008544921875, '1110110000101001': 0.0001220703125, '1110110000101010': 0.0054931640625, '1110110000101100': 0.000244140625, '1110110000101101': 0.0001220703125, '1110110000101110': 0.00048828125, '1110110000110010': 0.0006103515625, '1110110000110110': 0.0003662109375, '1110110000111000': 0.0001220703125, '1110110000111010': 0.000732421875, '1110110000111110': 0.0001220703125, '1110110001001010': 0.0001220703125, '1110110001101010': 0.000244140625, '1110110010000010': 0.0001220703125, '1110110010001010': 0.0001220703125, '1110110010101000': 0.0001220703125, '1110110010101010': 0.0003662109375, '1110110010101100': 0.0001220703125, '1110110010101110': 0.0001220703125, '1110110010110100': 0.0001220703125, '1110110010110110': 0.000244140625, '1110110100100010': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110111000101010': 0.0006103515625, '1110111000110010': 0.0001220703125, '1110111000111010': 0.0001220703125, '1110111100101110': 0.0001220703125, '1111000000010110': 0.0001220703125, '1111010000100010': 0.000244140625, '1111010000100110': 0.0001220703125, '1111010000101000': 0.0003662109375, '1111010000101010': 0.000244140625, '1111010000110000': 0.0001220703125, '1111010000111010': 0.0001220703125, '1111100000100110': 0.0001220703125, '1111110000101010': 0.000244140625, '1111110000101110': 0.0001220703125, '1111110000110010': 0.0001220703125, '1111110100000000': 0.0001220703125, '1111111000100111': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=1_bit=0.txt <==
{'0000000000000000': 0.4505615234375, '0000000000000001': 0.0181884765625, '0000000000000010': 0.01611328125, '0000000000000011': 0.001953125, '0000000000000100': 0.02783203125, '0000000000000101': 0.0015869140625, '0000000000000110': 0.0142822265625, '0000000000000111': 0.005859375, '0000000000001000': 0.018798828125, '0000000000001001': 0.00048828125, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0015869140625, '0000000000001110': 0.0006103515625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.030517578125, '0000000000010001': 0.001220703125, '0000000000010010': 0.0009765625, '0000000000010100': 0.002685546875, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0010986328125, '0000000000010111': 0.000732421875, '0000000000011000': 0.0068359375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0001220703125, '0000000000011100': 0.0068359375, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0003662109375, '0000000000100000': 0.0147705078125, '0000000000100001': 0.000244140625, '0000000000100010': 0.0001220703125, '0000000000100100': 0.000244140625, '0000000000100110': 0.0003662109375, '0000000000100111': 0.000244140625, '0000000000101000': 0.00048828125, '0000000000101100': 0.00048828125, '0000000000110000': 0.005859375, '0000000000110001': 0.0003662109375, '0000000000110010': 0.000244140625, '0000000000110100': 0.000244140625, '0000000000110110': 0.0003662109375, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0003662109375, '0000000001000000': 0.0057373046875, '0000000001000010': 0.0003662109375, '0000000001000100': 0.0003662109375, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0003662109375, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.00048828125, '0000000001010111': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100001': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0128173828125, '0000000010000001': 0.000244140625, '0000000010000010': 0.0006103515625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0008544921875, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0003662109375, '0000000010001000': 0.0001220703125, '0000000010010000': 0.0010986328125, '0000000010011000': 0.0001220703125, '0000000010100000': 0.00048828125, '0000000010100011': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000011001101': 0.0001220703125, '0000000100000000': 0.01513671875, '0000000100000001': 0.000244140625, '0000000100000010': 0.000732421875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0008544921875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.00048828125, '0000000100000111': 0.000244140625, '0000000100001000': 0.0006103515625, '0000000100001111': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100100000': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000101010000': 0.0001220703125, '0000000110000000': 0.0006103515625, '0000000110000010': 0.0001220703125, '0000000110100100': 0.0001220703125, '0000001000000000': 0.0350341796875, '0000001000000001': 0.0010986328125, '0000001000000010': 0.001220703125, '0000001000000011': 0.000244140625, '0000001000000100': 0.0032958984375, '0000001000000110': 0.0008544921875, '0000001000000111': 0.0006103515625, '0000001000001000': 0.000732421875, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000001110': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.0020751953125, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010011': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011001': 0.0001220703125, '0000001000011100': 0.000732421875, '0000001000100000': 0.0010986328125, '0000001000110000': 0.0006103515625, '0000001000110001': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001001000000': 0.0006103515625, '0000001001000010': 0.0001220703125, '0000001001110111': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001010010110': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100010000': 0.0003662109375, '0000001100011000': 0.0001220703125, '0000010000000000': 0.0048828125, '0000010000000010': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000110': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000010000': 0.0006103515625, '0000010000100000': 0.0001220703125, '0000010000110001': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000100000000000': 0.0020751953125, '0000100000000110': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.000244140625, '0000100000010100': 0.0001220703125, '0000100000100000': 0.000244140625, '0000100000110000': 0.0001220703125, '0000100001010000': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101010010000': 0.0001220703125, '0001000000000000': 0.0416259765625, '0001000000000001': 0.00146484375, '0001000000000010': 0.0018310546875, '0001000000000100': 0.003173828125, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0009765625, '0001000000000111': 0.0006103515625, '0001000000001000': 0.0009765625, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0032958984375, '0001000000010001': 0.000244140625, '0001000000010100': 0.000244140625, '0001000000011000': 0.0010986328125, '0001000000011011': 0.0001220703125, '0001000000011100': 0.00146484375, '0001000000011101': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100000': 0.001220703125, '0001000000110000': 0.0003662109375, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000001000110': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000010000000': 0.001220703125, '0001000010000001': 0.0001220703125, '0001000010000010': 0.000244140625, '0001000010000100': 0.0001220703125, '0001000010011100': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000100000000': 0.00146484375, '0001000100000110': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000100110100': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001001000000000': 0.002685546875, '0001001000000001': 0.0001220703125, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001000010111': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001001000000': 0.0003662109375, '0001001010000000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.000244140625, '0001010000000010': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001100000000000': 0.00341796875, '0001100000000001': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000010011': 0.0001220703125, '0001100000011010': 0.0001220703125, '0001100000100000': 0.00048828125, '0001100100000000': 0.0001220703125, '0001100101000000': 0.0001220703125, '0001101000000000': 0.0003662109375, '0001101000001000': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101001000000': 0.0001220703125, '0010000000000000': 0.0164794921875, '0010000000000001': 0.0006103515625, '0010000000000010': 0.000244140625, '0010000000000100': 0.000732421875, '0010000000000110': 0.00048828125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.00048828125, '0010000000001100': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.000732421875, '0010000000010010': 0.0001220703125, '0010000000011000': 0.00048828125, '0010000000100000': 0.0003662109375, '0010000000100010': 0.0001220703125, '0010000000100100': 0.0001220703125, '0010000000111100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0003662109375, '0010000010000010': 0.0001220703125, '0010000010000100': 0.0001220703125, '0010000010010010': 0.0001220703125, '0010000010110000': 0.0001220703125, '0010000100000000': 0.0008544921875, '0010000100000100': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010001000000000': 0.0006103515625, '0010001000000110': 0.0001220703125, '0010001000010110': 0.0001220703125, '0010001100000000': 0.000244140625, '0010010000000000': 0.000244140625, '0010010000000010': 0.0001220703125, '0010010010010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.0025634765625, '0011000000000001': 0.0001220703125, '0011000000001000': 0.0001220703125, '0011000000011100': 0.000244140625, '0011000000011110': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000000101000': 0.0001220703125, '0011000001000000': 0.0001220703125, '0011000100000001': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011010000000000': 0.000244140625, '0011100000000000': 0.0001220703125, '0100000000000000': 0.04052734375, '0100000000000001': 0.002685546875, '0100000000000010': 0.00146484375, '0100000000000011': 0.000244140625, '0100000000000100': 0.0025634765625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0006103515625, '0100000000000111': 0.0003662109375, '0100000000001000': 0.0028076171875, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0006103515625, '0100000000010000': 0.001953125, '0100000000010001': 0.000244140625, '0100000000010011': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.001953125, '0100000000011010': 0.000244140625, '0100000000011100': 0.0015869140625, '0100000000100000': 0.000732421875, '0100000000100010': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110110': 0.0001220703125, '0100000001000000': 0.0010986328125, '0100000001001000': 0.0001220703125, '0100000001011110': 0.0001220703125, '0100000010000000': 0.0013427734375, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010001100': 0.000244140625, '0100000010010000': 0.000244140625, '0100000100000000': 0.000732421875, '0100000100000010': 0.000244140625, '0100000100000100': 0.00048828125, '0100000100011000': 0.0001220703125, '0100000100011100': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100001000000000': 0.0028076171875, '0100001000000001': 0.0006103515625, '0100001000000010': 0.0003662109375, '0100001000000100': 0.0003662109375, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0003662109375, '0100001000001100': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000010000': 0.000732421875, '0100001000011000': 0.0003662109375, '0100001000011100': 0.000244140625, '0100001000011101': 0.0001220703125, '0100001010100000': 0.0001220703125, '0100001100000000': 0.000244140625, '0100010000000000': 0.000732421875, '0100010000010000': 0.0001220703125, '0100010000011000': 0.0001220703125, '0100010000011100': 0.0001220703125, '0100011000000001': 0.0001220703125, '0100100000011000': 0.0001220703125, '0100100100000110': 0.0001220703125, '0101000000000000': 0.003662109375, '0101000000000001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000000100': 0.0001220703125, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000001100': 0.000244140625, '0101000000010000': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000000110000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101000100000100': 0.0001220703125, '0101000100011100': 0.0001220703125, '0101000100110000': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101001000000100': 0.000244140625, '0101100000000000': 0.00048828125, '0101100000000110': 0.0001220703125, '0101100000010000': 0.0001220703125, '0101100000011000': 0.0001220703125, '0110000000000000': 0.0047607421875, '0110000000000001': 0.0001220703125, '0110000000000010': 0.0003662109375, '0110000000000100': 0.00048828125, '0110000000001000': 0.000244140625, '0110000000010000': 0.000244140625, '0110000000011000': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000110100': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000010000001': 0.0001220703125, '0110000010010000': 0.0001220703125, '0110000100000000': 0.00048828125, '0110000100000110': 0.0001220703125, '0110001000000000': 0.00048828125, '0110001000001100': 0.0001220703125, '0110001000011000': 0.0001220703125, '0111000000000000': 0.0032958984375, '0111000000000001': 0.0001220703125, '0111000000000110': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111000000010000': 0.0001220703125, '0111000000100000': 0.000244140625, '0111000010000000': 0.000244140625, '0111000100000000': 0.000244140625, '0111000100000010': 0.0001220703125, '0111001000000000': 0.000244140625, '0111001000111000': 0.0001220703125, '0111100000000000': 0.0001220703125, '1000000000000000': 0.0028076171875, '1000000000000001': 0.0125732421875, '1000000000000010': 0.0023193359375, '1000000000000011': 0.0008544921875, '1000000000000100': 0.000244140625, '1000000000000101': 0.0013427734375, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0003662109375, '1000000000001001': 0.0003662109375, '1000000000001101': 0.000244140625, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0009765625, '1000000000010101': 0.000244140625, '1000000000011000': 0.000244140625, '1000000000011001': 0.000244140625, '1000000000011101': 0.000244140625, '1000000000011110': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100010': 0.000244140625, '1000000000100101': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.0006103515625, '1000001000000011': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000000111': 0.0001220703125, '1000001000010001': 0.000244140625, '1000001000011010': 0.0001220703125, '1000001100000001': 0.0001220703125, '1000010000000110': 0.0001220703125, '1000011000000001': 0.000244140625, '1000100000000000': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.0008544921875, '1001000000000010': 0.0003662109375, '1001000000000011': 0.0001220703125, '1001000010001011': 0.0001220703125, '1001001000000001': 0.000244140625, '1001100000000000': 0.000244140625, '1010000000000000': 0.000244140625, '1010000000000001': 0.0008544921875, '1010001000010001': 0.000244140625, '1011000000000001': 0.000244140625, '1100000000000000': 0.0009765625, '1100000000000001': 0.007568359375, '1100000000000010': 0.000244140625, '1100000000000011': 0.001220703125, '1100000000000100': 0.0001220703125, '1100000000000101': 0.00048828125, '1100000000000110': 0.0015869140625, '1100000000000111': 0.000732421875, '1100000000001001': 0.0003662109375, '1100000000001100': 0.0001220703125, '1100000000001101': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0008544921875, '1100000000010011': 0.000244140625, '1100000000011001': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000101001': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000110101': 0.0001220703125, '1100000001000001': 0.000244140625, '1100000001000101': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000110000001': 0.0001220703125, '1100001000000000': 0.00048828125, '1100001000000001': 0.0009765625, '1100001000000010': 0.0001220703125, '1100001000001001': 0.0001220703125, '1100001000010110': 0.0001220703125, '1100001000011101': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001000110110': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100100000000110': 0.000244140625, '1101000000000000': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000001000': 0.0001220703125, '1101000000100100': 0.0001220703125, '1101000000100110': 0.0001220703125, '1101000100000110': 0.0001220703125, '1101001000000000': 0.0001220703125, '1101001000000011': 0.0001220703125, '1101001000000100': 0.0001220703125, '1101001100000001': 0.0001220703125, '1101100000000101': 0.0001220703125, '1101100000011001': 0.0001220703125, '1110000000000001': 0.0003662109375, '1111000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=1_bit=1.txt <==
{'0000000000001000': 0.0001220703125, '0000000000101110': 0.0001220703125, '0000010000100001': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000101011': 0.000244140625, '0000010000110011': 0.0001220703125, '0000010001101011': 0.0001220703125, '0000010010101010': 0.0001220703125, '0000010010101011': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000011111': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000100110': 0.0001220703125, '0000100000101010': 0.00048828125, '0000100000101011': 0.000244140625, '0000100000101110': 0.0001220703125, '0000100000110111': 0.0001220703125, '0000100010100011': 0.0001220703125, '0000100010110011': 0.0001220703125, '0000110000000001': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000000111': 0.0001220703125, '0000110000001010': 0.0008544921875, '0000110000001011': 0.0003662109375, '0000110000001101': 0.0001220703125, '0000110000010010': 0.0001220703125, '0000110000011001': 0.0001220703125, '0000110000100011': 0.000244140625, '0000110000100100': 0.0001220703125, '0000110000100111': 0.0001220703125, '0000110000101000': 0.0001220703125, '0000110000101001': 0.0001220703125, '0000110000101010': 0.0025634765625, '0000110000101011': 0.001220703125, '0000110000101100': 0.000244140625, '0000110000101101': 0.0001220703125, '0000110000101110': 0.000244140625, '0000110000101111': 0.0006103515625, '0000110000110010': 0.0001220703125, '0000110000110011': 0.0001220703125, '0000110000110111': 0.0001220703125, '0000110000111010': 0.0001220703125, '0000110000111011': 0.0001220703125, '0000110000111110': 0.0001220703125, '0000110000111111': 0.0001220703125, '0000110001101010': 0.0001220703125, '0000110010101000': 0.0001220703125, '0000110010101011': 0.0001220703125, '0000110100101011': 0.0001220703125, '0000111000001010': 0.0001220703125, '0000111000001111': 0.0001220703125, '0000111000101011': 0.0003662109375, '0000111100101000': 0.0001220703125, '0001000000101001': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000000101011': 0.0001220703125, '0001000000101110': 0.0001220703125, '0001000010101111': 0.0001220703125, '0001010000011011': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001010010101010': 0.0001220703125, '0001100000010110': 0.0001220703125, '0001100000101000': 0.0001220703125, '0001100001101011': 0.0001220703125, '0001110000001011': 0.0001220703125, '0001110000011011': 0.0001220703125, '0001110000100111': 0.000244140625, '0001110000101010': 0.0001220703125, '0001110000101011': 0.0008544921875, '0001110000101100': 0.0001220703125, '0001110000101110': 0.000244140625, '0001110000101111': 0.0003662109375, '0001110000110011': 0.0001220703125, '0001110000110111': 0.0001220703125, '0001110010111011': 0.0001220703125, '0001110100101000': 0.0001220703125, '0001111000101100': 0.0001220703125, '0001111000101110': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000101000': 0.000244140625, '0010000000101010': 0.000244140625, '0010000000101011': 0.00048828125, '0010000000101101': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000000110010': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010010000001000': 0.000244140625, '0010010000001010': 0.000732421875, '0010010000001011': 0.0003662109375, '0010010000001110': 0.0001220703125, '0010010000001111': 0.0001220703125, '0010010000011010': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010010000100010': 0.0003662109375, '0010010000100011': 0.000244140625, '0010010000100101': 0.0001220703125, '0010010000100110': 0.0003662109375, '0010010000101000': 0.0001220703125, '0010010000101001': 0.00048828125, '0010010000101010': 0.0020751953125, '0010010000101011': 0.0028076171875, '0010010000101100': 0.000244140625, '0010010000101101': 0.0001220703125, '0010010000101110': 0.0003662109375, '0010010000101111': 0.0003662109375, '0010010000110010': 0.0001220703125, '0010010000110101': 0.0001220703125, '0010010000110110': 0.0001220703125, '0010010000110111': 0.0001220703125, '0010010000111010': 0.000244140625, '0010010000111011': 0.000244140625, '0010010000111110': 0.0001220703125, '0010010000111111': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010001101110': 0.0001220703125, '0010010010001001': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010010101011': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100100111': 0.000244140625, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010011000100111': 0.0001220703125, '0010011000101010': 0.0003662109375, '0010011000101011': 0.0001220703125, '0010011000101111': 0.0001220703125, '0010011000111110': 0.0001220703125, '0010011000111111': 0.0001220703125, '0010100000000011': 0.0001220703125, '0010100000000110': 0.000244140625, '0010100000001001': 0.0001220703125, '0010100000001011': 0.0003662109375, '0010100000001110': 0.0001220703125, '0010100000001111': 0.000244140625, '0010100000010001': 0.0001220703125, '0010100000011011': 0.0001220703125, '0010100000100001': 0.0001220703125, '0010100000100011': 0.000244140625, '0010100000100100': 0.0001220703125, '0010100000101000': 0.00048828125, '0010100000101001': 0.0001220703125, '0010100000101010': 0.002197265625, '0010100000101011': 0.0030517578125, '0010100000101101': 0.000244140625, '0010100000101110': 0.0010986328125, '0010100000101111': 0.000732421875, '0010100000110011': 0.0003662109375, '0010100000110110': 0.0001220703125, '0010100000111010': 0.000244140625, '0010100000111011': 0.0003662109375, '0010100001101001': 0.0001220703125, '0010100001101111': 0.000244140625, '0010100010001100': 0.0001220703125, '0010100010001111': 0.0001220703125, '0010100010100011': 0.0001220703125, '0010100010100111': 0.0001220703125, '0010100010101001': 0.0001220703125, '0010100010101010': 0.000244140625, '0010100010101011': 0.000732421875, '0010100010111011': 0.0001220703125, '0010100100001011': 0.0001220703125, '0010100100101001': 0.0001220703125, '0010100100101010': 0.0001220703125, '0010100100101101': 0.000244140625, '0010100110101011': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000100110': 0.0001220703125, '0010101000101000': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101011': 0.0001220703125, '0010101000101100': 0.0001220703125, '0010101000101110': 0.0001220703125, '0010101000101111': 0.000244140625, '0010101000110011': 0.000244140625, '0010101010101100': 0.0001220703125, '0010101100101011': 0.0001220703125, '0010110000000010': 0.0006103515625, '0010110000000011': 0.00048828125, '0010110000000110': 0.000244140625, '0010110000000111': 0.000244140625, '0010110000001000': 0.0003662109375, '0010110000001001': 0.0001220703125, '0010110000001010': 0.0029296875, '0010110000001011': 0.0028076171875, '0010110000001101': 0.0006103515625, '0010110000001110': 0.0008544921875, '0010110000001111': 0.001708984375, '0010110000010001': 0.0001220703125, '0010110000010010': 0.000244140625, '0010110000010011': 0.000244140625, '0010110000010101': 0.0001220703125, '0010110000011001': 0.0001220703125, '0010110000011010': 0.0001220703125, '0010110000011011': 0.000244140625, '0010110000011110': 0.000244140625, '0010110000100000': 0.000244140625, '0010110000100001': 0.0001220703125, '0010110000100010': 0.0020751953125, '0010110000100011': 0.002197265625, '0010110000100100': 0.0001220703125, '0010110000100101': 0.0001220703125, '0010110000100110': 0.0003662109375, '0010110000100111': 0.001220703125, '0010110000101000': 0.00146484375, '0010110000101001': 0.00244140625, '0010110000101010': 0.0181884765625, '0010110000101011': 0.0162353515625, '0010110000101100': 0.0009765625, '0010110000101101': 0.0010986328125, '0010110000101110': 0.00537109375, '0010110000101111': 0.0048828125, '0010110000110001': 0.000244140625, '0010110000110010': 0.0009765625, '0010110000110011': 0.00048828125, '0010110000110100': 0.0001220703125, '0010110000110110': 0.001220703125, '0010110000110111': 0.00048828125, '0010110000111000': 0.000244140625, '0010110000111001': 0.0001220703125, '0010110000111010': 0.001220703125, '0010110000111011': 0.0018310546875, '0010110000111101': 0.0001220703125, '0010110000111110': 0.0006103515625, '0010110000111111': 0.0008544921875, '0010110001001010': 0.0001220703125, '0010110001011010': 0.0001220703125, '0010110001100010': 0.0001220703125, '0010110001101010': 0.0001220703125, '0010110001101011': 0.0003662109375, '0010110001110110': 0.0001220703125, '0010110001111010': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010100001': 0.0001220703125, '0010110010100010': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010100111': 0.000244140625, '0010110010101001': 0.0001220703125, '0010110010101010': 0.0006103515625, '0010110010101011': 0.0013427734375, '0010110010101100': 0.0001220703125, '0010110010101111': 0.00048828125, '0010110010110111': 0.0001220703125, '0010110010111000': 0.0001220703125, '0010110010111011': 0.000244140625, '0010110100000101': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.0003662109375, '0010110100100010': 0.0001220703125, '0010110100100011': 0.0001220703125, '0010110100100110': 0.0001220703125, '0010110100101001': 0.0001220703125, '0010110100101010': 0.000732421875, '0010110100101011': 0.0008544921875, '0010110100101100': 0.0001220703125, '0010110100101110': 0.0001220703125, '0010110100110010': 0.0001220703125, '0010110100110011': 0.000244140625, '0010110100111010': 0.0001220703125, '0010110100111011': 0.0001220703125, '0010110100111111': 0.0001220703125, '0010110110100111': 0.0001220703125, '0010111000001011': 0.0001220703125, '0010111000001110': 0.0001220703125, '0010111000001111': 0.0001220703125, '0010111000010010': 0.0001220703125, '0010111000011010': 0.000244140625, '0010111000100010': 0.0003662109375, '0010111000100011': 0.0001220703125, '0010111000100100': 0.0001220703125, '0010111000100110': 0.0001220703125, '0010111000100111': 0.0001220703125, '0010111000101001': 0.000244140625, '0010111000101010': 0.0006103515625, '0010111000101011': 0.0010986328125, '0010111000101100': 0.0001220703125, '0010111000101101': 0.0001220703125, '0010111000101110': 0.0003662109375, '0010111000101111': 0.00048828125, '0010111000110010': 0.0001220703125, '0010111000110011': 0.0001220703125, '0010111000111010': 0.0001220703125, '0010111000111110': 0.0001220703125, '0010111000111111': 0.000244140625, '0010111001000110': 0.0001220703125, '0010111010101001': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100101010': 0.000244140625, '0010111100101101': 0.0001220703125, '0011000000100010': 0.0001220703125, '0011000000101001': 0.0001220703125, '0011000000101011': 0.000244140625, '0011000010101110': 0.0001220703125, '0011001010101011': 0.0001220703125, '0011010000001000': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.000244140625, '0011010000001101': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000101000': 0.0001220703125, '0011010000101010': 0.0009765625, '0011010000101011': 0.0010986328125, '0011010000101101': 0.0001220703125, '0011010000101110': 0.0001220703125, '0011010000101111': 0.00048828125, '0011010000111011': 0.000244140625, '0011010000111111': 0.0001220703125, '0011010010001010': 0.0001220703125, '0011010010001011': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011010010101011': 0.0001220703125, '0011010100101111': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011011000111011': 0.0001220703125, '0011100000000010': 0.0001220703125, '0011100000001110': 0.0001220703125, '0011100000100010': 0.0001220703125, '0011100000101000': 0.0001220703125, '0011100000101001': 0.0001220703125, '0011100000101010': 0.0006103515625, '0011100000101011': 0.00048828125, '0011100000101110': 0.0001220703125, '0011100000101111': 0.0001220703125, '0011100000110010': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100100101010': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101001111111': 0.0001220703125, '0011110000000101': 0.0001220703125, '0011110000001000': 0.0001220703125, '0011110000001001': 0.0001220703125, '0011110000001010': 0.0001220703125, '0011110000010010': 0.0001220703125, '0011110000011010': 0.000244140625, '0011110000011011': 0.000244140625, '0011110000100010': 0.0001220703125, '0011110000100011': 0.000244140625, '0011110000100101': 0.0001220703125, '0011110000100110': 0.0001220703125, '0011110000100111': 0.000244140625, '0011110000101001': 0.0001220703125, '0011110000101010': 0.001708984375, '0011110000101011': 0.0032958984375, '0011110000101100': 0.000244140625, '0011110000101110': 0.000732421875, '0011110000101111': 0.0006103515625, '0011110000110010': 0.00048828125, '0011110000110111': 0.0001220703125, '0011110000111000': 0.0001220703125, '0011110000111010': 0.000244140625, '0011110000111110': 0.0001220703125, '0011110001001010': 0.0001220703125, '0011110010100010': 0.0001220703125, '0011110010101010': 0.0001220703125, '0011110100101011': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110100111111': 0.0001220703125, '0011111000001011': 0.0001220703125, '0011111000101000': 0.0001220703125, '0011111000101010': 0.000244140625, '0011111000101100': 0.0001220703125, '0011111000110110': 0.0001220703125, '0011111000111010': 0.0001220703125, '0100000000101111': 0.0001220703125, '0100000000110011': 0.0001220703125, '0100000010110111': 0.0001220703125, '0100010000000010': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101010': 0.0001220703125, '0100010000101011': 0.0003662109375, '0100010000110110': 0.0001220703125, '0100010000111111': 0.0001220703125, '0100011000100011': 0.0001220703125, '0100100000001011': 0.0001220703125, '0100100000011011': 0.0001220703125, '0100100000100111': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101110': 0.0001220703125, '0100100000110001': 0.0001220703125, '0100100000111011': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001010': 0.000244140625, '0100110000001011': 0.00048828125, '0100110000001100': 0.0001220703125, '0100110000010010': 0.0001220703125, '0100110000011011': 0.000244140625, '0100110000011110': 0.0001220703125, '0100110000100000': 0.0001220703125, '0100110000100011': 0.0001220703125, '0100110000100110': 0.0001220703125, '0100110000101000': 0.0003662109375, '0100110000101010': 0.0010986328125, '0100110000101011': 0.0020751953125, '0100110000101101': 0.0001220703125, '0100110000101110': 0.0003662109375, '0100110000101111': 0.00048828125, '0100110000110010': 0.000244140625, '0100110000110011': 0.0001220703125, '0100110000110110': 0.0001220703125, '0100110000111011': 0.000244140625, '0100110001101001': 0.0001220703125, '0100110010100010': 0.0001220703125, '0100110010101011': 0.000244140625, '0100110010110110': 0.0001220703125, '0100110100001011': 0.0001220703125, '0100111000101001': 0.0001220703125, '0100111000101010': 0.000244140625, '0100111000101011': 0.0001220703125, '0101000001001010': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101010000111011': 0.0001220703125, '0101100000001110': 0.0001220703125, '0101100000100011': 0.0001220703125, '0101100000101011': 0.0001220703125, '0101100000101101': 0.0001220703125, '0101100000110100': 0.0001220703125, '0101100000111100': 0.0001220703125, '0101100010101111': 0.0001220703125, '0101110000001010': 0.0001220703125, '0101110000001011': 0.0001220703125, '0101110000011001': 0.0001220703125, '0101110000100011': 0.0001220703125, '0101110000100110': 0.0001220703125, '0101110000101010': 0.000732421875, '0101110000101011': 0.0009765625, '0101110000101101': 0.0001220703125, '0101110000101110': 0.0001220703125, '0101110000101111': 0.0003662109375, '0101110000111000': 0.0001220703125, '0101110000111010': 0.0001220703125, '0101110000111011': 0.0001220703125, '0101110001001010': 0.0001220703125, '0101110011100010': 0.0001220703125, '0101111000011011': 0.0001220703125, '0101111000110010': 0.0001220703125, '0110000000011111': 0.0001220703125, '0110000000101010': 0.000244140625, '0110000000101011': 0.0003662109375, '0110000000110011': 0.0001220703125, '0110000010100101': 0.0001220703125, '0110000010111011': 0.0001220703125, '0110010000000101': 0.0001220703125, '0110010000001011': 0.0001220703125, '0110010000001111': 0.0001220703125, '0110010000100001': 0.0001220703125, '0110010000100011': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101010': 0.001220703125, '0110010000101011': 0.00146484375, '0110010000101111': 0.0001220703125, '0110010000111001': 0.000244140625, '0110010000111011': 0.0003662109375, '0110010001100011': 0.0001220703125, '0110010001100111': 0.0001220703125, '0110010100101010': 0.0001220703125, '0110010100110011': 0.0001220703125, '0110011000001011': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110100000001011': 0.000732421875, '0110100000001100': 0.000244140625, '0110100000100011': 0.0001220703125, '0110100000100111': 0.0001220703125, '0110100000101000': 0.0001220703125, '0110100000101001': 0.000244140625, '0110100000101010': 0.0003662109375, '0110100000101011': 0.0028076171875, '0110100000101100': 0.0001220703125, '0110100000101101': 0.000244140625, '0110100000101110': 0.0001220703125, '0110100000101111': 0.0003662109375, '0110100000110011': 0.0001220703125, '0110100000110111': 0.0001220703125, '0110100000111001': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100010101001': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100010110111': 0.0001220703125, '0110100010111011': 0.0001220703125, '0110100011001011': 0.0001220703125, '0110100011111010': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000101011': 0.000244140625, '0110110000000011': 0.0001220703125, '0110110000000111': 0.0003662109375, '0110110000001001': 0.000244140625, '0110110000001010': 0.0006103515625, '0110110000001011': 0.0028076171875, '0110110000001101': 0.000244140625, '0110110000001110': 0.00048828125, '0110110000001111': 0.0006103515625, '0110110000010001': 0.0001220703125, '0110110000010100': 0.0001220703125, '0110110000011010': 0.0001220703125, '0110110000011011': 0.000732421875, '0110110000011100': 0.0001220703125, '0110110000011110': 0.0001220703125, '0110110000011111': 0.0001220703125, '0110110000100010': 0.0006103515625, '0110110000100011': 0.0015869140625, '0110110000100101': 0.0001220703125, '0110110000100110': 0.000244140625, '0110110000100111': 0.00048828125, '0110110000101000': 0.0003662109375, '0110110000101001': 0.001953125, '0110110000101010': 0.0018310546875, '0110110000101011': 0.01318359375, '0110110000101100': 0.0006103515625, '0110110000101101': 0.0006103515625, '0110110000101110': 0.0009765625, '0110110000101111': 0.0025634765625, '0110110000110001': 0.0001220703125, '0110110000110011': 0.000732421875, '0110110000110111': 0.0003662109375, '0110110000111001': 0.0001220703125, '0110110000111010': 0.000244140625, '0110110000111011': 0.0013427734375, '0110110000111110': 0.0001220703125, '0110110000111111': 0.0001220703125, '0110110001001111': 0.0001220703125, '0110110001101010': 0.0001220703125, '0110110001101011': 0.0003662109375, '0110110001111100': 0.0001220703125, '0110110010001011': 0.0006103515625, '0110110010001111': 0.000244140625, '0110110010011010': 0.0001220703125, '0110110010100011': 0.0001220703125, '0110110010101011': 0.0013427734375, '0110110010101101': 0.0001220703125, '0110110100000011': 0.0001220703125, '0110110100001001': 0.000244140625, '0110110100100011': 0.000244140625, '0110110100101010': 0.0003662109375, '0110110100101011': 0.0006103515625, '0110110100101111': 0.000244140625, '0110110100111110': 0.0001220703125, '0110111000001001': 0.0001220703125, '0110111000001010': 0.0001220703125, '0110111000001011': 0.0003662109375, '0110111000100011': 0.000244140625, '0110111000100111': 0.0001220703125, '0110111000101001': 0.0001220703125, '0110111000101010': 0.0001220703125, '0110111000101011': 0.001220703125, '0110111000101101': 0.0001220703125, '0110111000101110': 0.000244140625, '0110111000101111': 0.000244140625, '0110111000111011': 0.00048828125, '0110111010101010': 0.0001220703125, '0110111010101011': 0.0001220703125, '0110111100110111': 0.0001220703125, '0111000000100011': 0.0001220703125, '0111000000101010': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111010000000111': 0.0001220703125, '0111010000001011': 0.0001220703125, '0111010000100011': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101011': 0.0006103515625, '0111010000110101': 0.0001220703125, '0111010000110111': 0.0001220703125, '0111010010101011': 0.0001220703125, '0111010010111010': 0.0001220703125, '0111011000101101': 0.0001220703125, '0111011000111100': 0.0001220703125, '0111100000001001': 0.0001220703125, '0111100000001011': 0.000244140625, '0111100000101001': 0.000244140625, '0111100000101011': 0.0003662109375, '0111100000111010': 0.0001220703125, '0111100010100101': 0.0001220703125, '0111100010101101': 0.0001220703125, '0111110000000011': 0.0001220703125, '0111110000001011': 0.0003662109375, '0111110000001110': 0.0001220703125, '0111110000010111': 0.0001220703125, '0111110000100011': 0.000244140625, '0111110000101000': 0.0001220703125, '0111110000101001': 0.0003662109375, '0111110000101010': 0.0003662109375, '0111110000101011': 0.0018310546875, '0111110000101100': 0.0001220703125, '0111110000101101': 0.000244140625, '0111110000101110': 0.000244140625, '0111110000101111': 0.0003662109375, '0111110000110011': 0.000244140625, '0111110000111001': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110010101001': 0.0001220703125, '0111110010101110': 0.0001220703125, '0111110100101000': 0.0001220703125, '0111110100111000': 0.0001220703125, '0111111000101010': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000000101100': 0.0001220703125, '1000010000001000': 0.0001220703125, '1000010000001010': 0.0003662109375, '1000010000011100': 0.0001220703125, '1000010000100010': 0.000244140625, '1000010000101000': 0.0001220703125, '1000010000101010': 0.002685546875, '1000010000101011': 0.0001220703125, '1000010000101100': 0.0001220703125, '1000010000101110': 0.0003662109375, '1000010000110010': 0.0001220703125, '1000010000111010': 0.0003662109375, '1000010000111110': 0.0001220703125, '1000010001100010': 0.0001220703125, '1000010001101010': 0.0003662109375, '1000010010101010': 0.0001220703125, '1000010100000100': 0.0001220703125, '1000010100111000': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011100011010': 0.0001220703125, '1000100000001010': 0.0006103515625, '1000100000011000': 0.0001220703125, '1000100000011010': 0.000244140625, '1000100000100010': 0.0006103515625, '1000100000100110': 0.0001220703125, '1000100000101000': 0.0003662109375, '1000100000101001': 0.000244140625, '1000100000101010': 0.002685546875, '1000100000101011': 0.0001220703125, '1000100000101110': 0.0006103515625, '1000100000110110': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100001110010': 0.0001220703125, '1000100010101010': 0.00048828125, '1000100010101110': 0.0001220703125, '1000100010111010': 0.0001220703125, '1000100100001010': 0.0001220703125, '1000100100101010': 0.0001220703125, '1000100100101100': 0.0001220703125, '1000100101101010': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000101010': 0.0001220703125, '1000110000000000': 0.0001220703125, '1000110000000010': 0.0003662109375, '1000110000000011': 0.0001220703125, '1000110000000110': 0.0001220703125, '1000110000001000': 0.000244140625, '1000110000001010': 0.00341796875, '1000110000001110': 0.000732421875, '1000110000010010': 0.0001220703125, '1000110000010110': 0.0001220703125, '1000110000011000': 0.0001220703125, '1000110000011010': 0.0006103515625, '1000110000011011': 0.000244140625, '1000110000100000': 0.0003662109375, '1000110000100010': 0.0028076171875, '1000110000100101': 0.0001220703125, '1000110000100110': 0.0006103515625, '1000110000101000': 0.0015869140625, '1000110000101010': 0.0169677734375, '1000110000101011': 0.00048828125, '1000110000101100': 0.00048828125, '1000110000101101': 0.000244140625, '1000110000101110': 0.0025634765625, '1000110000101111': 0.0001220703125, '1000110000110010': 0.001220703125, '1000110000110011': 0.0001220703125, '1000110000110100': 0.0001220703125, '1000110000110110': 0.000732421875, '1000110000111000': 0.0003662109375, '1000110000111010': 0.0015869140625, '1000110000111011': 0.000244140625, '1000110001100010': 0.000244140625, '1000110010000010': 0.000244140625, '1000110010001010': 0.000244140625, '1000110010101000': 0.000244140625, '1000110010101010': 0.0006103515625, '1000110010101110': 0.0003662109375, '1000110010111000': 0.0001220703125, '1000110010111110': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100001110': 0.0001220703125, '1000110100100010': 0.000244140625, '1000110100100011': 0.0001220703125, '1000110100101010': 0.00048828125, '1000111000000010': 0.000244140625, '1000111000001010': 0.0006103515625, '1000111000001110': 0.0001220703125, '1000111000010110': 0.0001220703125, '1000111000100010': 0.000244140625, '1000111000101010': 0.00146484375, '1000111000101100': 0.0001220703125, '1000111000111010': 0.0001220703125, '1000111100110000': 0.0001220703125, '1000111100110011': 0.0001220703125, '1001000000101010': 0.000244140625, '1001000010101010': 0.0001220703125, '1001010000001010': 0.0003662109375, '1001010000001101': 0.0001220703125, '1001010000001110': 0.0001220703125, '1001010000100010': 0.0003662109375, '1001010000100110': 0.0001220703125, '1001010000101000': 0.0003662109375, '1001010000101010': 0.0006103515625, '1001010000101110': 0.0001220703125, '1001010000110000': 0.0001220703125, '1001010000110010': 0.0001220703125, '1001010001101010': 0.0001220703125, '1001010100001010': 0.0001220703125, '1001011000001010': 0.0001220703125, '1001011000101100': 0.0001220703125, '1001011000110010': 0.0001220703125, '1001100000001110': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100000110010': 0.0001220703125, '1001100000110110': 0.0001220703125, '1001100100001010': 0.0001220703125, '1001101000100100': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110000001010': 0.00048828125, '1001110000001110': 0.000244140625, '1001110000011010': 0.0001220703125, '1001110000100000': 0.0001220703125, '1001110000100010': 0.0003662109375, '1001110000100110': 0.0001220703125, '1001110000101000': 0.00048828125, '1001110000101010': 0.00244140625, '1001110000101011': 0.000244140625, '1001110000101110': 0.0006103515625, '1001110000101111': 0.0001220703125, '1001110000110010': 0.000244140625, '1001110000111010': 0.0001220703125, '1001111000001001': 0.0001220703125, '1001111000101011': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000001001': 0.0001220703125, '1010000000001010': 0.0003662109375, '1010000000010110': 0.0001220703125, '1010000000011010': 0.0003662109375, '1010000000100000': 0.0001220703125, '1010000000100010': 0.000244140625, '1010000000101000': 0.000244140625, '1010000000101010': 0.0032958984375, '1010000000101011': 0.0003662109375, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0003662109375, '1010000000101111': 0.000244140625, '1010000000110010': 0.0001220703125, '1010000000111010': 0.000244140625, '1010000000111110': 0.0001220703125, '1010000001001010': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101000': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010111010': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000101000': 0.0001220703125, '1010001000101011': 0.000244140625, '1010001010001010': 0.0001220703125, '1010001010110101': 0.0001220703125, '1010010000000010': 0.0008544921875, '1010010000001000': 0.00048828125, '1010010000001001': 0.0001220703125, '1010010000001010': 0.0047607421875, '1010010000001011': 0.0001220703125, '1010010000001100': 0.000244140625, '1010010000001110': 0.00048828125, '1010010000010010': 0.000244140625, '1010010000010110': 0.00048828125, '1010010000011000': 0.0001220703125, '1010010000011010': 0.000732421875, '1010010000011011': 0.0001220703125, '1010010000011110': 0.000244140625, '1010010000100000': 0.000244140625, '1010010000100010': 0.002197265625, '1010010000100011': 0.0001220703125, '1010010000100100': 0.0001220703125, '1010010000100110': 0.0008544921875, '1010010000101000': 0.001953125, '1010010000101010': 0.02001953125, '1010010000101011': 0.0008544921875, '1010010000101100': 0.001220703125, '1010010000101101': 0.000244140625, '1010010000101110': 0.003662109375, '1010010000101111': 0.000244140625, '1010010000110000': 0.0001220703125, '1010010000110010': 0.0013427734375, '1010010000110110': 0.0008544921875, '1010010000110111': 0.0001220703125, '1010010000111000': 0.0003662109375, '1010010000111010': 0.001708984375, '1010010000111011': 0.0001220703125, '1010010000111110': 0.000244140625, '1010010000111111': 0.0001220703125, '1010010001001010': 0.0001220703125, '1010010001101001': 0.0001220703125, '1010010001101010': 0.000244140625, '1010010001101101': 0.0001220703125, '1010010001110000': 0.0001220703125, '1010010001111010': 0.0001220703125, '1010010010011010': 0.000244140625, '1010010010100010': 0.00048828125, '1010010010101000': 0.000244140625, '1010010010101010': 0.000732421875, '1010010010101110': 0.000244140625, '1010010100001010': 0.000244140625, '1010010100101011': 0.0001220703125, '1010010100101110': 0.0001220703125, '1010010100110110': 0.0001220703125, '1010010100111010': 0.0001220703125, '1010011000000010': 0.000244140625, '1010011000000011': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000001110': 0.000244140625, '1010011000100010': 0.0003662109375, '1010011000101010': 0.0006103515625, '1010011000101100': 0.0001220703125, '1010011000101110': 0.000244140625, '1010011000110010': 0.000244140625, '1010011000110110': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010011100001010': 0.0001220703125, '1010011100001011': 0.0001220703125, '1010011100101010': 0.0001220703125, '1010100000000010': 0.0006103515625, '1010100000000011': 0.0001220703125, '1010100000000100': 0.0001220703125, '1010100000000110': 0.000244140625, '1010100000001000': 0.000244140625, '1010100000001010': 0.0048828125, '1010100000001011': 0.0001220703125, '1010100000001100': 0.000244140625, '1010100000001101': 0.0001220703125, '1010100000001110': 0.0008544921875, '1010100000001111': 0.0001220703125, '1010100000010000': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000010110': 0.00048828125, '1010100000011010': 0.0006103515625, '1010100000011110': 0.0001220703125, '1010100000100000': 0.0001220703125, '1010100000100010': 0.00244140625, '1010100000100100': 0.0001220703125, '1010100000100110': 0.0006103515625, '1010100000101000': 0.00244140625, '1010100000101001': 0.0001220703125, '1010100000101010': 0.021728515625, '1010100000101011': 0.0008544921875, '1010100000101100': 0.001708984375, '1010100000101101': 0.00048828125, '1010100000101110': 0.00341796875, '1010100000101111': 0.0003662109375, '1010100000110010': 0.0023193359375, '1010100000110100': 0.0001220703125, '1010100000110101': 0.0001220703125, '1010100000110110': 0.000244140625, '1010100000111000': 0.0001220703125, '1010100000111010': 0.003173828125, '1010100000111011': 0.0001220703125, '1010100000111100': 0.000244140625, '1010100000111110': 0.00048828125, '1010100001000010': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001011010': 0.0001220703125, '1010100001101010': 0.000732421875, '1010100010000000': 0.000244140625, '1010100010000010': 0.0001220703125, '1010100010001010': 0.000732421875, '1010100010001100': 0.0001220703125, '1010100010010000': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100000': 0.0001220703125, '1010100010100010': 0.000244140625, '1010100010100110': 0.0001220703125, '1010100010101000': 0.0003662109375, '1010100010101010': 0.0048828125, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0003662109375, '1010100010101101': 0.0001220703125, '1010100010101110': 0.0006103515625, '1010100010110010': 0.000244140625, '1010100010110011': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100010111011': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100011101010': 0.0001220703125, '1010100011101011': 0.0001220703125, '1010100100001010': 0.00048828125, '1010100100101000': 0.000244140625, '1010100100101010': 0.0006103515625, '1010100100101110': 0.000244140625, '1010100100101111': 0.0001220703125, '1010100100111100': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010100110110000': 0.0001220703125, '1010100110111010': 0.0001220703125, '1010101000000010': 0.0001220703125, '1010101000001000': 0.000244140625, '1010101000001010': 0.0003662109375, '1010101000011010': 0.0003662109375, '1010101000100010': 0.000244140625, '1010101000101000': 0.000244140625, '1010101000101001': 0.0001220703125, '1010101000101010': 0.0015869140625, '1010101000101011': 0.0001220703125, '1010101000101100': 0.0003662109375, '1010101000101110': 0.0001220703125, '1010101000101111': 0.0001220703125, '1010101000110010': 0.0001220703125, '1010101000110011': 0.0001220703125, '1010101000110110': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.0001220703125, '1010110000000000': 0.000732421875, '1010110000000010': 0.0035400390625, '1010110000000100': 0.000244140625, '1010110000000101': 0.0003662109375, '1010110000000110': 0.0008544921875, '1010110000001000': 0.00390625, '1010110000001001': 0.0001220703125, '1010110000001010': 0.0289306640625, '1010110000001011': 0.0025634765625, '1010110000001100': 0.0013427734375, '1010110000001101': 0.0010986328125, '1010110000001110': 0.0037841796875, '1010110000001111': 0.0003662109375, '1010110000010000': 0.0001220703125, '1010110000010001': 0.0001220703125, '1010110000010010': 0.0018310546875, '1010110000010011': 0.0001220703125, '1010110000010100': 0.000244140625, '1010110000010110': 0.0010986328125, '1010110000010111': 0.0001220703125, '1010110000011000': 0.000732421875, '1010110000011010': 0.0052490234375, '1010110000011011': 0.0006103515625, '1010110000011100': 0.0003662109375, '1010110000011110': 0.00048828125, '1010110000100000': 0.0018310546875, '1010110000100010': 0.0198974609375, '1010110000100011': 0.0015869140625, '1010110000100100': 0.001220703125, '1010110000100101': 0.0003662109375, '1010110000100110': 0.0064697265625, '1010110000100111': 0.0001220703125, '1010110000101000': 0.020263671875, '1010110000101001': 0.0010986328125, '1010110000101010': 0.1624755859375, '1010110000101011': 0.0084228515625, '1010110000101100': 0.0087890625, '1010110000101101': 0.0042724609375, '1010110000101110': 0.024658203125, '1010110000101111': 0.00146484375, '1010110000110000': 0.0013427734375, '1010110000110010': 0.010986328125, '1010110000110011': 0.0003662109375, '1010110000110100': 0.0008544921875, '1010110000110110': 0.006591796875, '1010110000110111': 0.000244140625, '1010110000111000': 0.0018310546875, '1010110000111010': 0.0133056640625, '1010110000111011': 0.0003662109375, '1010110000111100': 0.0006103515625, '1010110000111101': 0.0003662109375, '1010110000111110': 0.00244140625, '1010110000111111': 0.000244140625, '1010110001000000': 0.0001220703125, '1010110001001010': 0.0001220703125, '1010110001001110': 0.0001220703125, '1010110001011110': 0.0001220703125, '1010110001100010': 0.0001220703125, '1010110001100110': 0.0001220703125, '1010110001101000': 0.00048828125, '1010110001101010': 0.0025634765625, '1010110001101100': 0.0003662109375, '1010110001101110': 0.000244140625, '1010110001110001': 0.0001220703125, '1010110001110110': 0.0001220703125, '1010110001111010': 0.000244140625, '1010110010000010': 0.0001220703125, '1010110010001000': 0.0001220703125, '1010110010001010': 0.0018310546875, '1010110010001100': 0.0001220703125, '1010110010001101': 0.0001220703125, '1010110010001110': 0.0001220703125, '1010110010011010': 0.000244140625, '1010110010011100': 0.0001220703125, '1010110010011110': 0.0001220703125, '1010110010100000': 0.0001220703125, '1010110010100010': 0.0006103515625, '1010110010100011': 0.0001220703125, '1010110010100110': 0.000244140625, '1010110010101000': 0.001220703125, '1010110010101010': 0.007568359375, '1010110010101011': 0.00048828125, '1010110010101100': 0.0001220703125, '1010110010101110': 0.0008544921875, '1010110010101111': 0.0001220703125, '1010110010110010': 0.0006103515625, '1010110010110101': 0.0001220703125, '1010110010110110': 0.0001220703125, '1010110010111000': 0.0001220703125, '1010110010111010': 0.0006103515625, '1010110010111100': 0.0001220703125, '1010110010111110': 0.000244140625, '1010110011001010': 0.000244140625, '1010110100000010': 0.0001220703125, '1010110100001000': 0.000244140625, '1010110100001010': 0.001220703125, '1010110100001100': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100010100': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100100': 0.0001220703125, '1010110100100110': 0.0001220703125, '1010110100101000': 0.0009765625, '1010110100101010': 0.006591796875, '1010110100101011': 0.000244140625, '1010110100101100': 0.0001220703125, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0003662109375, '1010110100101111': 0.0001220703125, '1010110100110010': 0.0003662109375, '1010110100110100': 0.0001220703125, '1010110100110110': 0.000244140625, '1010110100111010': 0.00048828125, '1010110100111100': 0.0001220703125, '1010110100111110': 0.000244140625, '1010110101101010': 0.000244140625, '1010110101110010': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110100010': 0.0001220703125, '1010110110101010': 0.00048828125, '1010110110101110': 0.0001220703125, '1010110110110110': 0.000244140625, '1010110110111111': 0.0001220703125, '1010111000000001': 0.0001220703125, '1010111000000100': 0.0001220703125, '1010111000000110': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.001953125, '1010111000001011': 0.000244140625, '1010111000001100': 0.000244140625, '1010111000001101': 0.000244140625, '1010111000001110': 0.0001220703125, '1010111000010010': 0.000244140625, '1010111000010110': 0.0001220703125, '1010111000011010': 0.0006103515625, '1010111000011110': 0.0001220703125, '1010111000100000': 0.00048828125, '1010111000100010': 0.002685546875, '1010111000100100': 0.000244140625, '1010111000100110': 0.000244140625, '1010111000101000': 0.0006103515625, '1010111000101001': 0.0001220703125, '1010111000101010': 0.0126953125, '1010111000101011': 0.0001220703125, '1010111000101100': 0.0006103515625, '1010111000101101': 0.000244140625, '1010111000101110': 0.001220703125, '1010111000110010': 0.001220703125, '1010111000110100': 0.0001220703125, '1010111000110110': 0.000244140625, '1010111000111000': 0.0001220703125, '1010111000111010': 0.001220703125, '1010111000111011': 0.0001220703125, '1010111000111100': 0.0003662109375, '1010111000111110': 0.0001220703125, '1010111010001010': 0.0003662109375, '1010111010100010': 0.000244140625, '1010111010101010': 0.00048828125, '1010111010101100': 0.0001220703125, '1010111100101010': 0.0001220703125, '1011000000001010': 0.000244140625, '1011000000001011': 0.0001220703125, '1011000000011010': 0.0001220703125, '1011000000100010': 0.000244140625, '1011000000100110': 0.0001220703125, '1011000000101000': 0.0001220703125, '1011000000101010': 0.0013427734375, '1011000000101011': 0.000244140625, '1011000000101101': 0.0001220703125, '1011000000101110': 0.00048828125, '1011000010010010': 0.0001220703125, '1011000010101000': 0.0001220703125, '1011000010101001': 0.0001220703125, '1011000010101010': 0.000244140625, '1011000010101011': 0.0001220703125, '1011010000000010': 0.0001220703125, '1011010000000011': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.00146484375, '1011010000001011': 0.0001220703125, '1011010000001100': 0.0001220703125, '1011010000010000': 0.0001220703125, '1011010000010010': 0.000244140625, '1011010000011010': 0.000732421875, '1011010000100000': 0.000244140625, '1011010000100010': 0.0010986328125, '1011010000100110': 0.0001220703125, '1011010000101000': 0.0006103515625, '1011010000101010': 0.0093994140625, '1011010000101011': 0.0001220703125, '1011010000101100': 0.0008544921875, '1011010000101101': 0.000732421875, '1011010000101110': 0.0003662109375, '1011010000101111': 0.000244140625, '1011010000110010': 0.0003662109375, '1011010000111001': 0.0001220703125, '1011010000111010': 0.0003662109375, '1011010000111100': 0.0001220703125, '1011010000111110': 0.0003662109375, '1011010001101010': 0.0001220703125, '1011010001111110': 0.0001220703125, '1011010010001010': 0.000244140625, '1011010010100010': 0.0001220703125, '1011010010101010': 0.0003662109375, '1011010010101110': 0.0003662109375, '1011010100101001': 0.0001220703125, '1011010100101010': 0.000244140625, '1011010100101101': 0.0001220703125, '1011010100110010': 0.0001220703125, '1011010101101010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000001110': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000100110': 0.0001220703125, '1011011000101000': 0.000244140625, '1011011000101010': 0.000244140625, '1011011000101011': 0.0001220703125, '1011011000101110': 0.000244140625, '1011011100101110': 0.0001220703125, '1011100000000010': 0.000244140625, '1011100000001010': 0.0006103515625, '1011100000001110': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000100010': 0.000244140625, '1011100000101000': 0.0003662109375, '1011100000101010': 0.0025634765625, '1011100000101100': 0.0001220703125, '1011100000101110': 0.00048828125, '1011100000110010': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100000111010': 0.00048828125, '1011100010000110': 0.0001220703125, '1011100010010010': 0.0001220703125, '1011100010100010': 0.0001220703125, '1011100010101010': 0.0003662109375, '1011100010101011': 0.0001220703125, '1011100010101100': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100101010': 0.000244140625, '1011101000011010': 0.0001220703125, '1011101000100100': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101010101010': 0.0001220703125, '1011101100101010': 0.0001220703125, '1011110000000010': 0.0003662109375, '1011110000000110': 0.000244140625, '1011110000001000': 0.0001220703125, '1011110000001010': 0.003173828125, '1011110000001011': 0.0001220703125, '1011110000001110': 0.0003662109375, '1011110000010000': 0.0001220703125, '1011110000010010': 0.00048828125, '1011110000010110': 0.0001220703125, '1011110000011000': 0.0001220703125, '1011110000011010': 0.000732421875, '1011110000011100': 0.0001220703125, '1011110000100000': 0.0001220703125, '1011110000100010': 0.0018310546875, '1011110000100011': 0.0001220703125, '1011110000100100': 0.0001220703125, '1011110000100110': 0.0008544921875, '1011110000101000': 0.0015869140625, '1011110000101001': 0.000244140625, '1011110000101010': 0.017578125, '1011110000101011': 0.000732421875, '1011110000101100': 0.0003662109375, '1011110000101101': 0.00048828125, '1011110000101110': 0.0020751953125, '1011110000101111': 0.00048828125, '1011110000110001': 0.000244140625, '1011110000110010': 0.0013427734375, '1011110000110101': 0.0001220703125, '1011110000110110': 0.000244140625, '1011110000111010': 0.0008544921875, '1011110000111011': 0.0001220703125, '1011110000111100': 0.000244140625, '1011110000111110': 0.0003662109375, '1011110001100000': 0.0001220703125, '1011110001100010': 0.0001220703125, '1011110001100110': 0.0001220703125, '1011110001101010': 0.0003662109375, '1011110001101100': 0.0001220703125, '1011110001110110': 0.0001220703125, '1011110010000010': 0.000244140625, '1011110010001010': 0.0003662109375, '1011110010011010': 0.0001220703125, '1011110010100110': 0.0001220703125, '1011110010101000': 0.0001220703125, '1011110010101010': 0.0009765625, '1011110010101100': 0.0001220703125, '1011110010101110': 0.0001220703125, '1011110010110010': 0.000244140625, '1011110010111010': 0.0001220703125, '1011110010111110': 0.0001220703125, '1011110100001011': 0.0001220703125, '1011110100100110': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.0006103515625, '1011110100101011': 0.0001220703125, '1011110100101101': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011111000000010': 0.0001220703125, '1011111000001001': 0.0001220703125, '1011111000100000': 0.0001220703125, '1011111000101000': 0.0001220703125, '1011111000101010': 0.0013427734375, '1011111000101011': 0.000244140625, '1011111000101100': 0.0001220703125, '1011111000101110': 0.0001220703125, '1011111000110110': 0.0001220703125, '1011111000111010': 0.0001220703125, '1011111010000010': 0.0001220703125, '1011111100001010': 0.0001220703125, '1100000000001010': 0.0001220703125, '1100000000100010': 0.0001220703125, '1100000000101010': 0.000244140625, '1100000000110010': 0.0001220703125, '1100000010101011': 0.0001220703125, '1100001000101100': 0.0001220703125, '1100010000101010': 0.0008544921875, '1100010000101100': 0.000244140625, '1100010000111010': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100100000000010': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.0006103515625, '1100100000101011': 0.0001220703125, '1100100000110010': 0.000244140625, '1100100001101010': 0.0001220703125, '1100100010010011': 0.0001220703125, '1100100010010110': 0.0001220703125, '1100100100001010': 0.0001220703125, '1100100100101010': 0.0001220703125, '1100110000000010': 0.000244140625, '1100110000001000': 0.0003662109375, '1100110000001010': 0.00048828125, '1100110000001101': 0.0001220703125, '1100110000001110': 0.0003662109375, '1100110000100010': 0.000244140625, '1100110000100100': 0.000244140625, '1100110000100110': 0.000244140625, '1100110000101000': 0.0003662109375, '1100110000101001': 0.0001220703125, '1100110000101010': 0.004150390625, '1100110000101011': 0.0001220703125, '1100110000101100': 0.0003662109375, '1100110000101101': 0.000244140625, '1100110000101110': 0.0008544921875, '1100110000110010': 0.00048828125, '1100110000110110': 0.0001220703125, '1100110000111010': 0.00048828125, '1100110000111110': 0.000244140625, '1100110001101010': 0.0001220703125, '1100110001101110': 0.0001220703125, '1100110010001010': 0.0001220703125, '1100110010101010': 0.000244140625, '1100110010101110': 0.0001220703125, '1100110010111010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100110100101110': 0.0001220703125, '1100111000001010': 0.0001220703125, '1100111000001011': 0.0001220703125, '1100111000100110': 0.0001220703125, '1100111000101010': 0.000244140625, '1100111000101110': 0.0001220703125, '1100111000110110': 0.0001220703125, '1100111000111010': 0.0001220703125, '1101000000100011': 0.0001220703125, '1101010000001011': 0.0001220703125, '1101010000001110': 0.0001220703125, '1101010000101010': 0.001220703125, '1101010000101111': 0.0001220703125, '1101010000110000': 0.0001220703125, '1101010010100010': 0.0001220703125, '1101011000100010': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101100000000010': 0.0001220703125, '1101100000001010': 0.000244140625, '1101100000010010': 0.0001220703125, '1101100000100010': 0.0001220703125, '1101100000101000': 0.0001220703125, '1101100000101010': 0.000732421875, '1101100000101100': 0.0001220703125, '1101100000101110': 0.0001220703125, '1101100000111010': 0.000244140625, '1101100010101000': 0.0001220703125, '1101100010101010': 0.0001220703125, '1101100100101010': 0.0001220703125, '1101110000000010': 0.0003662109375, '1101110000000110': 0.0001220703125, '1101110000001010': 0.0010986328125, '1101110000001110': 0.0003662109375, '1101110000010110': 0.0001220703125, '1101110000011010': 0.0001220703125, '1101110000100010': 0.0010986328125, '1101110000100110': 0.000244140625, '1101110000101010': 0.004638671875, '1101110000101101': 0.0001220703125, '1101110000101110': 0.0008544921875, '1101110000101111': 0.000244140625, '1101110000111010': 0.0001220703125, '1101110001001010': 0.0001220703125, '1101110001100010': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110010101110': 0.0001220703125, '1101111000101001': 0.0001220703125, '1101111000101010': 0.0003662109375, '1101111000110010': 0.0001220703125, '1101111010111010': 0.0001220703125, '1110000000101010': 0.000244140625, '1110000100111010': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110010000001010': 0.0001220703125, '1110010000100110': 0.0001220703125, '1110010000101000': 0.0001220703125, '1110010000101010': 0.00048828125, '1110010001110001': 0.0001220703125, '1110010010001010': 0.0001220703125, '1110011000100010': 0.0001220703125, '1110100000000010': 0.0001220703125, '1110100000001010': 0.0003662109375, '1110100000100010': 0.00048828125, '1110100000101010': 0.00048828125, '1110100000101011': 0.0003662109375, '1110100000110010': 0.0001220703125, '1110100000110110': 0.000244140625, '1110100010001010': 0.0001220703125, '1110100010100110': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100010101100': 0.0001220703125, '1110100010110100': 0.0001220703125, '1110100010111010': 0.0001220703125, '1110100101101110': 0.0001220703125, '1110101000101010': 0.0001220703125, '1110110000000010': 0.000244140625, '1110110000001000': 0.0001220703125, '1110110000001001': 0.0001220703125, '1110110000001010': 0.0013427734375, '1110110000001100': 0.0001220703125, '1110110000001101': 0.000244140625, '1110110000001110': 0.0001220703125, '1110110000010011': 0.000244140625, '1110110000011010': 0.00048828125, '1110110000100000': 0.0001220703125, '1110110000100010': 0.0010986328125, '1110110000100011': 0.0001220703125, '1110110000100101': 0.0001220703125, '1110110000100110': 0.0001220703125, '1110110000101000': 0.0008544921875, '1110110000101010': 0.0047607421875, '1110110000101011': 0.000732421875, '1110110000101100': 0.0001220703125, '1110110000101101': 0.0003662109375, '1110110000101110': 0.0013427734375, '1110110000101111': 0.000244140625, '1110110000110010': 0.0003662109375, '1110110000110100': 0.000244140625, '1110110000110101': 0.0001220703125, '1110110000110110': 0.000244140625, '1110110000110111': 0.0001220703125, '1110110000111000': 0.0001220703125, '1110110000111010': 0.000244140625, '1110110010001010': 0.0001220703125, '1110110010101000': 0.0001220703125, '1110110010101010': 0.00048828125, '1110110010101110': 0.0001220703125, '1110110010111010': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110110100110010': 0.0001220703125, '1110111000001010': 0.0001220703125, '1110111000101010': 0.0001220703125, '1111010000101000': 0.0001220703125, '1111010000101010': 0.0001220703125, '1111010010101010': 0.0001220703125, '1111100000101001': 0.0001220703125, '1111100011101010': 0.0001220703125, '1111110000000000': 0.0001220703125, '1111110000000010': 0.0001220703125, '1111110000000110': 0.0001220703125, '1111110000001010': 0.0001220703125, '1111110000001110': 0.0003662109375, '1111110000100010': 0.0001220703125, '1111110000100110': 0.0001220703125, '1111110000101000': 0.0001220703125, '1111110000101010': 0.00048828125, '1111110010100010': 0.0001220703125, '1111110010101010': 0.0001220703125, '1111111000100010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=2_bit=0.txt <==
{'0000000000000000': 0.4388427734375, '0000000000000001': 0.0167236328125, '0000000000000010': 0.0152587890625, '0000000000000011': 0.00244140625, '0000000000000100': 0.0286865234375, '0000000000000101': 0.001708984375, '0000000000000110': 0.01318359375, '0000000000000111': 0.005859375, '0000000000001000': 0.0174560546875, '0000000000001001': 0.0008544921875, '0000000000001010': 0.000732421875, '0000000000001011': 0.000244140625, '0000000000001100': 0.001953125, '0000000000001110': 0.0006103515625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.028076171875, '0000000000010001': 0.0009765625, '0000000000010010': 0.0009765625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0032958984375, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0010986328125, '0000000000010111': 0.00048828125, '0000000000011000': 0.0079345703125, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0006103515625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.00634765625, '0000000000011101': 0.00048828125, '0000000000011110': 0.0003662109375, '0000000000011111': 0.0003662109375, '0000000000100000': 0.010498046875, '0000000000100001': 0.000244140625, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000100101': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.00048828125, '0000000000101010': 0.0001220703125, '0000000000101100': 0.000244140625, '0000000000101110': 0.0001220703125, '0000000000110000': 0.007568359375, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.000244140625, '0000000000110100': 0.0006103515625, '0000000000110101': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.000244140625, '0000000000111000': 0.0003662109375, '0000000000111100': 0.00048828125, '0000000001000000': 0.00634765625, '0000000001000001': 0.0003662109375, '0000000001000100': 0.000732421875, '0000000001000110': 0.00048828125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.00048828125, '0000000001010100': 0.000244140625, '0000000001010110': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011110': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000001110001': 0.0001220703125, '0000000010000000': 0.0140380859375, '0000000010000001': 0.000732421875, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0013427734375, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010001001': 0.0001220703125, '0000000010010000': 0.0008544921875, '0000000010010100': 0.000244140625, '0000000010011000': 0.00048828125, '0000000010011100': 0.0006103515625, '0000000010100000': 0.0003662109375, '0000000010110000': 0.0006103515625, '0000000011000000': 0.0001220703125, '0000000100000000': 0.0135498046875, '0000000100000001': 0.00048828125, '0000000100000010': 0.0003662109375, '0000000100000100': 0.000732421875, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0006103515625, '0000000100010000': 0.0006103515625, '0000000100010110': 0.0001220703125, '0000000100010111': 0.000244140625, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100110000': 0.000244140625, '0000000101000000': 0.000732421875, '0000000101000110': 0.0001220703125, '0000000110000000': 0.000732421875, '0000000110000010': 0.0001220703125, '0000001000000000': 0.0306396484375, '0000001000000001': 0.0015869140625, '0000001000000010': 0.0010986328125, '0000001000000100': 0.0020751953125, '0000001000000101': 0.000244140625, '0000001000000110': 0.0006103515625, '0000001000000111': 0.000244140625, '0000001000001000': 0.001708984375, '0000001000010000': 0.0020751953125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.0006103515625, '0000001000011110': 0.0001220703125, '0000001000100000': 0.0008544921875, '0000001000110000': 0.00048828125, '0000001001000000': 0.0003662109375, '0000001001000010': 0.0001220703125, '0000001001000110': 0.000244140625, '0000001010000000': 0.0010986328125, '0000001010010000': 0.0001220703125, '0000001010100010': 0.0001220703125, '0000001011000100': 0.0001220703125, '0000001100000000': 0.0008544921875, '0000001100000100': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001110000000': 0.0001220703125, '0000010000000000': 0.0032958984375, '0000010000000001': 0.0001220703125, '0000010000000011': 0.000244140625, '0000010000000100': 0.0001220703125, '0000010000000110': 0.000244140625, '0000010000001000': 0.00048828125, '0000010000010000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000100001': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.0003662109375, '0000011000010001': 0.0001220703125, '0000100000000000': 0.002685546875, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0003662109375, '0000100000011000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100001': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0001000000000000': 0.058349609375, '0001000000000001': 0.0018310546875, '0001000000000010': 0.001953125, '0001000000000011': 0.0008544921875, '0001000000000100': 0.0029296875, '0001000000000101': 0.000244140625, '0001000000000110': 0.001953125, '0001000000000111': 0.000244140625, '0001000000001000': 0.001708984375, '0001000000001100': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0048828125, '0001000000010001': 0.0003662109375, '0001000000010010': 0.000244140625, '0001000000010100': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000011000': 0.001953125, '0001000000011011': 0.0001220703125, '0001000000011100': 0.0003662109375, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0015869140625, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000101000': 0.000244140625, '0001000000110000': 0.00146484375, '0001000000110010': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0018310546875, '0001000001011000': 0.0001220703125, '0001000010000000': 0.0020751953125, '0001000010000010': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010010000': 0.0003662109375, '0001000010110000': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000100000000': 0.0029296875, '0001000100000100': 0.0001220703125, '0001000100001100': 0.0001220703125, '0001000100110100': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0037841796875, '0001001000000001': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0003662109375, '0001001000001000': 0.0001220703125, '0001001000001100': 0.0001220703125, '0001001000010000': 0.000244140625, '0001001000110000': 0.0001220703125, '0001001010000110': 0.0001220703125, '0001001010011000': 0.0001220703125, '0001001100000100': 0.0001220703125, '0001001100010110': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001100000000000': 0.0047607421875, '0001100000000001': 0.0001220703125, '0001100000000010': 0.000244140625, '0001100000000100': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000011000': 0.000244140625, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001101000000000': 0.0003662109375, '0001101100000110': 0.0001220703125, '0001110000000000': 0.000244140625, '0010000000000000': 0.009033203125, '0010000000000010': 0.0003662109375, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0010986328125, '0010000000000110': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.0009765625, '0010000000010010': 0.0001220703125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000100100': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000000111000': 0.000244140625, '0010000001000000': 0.000244140625, '0010000001000100': 0.0001220703125, '0010000010000000': 0.000732421875, '0010000010000010': 0.0001220703125, '0010000010010100': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100000001': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000000110': 0.0001220703125, '0010001000100010': 0.0001220703125, '0011000000000000': 0.00146484375, '0011000000000001': 0.000244140625, '0011000000000010': 0.0001220703125, '0011000000000100': 0.000244140625, '0011000000001000': 0.0001220703125, '0011000000001100': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0100000000000000': 0.037841796875, '0100000000000001': 0.001708984375, '0100000000000010': 0.0010986328125, '0100000000000011': 0.0006103515625, '0100000000000100': 0.0037841796875, '0100000000000101': 0.0001220703125, '0100000000000110': 0.001220703125, '0100000000000111': 0.0001220703125, '0100000000001000': 0.0035400390625, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001100': 0.0006103515625, '0100000000010000': 0.0023193359375, '0100000000010001': 0.000244140625, '0100000000010010': 0.0001220703125, '0100000000010011': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000010111': 0.0001220703125, '0100000000011000': 0.00146484375, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0020751953125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0013427734375, '0100000000101000': 0.000244140625, '0100000000101100': 0.0001220703125, '0100000000101101': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000111000': 0.000244140625, '0100000000111100': 0.0001220703125, '0100000001000000': 0.0003662109375, '0100000001000010': 0.0001220703125, '0100000001011110': 0.0001220703125, '0100000001110000': 0.0001220703125, '0100000001110110': 0.0001220703125, '0100000010000000': 0.001220703125, '0100000010000100': 0.0001220703125, '0100000010001000': 0.0003662109375, '0100000010001100': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000100000000': 0.0009765625, '0100000100000001': 0.000244140625, '0100000100001000': 0.0003662109375, '0100000100010000': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.0040283203125, '0100001000000010': 0.000244140625, '0100001000000100': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0003662109375, '0100001000001010': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000011110': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001010000000': 0.000244140625, '0100001010001100': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100001100000001': 0.0001220703125, '0100001100011010': 0.0001220703125, '0100010000000000': 0.000244140625, '0100010010001000': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100100000000000': 0.0003662109375, '0101000000000000': 0.0047607421875, '0101000000000001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000100': 0.00048828125, '0101000000000110': 0.000244140625, '0101000000000111': 0.000244140625, '0101000000001000': 0.0003662109375, '0101000000001100': 0.0001220703125, '0101000000010000': 0.0006103515625, '0101000000010001': 0.0001220703125, '0101000000010100': 0.0001220703125, '0101000000011000': 0.0003662109375, '0101000000011100': 0.0001220703125, '0101000000110000': 0.0001220703125, '0101000000110100': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101001100101000': 0.0001220703125, '0101010000010000': 0.0001220703125, '0101100000000000': 0.000732421875, '0101100000011000': 0.0001220703125, '0101100000100000': 0.000244140625, '0101100100000110': 0.0001220703125, '0110000000000000': 0.0048828125, '0110000000000001': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000000110': 0.0003662109375, '0110000000001000': 0.000244140625, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0006103515625, '0110000000110000': 0.0001220703125, '0110000001000000': 0.000244140625, '0110000010000000': 0.00048828125, '0110000010011000': 0.0001220703125, '0110000100000000': 0.000244140625, '0110001000000000': 0.0003662109375, '0110001000000100': 0.0001220703125, '0110100000000000': 0.0001220703125, '0111000000000000': 0.0029296875, '0111000000000001': 0.000244140625, '0111000000000010': 0.0001220703125, '0111000000000100': 0.0001220703125, '0111000000000101': 0.0001220703125, '0111000000000110': 0.0001220703125, '0111000000001000': 0.000244140625, '0111000000010010': 0.0001220703125, '0111000000100000': 0.000244140625, '0111000001000100': 0.0001220703125, '0111000100000000': 0.000244140625, '0111001000000000': 0.000244140625, '0111010000000000': 0.0001220703125, '1000000000000000': 0.0040283203125, '1000000000000001': 0.012451171875, '1000000000000010': 0.0020751953125, '1000000000000011': 0.0006103515625, '1000000000000100': 0.00048828125, '1000000000000101': 0.0008544921875, '1000000000000110': 0.000244140625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001111': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.000244140625, '1000000000010010': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0006103515625, '1000000000011010': 0.0001220703125, '1000000000011100': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100000': 0.000244140625, '1000000000100001': 0.00048828125, '1000000000100010': 0.0001220703125, '1000000000100100': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000010000001': 0.000244140625, '1000000010000010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0003662109375, '1000000100000010': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0009765625, '1000001000000010': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010010000101': 0.0001220703125, '1000100000000001': 0.0001220703125, '1001000000000000': 0.00048828125, '1001000000000001': 0.0010986328125, '1001000000000010': 0.00048828125, '1001000000000011': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000001000000': 0.0001220703125, '1001000001000010': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000110010001': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000000101': 0.0001220703125, '1001100010010001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000011': 0.0001220703125, '1010000000001001': 0.0001220703125, '1010001000000010': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011000010000111': 0.0001220703125, '1100000000000000': 0.0013427734375, '1100000000000001': 0.0093994140625, '1100000000000010': 0.0003662109375, '1100000000000011': 0.00048828125, '1100000000000100': 0.000244140625, '1100000000000101': 0.00048828125, '1100000000000110': 0.0003662109375, '1100000000000111': 0.000244140625, '1100000000001001': 0.0003662109375, '1100000000001101': 0.000244140625, '1100000000001111': 0.0001220703125, '1100000000010001': 0.000732421875, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011101': 0.000244140625, '1100000000011110': 0.000244140625, '1100000000100000': 0.0001220703125, '1100000000100001': 0.0003662109375, '1100000000100111': 0.0001220703125, '1100000000110001': 0.000244140625, '1100000000110110': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.00048828125, '1100000010000011': 0.000244140625, '1100000010000111': 0.0001220703125, '1100000100000001': 0.000244140625, '1100001000000000': 0.0001220703125, '1100001000000001': 0.0008544921875, '1100001000000100': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000010110': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100100000011001': 0.0001220703125, '1101000000000000': 0.0003662109375, '1101000000000001': 0.001220703125, '1101000000000010': 0.0001220703125, '1101000000000101': 0.00048828125, '1101000000000110': 0.0003662109375, '1101000000010001': 0.000244140625, '1101010000000011': 0.0001220703125, '1101100000000001': 0.0001220703125, '1110000000000000': 0.000244140625, '1110000000000001': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000000010001': 0.0001220703125, '1111000000000000': 0.000244140625}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=2_bit=1.txt <==
{'0000000000101010': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000101010': 0.0006103515625, '0000010000101011': 0.00048828125, '0000010000110110': 0.0001220703125, '0000010000111010': 0.000244140625, '0000010100101011': 0.0001220703125, '0000010100110111': 0.0001220703125, '0000100000001010': 0.0001220703125, '0000100000001111': 0.0001220703125, '0000100000100011': 0.000244140625, '0000100000101001': 0.0001220703125, '0000100000101010': 0.0003662109375, '0000100000101011': 0.000244140625, '0000100000101110': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100001001110': 0.0001220703125, '0000100100101000': 0.0001220703125, '0000110000000011': 0.000244140625, '0000110000000100': 0.0001220703125, '0000110000000101': 0.0001220703125, '0000110000001011': 0.0003662109375, '0000110000001110': 0.0001220703125, '0000110000010110': 0.0001220703125, '0000110000011010': 0.000244140625, '0000110000011011': 0.0001220703125, '0000110000011111': 0.0001220703125, '0000110000100010': 0.000244140625, '0000110000100011': 0.0001220703125, '0000110000100101': 0.0001220703125, '0000110000100111': 0.0001220703125, '0000110000101000': 0.0003662109375, '0000110000101001': 0.000244140625, '0000110000101010': 0.001220703125, '0000110000101011': 0.002685546875, '0000110000101100': 0.0001220703125, '0000110000101101': 0.0001220703125, '0000110000101110': 0.0008544921875, '0000110000101111': 0.0009765625, '0000110000110000': 0.0001220703125, '0000110000110010': 0.000244140625, '0000110000110111': 0.0001220703125, '0000110000111010': 0.0003662109375, '0000110000111110': 0.0001220703125, '0000110000111111': 0.000244140625, '0000110001001011': 0.0001220703125, '0000110001101010': 0.0001220703125, '0000110001110011': 0.0001220703125, '0000110010101010': 0.0001220703125, '0000110010101100': 0.0001220703125, '0000111000000111': 0.0001220703125, '0000111000001010': 0.0001220703125, '0000111000001011': 0.0001220703125, '0000111000001110': 0.0001220703125, '0000111000100011': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000101011': 0.000244140625, '0001000000101010': 0.0001220703125, '0001000000101110': 0.0001220703125, '0001000010101011': 0.0001220703125, '0001010000000010': 0.0001220703125, '0001010000101000': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001010100101010': 0.0001220703125, '0001011000101010': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000101001': 0.0001220703125, '0001100000101010': 0.0001220703125, '0001100000110010': 0.0001220703125, '0001100010001010': 0.0001220703125, '0001100110111011': 0.0001220703125, '0001110000001010': 0.0001220703125, '0001110000001011': 0.0001220703125, '0001110000100010': 0.0003662109375, '0001110000100011': 0.0001220703125, '0001110000101000': 0.0001220703125, '0001110000101001': 0.0001220703125, '0001110000101010': 0.0003662109375, '0001110000101011': 0.0003662109375, '0001110000101100': 0.0001220703125, '0001110000101110': 0.000244140625, '0001110000101111': 0.0001220703125, '0001110010001110': 0.0001220703125, '0001110010010011': 0.0001220703125, '0001111000101010': 0.0001220703125, '0001111000110010': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000101010': 0.0006103515625, '0010000000101011': 0.00048828125, '0010000000101110': 0.000244140625, '0010000000101111': 0.0003662109375, '0010000000110011': 0.0001220703125, '0010000010001010': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000010111011': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010001010101111': 0.0001220703125, '0010010000000010': 0.0001220703125, '0010010000001010': 0.001220703125, '0010010000001100': 0.0001220703125, '0010010000001101': 0.000244140625, '0010010000001110': 0.0001220703125, '0010010000011001': 0.0001220703125, '0010010000011010': 0.0001220703125, '0010010000011011': 0.0001220703125, '0010010000011100': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010010000100010': 0.000244140625, '0010010000100011': 0.0003662109375, '0010010000100111': 0.000244140625, '0010010000101000': 0.000244140625, '0010010000101001': 0.0003662109375, '0010010000101010': 0.002685546875, '0010010000101011': 0.00244140625, '0010010000101100': 0.000244140625, '0010010000101101': 0.0001220703125, '0010010000101110': 0.0009765625, '0010010000101111': 0.00048828125, '0010010000110010': 0.0001220703125, '0010010000110011': 0.0001220703125, '0010010000111010': 0.0003662109375, '0010010000111011': 0.000244140625, '0010010000111110': 0.0001220703125, '0010010001101100': 0.0001220703125, '0010010010101011': 0.000244140625, '0010010010101100': 0.0001220703125, '0010010010101111': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100111010': 0.0001220703125, '0010010100111011': 0.0001220703125, '0010011000001010': 0.0001220703125, '0010011000100011': 0.0001220703125, '0010011000111100': 0.0001220703125, '0010011010101010': 0.0001220703125, '0010100000000010': 0.000244140625, '0010100000000011': 0.00048828125, '0010100000001001': 0.0001220703125, '0010100000001010': 0.000732421875, '0010100000001011': 0.000244140625, '0010100000001100': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000010011': 0.0001220703125, '0010100000010101': 0.0001220703125, '0010100000011001': 0.0001220703125, '0010100000011011': 0.0001220703125, '0010100000100010': 0.0008544921875, '0010100000100011': 0.00048828125, '0010100000100110': 0.0001220703125, '0010100000100111': 0.000244140625, '0010100000101000': 0.00048828125, '0010100000101001': 0.000244140625, '0010100000101010': 0.003173828125, '0010100000101011': 0.0018310546875, '0010100000101101': 0.0001220703125, '0010100000101110': 0.00146484375, '0010100000101111': 0.00048828125, '0010100000110010': 0.0001220703125, '0010100000110011': 0.0001220703125, '0010100000110111': 0.0003662109375, '0010100000111000': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100001100110': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010100110': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101011': 0.000244140625, '0010100010101110': 0.0001220703125, '0010100010101111': 0.000244140625, '0010100011101111': 0.0001220703125, '0010100100101010': 0.000244140625, '0010100100101110': 0.0001220703125, '0010100100101111': 0.0001220703125, '0010100110101011': 0.0001220703125, '0010100110101111': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101011': 0.000732421875, '0010101000101110': 0.0001220703125, '0010101010101010': 0.0003662109375, '0010101010101011': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010110000000010': 0.0003662109375, '0010110000000011': 0.0006103515625, '0010110000000101': 0.0001220703125, '0010110000000110': 0.0003662109375, '0010110000000111': 0.0001220703125, '0010110000001000': 0.000244140625, '0010110000001001': 0.0003662109375, '0010110000001010': 0.0028076171875, '0010110000001011': 0.0028076171875, '0010110000001100': 0.0001220703125, '0010110000001101': 0.000244140625, '0010110000001110': 0.000244140625, '0010110000001111': 0.0009765625, '0010110000010010': 0.000244140625, '0010110000010100': 0.0001220703125, '0010110000010110': 0.0001220703125, '0010110000010111': 0.0001220703125, '0010110000011010': 0.0010986328125, '0010110000011011': 0.0010986328125, '0010110000011101': 0.0001220703125, '0010110000011110': 0.0001220703125, '0010110000011111': 0.0001220703125, '0010110000100000': 0.0001220703125, '0010110000100001': 0.0003662109375, '0010110000100010': 0.00244140625, '0010110000100011': 0.001708984375, '0010110000100101': 0.000244140625, '0010110000100110': 0.0001220703125, '0010110000100111': 0.000732421875, '0010110000101000': 0.00146484375, '0010110000101001': 0.0018310546875, '0010110000101010': 0.019775390625, '0010110000101011': 0.016357421875, '0010110000101100': 0.00146484375, '0010110000101101': 0.0010986328125, '0010110000101110': 0.0054931640625, '0010110000101111': 0.0064697265625, '0010110000110010': 0.0010986328125, '0010110000110011': 0.000732421875, '0010110000110100': 0.000244140625, '0010110000110101': 0.000244140625, '0010110000110110': 0.00048828125, '0010110000110111': 0.00048828125, '0010110000111001': 0.0003662109375, '0010110000111010': 0.0013427734375, '0010110000111011': 0.001220703125, '0010110000111110': 0.000244140625, '0010110000111111': 0.0003662109375, '0010110001001010': 0.0001220703125, '0010110001001011': 0.0001220703125, '0010110001101001': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001101111': 0.000244140625, '0010110001110110': 0.0001220703125, '0010110010001001': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010001011': 0.000244140625, '0010110010001110': 0.0001220703125, '0010110010001111': 0.000244140625, '0010110010100010': 0.0001220703125, '0010110010100111': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101010': 0.0008544921875, '0010110010101011': 0.000732421875, '0010110010101100': 0.0001220703125, '0010110010101110': 0.00048828125, '0010110010101111': 0.000244140625, '0010110010110011': 0.000244140625, '0010110010111010': 0.0001220703125, '0010110100000010': 0.0001220703125, '0010110100001110': 0.0001220703125, '0010110100011011': 0.000244140625, '0010110100100010': 0.000244140625, '0010110100101010': 0.0003662109375, '0010110100101011': 0.00048828125, '0010110100101110': 0.0001220703125, '0010110100101111': 0.00048828125, '0010110100111010': 0.000244140625, '0010110100111111': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010110110101111': 0.0001220703125, '0010111000001010': 0.000244140625, '0010111000001011': 0.000244140625, '0010111000001111': 0.0001220703125, '0010111000010010': 0.0001220703125, '0010111000011011': 0.0001220703125, '0010111000100010': 0.0001220703125, '0010111000100011': 0.0003662109375, '0010111000100100': 0.0001220703125, '0010111000100101': 0.0001220703125, '0010111000101000': 0.0003662109375, '0010111000101001': 0.0001220703125, '0010111000101010': 0.001220703125, '0010111000101011': 0.0009765625, '0010111000101101': 0.0001220703125, '0010111000101110': 0.000244140625, '0010111000101111': 0.0001220703125, '0010111000110011': 0.0001220703125, '0010111000111011': 0.0001220703125, '0010111010001010': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010111010': 0.0001220703125, '0011000000001011': 0.0001220703125, '0011000000101010': 0.0003662109375, '0011000000101111': 0.000244140625, '0011000010100110': 0.0001220703125, '0011000010111111': 0.0001220703125, '0011010000000110': 0.0001220703125, '0011010000001101': 0.0001220703125, '0011010000001111': 0.0001220703125, '0011010000011010': 0.0001220703125, '0011010000100011': 0.000244140625, '0011010000100111': 0.0001220703125, '0011010000101010': 0.00146484375, '0011010000101011': 0.00048828125, '0011010000101110': 0.0006103515625, '0011010000101111': 0.00048828125, '0011010000110011': 0.0001220703125, '0011010000110110': 0.0001220703125, '0011010000111010': 0.000244140625, '0011010110101011': 0.0001220703125, '0011011000100011': 0.0001220703125, '0011011000101010': 0.000244140625, '0011100000100001': 0.0001220703125, '0011100000100011': 0.000244140625, '0011100000101010': 0.0003662109375, '0011100000101011': 0.0006103515625, '0011100000101100': 0.0001220703125, '0011100000101110': 0.0001220703125, '0011100000101111': 0.0001220703125, '0011100000111010': 0.0001220703125, '0011100001101010': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011100010101111': 0.0001220703125, '0011100011101011': 0.0001220703125, '0011100100101111': 0.0001220703125, '0011101000000011': 0.0001220703125, '0011110000000111': 0.0001220703125, '0011110000001010': 0.0008544921875, '0011110000001011': 0.000732421875, '0011110000001100': 0.0001220703125, '0011110000001101': 0.0001220703125, '0011110000001110': 0.0001220703125, '0011110000001111': 0.0001220703125, '0011110000010010': 0.000244140625, '0011110000011010': 0.0001220703125, '0011110000100010': 0.0008544921875, '0011110000100011': 0.0006103515625, '0011110000100111': 0.0003662109375, '0011110000101000': 0.0003662109375, '0011110000101001': 0.0006103515625, '0011110000101010': 0.0028076171875, '0011110000101011': 0.0018310546875, '0011110000101100': 0.000244140625, '0011110000101110': 0.0006103515625, '0011110000101111': 0.0003662109375, '0011110000110010': 0.0001220703125, '0011110000111010': 0.00048828125, '0011110000111011': 0.000244140625, '0011110000111110': 0.0003662109375, '0011110001101000': 0.0001220703125, '0011110001101011': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110011001010': 0.0001220703125, '0011110100101011': 0.000244140625, '0011111000101000': 0.0001220703125, '0011111000101001': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111000101101': 0.0001220703125, '0011111000101110': 0.0001220703125, '0011111000110011': 0.0001220703125, '0100000000101101': 0.0001220703125, '0100010000001110': 0.0001220703125, '0100010000011011': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101011': 0.0003662109375, '0100010000101101': 0.0001220703125, '0100010000101111': 0.0001220703125, '0100010001101111': 0.0001220703125, '0100010100001011': 0.0001220703125, '0100010100100011': 0.0001220703125, '0100010100101011': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101011': 0.000244140625, '0100100010100011': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000000111': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001010': 0.00048828125, '0100110000001011': 0.0006103515625, '0100110000001110': 0.0001220703125, '0100110000001111': 0.0001220703125, '0100110000100010': 0.0001220703125, '0100110000100011': 0.000244140625, '0100110000100111': 0.0001220703125, '0100110000101000': 0.000244140625, '0100110000101001': 0.0003662109375, '0100110000101010': 0.0009765625, '0100110000101011': 0.00244140625, '0100110000101100': 0.000244140625, '0100110000101101': 0.0001220703125, '0100110000101110': 0.000732421875, '0100110000101111': 0.00048828125, '0100110000110010': 0.0001220703125, '0100110000110011': 0.0001220703125, '0100110000110110': 0.000244140625, '0100110000111011': 0.0001220703125, '0100110010001011': 0.0001220703125, '0100110010100011': 0.000244140625, '0100110010101011': 0.0001220703125, '0100110100100011': 0.0001220703125, '0100110100100111': 0.0001220703125, '0100110100111011': 0.0001220703125, '0100111000100001': 0.0001220703125, '0100111000101011': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000001101001': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101010010101011': 0.0001220703125, '0101010100101010': 0.0001220703125, '0101100000101111': 0.0001220703125, '0101100010101011': 0.0001220703125, '0101110000001011': 0.000244140625, '0101110000011011': 0.0001220703125, '0101110000100010': 0.0001220703125, '0101110000101001': 0.0001220703125, '0101110000101010': 0.00048828125, '0101110000101011': 0.0006103515625, '0101110000101100': 0.0001220703125, '0101110000101111': 0.0003662109375, '0101110000110110': 0.0001220703125, '0101110000111011': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101110100101011': 0.0001220703125, '0101110100110010': 0.0001220703125, '0101110100110011': 0.0001220703125, '0101111000110010': 0.0001220703125, '0101111010101011': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001010': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000101011': 0.0006103515625, '0110000000101111': 0.0001220703125, '0110010000001000': 0.0001220703125, '0110010000001001': 0.0001220703125, '0110010000001010': 0.0003662109375, '0110010000001011': 0.000244140625, '0110010000011011': 0.0001220703125, '0110010000100001': 0.0001220703125, '0110010000100011': 0.000244140625, '0110010000100111': 0.0001220703125, '0110010000101000': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101011': 0.0018310546875, '0110010000101100': 0.0001220703125, '0110010000101110': 0.0001220703125, '0110010000101111': 0.0001220703125, '0110010000110011': 0.0001220703125, '0110010000111001': 0.0001220703125, '0110010000111010': 0.0001220703125, '0110010000111011': 0.000244140625, '0110010001001011': 0.0001220703125, '0110010010001011': 0.0001220703125, '0110010010101010': 0.0001220703125, '0110010010101011': 0.0001220703125, '0110010010111101': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110100000000110': 0.0001220703125, '0110100000001011': 0.0003662109375, '0110100000011011': 0.000244140625, '0110100000100011': 0.0003662109375, '0110100000100100': 0.0001220703125, '0110100000100110': 0.0001220703125, '0110100000101010': 0.00048828125, '0110100000101011': 0.0020751953125, '0110100000101101': 0.000244140625, '0110100000101110': 0.0003662109375, '0110100000101111': 0.0006103515625, '0110100000110000': 0.0001220703125, '0110100000110011': 0.0001220703125, '0110100000111010': 0.0001220703125, '0110100000111011': 0.000244140625, '0110100001101011': 0.0001220703125, '0110100010001011': 0.0001220703125, '0110100010100011': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100010101011': 0.0003662109375, '0110100010101111': 0.000244140625, '0110100100101010': 0.0001220703125, '0110100100101011': 0.0001220703125, '0110101000100010': 0.0001220703125, '0110101000101011': 0.000244140625, '0110110000000010': 0.0001220703125, '0110110000000011': 0.0001220703125, '0110110000000111': 0.000244140625, '0110110000001000': 0.000244140625, '0110110000001001': 0.0003662109375, '0110110000001010': 0.0001220703125, '0110110000001011': 0.003173828125, '0110110000001101': 0.000244140625, '0110110000001110': 0.0001220703125, '0110110000010011': 0.0001220703125, '0110110000010111': 0.0003662109375, '0110110000011010': 0.0001220703125, '0110110000011011': 0.0003662109375, '0110110000011100': 0.0001220703125, '0110110000100001': 0.000244140625, '0110110000100010': 0.000244140625, '0110110000100011': 0.0013427734375, '0110110000100101': 0.0001220703125, '0110110000100110': 0.000244140625, '0110110000100111': 0.00048828125, '0110110000101000': 0.0003662109375, '0110110000101001': 0.0018310546875, '0110110000101010': 0.0030517578125, '0110110000101011': 0.0167236328125, '0110110000101100': 0.000244140625, '0110110000101101': 0.0009765625, '0110110000101110': 0.0008544921875, '0110110000101111': 0.001708984375, '0110110000110011': 0.0006103515625, '0110110000110101': 0.0001220703125, '0110110000110110': 0.0001220703125, '0110110000110111': 0.00048828125, '0110110000111001': 0.0001220703125, '0110110000111010': 0.0001220703125, '0110110000111011': 0.0015869140625, '0110110000111100': 0.0001220703125, '0110110000111101': 0.0001220703125, '0110110001101010': 0.0003662109375, '0110110001101011': 0.0001220703125, '0110110001101110': 0.0001220703125, '0110110010001110': 0.0001220703125, '0110110010010111': 0.0001220703125, '0110110010101011': 0.0009765625, '0110110010101110': 0.0001220703125, '0110110010101111': 0.0003662109375, '0110110010110011': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110100100011': 0.0001220703125, '0110110100100100': 0.0001220703125, '0110110100101010': 0.000244140625, '0110110100101011': 0.000244140625, '0110110100101111': 0.000244140625, '0110110100110111': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110110110010111': 0.0001220703125, '0110111000001010': 0.000244140625, '0110111000001011': 0.0001220703125, '0110111000100010': 0.000244140625, '0110111000100011': 0.0001220703125, '0110111000101001': 0.0003662109375, '0110111000101010': 0.0003662109375, '0110111000101011': 0.00048828125, '0110111000101101': 0.000244140625, '0110111000101110': 0.000244140625, '0110111000110111': 0.0001220703125, '0110111001100011': 0.0001220703125, '0110111010101010': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111010000001010': 0.0001220703125, '0111010000001011': 0.0001220703125, '0111010000011011': 0.0001220703125, '0111010000011101': 0.0001220703125, '0111010000100011': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101010': 0.0001220703125, '0111010000101011': 0.0009765625, '0111010000101110': 0.0001220703125, '0111010000101111': 0.000244140625, '0111010000110001': 0.0001220703125, '0111010000111011': 0.000244140625, '0111010010001011': 0.0001220703125, '0111010010101011': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111010110001010': 0.0001220703125, '0111011000101010': 0.0001220703125, '0111100000001011': 0.0001220703125, '0111100000001111': 0.0001220703125, '0111100000101000': 0.0001220703125, '0111100000101011': 0.00048828125, '0111100000110111': 0.0001220703125, '0111110000000010': 0.0001220703125, '0111110000011011': 0.0001220703125, '0111110000100010': 0.0001220703125, '0111110000100011': 0.00048828125, '0111110000100100': 0.0001220703125, '0111110000101001': 0.0001220703125, '0111110000101010': 0.0003662109375, '0111110000101011': 0.001953125, '0111110000101100': 0.0001220703125, '0111110000101110': 0.000244140625, '0111110000101111': 0.0001220703125, '0111110000110111': 0.000244140625, '0111110000111011': 0.0001220703125, '0111110000111111': 0.0001220703125, '0111110010100001': 0.0001220703125, '0111110010101001': 0.0001220703125, '0111110010101011': 0.0001220703125, '0111110100001100': 0.0001220703125, '0111110100101011': 0.0001220703125, '0111111000001011': 0.0001220703125, '0111111000101010': 0.0001220703125, '0111111000101011': 0.0001220703125, '0111111100001011': 0.0001220703125, '1000000000101010': 0.0003662109375, '1000000000101110': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000000111010': 0.0001220703125, '1000000010101110': 0.0001220703125, '1000010000000101': 0.0001220703125, '1000010000001010': 0.0009765625, '1000010000001011': 0.000244140625, '1000010000001110': 0.0001220703125, '1000010000010010': 0.000244140625, '1000010000011010': 0.0001220703125, '1000010000100010': 0.0001220703125, '1000010000100110': 0.0001220703125, '1000010000101000': 0.000244140625, '1000010000101010': 0.002685546875, '1000010000101011': 0.0001220703125, '1000010000101100': 0.0001220703125, '1000010000101110': 0.0003662109375, '1000010000101111': 0.0001220703125, '1000010000110100': 0.000244140625, '1000010000110110': 0.0001220703125, '1000010000111000': 0.0001220703125, '1000010000111010': 0.0001220703125, '1000010010101010': 0.0001220703125, '1000010100011110': 0.0001220703125, '1000010100101000': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011000110010': 0.0001220703125, '1000011000111010': 0.0001220703125, '1000100000001010': 0.00048828125, '1000100000001110': 0.000244140625, '1000100000010011': 0.0001220703125, '1000100000100010': 0.00048828125, '1000100000101000': 0.00048828125, '1000100000101010': 0.001708984375, '1000100000101011': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.0003662109375, '1000100000110010': 0.0001220703125, '1000100000110110': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100000111011': 0.0001220703125, '1000100010001000': 0.0001220703125, '1000100010001010': 0.000244140625, '1000100010100010': 0.0001220703125, '1000100010101010': 0.00048828125, '1000100010101011': 0.0001220703125, '1000100010101100': 0.0001220703125, '1000100010111000': 0.0001220703125, '1000101000001010': 0.0001220703125, '1000101000100110': 0.0001220703125, '1000101000101010': 0.000244140625, '1000110000000010': 0.00048828125, '1000110000001000': 0.0001220703125, '1000110000001010': 0.0030517578125, '1000110000001011': 0.000244140625, '1000110000001100': 0.0001220703125, '1000110000001101': 0.0001220703125, '1000110000001110': 0.00048828125, '1000110000010010': 0.000244140625, '1000110000011010': 0.0006103515625, '1000110000100000': 0.000244140625, '1000110000100010': 0.0018310546875, '1000110000100100': 0.0001220703125, '1000110000100110': 0.0003662109375, '1000110000101000': 0.00244140625, '1000110000101001': 0.0001220703125, '1000110000101010': 0.0155029296875, '1000110000101011': 0.0009765625, '1000110000101100': 0.0013427734375, '1000110000101101': 0.000244140625, '1000110000101110': 0.0028076171875, '1000110000101111': 0.0001220703125, '1000110000110010': 0.0009765625, '1000110000110100': 0.000244140625, '1000110000110110': 0.0006103515625, '1000110000111010': 0.0018310546875, '1000110000111110': 0.0006103515625, '1000110001001010': 0.000244140625, '1000110001101010': 0.000244140625, '1000110001101011': 0.0001220703125, '1000110010001010': 0.0003662109375, '1000110010100110': 0.0001220703125, '1000110010101000': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110010101110': 0.0001220703125, '1000110010110010': 0.0001220703125, '1000110010110110': 0.0001220703125, '1000110010111000': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100011000': 0.0001220703125, '1000110100011010': 0.0001220703125, '1000110100100010': 0.0001220703125, '1000110100101000': 0.000244140625, '1000110100101010': 0.00048828125, '1000110100101110': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110110101010': 0.000244140625, '1000111000001000': 0.0001220703125, '1000111000001010': 0.000244140625, '1000111000100010': 0.000244140625, '1000111000101000': 0.0001220703125, '1000111000101010': 0.0008544921875, '1000111000101011': 0.0001220703125, '1000111000101100': 0.0001220703125, '1000111010001010': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111100101110': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000000111010': 0.0001220703125, '1001010000001010': 0.0003662109375, '1001010000101000': 0.0001220703125, '1001010000101010': 0.0008544921875, '1001010000101110': 0.0001220703125, '1001010000110010': 0.0001220703125, '1001010000111010': 0.000244140625, '1001010100101010': 0.0001220703125, '1001010100110110': 0.0001220703125, '1001100000001011': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.0003662109375, '1001100010101000': 0.0001220703125, '1001100100110110': 0.0001220703125, '1001101000101101': 0.0001220703125, '1001101000101110': 0.0001220703125, '1001110000001000': 0.0001220703125, '1001110000001010': 0.0003662109375, '1001110000001011': 0.0001220703125, '1001110000011010': 0.0001220703125, '1001110000100010': 0.000244140625, '1001110000100110': 0.000244140625, '1001110000101000': 0.00048828125, '1001110000101010': 0.0029296875, '1001110000101011': 0.0001220703125, '1001110000101110': 0.0006103515625, '1001110000101111': 0.0001220703125, '1001110000110011': 0.0001220703125, '1001110000111010': 0.000244140625, '1001110000111101': 0.0001220703125, '1001110001101010': 0.0001220703125, '1001110010001000': 0.0001220703125, '1001110010101010': 0.000244140625, '1001110100101010': 0.000244140625, '1001111000101010': 0.0001220703125, '1001111000111010': 0.000244140625, '1010000000000110': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000001010': 0.0006103515625, '1010000000001100': 0.0001220703125, '1010000000001110': 0.0001220703125, '1010000000011010': 0.0003662109375, '1010000000100010': 0.000244140625, '1010000000100100': 0.000244140625, '1010000000100110': 0.000244140625, '1010000000101010': 0.001953125, '1010000000101011': 0.0001220703125, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0003662109375, '1010000000110000': 0.0001220703125, '1010000000110100': 0.0001220703125, '1010000000111000': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010000000111100': 0.000244140625, '1010000010001010': 0.0001220703125, '1010000010001110': 0.0001220703125, '1010000010101010': 0.0008544921875, '1010000010110110': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010001000101010': 0.000244140625, '1010001000101110': 0.0001220703125, '1010001000110110': 0.0001220703125, '1010010000000000': 0.000244140625, '1010010000000010': 0.00048828125, '1010010000000110': 0.000244140625, '1010010000001000': 0.0003662109375, '1010010000001010': 0.0032958984375, '1010010000001011': 0.0001220703125, '1010010000001100': 0.000244140625, '1010010000001110': 0.00048828125, '1010010000001111': 0.0001220703125, '1010010000010010': 0.000244140625, '1010010000010101': 0.0001220703125, '1010010000010110': 0.000244140625, '1010010000011010': 0.0006103515625, '1010010000011100': 0.000244140625, '1010010000100000': 0.000244140625, '1010010000100010': 0.0028076171875, '1010010000100011': 0.0001220703125, '1010010000100101': 0.0001220703125, '1010010000100110': 0.0006103515625, '1010010000101000': 0.0028076171875, '1010010000101010': 0.018798828125, '1010010000101011': 0.0008544921875, '1010010000101100': 0.0006103515625, '1010010000101101': 0.0003662109375, '1010010000101110': 0.0032958984375, '1010010000101111': 0.000244140625, '1010010000110000': 0.00048828125, '1010010000110010': 0.0006103515625, '1010010000110110': 0.00048828125, '1010010000111000': 0.0001220703125, '1010010000111010': 0.000732421875, '1010010000111011': 0.0001220703125, '1010010000111101': 0.0001220703125, '1010010000111110': 0.00048828125, '1010010001001010': 0.0001220703125, '1010010001101010': 0.00048828125, '1010010010000010': 0.0001220703125, '1010010010001010': 0.0001220703125, '1010010010100010': 0.0001220703125, '1010010010100110': 0.0001220703125, '1010010010101000': 0.0001220703125, '1010010010101010': 0.001220703125, '1010010010101110': 0.0001220703125, '1010010010110010': 0.0001220703125, '1010010010111010': 0.000244140625, '1010010100001010': 0.00048828125, '1010010100010110': 0.0001220703125, '1010010100101000': 0.0001220703125, '1010010100101010': 0.001220703125, '1010010100110010': 0.0001220703125, '1010010100111110': 0.0001220703125, '1010011000000010': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000010010': 0.0001220703125, '1010011000011010': 0.0001220703125, '1010011000100010': 0.000244140625, '1010011000101010': 0.000732421875, '1010011000101011': 0.000244140625, '1010011000101110': 0.000244140625, '1010011000101111': 0.0001220703125, '1010011000110010': 0.0001220703125, '1010011000110100': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010011000111100': 0.0001220703125, '1010011000111101': 0.0001220703125, '1010011001101000': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011100101010': 0.0001220703125, '1010100000000000': 0.000244140625, '1010100000000010': 0.0008544921875, '1010100000000100': 0.0001220703125, '1010100000001000': 0.0009765625, '1010100000001001': 0.0001220703125, '1010100000001010': 0.003662109375, '1010100000001011': 0.0001220703125, '1010100000001100': 0.0003662109375, '1010100000001101': 0.0001220703125, '1010100000001110': 0.0010986328125, '1010100000010010': 0.0001220703125, '1010100000010110': 0.0003662109375, '1010100000011010': 0.0015869140625, '1010100000100000': 0.0001220703125, '1010100000100010': 0.001953125, '1010100000100011': 0.000244140625, '1010100000100100': 0.0006103515625, '1010100000100101': 0.0001220703125, '1010100000100110': 0.0009765625, '1010100000100111': 0.000244140625, '1010100000101000': 0.0030517578125, '1010100000101001': 0.000244140625, '1010100000101010': 0.0238037109375, '1010100000101011': 0.001220703125, '1010100000101100': 0.0010986328125, '1010100000101101': 0.0001220703125, '1010100000101110': 0.003173828125, '1010100000110000': 0.0003662109375, '1010100000110001': 0.0001220703125, '1010100000110010': 0.0010986328125, '1010100000110100': 0.0001220703125, '1010100000110110': 0.0006103515625, '1010100000111000': 0.000244140625, '1010100000111001': 0.0001220703125, '1010100000111010': 0.0015869140625, '1010100000111011': 0.000244140625, '1010100000111110': 0.0003662109375, '1010100000111111': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001010110': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101010': 0.000244140625, '1010100010000110': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010001110': 0.0001220703125, '1010100010010110': 0.0001220703125, '1010100010011010': 0.000244140625, '1010100010100000': 0.0001220703125, '1010100010100010': 0.0006103515625, '1010100010100011': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010101000': 0.0006103515625, '1010100010101010': 0.0037841796875, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0003662109375, '1010100010101110': 0.0003662109375, '1010100010110010': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111010': 0.0003662109375, '1010100100001010': 0.0001220703125, '1010100100011010': 0.0001220703125, '1010100100100010': 0.0001220703125, '1010100100100110': 0.0001220703125, '1010100100101010': 0.0010986328125, '1010100100101011': 0.0001220703125, '1010100100101100': 0.000244140625, '1010100100101101': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110110110': 0.0001220703125, '1010101000001010': 0.0001220703125, '1010101000010010': 0.0001220703125, '1010101000010110': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000100110': 0.000244140625, '1010101000101000': 0.000244140625, '1010101000101010': 0.0018310546875, '1010101000101011': 0.0001220703125, '1010101000101110': 0.0003662109375, '1010101000111110': 0.0001220703125, '1010101010001000': 0.0001220703125, '1010101010001010': 0.000244140625, '1010101010101010': 0.000244140625, '1010101010111010': 0.0001220703125, '1010110000000000': 0.0001220703125, '1010110000000010': 0.0030517578125, '1010110000000011': 0.000244140625, '1010110000000100': 0.0006103515625, '1010110000000110': 0.0006103515625, '1010110000000111': 0.0001220703125, '1010110000001000': 0.0035400390625, '1010110000001001': 0.000244140625, '1010110000001010': 0.0302734375, '1010110000001011': 0.0013427734375, '1010110000001100': 0.0013427734375, '1010110000001101': 0.000244140625, '1010110000001110': 0.0048828125, '1010110000001111': 0.000244140625, '1010110000010010': 0.0013427734375, '1010110000010011': 0.0001220703125, '1010110000010100': 0.0001220703125, '1010110000010110': 0.0010986328125, '1010110000010111': 0.0001220703125, '1010110000011000': 0.0003662109375, '1010110000011001': 0.0001220703125, '1010110000011010': 0.0032958984375, '1010110000011011': 0.000244140625, '1010110000011100': 0.000244140625, '1010110000011110': 0.0008544921875, '1010110000100000': 0.002685546875, '1010110000100001': 0.000244140625, '1010110000100010': 0.0186767578125, '1010110000100011': 0.001220703125, '1010110000100100': 0.0015869140625, '1010110000100101': 0.00048828125, '1010110000100110': 0.005126953125, '1010110000100111': 0.0001220703125, '1010110000101000': 0.01904296875, '1010110000101001': 0.001220703125, '1010110000101010': 0.16259765625, '1010110000101011': 0.0074462890625, '1010110000101100': 0.01025390625, '1010110000101101': 0.003173828125, '1010110000101110': 0.024169921875, '1010110000101111': 0.002197265625, '1010110000110000': 0.00146484375, '1010110000110010': 0.0103759765625, '1010110000110011': 0.00048828125, '1010110000110100': 0.000732421875, '1010110000110110': 0.005126953125, '1010110000111000': 0.0020751953125, '1010110000111010': 0.0169677734375, '1010110000111011': 0.0008544921875, '1010110000111100': 0.000732421875, '1010110000111101': 0.0001220703125, '1010110000111110': 0.0018310546875, '1010110001000010': 0.0001220703125, '1010110001001010': 0.0001220703125, '1010110001010000': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001100001': 0.0001220703125, '1010110001100110': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101001': 0.0001220703125, '1010110001101010': 0.0023193359375, '1010110001101100': 0.000244140625, '1010110001101101': 0.0001220703125, '1010110001101110': 0.00048828125, '1010110001101111': 0.0001220703125, '1010110001110010': 0.0001220703125, '1010110001110110': 0.0001220703125, '1010110001111010': 0.000244140625, '1010110010001010': 0.0015869140625, '1010110010001100': 0.0001220703125, '1010110010001110': 0.0006103515625, '1010110010010110': 0.0001220703125, '1010110010011010': 0.00048828125, '1010110010100010': 0.00048828125, '1010110010100110': 0.0003662109375, '1010110010101000': 0.000732421875, '1010110010101001': 0.000244140625, '1010110010101010': 0.007080078125, '1010110010101011': 0.0006103515625, '1010110010101100': 0.0003662109375, '1010110010101101': 0.000244140625, '1010110010101110': 0.0010986328125, '1010110010110010': 0.0008544921875, '1010110010110110': 0.0001220703125, '1010110010111000': 0.000244140625, '1010110010111010': 0.0008544921875, '1010110010111110': 0.000244140625, '1010110011000010': 0.0001220703125, '1010110011101010': 0.000244140625, '1010110011111010': 0.0001220703125, '1010110100001000': 0.000244140625, '1010110100001010': 0.0006103515625, '1010110100001110': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100011110': 0.0001220703125, '1010110100100010': 0.0008544921875, '1010110100100100': 0.0001220703125, '1010110100100110': 0.000244140625, '1010110100101000': 0.0008544921875, '1010110100101010': 0.005859375, '1010110100101011': 0.0001220703125, '1010110100101100': 0.000244140625, '1010110100101101': 0.00048828125, '1010110100101110': 0.000732421875, '1010110100110000': 0.0001220703125, '1010110100110010': 0.00048828125, '1010110100110011': 0.0001220703125, '1010110100111010': 0.000244140625, '1010110100111011': 0.0001220703125, '1010110101001000': 0.0001220703125, '1010110101101010': 0.000244140625, '1010110110000011': 0.0001220703125, '1010110110100110': 0.0001220703125, '1010110110101010': 0.000244140625, '1010111000000010': 0.0001220703125, '1010111000000110': 0.0001220703125, '1010111000000111': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.0025634765625, '1010111000010101': 0.0001220703125, '1010111000011000': 0.000244140625, '1010111000011010': 0.000244140625, '1010111000100010': 0.0009765625, '1010111000100110': 0.0003662109375, '1010111000100111': 0.0001220703125, '1010111000101000': 0.0018310546875, '1010111000101001': 0.0003662109375, '1010111000101010': 0.0126953125, '1010111000101011': 0.000244140625, '1010111000101100': 0.0001220703125, '1010111000101101': 0.0003662109375, '1010111000101110': 0.0020751953125, '1010111000110010': 0.00048828125, '1010111000110100': 0.000244140625, '1010111000110101': 0.0001220703125, '1010111000110110': 0.00048828125, '1010111000111010': 0.0013427734375, '1010111000111011': 0.0001220703125, '1010111000111110': 0.0001220703125, '1010111001001000': 0.0001220703125, '1010111001101010': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111010001000': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010101010': 0.000244140625, '1010111010101110': 0.0001220703125, '1010111010111010': 0.0001220703125, '1010111100011010': 0.0001220703125, '1010111100101010': 0.0003662109375, '1010111100101100': 0.0001220703125, '1010111100101110': 0.0001220703125, '1010111100110010': 0.0001220703125, '1010111100111010': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011000000001010': 0.000244140625, '1011000000001100': 0.0001220703125, '1011000000001110': 0.0001220703125, '1011000000011010': 0.0001220703125, '1011000000100010': 0.000244140625, '1011000000101000': 0.000244140625, '1011000000101010': 0.0015869140625, '1011000000101110': 0.0001220703125, '1011000000111010': 0.0001220703125, '1011000000111011': 0.0001220703125, '1011000001110110': 0.0001220703125, '1011000010101100': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001010101010': 0.0001220703125, '1011010000000010': 0.0003662109375, '1011010000000110': 0.0001220703125, '1011010000001000': 0.000244140625, '1011010000001010': 0.0013427734375, '1011010000011010': 0.00048828125, '1011010000100000': 0.0001220703125, '1011010000100010': 0.000732421875, '1011010000100110': 0.0001220703125, '1011010000101000': 0.001220703125, '1011010000101001': 0.0001220703125, '1011010000101010': 0.008544921875, '1011010000101011': 0.00048828125, '1011010000101100': 0.000732421875, '1011010000101110': 0.001220703125, '1011010000110010': 0.000244140625, '1011010000110100': 0.000244140625, '1011010000110110': 0.0008544921875, '1011010000110111': 0.000244140625, '1011010000111010': 0.0010986328125, '1011010001101010': 0.000244140625, '1011010001101110': 0.0001220703125, '1011010010101000': 0.000244140625, '1011010010101010': 0.000244140625, '1011010010101110': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010100101000': 0.0001220703125, '1011010100110010': 0.0001220703125, '1011011000001010': 0.000244140625, '1011011000011000': 0.0001220703125, '1011011000011010': 0.000244140625, '1011011000100010': 0.0001220703125, '1011011000101001': 0.0001220703125, '1011011000101010': 0.0006103515625, '1011011000101100': 0.000244140625, '1011011000101110': 0.000244140625, '1011011010101010': 0.0001220703125, '1011011100101010': 0.000244140625, '1011011100101110': 0.0001220703125, '1011100000001010': 0.00048828125, '1011100000001100': 0.0001220703125, '1011100000011010': 0.000244140625, '1011100000011100': 0.0001220703125, '1011100000100010': 0.00048828125, '1011100000101000': 0.000244140625, '1011100000101010': 0.00244140625, '1011100000101011': 0.0003662109375, '1011100000101110': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100000110110': 0.000244140625, '1011100000110111': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010100010': 0.0001220703125, '1011100010100011': 0.0001220703125, '1011100010100110': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100010101100': 0.0001220703125, '1011100010101110': 0.0001220703125, '1011100010101111': 0.0001220703125, '1011100010111010': 0.0001220703125, '1011100100101010': 0.0001220703125, '1011100100101110': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101000110011': 0.0001220703125, '1011101110111010': 0.0001220703125, '1011110000000000': 0.0001220703125, '1011110000000010': 0.00048828125, '1011110000000110': 0.0001220703125, '1011110000001000': 0.0008544921875, '1011110000001010': 0.0030517578125, '1011110000001011': 0.0001220703125, '1011110000001100': 0.000244140625, '1011110000001110': 0.0006103515625, '1011110000010010': 0.0001220703125, '1011110000010110': 0.0003662109375, '1011110000011000': 0.0001220703125, '1011110000011010': 0.001220703125, '1011110000011011': 0.0001220703125, '1011110000011101': 0.0001220703125, '1011110000011110': 0.0001220703125, '1011110000100000': 0.000244140625, '1011110000100010': 0.001708984375, '1011110000100011': 0.0001220703125, '1011110000100100': 0.0001220703125, '1011110000100110': 0.0006103515625, '1011110000100111': 0.0001220703125, '1011110000101000': 0.00244140625, '1011110000101001': 0.0003662109375, '1011110000101010': 0.0220947265625, '1011110000101011': 0.0018310546875, '1011110000101100': 0.00146484375, '1011110000101101': 0.0003662109375, '1011110000101110': 0.002685546875, '1011110000101111': 0.0001220703125, '1011110000110000': 0.000244140625, '1011110000110010': 0.00146484375, '1011110000110100': 0.0001220703125, '1011110000110110': 0.0009765625, '1011110000110111': 0.0001220703125, '1011110000111000': 0.0006103515625, '1011110000111010': 0.0013427734375, '1011110000111011': 0.0001220703125, '1011110000111100': 0.000244140625, '1011110000111110': 0.0001220703125, '1011110001100010': 0.0001220703125, '1011110001101111': 0.0001220703125, '1011110010001000': 0.0001220703125, '1011110010001010': 0.0001220703125, '1011110010001110': 0.0001220703125, '1011110010100010': 0.0001220703125, '1011110010101010': 0.000732421875, '1011110010110110': 0.0001220703125, '1011110010111010': 0.000244140625, '1011110100001010': 0.000244140625, '1011110100010010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101010': 0.0006103515625, '1011110100101100': 0.0001220703125, '1011110100101110': 0.000244140625, '1011110100110010': 0.0001220703125, '1011110100110100': 0.0001220703125, '1011111000000010': 0.0001220703125, '1011111000001010': 0.0003662109375, '1011111000001110': 0.0001220703125, '1011111000001111': 0.0001220703125, '1011111000010010': 0.0001220703125, '1011111000101000': 0.000244140625, '1011111000101010': 0.002197265625, '1011111000101011': 0.0001220703125, '1011111000101100': 0.0001220703125, '1011111000101110': 0.00048828125, '1011111000101111': 0.0001220703125, '1011111000111010': 0.0001220703125, '1011111010111010': 0.0001220703125, '1100000000100010': 0.0001220703125, '1100000000101010': 0.000244140625, '1100000010100010': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000100010': 0.0003662109375, '1100010000101010': 0.0006103515625, '1100010000101011': 0.0001220703125, '1100010000101110': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100011000101100': 0.0001220703125, '1100100000001000': 0.0001220703125, '1100100000001010': 0.00048828125, '1100100000011010': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.0009765625, '1100100000101101': 0.0001220703125, '1100100000101110': 0.0003662109375, '1100100010101010': 0.000244140625, '1100110000001000': 0.0001220703125, '1100110000001001': 0.0001220703125, '1100110000001010': 0.0003662109375, '1100110000001100': 0.0001220703125, '1100110000001110': 0.0001220703125, '1100110000010110': 0.0001220703125, '1100110000011010': 0.000244140625, '1100110000011110': 0.0001220703125, '1100110000100010': 0.0006103515625, '1100110000100110': 0.0001220703125, '1100110000101000': 0.0001220703125, '1100110000101010': 0.0042724609375, '1100110000101011': 0.000244140625, '1100110000101100': 0.0001220703125, '1100110000101110': 0.00048828125, '1100110000101111': 0.0001220703125, '1100110000110010': 0.0003662109375, '1100110000110110': 0.000244140625, '1100110000111010': 0.000732421875, '1100110000111100': 0.0001220703125, '1100110001000010': 0.0001220703125, '1100110001001010': 0.0001220703125, '1100110001001110': 0.0001220703125, '1100110010011010': 0.0001220703125, '1100110010101000': 0.0001220703125, '1100110010101010': 0.000244140625, '1100110010101110': 0.0001220703125, '1100110100001010': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100110100111010': 0.0001220703125, '1100111000001011': 0.0001220703125, '1100111000001110': 0.0001220703125, '1101000000101010': 0.0001220703125, '1101000000110110': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101010000001010': 0.000244140625, '1101010000011010': 0.000244140625, '1101010000100110': 0.0001220703125, '1101010000101010': 0.00048828125, '1101010000111010': 0.0001220703125, '1101010010001010': 0.0001220703125, '1101100000000110': 0.0001220703125, '1101100000011111': 0.0001220703125, '1101100000100110': 0.0001220703125, '1101100000101010': 0.0003662109375, '1101100000101110': 0.0001220703125, '1101100000111100': 0.0001220703125, '1101101000101010': 0.000244140625, '1101110000001010': 0.0009765625, '1101110000001110': 0.0001220703125, '1101110000010010': 0.0001220703125, '1101110000010110': 0.000244140625, '1101110000011010': 0.00048828125, '1101110000100010': 0.0001220703125, '1101110000100100': 0.0001220703125, '1101110000101000': 0.00048828125, '1101110000101001': 0.0001220703125, '1101110000101010': 0.0042724609375, '1101110000101011': 0.0003662109375, '1101110000101110': 0.000732421875, '1101110000101111': 0.0001220703125, '1101110000110000': 0.0001220703125, '1101110000110010': 0.0001220703125, '1101110000110110': 0.0001220703125, '1101110000111010': 0.000732421875, '1101110000111100': 0.0001220703125, '1101110000111110': 0.0001220703125, '1101110001011110': 0.0001220703125, '1101110001101000': 0.0001220703125, '1101110010001000': 0.0001220703125, '1101110010001010': 0.0001220703125, '1101110010100010': 0.0001220703125, '1101110010100110': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110010111010': 0.0001220703125, '1101110100100010': 0.0001220703125, '1101110100101101': 0.0001220703125, '1101111000100010': 0.0001220703125, '1101111000100110': 0.0001220703125, '1101111000101010': 0.0001220703125, '1101111000101100': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000000101101': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000010101101': 0.0001220703125, '1110010000000010': 0.0001220703125, '1110010000001010': 0.0001220703125, '1110010000101000': 0.0001220703125, '1110010000101010': 0.0006103515625, '1110010000101111': 0.0001220703125, '1110010000111010': 0.0001220703125, '1110011000101010': 0.000244140625, '1110100000001010': 0.000244140625, '1110100000100010': 0.0001220703125, '1110100000101000': 0.0001220703125, '1110100000101010': 0.0010986328125, '1110100000101011': 0.000244140625, '1110100000111100': 0.0001220703125, '1110100001110010': 0.0001220703125, '1110100010101010': 0.000244140625, '1110100010101011': 0.0001220703125, '1110101000101010': 0.0001220703125, '1110101110111010': 0.0001220703125, '1110110000001010': 0.0006103515625, '1110110000001011': 0.0001220703125, '1110110000001110': 0.0001220703125, '1110110000011010': 0.0001220703125, '1110110000011011': 0.0001220703125, '1110110000011110': 0.0001220703125, '1110110000100010': 0.0006103515625, '1110110000100100': 0.0001220703125, '1110110000100110': 0.0003662109375, '1110110000101000': 0.0006103515625, '1110110000101001': 0.000244140625, '1110110000101010': 0.0062255859375, '1110110000101011': 0.0001220703125, '1110110000101100': 0.0001220703125, '1110110000101110': 0.0009765625, '1110110000110000': 0.0001220703125, '1110110000110010': 0.000732421875, '1110110000110011': 0.0001220703125, '1110110000110110': 0.0003662109375, '1110110000111000': 0.0001220703125, '1110110000111010': 0.0003662109375, '1110110010001011': 0.0001220703125, '1110110010101010': 0.00048828125, '1110110010111010': 0.0001220703125, '1110110100101010': 0.00048828125, '1110110110101010': 0.0001220703125, '1110111000101010': 0.0003662109375, '1110111000101011': 0.000244140625, '1110111000101111': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111000000101100': 0.0001220703125, '1111000000111010': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111010000100010': 0.0001220703125, '1111010000101010': 0.000244140625, '1111010000101110': 0.000244140625, '1111010000110010': 0.000244140625, '1111010000110100': 0.0001220703125, '1111100000011010': 0.0001220703125, '1111100000111010': 0.0001220703125, '1111110000100010': 0.0001220703125, '1111110000100110': 0.0001220703125, '1111110000101000': 0.0003662109375, '1111110000101010': 0.0008544921875, '1111110000111010': 0.0001220703125, '1111111000010010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=3_bit=0.txt <==
{'0000000000000000': 0.45068359375, '0000000000000001': 0.01513671875, '0000000000000010': 0.0157470703125, '0000000000000011': 0.002197265625, '0000000000000100': 0.02880859375, '0000000000000101': 0.0009765625, '0000000000000110': 0.0147705078125, '0000000000000111': 0.0057373046875, '0000000000001000': 0.0181884765625, '0000000000001001': 0.00048828125, '0000000000001010': 0.0003662109375, '0000000000001100': 0.0018310546875, '0000000000001110': 0.0008544921875, '0000000000010000': 0.028076171875, '0000000000010001': 0.0008544921875, '0000000000010010': 0.000732421875, '0000000000010100': 0.0018310546875, '0000000000010101': 0.000244140625, '0000000000010110': 0.0013427734375, '0000000000011000': 0.007568359375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0003662109375, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0057373046875, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000732421875, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0111083984375, '0000000000100001': 0.0003662109375, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.001220703125, '0000000000100110': 0.0003662109375, '0000000000101000': 0.00048828125, '0000000000101001': 0.0001220703125, '0000000000101010': 0.0001220703125, '0000000000101100': 0.0006103515625, '0000000000110000': 0.006103515625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110100': 0.000732421875, '0000000000110110': 0.0003662109375, '0000000000111000': 0.00048828125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0057373046875, '0000000001000011': 0.0001220703125, '0000000001000100': 0.000244140625, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001010000': 0.000732421875, '0000000001010100': 0.0003662109375, '0000000001011000': 0.0001220703125, '0000000001011100': 0.000244140625, '0000000010000000': 0.00732421875, '0000000010000010': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.000732421875, '0000000010000110': 0.0003662109375, '0000000010001000': 0.000244140625, '0000000010010000': 0.0003662109375, '0000000010011000': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100010': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0003662109375, '0000000100000000': 0.0162353515625, '0000000100000001': 0.0009765625, '0000000100000010': 0.00048828125, '0000000100000100': 0.000732421875, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0008544921875, '0000000100010000': 0.001708984375, '0000000100010010': 0.0001220703125, '0000000100010100': 0.0003662109375, '0000000100011000': 0.00048828125, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100011110': 0.0001220703125, '0000000100100000': 0.000244140625, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0006103515625, '0000000101000000': 0.0001220703125, '0000000101001000': 0.0001220703125, '0000000110000000': 0.0001220703125, '0000001000000000': 0.0302734375, '0000001000000001': 0.0009765625, '0000001000000010': 0.00146484375, '0000001000000011': 0.0003662109375, '0000001000000100': 0.0018310546875, '0000001000000101': 0.000244140625, '0000001000000110': 0.0020751953125, '0000001000000111': 0.0006103515625, '0000001000001000': 0.0008544921875, '0000001000001001': 0.0001220703125, '0000001000010000': 0.00244140625, '0000001000010001': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011100': 0.0008544921875, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0008544921875, '0000001000100100': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001000110010': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001010000000': 0.000244140625, '0000001010000001': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010100000': 0.0001220703125, '0000001100000000': 0.0008544921875, '0000001100000100': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000010000000000': 0.00537109375, '0000010000000100': 0.000244140625, '0000010000001000': 0.0003662109375, '0000010000010000': 0.0009765625, '0000010000010100': 0.0001220703125, '0000010000011000': 0.0003662109375, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010010011100': 0.0001220703125, '0000010011000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.00048828125, '0000011010000111': 0.0001220703125, '0000100000000000': 0.0025634765625, '0000100000000001': 0.0001220703125, '0000100000000010': 0.0001220703125, '0000100000000100': 0.000244140625, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000110010': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101000000000': 0.000244140625, '0000110000000000': 0.0001220703125, '0001000000000000': 0.0570068359375, '0001000000000001': 0.003173828125, '0001000000000010': 0.002685546875, '0001000000000011': 0.000732421875, '0001000000000100': 0.0035400390625, '0001000000000110': 0.00146484375, '0001000000000111': 0.00048828125, '0001000000001000': 0.001953125, '0001000000001001': 0.000244140625, '0001000000001011': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010000': 0.003662109375, '0001000000010001': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.000732421875, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0010986328125, '0001000000100010': 0.0003662109375, '0001000000110000': 0.0008544921875, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000001000100': 0.000244140625, '0001000010000000': 0.000732421875, '0001000010010011': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000100000000': 0.0023193359375, '0001000100000001': 0.000244140625, '0001000100000100': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000100011100': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001001000000000': 0.0032958984375, '0001001000000010': 0.0001220703125, '0001001000000011': 0.0001220703125, '0001001000000100': 0.0003662109375, '0001001000000110': 0.0001220703125, '0001001000010000': 0.00048828125, '0001001000110000': 0.000244140625, '0001001010000000': 0.0001220703125, '0001001100000000': 0.000244140625, '0001010000000000': 0.0003662109375, '0001010000100000': 0.0001220703125, '0001010000111000': 0.0001220703125, '0001010001000000': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001010100000000': 0.0001220703125, '0001100000000000': 0.003173828125, '0001100000000001': 0.0003662109375, '0001100000000010': 0.0001220703125, '0001100000001000': 0.000244140625, '0001100000010000': 0.0001220703125, '0001100000011000': 0.000244140625, '0001100001000000': 0.0003662109375, '0001100100000000': 0.0001220703125, '0001100100001000': 0.0001220703125, '0001100100100000': 0.0001220703125, '0001101000000000': 0.0006103515625, '0001111000000000': 0.0001220703125, '0010000000000000': 0.0128173828125, '0010000000000001': 0.0010986328125, '0010000000000010': 0.000244140625, '0010000000000100': 0.0009765625, '0010000000000110': 0.0006103515625, '0010000000001000': 0.000244140625, '0010000000001100': 0.0001220703125, '0010000000010000': 0.001220703125, '0010000000010001': 0.0001220703125, '0010000000010100': 0.0001220703125, '0010000000010111': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000100100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000100000000': 0.00048828125, '0010000100110000': 0.0001220703125, '0010000110000000': 0.0001220703125, '0010001000000000': 0.000732421875, '0010001000000110': 0.000244140625, '0010001000001000': 0.000244140625, '0010001000010000': 0.0001220703125, '0010001000011100': 0.000244140625, '0010001100000100': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000011000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.0042724609375, '0011000000000010': 0.000244140625, '0011000000000100': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000000010010': 0.0001220703125, '0011000000011001': 0.0001220703125, '0011000000011110': 0.0001220703125, '0011000000100100': 0.0001220703125, '0011000010010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100000001': 0.0001220703125, '0011000100000100': 0.0001220703125, '0011000101000000': 0.0001220703125, '0011001000000010': 0.0001220703125, '0011001000010000': 0.0001220703125, '0011001000010001': 0.0001220703125, '0011101000000000': 0.0001220703125, '0100000000000000': 0.0428466796875, '0100000000000001': 0.002685546875, '0100000000000010': 0.00146484375, '0100000000000011': 0.0003662109375, '0100000000000100': 0.0020751953125, '0100000000000101': 0.000244140625, '0100000000000110': 0.0015869140625, '0100000000000111': 0.000244140625, '0100000000001000': 0.002197265625, '0100000000001001': 0.00048828125, '0100000000001010': 0.000244140625, '0100000000001100': 0.0009765625, '0100000000010000': 0.0028076171875, '0100000000010010': 0.000244140625, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0003662109375, '0100000000011000': 0.0013427734375, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0015869140625, '0100000000011110': 0.000244140625, '0100000000011111': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000100101': 0.0001220703125, '0100000000110000': 0.0003662109375, '0100000000110110': 0.0001220703125, '0100000000111100': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001000001': 0.0001220703125, '0100000001000101': 0.0001220703125, '0100000001010000': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000010000111': 0.0001220703125, '0100000010010001': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000100000000': 0.00146484375, '0100000100000001': 0.0001220703125, '0100000100000010': 0.0001220703125, '0100000100111000': 0.0001220703125, '0100001000000000': 0.002685546875, '0100001000000001': 0.0001220703125, '0100001000000010': 0.000244140625, '0100001000000100': 0.0003662109375, '0100001000000110': 0.0003662109375, '0100001000000111': 0.000244140625, '0100001000001101': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000011000': 0.0001220703125, '0100001000011010': 0.0001220703125, '0100001010001000': 0.0001220703125, '0100001100000000': 0.000244140625, '0100010000000000': 0.0001220703125, '0100010000001000': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000010001': 0.0001220703125, '0100100000000000': 0.0001220703125, '0100100010000000': 0.0001220703125, '0101000000000000': 0.00439453125, '0101000000000010': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000000100': 0.0003662109375, '0101000000001000': 0.0008544921875, '0101000000001100': 0.0001220703125, '0101000000010000': 0.0003662109375, '0101000000011100': 0.0001220703125, '0101000100000000': 0.00048828125, '0101000100000110': 0.0001220703125, '0101000100100001': 0.0001220703125, '0101000100110110': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101100000000000': 0.000244140625, '0101100000010000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0110000000000000': 0.0057373046875, '0110000000000001': 0.00048828125, '0110000000000010': 0.0001220703125, '0110000000000100': 0.0003662109375, '0110000000000111': 0.0001220703125, '0110000000001000': 0.000732421875, '0110000000010000': 0.0006103515625, '0110000000011000': 0.0003662109375, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000100100': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000100000000': 0.00048828125, '0110001000000100': 0.0001220703125, '0110001010000000': 0.0001220703125, '0111000000000000': 0.0040283203125, '0111000000000001': 0.0001220703125, '0111000000000100': 0.0003662109375, '0111000000001000': 0.0001220703125, '0111000000010000': 0.0003662109375, '0111000000011100': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000010000000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000100010': 0.0001220703125, '0111010000000000': 0.0001220703125, '1000000000000000': 0.0035400390625, '1000000000000001': 0.01025390625, '1000000000000010': 0.00146484375, '1000000000000011': 0.00048828125, '1000000000000100': 0.000244140625, '1000000000000101': 0.0006103515625, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.000244140625, '1000000000001001': 0.0010986328125, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.000244140625, '1000000000010010': 0.0003662109375, '1000000000010011': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000010': 0.0001220703125, '1000000001000111': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000011': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000010': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000100001000': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.00048828125, '1000001000000011': 0.0001220703125, '1000001000010001': 0.0003662109375, '1000010000000001': 0.00048828125, '1000100000000001': 0.000244140625, '1001000000000000': 0.0003662109375, '1001000000000001': 0.0020751953125, '1001000000000010': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000011111': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000101001': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000001': 0.000732421875, '1010000000000010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000010101': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010001000000001': 0.0001220703125, '1011000000000000': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011100000000000': 0.0001220703125, '1100000000000000': 0.00048828125, '1100000000000001': 0.0076904296875, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0006103515625, '1100000000000101': 0.0001220703125, '1100000000000110': 0.00048828125, '1100000000000111': 0.0003662109375, '1100000000001001': 0.00048828125, '1100000000001101': 0.000244140625, '1100000000001110': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.000732421875, '1100000000010100': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000010111': 0.0001220703125, '1100000000011001': 0.0003662109375, '1100000000011010': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011100': 0.0001220703125, '1100000000011101': 0.000244140625, '1100000000011110': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100001': 0.0003662109375, '1100000000101110': 0.0001220703125, '1100000001000001': 0.000244140625, '1100000010000001': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100011001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000732421875, '1100001000000010': 0.0001220703125, '1100001000000100': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000011001': 0.0001220703125, '1100010000000101': 0.0001220703125, '1100100000000000': 0.0001220703125, '1101000000000001': 0.0010986328125, '1101000000000011': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000001101': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000000011110': 0.0001220703125, '1101000100000001': 0.0001220703125, '1101001001010001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0001220703125, '1110000000010001': 0.0001220703125, '1110000000011000': 0.0001220703125, '1110000000011101': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000011101': 0.0001220703125, '1111000000101100': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=3_bit=1.txt <==
{'0000000000101010': 0.0001220703125, '0000000000101011': 0.0001220703125, '0000000000101111': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000101001': 0.0001220703125, '0000010000101010': 0.0003662109375, '0000010000101011': 0.0006103515625, '0000010000111011': 0.0001220703125, '0000010010101011': 0.0001220703125, '0000011010001011': 0.0001220703125, '0000011010101011': 0.0001220703125, '0000100000001010': 0.0003662109375, '0000100000001110': 0.0001220703125, '0000100000011111': 0.0001220703125, '0000100000100011': 0.000244140625, '0000100000101010': 0.0003662109375, '0000100000101011': 0.00048828125, '0000100000101110': 0.0001220703125, '0000100000111100': 0.0001220703125, '0000100010100011': 0.0001220703125, '0000100010101010': 0.000244140625, '0000100010101011': 0.000244140625, '0000110000000110': 0.000244140625, '0000110000001010': 0.0003662109375, '0000110000001011': 0.0003662109375, '0000110000011010': 0.0001220703125, '0000110000100000': 0.0001220703125, '0000110000100010': 0.00048828125, '0000110000100011': 0.000244140625, '0000110000100110': 0.0001220703125, '0000110000100111': 0.0001220703125, '0000110000101000': 0.00048828125, '0000110000101001': 0.000244140625, '0000110000101010': 0.00146484375, '0000110000101011': 0.0030517578125, '0000110000101100': 0.0001220703125, '0000110000101101': 0.0003662109375, '0000110000101110': 0.000732421875, '0000110000101111': 0.000244140625, '0000110000110000': 0.0001220703125, '0000110000110010': 0.0003662109375, '0000110000110110': 0.0001220703125, '0000110000111010': 0.00048828125, '0000110000111011': 0.0001220703125, '0000110010101010': 0.0001220703125, '0000110010101011': 0.0001220703125, '0000110010101111': 0.0001220703125, '0000110010110111': 0.0001220703125, '0000110100001111': 0.0001220703125, '0000110100101010': 0.000244140625, '0000110100101011': 0.0001220703125, '0000110100110111': 0.0001220703125, '0000111000101111': 0.0001220703125, '0000111010101010': 0.0001220703125, '0000111100110100': 0.0001220703125, '0001000010101000': 0.0001220703125, '0001010000001010': 0.0001220703125, '0001010000011011': 0.0001220703125, '0001010000100110': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.000244140625, '0001010000111011': 0.0001220703125, '0001100000101011': 0.000244140625, '0001100000111111': 0.0001220703125, '0001100010110001': 0.0001220703125, '0001110000001011': 0.000244140625, '0001110000011011': 0.000244140625, '0001110000100010': 0.0001220703125, '0001110000101000': 0.0001220703125, '0001110000101010': 0.0003662109375, '0001110000101011': 0.0009765625, '0001110000101100': 0.0001220703125, '0001110000101110': 0.0001220703125, '0001110000101111': 0.000244140625, '0001110000110111': 0.0001220703125, '0001110000111010': 0.000244140625, '0001110000111011': 0.0001220703125, '0001110001101100': 0.0001220703125, '0001110100001011': 0.0001220703125, '0001111000100011': 0.0001220703125, '0001111000101010': 0.0001220703125, '0001111000101011': 0.0001220703125, '0001111000110011': 0.0001220703125, '0010000000001011': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000001111': 0.000244140625, '0010000000011010': 0.0001220703125, '0010000000101010': 0.00048828125, '0010000000101011': 0.000244140625, '0010000000101110': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000010100010': 0.000244140625, '0010000010101011': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010010000000011': 0.0001220703125, '0010010000000111': 0.0001220703125, '0010010000001001': 0.0001220703125, '0010010000001010': 0.0003662109375, '0010010000001011': 0.0006103515625, '0010010000001110': 0.000244140625, '0010010000011011': 0.0001220703125, '0010010000100010': 0.000244140625, '0010010000100011': 0.0003662109375, '0010010000100100': 0.000244140625, '0010010000101000': 0.0006103515625, '0010010000101010': 0.002685546875, '0010010000101011': 0.0023193359375, '0010010000101100': 0.00048828125, '0010010000101101': 0.000244140625, '0010010000101110': 0.0009765625, '0010010000101111': 0.0008544921875, '0010010000110011': 0.000244140625, '0010010000110110': 0.0001220703125, '0010010000111011': 0.0001220703125, '0010010001100110': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010010101010': 0.000244140625, '0010010010101011': 0.0001220703125, '0010010011101011': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100101001': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100111010': 0.0001220703125, '0010011000000010': 0.0001220703125, '0010011000001010': 0.0001220703125, '0010011000101010': 0.000244140625, '0010011000101011': 0.0001220703125, '0010011000101111': 0.0001220703125, '0010100000000010': 0.0001220703125, '0010100000000011': 0.000244140625, '0010100000001000': 0.0001220703125, '0010100000001011': 0.000244140625, '0010100000001111': 0.0001220703125, '0010100000100010': 0.0001220703125, '0010100000100011': 0.000244140625, '0010100000100110': 0.0001220703125, '0010100000100111': 0.0001220703125, '0010100000101001': 0.00048828125, '0010100000101010': 0.00244140625, '0010100000101011': 0.00244140625, '0010100000101100': 0.000244140625, '0010100000101101': 0.000244140625, '0010100000101110': 0.000732421875, '0010100000101111': 0.0013427734375, '0010100000110011': 0.000244140625, '0010100000110110': 0.0001220703125, '0010100000110111': 0.0001220703125, '0010100000111010': 0.0003662109375, '0010100000111011': 0.0001220703125, '0010100000111110': 0.0001220703125, '0010100001101011': 0.0001220703125, '0010100010001011': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010100011': 0.000244140625, '0010100010101000': 0.0001220703125, '0010100010101010': 0.0003662109375, '0010100010101011': 0.0003662109375, '0010100010101101': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100010110010': 0.0001220703125, '0010100100101100': 0.0001220703125, '0010100100101101': 0.0001220703125, '0010101000000011': 0.0001220703125, '0010101000010011': 0.000244140625, '0010101000101010': 0.000244140625, '0010101000101011': 0.0001220703125, '0010101010100110': 0.0001220703125, '0010110000000001': 0.0001220703125, '0010110000000010': 0.0008544921875, '0010110000000011': 0.0009765625, '0010110000000110': 0.000244140625, '0010110000000111': 0.000244140625, '0010110000001000': 0.0006103515625, '0010110000001001': 0.0001220703125, '0010110000001010': 0.0040283203125, '0010110000001011': 0.0032958984375, '0010110000001100': 0.0003662109375, '0010110000001110': 0.0010986328125, '0010110000001111': 0.0013427734375, '0010110000010000': 0.0001220703125, '0010110000010001': 0.0001220703125, '0010110000010010': 0.000244140625, '0010110000010011': 0.00048828125, '0010110000010111': 0.0003662109375, '0010110000011001': 0.0001220703125, '0010110000011010': 0.0003662109375, '0010110000011011': 0.001220703125, '0010110000011100': 0.0001220703125, '0010110000011101': 0.0001220703125, '0010110000100000': 0.000244140625, '0010110000100001': 0.000244140625, '0010110000100010': 0.002197265625, '0010110000100011': 0.0015869140625, '0010110000100101': 0.000244140625, '0010110000100110': 0.000732421875, '0010110000100111': 0.0013427734375, '0010110000101000': 0.001953125, '0010110000101001': 0.0030517578125, '0010110000101010': 0.0177001953125, '0010110000101011': 0.0184326171875, '0010110000101100': 0.00146484375, '0010110000101101': 0.0015869140625, '0010110000101110': 0.006103515625, '0010110000101111': 0.0062255859375, '0010110000110001': 0.000244140625, '0010110000110010': 0.0009765625, '0010110000110011': 0.00146484375, '0010110000110101': 0.0001220703125, '0010110000110110': 0.0003662109375, '0010110000110111': 0.00048828125, '0010110000111000': 0.000244140625, '0010110000111001': 0.0003662109375, '0010110000111010': 0.0009765625, '0010110000111011': 0.0015869140625, '0010110000111100': 0.0001220703125, '0010110000111110': 0.0006103515625, '0010110000111111': 0.0006103515625, '0010110001101010': 0.000244140625, '0010110001101011': 0.000244140625, '0010110001101110': 0.0001220703125, '0010110001111011': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010001011': 0.00048828125, '0010110010011111': 0.0001220703125, '0010110010100000': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010100111': 0.0001220703125, '0010110010101010': 0.00146484375, '0010110010101011': 0.0010986328125, '0010110010101111': 0.000244140625, '0010110010111010': 0.0001220703125, '0010110010111110': 0.0001220703125, '0010110010111111': 0.0001220703125, '0010110100001000': 0.0001220703125, '0010110100001001': 0.000244140625, '0010110100001010': 0.000244140625, '0010110100001011': 0.000244140625, '0010110100100000': 0.0001220703125, '0010110100100010': 0.000244140625, '0010110100100110': 0.000244140625, '0010110100101000': 0.0001220703125, '0010110100101001': 0.0001220703125, '0010110100101010': 0.0009765625, '0010110100101011': 0.00048828125, '0010110100101100': 0.0001220703125, '0010110100101110': 0.000244140625, '0010110100101111': 0.0003662109375, '0010110100110011': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110100111011': 0.0001220703125, '0010110101001011': 0.0001220703125, '0010110101101010': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010111000000011': 0.0001220703125, '0010111000001011': 0.0003662109375, '0010111000001110': 0.0001220703125, '0010111000100000': 0.0001220703125, '0010111000100010': 0.000244140625, '0010111000100011': 0.000244140625, '0010111000100110': 0.0001220703125, '0010111000100111': 0.0001220703125, '0010111000101000': 0.000244140625, '0010111000101010': 0.0013427734375, '0010111000101011': 0.0010986328125, '0010111000101110': 0.0001220703125, '0010111000101111': 0.00048828125, '0010111000110011': 0.0001220703125, '0010111000110111': 0.0001220703125, '0010111000111010': 0.000244140625, '0010111001101010': 0.0001220703125, '0010111001101011': 0.0001220703125, '0010111010001011': 0.0001220703125, '0010111010110110': 0.0001220703125, '0010111100101001': 0.0001220703125, '0010111100101010': 0.0001220703125, '0010111100101011': 0.000244140625, '0011000000001010': 0.0001220703125, '0011000000100011': 0.0001220703125, '0011000000101010': 0.0001220703125, '0011000000110101': 0.0001220703125, '0011000010101000': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.0001220703125, '0011010000001111': 0.0001220703125, '0011010000011011': 0.0001220703125, '0011010000100010': 0.000244140625, '0011010000101010': 0.000732421875, '0011010000101011': 0.0020751953125, '0011010000101110': 0.0001220703125, '0011010000101111': 0.000732421875, '0011010000110100': 0.0001220703125, '0011010000111000': 0.0001220703125, '0011010000111111': 0.0001220703125, '0011010010101011': 0.0001220703125, '0011010010101110': 0.0001220703125, '0011010010101111': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011100000001010': 0.0001220703125, '0011100000101010': 0.000244140625, '0011100000101011': 0.0001220703125, '0011100000101100': 0.0001220703125, '0011100000101111': 0.0001220703125, '0011100000110011': 0.0001220703125, '0011100000110110': 0.0001220703125, '0011100000111100': 0.0001220703125, '0011100010101010': 0.0003662109375, '0011101000001110': 0.0001220703125, '0011110000000001': 0.0001220703125, '0011110000000111': 0.0001220703125, '0011110000001010': 0.000244140625, '0011110000001011': 0.000244140625, '0011110000010101': 0.0001220703125, '0011110000010110': 0.0001220703125, '0011110000011010': 0.0001220703125, '0011110000100010': 0.0001220703125, '0011110000100011': 0.0003662109375, '0011110000100100': 0.0001220703125, '0011110000100111': 0.0001220703125, '0011110000101000': 0.0001220703125, '0011110000101010': 0.001708984375, '0011110000101011': 0.00146484375, '0011110000101100': 0.0001220703125, '0011110000101101': 0.0001220703125, '0011110000101110': 0.0008544921875, '0011110000101111': 0.0003662109375, '0011110000110000': 0.0001220703125, '0011110000110010': 0.0001220703125, '0011110000110011': 0.0001220703125, '0011110000110110': 0.0001220703125, '0011110001101101': 0.0001220703125, '0011110001101110': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011111000001110': 0.0001220703125, '0011111000101000': 0.0001220703125, '0011111000101011': 0.000244140625, '0011111001101011': 0.0001220703125, '0100000000101011': 0.0001220703125, '0100010000100001': 0.0001220703125, '0100010000101010': 0.0001220703125, '0100010000101011': 0.00048828125, '0100010000101101': 0.0001220703125, '0100010000111111': 0.0001220703125, '0100100000010110': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000100110': 0.0001220703125, '0100100000100111': 0.0001220703125, '0100100000101001': 0.0001220703125, '0100100000101010': 0.000244140625, '0100100000101011': 0.0006103515625, '0100100000101100': 0.0001220703125, '0100100000110010': 0.0001220703125, '0100100000110100': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100100010101111': 0.0001220703125, '0100101000101010': 0.000244140625, '0100110000000011': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001010': 0.0001220703125, '0100110000001011': 0.0003662109375, '0100110000001110': 0.0001220703125, '0100110000001111': 0.000244140625, '0100110000011011': 0.0001220703125, '0100110000100010': 0.000244140625, '0100110000100111': 0.0001220703125, '0100110000101000': 0.0001220703125, '0100110000101001': 0.0001220703125, '0100110000101010': 0.0006103515625, '0100110000101011': 0.0025634765625, '0100110000101110': 0.0001220703125, '0100110000101111': 0.0003662109375, '0100110000111011': 0.0003662109375, '0100110000111110': 0.0001220703125, '0100110010011111': 0.0001220703125, '0100110010101010': 0.0001220703125, '0100110010101011': 0.0001220703125, '0100110100001000': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100111000101010': 0.0001220703125, '0100111000101011': 0.0003662109375, '0100111000110111': 0.0001220703125, '0100111000111011': 0.0001220703125, '0100111010101011': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101010000100000': 0.0001220703125, '0101010000101011': 0.0003662109375, '0101010000101111': 0.0001220703125, '0101010001101000': 0.0001220703125, '0101010100101100': 0.0001220703125, '0101100000101011': 0.0001220703125, '0101100000110011': 0.0001220703125, '0101110000000111': 0.0001220703125, '0101110000001010': 0.00048828125, '0101110000001011': 0.000244140625, '0101110000011011': 0.0001220703125, '0101110000011110': 0.0001220703125, '0101110000100010': 0.000244140625, '0101110000100011': 0.000244140625, '0101110000100110': 0.0001220703125, '0101110000101001': 0.000244140625, '0101110000101010': 0.0008544921875, '0101110000101011': 0.0009765625, '0101110000101110': 0.0001220703125, '0101110000101111': 0.000244140625, '0101110000110111': 0.0001220703125, '0101110010101010': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101111000010011': 0.0001220703125, '0101111010101011': 0.0001220703125, '0110000000001011': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000101011': 0.0001220703125, '0110000000101101': 0.0001220703125, '0110000000110111': 0.0001220703125, '0110000010001110': 0.0001220703125, '0110000010101010': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000000111': 0.0001220703125, '0110010000001011': 0.0006103515625, '0110010000100011': 0.0001220703125, '0110010000100110': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101010': 0.0008544921875, '0110010000101011': 0.0018310546875, '0110010000101100': 0.0001220703125, '0110010000101101': 0.0001220703125, '0110010000101110': 0.0001220703125, '0110010000101111': 0.0001220703125, '0110010000110101': 0.0001220703125, '0110010000110110': 0.0001220703125, '0110010000111011': 0.0003662109375, '0110010000111111': 0.0001220703125, '0110010010101011': 0.000244140625, '0110011000101011': 0.0001220703125, '0110100000001001': 0.000244140625, '0110100000001010': 0.0003662109375, '0110100000001011': 0.000244140625, '0110100000001101': 0.0001220703125, '0110100000010010': 0.0001220703125, '0110100000010111': 0.0001220703125, '0110100000011111': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000101000': 0.0001220703125, '0110100000101001': 0.0001220703125, '0110100000101010': 0.000244140625, '0110100000101011': 0.00244140625, '0110100000101110': 0.0003662109375, '0110100000101111': 0.00048828125, '0110100000110010': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100000111101': 0.0001220703125, '0110100000111110': 0.000244140625, '0110100001101111': 0.0001220703125, '0110100010100011': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100010101101': 0.0001220703125, '0110100010101111': 0.0001220703125, '0110100100101010': 0.0001220703125, '0110100100101011': 0.000244140625, '0110100100101110': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000101011': 0.00048828125, '0110101000101111': 0.0001220703125, '0110110000000010': 0.0001220703125, '0110110000000011': 0.0001220703125, '0110110000000111': 0.0003662109375, '0110110000001000': 0.000244140625, '0110110000001001': 0.000732421875, '0110110000001010': 0.001220703125, '0110110000001011': 0.0032958984375, '0110110000001110': 0.0003662109375, '0110110000001111': 0.000244140625, '0110110000011011': 0.0008544921875, '0110110000011100': 0.0001220703125, '0110110000011110': 0.000244140625, '0110110000100010': 0.000244140625, '0110110000100011': 0.001953125, '0110110000100110': 0.0001220703125, '0110110000100111': 0.000244140625, '0110110000101000': 0.000244140625, '0110110000101001': 0.0025634765625, '0110110000101010': 0.0042724609375, '0110110000101011': 0.0167236328125, '0110110000101100': 0.0003662109375, '0110110000101101': 0.000732421875, '0110110000101110': 0.001220703125, '0110110000101111': 0.002197265625, '0110110000110010': 0.0003662109375, '0110110000110011': 0.0006103515625, '0110110000110110': 0.0003662109375, '0110110000110111': 0.00048828125, '0110110000111001': 0.000244140625, '0110110000111010': 0.0003662109375, '0110110000111011': 0.0020751953125, '0110110000111100': 0.0001220703125, '0110110000111110': 0.0003662109375, '0110110000111111': 0.0001220703125, '0110110001100011': 0.000244140625, '0110110001101011': 0.0001220703125, '0110110001101110': 0.0001220703125, '0110110010001011': 0.000244140625, '0110110010010010': 0.0001220703125, '0110110010010110': 0.0001220703125, '0110110010100111': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110010101011': 0.001220703125, '0110110010110011': 0.0001220703125, '0110110010111011': 0.0001220703125, '0110110100001010': 0.0001220703125, '0110110100010011': 0.0001220703125, '0110110100100110': 0.0001220703125, '0110110100101010': 0.000244140625, '0110110100101011': 0.000732421875, '0110110100101100': 0.000244140625, '0110110100111001': 0.0001220703125, '0110110100111011': 0.0001220703125, '0110110101001011': 0.0001220703125, '0110110110101010': 0.0001220703125, '0110111000001001': 0.0001220703125, '0110111000001011': 0.0001220703125, '0110111000100011': 0.000244140625, '0110111000100110': 0.0001220703125, '0110111000101001': 0.0001220703125, '0110111000101010': 0.0003662109375, '0110111000101011': 0.00146484375, '0110111000101110': 0.0001220703125, '0110111000101111': 0.000244140625, '0110111000110011': 0.000244140625, '0110111001101010': 0.000244140625, '0110111010101011': 0.0001220703125, '0110111100001011': 0.0001220703125, '0111000000001011': 0.0001220703125, '0111000000101001': 0.0001220703125, '0111000000110110': 0.0001220703125, '0111001000101001': 0.0001220703125, '0111010000001011': 0.0001220703125, '0111010000001100': 0.0001220703125, '0111010000010011': 0.0001220703125, '0111010000100011': 0.000244140625, '0111010000100110': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101011': 0.0009765625, '0111010000101101': 0.0001220703125, '0111010000101110': 0.0001220703125, '0111010000101111': 0.0001220703125, '0111011000101011': 0.0001220703125, '0111011000110111': 0.0001220703125, '0111100000011011': 0.0001220703125, '0111100000101010': 0.0001220703125, '0111100000101011': 0.000244140625, '0111100000101111': 0.0001220703125, '0111100000111010': 0.0001220703125, '0111110000001001': 0.000244140625, '0111110000001011': 0.00048828125, '0111110000001111': 0.0001220703125, '0111110000100011': 0.0001220703125, '0111110000100100': 0.0001220703125, '0111110000101001': 0.0003662109375, '0111110000101010': 0.0006103515625, '0111110000101011': 0.001708984375, '0111110000101111': 0.000244140625, '0111110000110011': 0.0001220703125, '0111110000111010': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110000111111': 0.0001220703125, '0111110001101010': 0.0001220703125, '0111110001101011': 0.000244140625, '0111110010101111': 0.0001220703125, '0111110010111011': 0.0001220703125, '0111110100010011': 0.0001220703125, '0111110100100011': 0.0001220703125, '0111110100101011': 0.0001220703125, '0111111000001011': 0.0001220703125, '0111111000011011': 0.0001220703125, '0111111000101001': 0.0001220703125, '1000000000101000': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000000101110': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000000111010': 0.0001220703125, '1000000001110010': 0.0001220703125, '1000000010101000': 0.0001220703125, '1000000010101010': 0.000244140625, '1000001000101010': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000001000': 0.0001220703125, '1000010000001010': 0.000244140625, '1000010000001011': 0.0001220703125, '1000010000011000': 0.0001220703125, '1000010000100000': 0.000244140625, '1000010000100010': 0.000244140625, '1000010000101000': 0.0001220703125, '1000010000101010': 0.0015869140625, '1000010000101110': 0.0003662109375, '1000010000110010': 0.000244140625, '1000010000110110': 0.0001220703125, '1000010000111010': 0.0001220703125, '1000010001101010': 0.000244140625, '1000010010101010': 0.0001220703125, '1000011000001010': 0.000244140625, '1000011000001101': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000100000001010': 0.000732421875, '1000100000001100': 0.000244140625, '1000100000011010': 0.0001220703125, '1000100000100010': 0.000244140625, '1000100000101000': 0.000244140625, '1000100000101010': 0.0020751953125, '1000100000101011': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.0003662109375, '1000100000110110': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100001101010': 0.000244140625, '1000100010101010': 0.00048828125, '1000100010101110': 0.000244140625, '1000100010111010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.00048828125, '1000101000101110': 0.000244140625, '1000101000111010': 0.0001220703125, '1000110000000000': 0.000244140625, '1000110000000010': 0.000244140625, '1000110000001000': 0.0003662109375, '1000110000001010': 0.0042724609375, '1000110000001110': 0.0008544921875, '1000110000010110': 0.0003662109375, '1000110000011000': 0.0001220703125, '1000110000011010': 0.0008544921875, '1000110000100000': 0.000244140625, '1000110000100010': 0.002197265625, '1000110000100011': 0.000244140625, '1000110000100100': 0.0001220703125, '1000110000100110': 0.00048828125, '1000110000101000': 0.0020751953125, '1000110000101001': 0.0003662109375, '1000110000101010': 0.01708984375, '1000110000101011': 0.000732421875, '1000110000101100': 0.0009765625, '1000110000101101': 0.0006103515625, '1000110000101110': 0.00341796875, '1000110000101111': 0.0001220703125, '1000110000110010': 0.001220703125, '1000110000110100': 0.000244140625, '1000110000110110': 0.0008544921875, '1000110000111000': 0.0001220703125, '1000110000111010': 0.001953125, '1000110000111110': 0.0003662109375, '1000110001001000': 0.0001220703125, '1000110001101010': 0.0001220703125, '1000110001101110': 0.0001220703125, '1000110001110010': 0.0001220703125, '1000110010101010': 0.0009765625, '1000110010101011': 0.0001220703125, '1000110010101110': 0.0001220703125, '1000110010110010': 0.0001220703125, '1000110010111010': 0.000244140625, '1000110011101110': 0.0001220703125, '1000110100000110': 0.0001220703125, '1000110100011010': 0.0001220703125, '1000110100100010': 0.000244140625, '1000110100100100': 0.0001220703125, '1000110100101001': 0.0001220703125, '1000110100101010': 0.0006103515625, '1000110100101011': 0.0001220703125, '1000110100101110': 0.0001220703125, '1000110100110010': 0.0001220703125, '1000110100110110': 0.0001220703125, '1000111000001000': 0.0001220703125, '1000111000001010': 0.0001220703125, '1000111000101000': 0.0001220703125, '1000111000101010': 0.0010986328125, '1000111000101101': 0.0001220703125, '1000111000101110': 0.0001220703125, '1000111000110000': 0.0001220703125, '1000111000110110': 0.0001220703125, '1000111010101111': 0.0001220703125, '1001000000000010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001010000001010': 0.00048828125, '1001010000001110': 0.0001220703125, '1001010000011100': 0.0001220703125, '1001010000100110': 0.0001220703125, '1001010000101010': 0.001220703125, '1001010000101100': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010000101111': 0.0001220703125, '1001010001101110': 0.0001220703125, '1001011000101010': 0.0001220703125, '1001100000011010': 0.0001220703125, '1001100000100010': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100000101011': 0.0001220703125, '1001100000101110': 0.000244140625, '1001100000110010': 0.0001220703125, '1001100010110010': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001110000000101': 0.0001220703125, '1001110000001010': 0.000244140625, '1001110000011010': 0.0001220703125, '1001110000100000': 0.0003662109375, '1001110000101000': 0.000244140625, '1001110000101010': 0.002197265625, '1001110000101100': 0.0001220703125, '1001110000101110': 0.000244140625, '1001110000110010': 0.000244140625, '1001110000111000': 0.0001220703125, '1001110001101010': 0.0001220703125, '1001110010101010': 0.0001220703125, '1001110100101010': 0.000244140625, '1001110100101110': 0.0001220703125, '1001110100110101': 0.0001220703125, '1001111000001000': 0.0001220703125, '1001111000101010': 0.000244140625, '1010000000001000': 0.000244140625, '1010000000001010': 0.00048828125, '1010000000011010': 0.0003662109375, '1010000000100010': 0.000244140625, '1010000000100110': 0.0001220703125, '1010000000101010': 0.002685546875, '1010000000101011': 0.0001220703125, '1010000000101100': 0.0001220703125, '1010000000101101': 0.0001220703125, '1010000000101110': 0.00048828125, '1010000000110010': 0.0001220703125, '1010000000110111': 0.0001220703125, '1010000000111010': 0.000244140625, '1010000001000010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101000': 0.0001220703125, '1010000001101110': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010010110': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101000': 0.000244140625, '1010000010101010': 0.0003662109375, '1010000010110010': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000100010': 0.0001220703125, '1010001000101011': 0.0001220703125, '1010001100101000': 0.0001220703125, '1010010000000010': 0.000244140625, '1010010000000110': 0.0003662109375, '1010010000001000': 0.0003662109375, '1010010000001001': 0.0001220703125, '1010010000001010': 0.003173828125, '1010010000001011': 0.0001220703125, '1010010000001100': 0.0001220703125, '1010010000001110': 0.0010986328125, '1010010000010000': 0.0001220703125, '1010010000010010': 0.0001220703125, '1010010000010101': 0.0001220703125, '1010010000010110': 0.0001220703125, '1010010000011000': 0.0001220703125, '1010010000011010': 0.00048828125, '1010010000011110': 0.0001220703125, '1010010000100000': 0.0001220703125, '1010010000100010': 0.0030517578125, '1010010000100110': 0.000244140625, '1010010000100111': 0.0001220703125, '1010010000101000': 0.001708984375, '1010010000101010': 0.0177001953125, '1010010000101011': 0.0010986328125, '1010010000101100': 0.0010986328125, '1010010000101101': 0.0003662109375, '1010010000101110': 0.0028076171875, '1010010000110000': 0.0001220703125, '1010010000110010': 0.001220703125, '1010010000110011': 0.0001220703125, '1010010000110101': 0.0001220703125, '1010010000110110': 0.0006103515625, '1010010000111000': 0.000732421875, '1010010000111010': 0.001953125, '1010010000111100': 0.0001220703125, '1010010000111110': 0.0003662109375, '1010010000111111': 0.0001220703125, '1010010001100010': 0.0001220703125, '1010010001101010': 0.0003662109375, '1010010001110010': 0.0001220703125, '1010010010000110': 0.0001220703125, '1010010010101000': 0.0001220703125, '1010010010101010': 0.0006103515625, '1010010010101011': 0.000244140625, '1010010010101100': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010100001010': 0.0003662109375, '1010010100001100': 0.0001220703125, '1010010100010110': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100100010': 0.000244140625, '1010010100101010': 0.001220703125, '1010010100101011': 0.0001220703125, '1010010100101100': 0.0001220703125, '1010010100101101': 0.0001220703125, '1010010100111110': 0.0001220703125, '1010011000001010': 0.000244140625, '1010011000100010': 0.0001220703125, '1010011000100110': 0.0001220703125, '1010011000101000': 0.0003662109375, '1010011000101010': 0.0015869140625, '1010011000101011': 0.0001220703125, '1010011000101101': 0.000244140625, '1010011000101110': 0.000244140625, '1010011000110110': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011100101110': 0.0001220703125, '1010100000000010': 0.0003662109375, '1010100000000011': 0.0001220703125, '1010100000000110': 0.0001220703125, '1010100000001000': 0.0006103515625, '1010100000001010': 0.00537109375, '1010100000001011': 0.000244140625, '1010100000001100': 0.0003662109375, '1010100000001110': 0.0009765625, '1010100000001111': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000011000': 0.000244140625, '1010100000011010': 0.0006103515625, '1010100000011100': 0.0001220703125, '1010100000011110': 0.0003662109375, '1010100000100000': 0.0003662109375, '1010100000100010': 0.0030517578125, '1010100000100100': 0.000244140625, '1010100000100110': 0.00048828125, '1010100000101000': 0.001708984375, '1010100000101001': 0.0003662109375, '1010100000101010': 0.0247802734375, '1010100000101011': 0.0013427734375, '1010100000101100': 0.0009765625, '1010100000101101': 0.000732421875, '1010100000101110': 0.00390625, '1010100000101111': 0.000244140625, '1010100000110000': 0.0001220703125, '1010100000110010': 0.0013427734375, '1010100000110110': 0.0003662109375, '1010100000111000': 0.0003662109375, '1010100000111001': 0.0001220703125, '1010100000111010': 0.00146484375, '1010100000111110': 0.0003662109375, '1010100001001000': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101010': 0.0003662109375, '1010100001101011': 0.0001220703125, '1010100001101110': 0.0001220703125, '1010100001111010': 0.0001220703125, '1010100010000110': 0.000244140625, '1010100010001010': 0.000732421875, '1010100010001011': 0.0001220703125, '1010100010010010': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.0045166015625, '1010100010101100': 0.0001220703125, '1010100010101110': 0.000732421875, '1010100010110010': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111010': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100011001010': 0.0001220703125, '1010100011100000': 0.0001220703125, '1010100011100110': 0.0001220703125, '1010100100011010': 0.0001220703125, '1010100100100010': 0.0001220703125, '1010100100101000': 0.0001220703125, '1010100100101010': 0.0018310546875, '1010100100101011': 0.0001220703125, '1010100100101110': 0.000244140625, '1010100101101010': 0.0001220703125, '1010100110011110': 0.0001220703125, '1010100110100000': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100110110100': 0.0001220703125, '1010101000001010': 0.0001220703125, '1010101000001011': 0.0001220703125, '1010101000011010': 0.0001220703125, '1010101000011110': 0.0001220703125, '1010101000100001': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000100110': 0.0001220703125, '1010101000101001': 0.0001220703125, '1010101000101010': 0.0015869140625, '1010101000101110': 0.000244140625, '1010101000110010': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101000111110': 0.0001220703125, '1010101010001010': 0.0001220703125, '1010101010100100': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.0001220703125, '1010101011101010': 0.0001220703125, '1010110000000000': 0.0003662109375, '1010110000000010': 0.0023193359375, '1010110000000011': 0.000244140625, '1010110000000100': 0.0001220703125, '1010110000000101': 0.0001220703125, '1010110000000110': 0.000732421875, '1010110000001000': 0.0037841796875, '1010110000001001': 0.0001220703125, '1010110000001010': 0.02783203125, '1010110000001011': 0.0009765625, '1010110000001100': 0.00146484375, '1010110000001101': 0.0003662109375, '1010110000001110': 0.00390625, '1010110000001111': 0.0003662109375, '1010110000010000': 0.0003662109375, '1010110000010010': 0.003173828125, '1010110000010011': 0.0001220703125, '1010110000010110': 0.0008544921875, '1010110000011000': 0.0008544921875, '1010110000011001': 0.0001220703125, '1010110000011010': 0.00537109375, '1010110000011011': 0.0001220703125, '1010110000011100': 0.0003662109375, '1010110000011110': 0.001953125, '1010110000100000': 0.0032958984375, '1010110000100001': 0.000244140625, '1010110000100010': 0.0211181640625, '1010110000100011': 0.0013427734375, '1010110000100100': 0.0010986328125, '1010110000100101': 0.0003662109375, '1010110000100110': 0.004638671875, '1010110000100111': 0.0003662109375, '1010110000101000': 0.0194091796875, '1010110000101001': 0.001953125, '1010110000101010': 0.1646728515625, '1010110000101011': 0.009765625, '1010110000101100': 0.0081787109375, '1010110000101101': 0.0029296875, '1010110000101110': 0.023681640625, '1010110000101111': 0.0015869140625, '1010110000110000': 0.000244140625, '1010110000110001': 0.0001220703125, '1010110000110010': 0.00830078125, '1010110000110011': 0.0006103515625, '1010110000110100': 0.000732421875, '1010110000110101': 0.0003662109375, '1010110000110110': 0.0057373046875, '1010110000110111': 0.00048828125, '1010110000111000': 0.001220703125, '1010110000111001': 0.0001220703125, '1010110000111010': 0.015380859375, '1010110000111011': 0.000732421875, '1010110000111100': 0.00048828125, '1010110000111101': 0.0003662109375, '1010110000111110': 0.0030517578125, '1010110001000010': 0.000244140625, '1010110001000110': 0.0001220703125, '1010110001001000': 0.0001220703125, '1010110001001010': 0.000732421875, '1010110001010110': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001100010': 0.0003662109375, '1010110001100110': 0.0003662109375, '1010110001100111': 0.0001220703125, '1010110001101000': 0.000244140625, '1010110001101001': 0.000244140625, '1010110001101010': 0.003173828125, '1010110001101100': 0.0001220703125, '1010110001101110': 0.000244140625, '1010110001110010': 0.0001220703125, '1010110001111010': 0.0001220703125, '1010110010000010': 0.000244140625, '1010110010001000': 0.0001220703125, '1010110010001010': 0.0006103515625, '1010110010001110': 0.0003662109375, '1010110010010000': 0.0001220703125, '1010110010010010': 0.000244140625, '1010110010100000': 0.0001220703125, '1010110010100010': 0.0010986328125, '1010110010100110': 0.0001220703125, '1010110010101000': 0.00048828125, '1010110010101010': 0.0068359375, '1010110010101011': 0.0001220703125, '1010110010101100': 0.000244140625, '1010110010101101': 0.0001220703125, '1010110010101110': 0.0006103515625, '1010110010101111': 0.0001220703125, '1010110010110010': 0.000244140625, '1010110010110100': 0.0001220703125, '1010110010110110': 0.000244140625, '1010110010111000': 0.0001220703125, '1010110010111010': 0.00048828125, '1010110010111011': 0.0001220703125, '1010110011101010': 0.000244140625, '1010110011101011': 0.0001220703125, '1010110100001000': 0.0003662109375, '1010110100001010': 0.001220703125, '1010110100010010': 0.0003662109375, '1010110100010110': 0.000244140625, '1010110100011000': 0.0001220703125, '1010110100100010': 0.0009765625, '1010110100101000': 0.00048828125, '1010110100101001': 0.0001220703125, '1010110100101010': 0.0069580078125, '1010110100101011': 0.000244140625, '1010110100101100': 0.000732421875, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0009765625, '1010110100110010': 0.0003662109375, '1010110100110110': 0.000244140625, '1010110100111000': 0.0001220703125, '1010110100111010': 0.0003662109375, '1010110100111110': 0.0001220703125, '1010110101101110': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.000244140625, '1010111000000110': 0.0001220703125, '1010111000000111': 0.0001220703125, '1010111000001000': 0.000244140625, '1010111000001010': 0.0018310546875, '1010111000001011': 0.0001220703125, '1010111000001100': 0.000244140625, '1010111000001110': 0.000244140625, '1010111000010110': 0.0001220703125, '1010111000011000': 0.0001220703125, '1010111000011010': 0.0006103515625, '1010111000011110': 0.0001220703125, '1010111000100000': 0.0001220703125, '1010111000100001': 0.0001220703125, '1010111000100010': 0.00146484375, '1010111000100011': 0.0001220703125, '1010111000100111': 0.0001220703125, '1010111000101000': 0.001220703125, '1010111000101001': 0.000244140625, '1010111000101010': 0.0101318359375, '1010111000101011': 0.0001220703125, '1010111000101100': 0.0003662109375, '1010111000101101': 0.000244140625, '1010111000101110': 0.001953125, '1010111000110000': 0.0001220703125, '1010111000110010': 0.00048828125, '1010111000110100': 0.0001220703125, '1010111000110110': 0.000244140625, '1010111000111010': 0.00146484375, '1010111000111110': 0.0001220703125, '1010111001101010': 0.000244140625, '1010111001101011': 0.0001220703125, '1010111010000010': 0.0003662109375, '1010111010101000': 0.0001220703125, '1010111010101010': 0.0010986328125, '1010111010101011': 0.0001220703125, '1010111010110110': 0.0001220703125, '1010111100001010': 0.0001220703125, '1010111100100010': 0.0001220703125, '1010111100101000': 0.0001220703125, '1010111100101010': 0.0006103515625, '1010111100110010': 0.0001220703125, '1011000000001000': 0.0001220703125, '1011000000001010': 0.0001220703125, '1011000000100010': 0.000244140625, '1011000000100110': 0.0001220703125, '1011000000101000': 0.0001220703125, '1011000000101010': 0.001220703125, '1011000000101101': 0.0001220703125, '1011000000101110': 0.0001220703125, '1011000000111000': 0.000244140625, '1011000000111010': 0.0001220703125, '1011000001101010': 0.0001220703125, '1011001000001010': 0.0001220703125, '1011001000100000': 0.0001220703125, '1011010000000010': 0.000244140625, '1011010000000110': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.0010986328125, '1011010000001110': 0.0001220703125, '1011010000011010': 0.0003662109375, '1011010000100000': 0.0001220703125, '1011010000100010': 0.0015869140625, '1011010000100011': 0.000244140625, '1011010000100110': 0.0003662109375, '1011010000101000': 0.001953125, '1011010000101010': 0.0069580078125, '1011010000101011': 0.000244140625, '1011010000101100': 0.0008544921875, '1011010000101110': 0.0010986328125, '1011010000110010': 0.00048828125, '1011010000110100': 0.000244140625, '1011010000110110': 0.0003662109375, '1011010000111010': 0.000732421875, '1011010000111100': 0.0001220703125, '1011010000111110': 0.0001220703125, '1011010001101001': 0.0001220703125, '1011010001111111': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010101010': 0.0003662109375, '1011010010101011': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010100100010': 0.000244140625, '1011010100101000': 0.0001220703125, '1011010100101010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000011010': 0.0001220703125, '1011011000101001': 0.0001220703125, '1011011000101010': 0.000732421875, '1011011000101011': 0.0001220703125, '1011011000101100': 0.0001220703125, '1011011000101110': 0.0001220703125, '1011100000001000': 0.0001220703125, '1011100000001010': 0.000244140625, '1011100000001110': 0.0001220703125, '1011100000011000': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000100101': 0.0001220703125, '1011100000100110': 0.0001220703125, '1011100000101000': 0.0003662109375, '1011100000101010': 0.001708984375, '1011100000101110': 0.0003662109375, '1011100000110010': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100000111010': 0.0001220703125, '1011100010100010': 0.0003662109375, '1011100010101010': 0.000244140625, '1011100010111100': 0.0001220703125, '1011100100101010': 0.0001220703125, '1011110000000010': 0.0003662109375, '1011110000000011': 0.0001220703125, '1011110000000111': 0.0001220703125, '1011110000001000': 0.00048828125, '1011110000001010': 0.001708984375, '1011110000001011': 0.0001220703125, '1011110000001110': 0.00048828125, '1011110000010110': 0.0001220703125, '1011110000011001': 0.0001220703125, '1011110000011010': 0.0006103515625, '1011110000011011': 0.0001220703125, '1011110000011110': 0.0001220703125, '1011110000100000': 0.00048828125, '1011110000100010': 0.0020751953125, '1011110000100011': 0.0001220703125, '1011110000100100': 0.0001220703125, '1011110000100110': 0.0003662109375, '1011110000100111': 0.000244140625, '1011110000101000': 0.0018310546875, '1011110000101010': 0.0177001953125, '1011110000101011': 0.0008544921875, '1011110000101100': 0.0008544921875, '1011110000101101': 0.0003662109375, '1011110000101110': 0.001953125, '1011110000101111': 0.000244140625, '1011110000110010': 0.001708984375, '1011110000110011': 0.0001220703125, '1011110000110110': 0.0003662109375, '1011110000111000': 0.000244140625, '1011110000111010': 0.001220703125, '1011110000111101': 0.0001220703125, '1011110000111110': 0.0001220703125, '1011110001100101': 0.0001220703125, '1011110001100110': 0.0001220703125, '1011110001101010': 0.0003662109375, '1011110010000010': 0.0001220703125, '1011110010011100': 0.0001220703125, '1011110010101000': 0.0001220703125, '1011110010101010': 0.000244140625, '1011110010101110': 0.000244140625, '1011110100000000': 0.0001220703125, '1011110100001010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100100011': 0.0001220703125, '1011110100101010': 0.0009765625, '1011110100101100': 0.0001220703125, '1011110100101101': 0.0001220703125, '1011110100110011': 0.0001220703125, '1011111000000010': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000011110': 0.0001220703125, '1011111000100000': 0.000244140625, '1011111000100010': 0.0001220703125, '1011111000101000': 0.0003662109375, '1011111000101010': 0.0013427734375, '1011111000101100': 0.0001220703125, '1011111000101110': 0.000244140625, '1011111000110010': 0.0001220703125, '1011111001101011': 0.0001220703125, '1011111100001010': 0.0001220703125, '1100000000101010': 0.0001220703125, '1100000001101010': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001001': 0.0001220703125, '1100010000010110': 0.0001220703125, '1100010000100010': 0.0001220703125, '1100010000100110': 0.0001220703125, '1100010000100111': 0.0001220703125, '1100010000101000': 0.0001220703125, '1100010000101010': 0.000732421875, '1100010000101110': 0.000244140625, '1100010001101100': 0.0001220703125, '1100010100000010': 0.0001220703125, '1100011010101010': 0.0001220703125, '1100100000101000': 0.000244140625, '1100100000101010': 0.000244140625, '1100100000101100': 0.0001220703125, '1100100000101101': 0.0001220703125, '1100100000101110': 0.000244140625, '1100100000111010': 0.0001220703125, '1100110000001000': 0.0001220703125, '1100110000001010': 0.0009765625, '1100110000001110': 0.000244140625, '1100110000011010': 0.0001220703125, '1100110000100010': 0.00048828125, '1100110000100011': 0.000244140625, '1100110000100100': 0.0001220703125, '1100110000100101': 0.0001220703125, '1100110000100110': 0.0001220703125, '1100110000101000': 0.0009765625, '1100110000101001': 0.0001220703125, '1100110000101010': 0.006591796875, '1100110000101011': 0.0001220703125, '1100110000101100': 0.0001220703125, '1100110000101110': 0.000732421875, '1100110000110010': 0.0001220703125, '1100110000110110': 0.0001220703125, '1100110000111000': 0.0001220703125, '1100110000111010': 0.0001220703125, '1100110001101000': 0.0001220703125, '1100110001101010': 0.0001220703125, '1100110010101000': 0.0001220703125, '1100110010101010': 0.000244140625, '1100110010101110': 0.0003662109375, '1100110010111010': 0.0001220703125, '1100110100011110': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100111000101010': 0.000244140625, '1100111000111010': 0.000244140625, '1101000000001010': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000101010': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101010000011010': 0.0003662109375, '1101010000100010': 0.0001220703125, '1101010000100100': 0.0001220703125, '1101010000101010': 0.0006103515625, '1101010000101100': 0.0001220703125, '1101010000110010': 0.0001220703125, '1101010000111010': 0.0001220703125, '1101010011101010': 0.0001220703125, '1101010100001010': 0.0001220703125, '1101010100001110': 0.0001220703125, '1101011000001011': 0.0001220703125, '1101011010110110': 0.0001220703125, '1101100000001010': 0.0001220703125, '1101100000011010': 0.0001220703125, '1101100000100010': 0.0003662109375, '1101100000101010': 0.000732421875, '1101100000101110': 0.0001220703125, '1101100000111010': 0.000244140625, '1101100001101011': 0.0001220703125, '1101100010000010': 0.0001220703125, '1101100010101010': 0.000244140625, '1101110000001000': 0.0001220703125, '1101110000001010': 0.000732421875, '1101110000001100': 0.0001220703125, '1101110000001101': 0.0001220703125, '1101110000010010': 0.0001220703125, '1101110000010110': 0.0001220703125, '1101110000011110': 0.0001220703125, '1101110000100010': 0.000732421875, '1101110000100111': 0.0001220703125, '1101110000101000': 0.00048828125, '1101110000101010': 0.0040283203125, '1101110000101011': 0.0003662109375, '1101110000101100': 0.0003662109375, '1101110000101110': 0.0010986328125, '1101110000110010': 0.0001220703125, '1101110000110110': 0.0003662109375, '1101110000110111': 0.0001220703125, '1101110000111000': 0.0001220703125, '1101110000111010': 0.000244140625, '1101110001101010': 0.000244140625, '1101110010100010': 0.0001220703125, '1101110010101010': 0.0003662109375, '1101110010101110': 0.0001220703125, '1101110011101100': 0.0001220703125, '1101110100100010': 0.0003662109375, '1101110100101010': 0.0006103515625, '1101111000001010': 0.0001220703125, '1101111000010010': 0.0001220703125, '1101111000100010': 0.0001220703125, '1101111000101010': 0.000244140625, '1101111000101100': 0.0001220703125, '1101111000101110': 0.0003662109375, '1101111000111010': 0.0001220703125, '1110000100111010': 0.0001220703125, '1110010000001000': 0.0001220703125, '1110010000100000': 0.0001220703125, '1110010000100101': 0.0001220703125, '1110010000101010': 0.0006103515625, '1110010000101101': 0.0001220703125, '1110010000101110': 0.0001220703125, '1110010000110100': 0.0001220703125, '1110010000110110': 0.0001220703125, '1110010001101011': 0.0001220703125, '1110010110100010': 0.0001220703125, '1110011000101000': 0.0001220703125, '1110011000101111': 0.0001220703125, '1110100000001010': 0.0001220703125, '1110100000010110': 0.0001220703125, '1110100000101010': 0.0003662109375, '1110100000101011': 0.0001220703125, '1110100000101100': 0.0001220703125, '1110100000101110': 0.000244140625, '1110100000110010': 0.0001220703125, '1110100000111101': 0.0001220703125, '1110100010101000': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100010101011': 0.0001220703125, '1110100100101010': 0.0001220703125, '1110110000000010': 0.000244140625, '1110110000000011': 0.0001220703125, '1110110000001000': 0.000244140625, '1110110000001010': 0.0006103515625, '1110110000001011': 0.0001220703125, '1110110000001100': 0.0001220703125, '1110110000001101': 0.0001220703125, '1110110000001110': 0.0001220703125, '1110110000010010': 0.0001220703125, '1110110000100010': 0.000732421875, '1110110000100101': 0.000244140625, '1110110000100110': 0.00048828125, '1110110000101000': 0.000732421875, '1110110000101010': 0.0050048828125, '1110110000101011': 0.000732421875, '1110110000101101': 0.0001220703125, '1110110000101110': 0.00048828125, '1110110000101111': 0.0001220703125, '1110110000110010': 0.0006103515625, '1110110000110011': 0.0001220703125, '1110110000110110': 0.0001220703125, '1110110000111010': 0.0001220703125, '1110110001101110': 0.0001220703125, '1110110010101010': 0.0001220703125, '1110110100101010': 0.000244140625, '1110111000100010': 0.0001220703125, '1110111000101010': 0.0003662109375, '1110111000110010': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111010000100010': 0.000244140625, '1111010000101010': 0.0001220703125, '1111010000101110': 0.000244140625, '1111010000110010': 0.0001220703125, '1111100000001010': 0.0001220703125, '1111100000100010': 0.0001220703125, '1111100000101010': 0.0001220703125, '1111100100110110': 0.0001220703125, '1111110000100011': 0.0001220703125, '1111110000101010': 0.000244140625, '1111110000101111': 0.0001220703125, '1111110000111010': 0.0001220703125, '1111111000111000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=4_bit=0.txt <==
{'0000000000000000': 0.4649658203125, '0000000000000001': 0.0181884765625, '0000000000000010': 0.016845703125, '0000000000000011': 0.00341796875, '0000000000000100': 0.03125, '0000000000000101': 0.0020751953125, '0000000000000110': 0.013916015625, '0000000000000111': 0.0050048828125, '0000000000001000': 0.0194091796875, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0006103515625, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0032958984375, '0000000000001110': 0.0008544921875, '0000000000001111': 0.0003662109375, '0000000000010000': 0.0364990234375, '0000000000010001': 0.001220703125, '0000000000010010': 0.0008544921875, '0000000000010011': 0.000244140625, '0000000000010100': 0.0028076171875, '0000000000010101': 0.000244140625, '0000000000010110': 0.0006103515625, '0000000000010111': 0.000244140625, '0000000000011000': 0.0079345703125, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0001220703125, '0000000000011100': 0.008056640625, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000011111': 0.000244140625, '0000000000100000': 0.0098876953125, '0000000000100001': 0.0006103515625, '0000000000100010': 0.000244140625, '0000000000100100': 0.0008544921875, '0000000000100101': 0.0001220703125, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000244140625, '0000000000101100': 0.000244140625, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0052490234375, '0000000000110001': 0.00048828125, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0006103515625, '0000000000111000': 0.0006103515625, '0000000000111100': 0.000244140625, '0000000001000000': 0.0062255859375, '0000000001000001': 0.000732421875, '0000000001000100': 0.0006103515625, '0000000001000110': 0.000244140625, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001010000': 0.000244140625, '0000000001011000': 0.0001220703125, '0000000001011100': 0.000244140625, '0000000001101100': 0.0001220703125, '0000000001110000': 0.000732421875, '0000000010000000': 0.0098876953125, '0000000010000001': 0.0003662109375, '0000000010000010': 0.00048828125, '0000000010000011': 0.000244140625, '0000000010000100': 0.000732421875, '0000000010000110': 0.0001220703125, '0000000010000111': 0.000244140625, '0000000010001000': 0.0001220703125, '0000000010010000': 0.000732421875, '0000000010011100': 0.000244140625, '0000000010100000': 0.0001220703125, '0000000010100001': 0.0001220703125, '0000000010100100': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000100000000': 0.0155029296875, '0000000100000001': 0.0001220703125, '0000000100000010': 0.0008544921875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0009765625, '0000000100000110': 0.0006103515625, '0000000100000111': 0.000244140625, '0000000100001000': 0.000244140625, '0000000100001100': 0.0001220703125, '0000000100001111': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100010100': 0.0001220703125, '0000000100010101': 0.0001220703125, '0000000100010111': 0.0001220703125, '0000000100011100': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100110000': 0.0003662109375, '0000000100110010': 0.0001220703125, '0000000100111101': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000101000011': 0.0001220703125, '0000000101000110': 0.0001220703125, '0000000110000000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.032958984375, '0000001000000001': 0.001708984375, '0000001000000010': 0.0013427734375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0015869140625, '0000001000000110': 0.0008544921875, '0000001000000111': 0.0001220703125, '0000001000001000': 0.001220703125, '0000001000010000': 0.002197265625, '0000001000010011': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0006103515625, '0000001000011100': 0.00048828125, '0000001000100000': 0.0009765625, '0000001000100010': 0.000244140625, '0000001000101000': 0.0001220703125, '0000001000110000': 0.000244140625, '0000001001000000': 0.0006103515625, '0000001001010000': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001010000100': 0.0001220703125, '0000001010011100': 0.0001220703125, '0000001100000000': 0.000732421875, '0000001100000001': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000010000000000': 0.003173828125, '0000010000000001': 0.000244140625, '0000010000000010': 0.000244140625, '0000010000000100': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.0003662109375, '0000010000010100': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010010000000': 0.000244140625, '0000010010010000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000011000000000': 0.0006103515625, '0000011000000100': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000100000000000': 0.002197265625, '0000100000000100': 0.0001220703125, '0000100000000101': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000011000': 0.0001220703125, '0000100101000110': 0.0001220703125, '0000101000000000': 0.0003662109375, '0001000000000000': 0.039794921875, '0001000000000001': 0.00146484375, '0001000000000010': 0.0015869140625, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0015869140625, '0001000000000101': 0.000244140625, '0001000000000110': 0.00244140625, '0001000000000111': 0.001220703125, '0001000000001000': 0.0008544921875, '0001000000001001': 0.000244140625, '0001000000001100': 0.000244140625, '0001000000010000': 0.00341796875, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010101': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.0006103515625, '0001000000011101': 0.0001220703125, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0009765625, '0001000000100001': 0.0001220703125, '0001000000110000': 0.0003662109375, '0001000000110010': 0.0001220703125, '0001000000110011': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0008544921875, '0001000001000100': 0.0001220703125, '0001000010000000': 0.0001220703125, '0001000010000001': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010001000': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000100000000': 0.0020751953125, '0001000100000001': 0.0001220703125, '0001000100000011': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001000100100001': 0.0001220703125, '0001001000000000': 0.003173828125, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0003662109375, '0001001000100000': 0.0001220703125, '0001001000110000': 0.000244140625, '0001001010000000': 0.0001220703125, '0001010000000000': 0.0006103515625, '0001011000010010': 0.0001220703125, '0001100000000000': 0.00390625, '0001100000000001': 0.0001220703125, '0001100000000010': 0.000244140625, '0001100000000100': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010110': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100001000110': 0.0001220703125, '0001100010000000': 0.000244140625, '0001100100000000': 0.0001220703125, '0001101000000000': 0.0001220703125, '0001101000000001': 0.0001220703125, '0001110000010000': 0.0001220703125, '0010000000000000': 0.01171875, '0010000000000001': 0.0010986328125, '0010000000000010': 0.00048828125, '0010000000000011': 0.0001220703125, '0010000000000100': 0.000732421875, '0010000000000101': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000001000': 0.000244140625, '0010000000001100': 0.000244140625, '0010000000010000': 0.000732421875, '0010000000010001': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000100001': 0.0001220703125, '0010000000110000': 0.000244140625, '0010000000110111': 0.0001220703125, '0010000001000000': 0.000244140625, '0010000001001000': 0.000244140625, '0010000010000000': 0.0001220703125, '0010000010000100': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100000100': 0.0001220703125, '0010000100000110': 0.0001220703125, '0010000101000000': 0.000244140625, '0010001000000000': 0.00048828125, '0010001000000001': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010011000010000': 0.0001220703125, '0011000000000000': 0.00146484375, '0011000000000001': 0.000244140625, '0011000000000010': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000001000': 0.000244140625, '0011000000001010': 0.0001220703125, '0011000000010000': 0.0003662109375, '0011000000110001': 0.0001220703125, '0011000000111000': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011010000001100': 0.0001220703125, '0100000000000000': 0.04052734375, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0013427734375, '0100000000000011': 0.000244140625, '0100000000000100': 0.001708984375, '0100000000000110': 0.001220703125, '0100000000000111': 0.000244140625, '0100000000001000': 0.002685546875, '0100000000001010': 0.000244140625, '0100000000001100': 0.00048828125, '0100000000001110': 0.000244140625, '0100000000010000': 0.0032958984375, '0100000000010011': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000010101': 0.0001220703125, '0100000000011000': 0.0009765625, '0100000000011010': 0.0001220703125, '0100000000011100': 0.0015869140625, '0100000000011101': 0.0001220703125, '0100000000100000': 0.001708984375, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000110000': 0.0003662109375, '0100000000111000': 0.0001220703125, '0100000001000000': 0.001220703125, '0100000001000100': 0.0001220703125, '0100000010000000': 0.00146484375, '0100000010011000': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000100000000': 0.0015869140625, '0100000100000100': 0.000244140625, '0100000100000101': 0.0001220703125, '0100000100000110': 0.0001220703125, '0100000100001000': 0.000244140625, '0100000100100000': 0.0001220703125, '0100000100101100': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.0025634765625, '0100001000000001': 0.0001220703125, '0100001000000100': 0.0003662109375, '0100001000000101': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011001': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000111000': 0.0001220703125, '0100001100100000': 0.0001220703125, '0100010000000000': 0.00048828125, '0100010000110000': 0.0001220703125, '0100010001000000': 0.0001220703125, '0100010010000010': 0.0001220703125, '0100100000000000': 0.0001220703125, '0100100000000101': 0.0001220703125, '0101000000000000': 0.00390625, '0101000000000001': 0.000244140625, '0101000000000010': 0.0003662109375, '0101000000000110': 0.0001220703125, '0101000000001000': 0.0003662109375, '0101000000010000': 0.000244140625, '0101000000011000': 0.00048828125, '0101000000011100': 0.000244140625, '0101000000100000': 0.0001220703125, '0101000000110000': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000100000000': 0.0003662109375, '0101001000000000': 0.00048828125, '0101001000001110': 0.0001220703125, '0101010000011000': 0.0001220703125, '0101100000000000': 0.0006103515625, '0101100000000100': 0.0001220703125, '0101100000000110': 0.0001220703125, '0101100000001100': 0.0001220703125, '0101100000110000': 0.0001220703125, '0101100100000000': 0.0001220703125, '0110000000000000': 0.004150390625, '0110000000000001': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000001110': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000011000': 0.000244140625, '0110000000011010': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000001000000': 0.000244140625, '0110000001011000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000100000000': 0.0001220703125, '0110000100000100': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001000000100': 0.0001220703125, '0110001100100000': 0.0001220703125, '0111000000000000': 0.0032958984375, '0111000000000010': 0.0001220703125, '0111000000000011': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000010100': 0.000244140625, '0111000000011000': 0.0001220703125, '0111000000011001': 0.0001220703125, '0111000001000000': 0.000244140625, '0111000100000000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000010000': 0.0001220703125, '1000000000000000': 0.0030517578125, '1000000000000001': 0.0111083984375, '1000000000000010': 0.00146484375, '1000000000000011': 0.00048828125, '1000000000000100': 0.0003662109375, '1000000000000101': 0.000732421875, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0003662109375, '1000000000010001': 0.00048828125, '1000000000010011': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011001': 0.0003662109375, '1000000000011010': 0.000244140625, '1000000000011101': 0.0003662109375, '1000000000011111': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100010': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000100111': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000000110010': 0.0001220703125, '1000000000111010': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000011': 0.0001220703125, '1000000001000101': 0.0001220703125, '1000000001000110': 0.0001220703125, '1000000001000111': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000010000011': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000111': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.0001220703125, '1000001000000001': 0.0006103515625, '1000001000000010': 0.000244140625, '1000001000000100': 0.0001220703125, '1000001000001001': 0.0001220703125, '1000001100001100': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000100000000001': 0.0001220703125, '1001000000000000': 0.0006103515625, '1001000000000001': 0.00146484375, '1001000000000010': 0.0003662109375, '1001000000000011': 0.0001220703125, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000000111': 0.0001220703125, '1001000000011001': 0.0001220703125, '1001000010000001': 0.000244140625, '1001000100000000': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000000': 0.0006103515625, '1010000000000001': 0.0003662109375, '1010000000000010': 0.0001220703125, '1011000000000111': 0.0001220703125, '1100000000000000': 0.0006103515625, '1100000000000001': 0.007080078125, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0006103515625, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0009765625, '1100000000000110': 0.0009765625, '1100000000000111': 0.000732421875, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0006103515625, '1100000000001101': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010010': 0.0001220703125, '1100000000010011': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011010': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000110001': 0.000244140625, '1100000000110011': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100011101': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0001220703125, '1100001010000001': 0.0001220703125, '1100001100010001': 0.0001220703125, '1100010000000001': 0.000244140625, '1100011000001101': 0.0001220703125, '1101000000000001': 0.000732421875, '1101000000000110': 0.000244140625, '1101000000000111': 0.0001220703125, '1101101000000000': 0.0001220703125, '1110000000000000': 0.000244140625, '1110000000000001': 0.0001220703125, '1110000000000110': 0.000244140625, '1110000000001010': 0.0001220703125, '1110001000000000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=4_bit=1.txt <==
{'0000000000111010': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000100110': 0.0001220703125, '0000010000100111': 0.0001220703125, '0000010000101010': 0.0003662109375, '0000010000101011': 0.0003662109375, '0000010000101110': 0.000244140625, '0000010000101111': 0.0001220703125, '0000010000110011': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000100000001101': 0.0001220703125, '0000100000011011': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100000101101': 0.0001220703125, '0000100000101111': 0.0003662109375, '0000100000111101': 0.0001220703125, '0000100010101110': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000111': 0.0001220703125, '0000110000001010': 0.000244140625, '0000110000001011': 0.0001220703125, '0000110000001101': 0.000244140625, '0000110000010011': 0.0001220703125, '0000110000011010': 0.0001220703125, '0000110000011011': 0.0001220703125, '0000110000011111': 0.0001220703125, '0000110000100000': 0.0001220703125, '0000110000100010': 0.000244140625, '0000110000100011': 0.000244140625, '0000110000100100': 0.0001220703125, '0000110000100110': 0.000244140625, '0000110000100111': 0.0001220703125, '0000110000101000': 0.000244140625, '0000110000101010': 0.0029296875, '0000110000101011': 0.0018310546875, '0000110000101100': 0.0001220703125, '0000110000101101': 0.0003662109375, '0000110000101110': 0.0003662109375, '0000110000101111': 0.000732421875, '0000110000110011': 0.0001220703125, '0000110000110100': 0.0001220703125, '0000110000110110': 0.0001220703125, '0000110000111000': 0.0001220703125, '0000110000111011': 0.0003662109375, '0000110001001011': 0.0001220703125, '0000110001101110': 0.0001220703125, '0000110001110010': 0.0001220703125, '0000110010001110': 0.0001220703125, '0000110010101011': 0.000244140625, '0000110010101110': 0.0001220703125, '0000110010101111': 0.0001220703125, '0000110100100011': 0.0001220703125, '0000111000010011': 0.0001220703125, '0000111000101001': 0.0001220703125, '0000111000101011': 0.00048828125, '0001000000011110': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001010000001011': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.000244140625, '0001011000111001': 0.0001220703125, '0001100000101011': 0.0001220703125, '0001100000101111': 0.0001220703125, '0001100100111011': 0.0001220703125, '0001110000001010': 0.0001220703125, '0001110000001100': 0.0001220703125, '0001110000100001': 0.0001220703125, '0001110000100111': 0.0001220703125, '0001110000101001': 0.0001220703125, '0001110000101010': 0.0003662109375, '0001110000101011': 0.000244140625, '0001110000101111': 0.0001220703125, '0001110000110011': 0.0001220703125, '0001110000111010': 0.000244140625, '0001110000111111': 0.0001220703125, '0001110010001010': 0.0001220703125, '0001111000101010': 0.0001220703125, '0001111000110011': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000001010': 0.0001220703125, '0010000000010111': 0.0001220703125, '0010000000101010': 0.0003662109375, '0010000000101011': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000000110001': 0.0001220703125, '0010000000110011': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000000111110': 0.0001220703125, '0010000010100010': 0.0001220703125, '0010000010101110': 0.0001220703125, '0010000010101111': 0.0001220703125, '0010000010110011': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010010000001010': 0.000244140625, '0010010000001011': 0.00048828125, '0010010000001110': 0.00048828125, '0010010000011011': 0.000244140625, '0010010000100000': 0.0001220703125, '0010010000100001': 0.0001220703125, '0010010000100010': 0.000244140625, '0010010000100011': 0.0003662109375, '0010010000100100': 0.0001220703125, '0010010000100110': 0.0003662109375, '0010010000100111': 0.0001220703125, '0010010000101000': 0.00048828125, '0010010000101010': 0.0020751953125, '0010010000101011': 0.0020751953125, '0010010000101101': 0.0003662109375, '0010010000101110': 0.0006103515625, '0010010000101111': 0.000732421875, '0010010000110010': 0.000244140625, '0010010000110011': 0.0003662109375, '0010010000110111': 0.0001220703125, '0010010000111010': 0.0001220703125, '0010010000111011': 0.0001220703125, '0010010000111101': 0.0001220703125, '0010010010101001': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010010101111': 0.0001220703125, '0010010010111011': 0.0001220703125, '0010010100001010': 0.0001220703125, '0010010100001011': 0.0001220703125, '0010010100101011': 0.00048828125, '0010011000001010': 0.000244140625, '0010011000001101': 0.0001220703125, '0010011000100011': 0.0001220703125, '0010011000101010': 0.0003662109375, '0010011000101011': 0.000244140625, '0010011000111010': 0.0001220703125, '0010011000111111': 0.0001220703125, '0010100000001001': 0.0001220703125, '0010100000001010': 0.0003662109375, '0010100000001011': 0.0003662109375, '0010100000001101': 0.000244140625, '0010100000001110': 0.0001220703125, '0010100000011010': 0.0001220703125, '0010100000011011': 0.0001220703125, '0010100000100010': 0.0008544921875, '0010100000100011': 0.000244140625, '0010100000100110': 0.000244140625, '0010100000100111': 0.000244140625, '0010100000101000': 0.00048828125, '0010100000101001': 0.0001220703125, '0010100000101010': 0.0028076171875, '0010100000101011': 0.001708984375, '0010100000101100': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.0006103515625, '0010100000101111': 0.000732421875, '0010100000110000': 0.0001220703125, '0010100000110010': 0.0001220703125, '0010100000110111': 0.0001220703125, '0010100000111010': 0.000244140625, '0010100000111011': 0.0001220703125, '0010100000111111': 0.0001220703125, '0010100010001100': 0.0001220703125, '0010100010001110': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010101000': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101011': 0.0001220703125, '0010100010101110': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100010111010': 0.0001220703125, '0010100010111110': 0.0001220703125, '0010100100100001': 0.0001220703125, '0010100100101010': 0.0003662109375, '0010100100101100': 0.0001220703125, '0010100100101110': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000001011': 0.0001220703125, '0010101000100011': 0.0001220703125, '0010101000101000': 0.0001220703125, '0010101000101010': 0.000244140625, '0010101000101011': 0.0003662109375, '0010101000101110': 0.000244140625, '0010101010101010': 0.0001220703125, '0010101010101111': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010110000000010': 0.00048828125, '0010110000000011': 0.00048828125, '0010110000000100': 0.0001220703125, '0010110000000110': 0.0001220703125, '0010110000000111': 0.00048828125, '0010110000001000': 0.000244140625, '0010110000001001': 0.000244140625, '0010110000001010': 0.0035400390625, '0010110000001011': 0.0023193359375, '0010110000001100': 0.000244140625, '0010110000001110': 0.0010986328125, '0010110000001111': 0.00146484375, '0010110000010001': 0.0001220703125, '0010110000010010': 0.00048828125, '0010110000010011': 0.00048828125, '0010110000010111': 0.0001220703125, '0010110000011010': 0.0003662109375, '0010110000011011': 0.0009765625, '0010110000100000': 0.0001220703125, '0010110000100001': 0.0001220703125, '0010110000100010': 0.0020751953125, '0010110000100011': 0.0032958984375, '0010110000100100': 0.0003662109375, '0010110000100101': 0.0001220703125, '0010110000100110': 0.0009765625, '0010110000100111': 0.0010986328125, '0010110000101000': 0.0023193359375, '0010110000101001': 0.00244140625, '0010110000101010': 0.019287109375, '0010110000101011': 0.01806640625, '0010110000101100': 0.0015869140625, '0010110000101101': 0.0008544921875, '0010110000101110': 0.00390625, '0010110000101111': 0.006103515625, '0010110000110000': 0.00048828125, '0010110000110010': 0.0010986328125, '0010110000110011': 0.000732421875, '0010110000110100': 0.000244140625, '0010110000110101': 0.0001220703125, '0010110000110110': 0.0008544921875, '0010110000110111': 0.0013427734375, '0010110000111000': 0.0003662109375, '0010110000111001': 0.0003662109375, '0010110000111010': 0.0010986328125, '0010110000111011': 0.0010986328125, '0010110000111100': 0.000244140625, '0010110000111101': 0.00048828125, '0010110000111110': 0.0008544921875, '0010110000111111': 0.0006103515625, '0010110001001011': 0.0001220703125, '0010110001100010': 0.0001220703125, '0010110001101010': 0.0003662109375, '0010110001101011': 0.0003662109375, '0010110001101100': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110001111010': 0.0001220703125, '0010110010001000': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010001011': 0.0001220703125, '0010110010001110': 0.0001220703125, '0010110010011010': 0.0001220703125, '0010110010100111': 0.0001220703125, '0010110010101000': 0.000244140625, '0010110010101010': 0.0010986328125, '0010110010101011': 0.0006103515625, '0010110010101101': 0.0001220703125, '0010110010101110': 0.000244140625, '0010110010101111': 0.0003662109375, '0010110010111010': 0.0001220703125, '0010110010111011': 0.000244140625, '0010110100001000': 0.0001220703125, '0010110100001011': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100100011': 0.0001220703125, '0010110100100110': 0.0001220703125, '0010110100100111': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.00048828125, '0010110100101100': 0.0001220703125, '0010110100101110': 0.000244140625, '0010110100101111': 0.0001220703125, '0010110100110011': 0.0001220703125, '0010111000001010': 0.0003662109375, '0010111000001011': 0.0003662109375, '0010111000001110': 0.0001220703125, '0010111000011010': 0.0001220703125, '0010111000011011': 0.0001220703125, '0010111000100010': 0.000244140625, '0010111000100011': 0.0001220703125, '0010111000100110': 0.0001220703125, '0010111000101000': 0.0001220703125, '0010111000101001': 0.0001220703125, '0010111000101010': 0.0020751953125, '0010111000101011': 0.001708984375, '0010111000101110': 0.0001220703125, '0010111000101111': 0.0006103515625, '0010111000110100': 0.0001220703125, '0010111000110110': 0.0001220703125, '0010111000110111': 0.0001220703125, '0010111000111010': 0.0001220703125, '0010111000111011': 0.0001220703125, '0010111000111111': 0.0001220703125, '0010111010100011': 0.0001220703125, '0010111010101010': 0.000244140625, '0010111010110110': 0.0001220703125, '0010111100011010': 0.0001220703125, '0010111100100010': 0.0001220703125, '0010111100101111': 0.0001220703125, '0010111110110111': 0.0001220703125, '0011000000001111': 0.0001220703125, '0011000000111010': 0.0001220703125, '0011000100001010': 0.0001220703125, '0011001000011011': 0.0001220703125, '0011010000000010': 0.000244140625, '0011010000001010': 0.0003662109375, '0011010000001111': 0.0001220703125, '0011010000011011': 0.0001220703125, '0011010000100010': 0.000244140625, '0011010000100011': 0.000244140625, '0011010000100110': 0.0001220703125, '0011010000100111': 0.0001220703125, '0011010000101000': 0.0001220703125, '0011010000101001': 0.0001220703125, '0011010000101010': 0.0009765625, '0011010000101011': 0.0006103515625, '0011010000101101': 0.000244140625, '0011010000101110': 0.000244140625, '0011010000101111': 0.0003662109375, '0011010000111010': 0.0001220703125, '0011010000111011': 0.0003662109375, '0011010000111111': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011010100101111': 0.000244140625, '0011011000011010': 0.0001220703125, '0011100000101001': 0.0001220703125, '0011100000101010': 0.0003662109375, '0011100000101011': 0.0003662109375, '0011110000000011': 0.0001220703125, '0011110000000110': 0.0001220703125, '0011110000000111': 0.0003662109375, '0011110000001010': 0.000244140625, '0011110000001011': 0.0003662109375, '0011110000001111': 0.0001220703125, '0011110000010001': 0.0001220703125, '0011110000011011': 0.0001220703125, '0011110000100010': 0.000244140625, '0011110000100011': 0.0001220703125, '0011110000100100': 0.0001220703125, '0011110000101001': 0.000244140625, '0011110000101010': 0.0023193359375, '0011110000101011': 0.001708984375, '0011110000101100': 0.000244140625, '0011110000101101': 0.0003662109375, '0011110000101110': 0.00048828125, '0011110000101111': 0.0003662109375, '0011110000110010': 0.0003662109375, '0011110000110011': 0.0001220703125, '0011110000111011': 0.0003662109375, '0011110010110011': 0.0001220703125, '0011111000001011': 0.0001220703125, '0011111000010110': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111000101011': 0.0001220703125, '0011111000111110': 0.0001220703125, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0001220703125, '0100010000101010': 0.000244140625, '0100010000101011': 0.0003662109375, '0100010000111011': 0.0001220703125, '0100100000001001': 0.0001220703125, '0100100000011001': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000100110': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101011': 0.0001220703125, '0100100000101111': 0.000244140625, '0100100000111010': 0.0001220703125, '0100100010101010': 0.000244140625, '0100110000001010': 0.000244140625, '0100110000001011': 0.0008544921875, '0100110000001100': 0.0001220703125, '0100110000010010': 0.0001220703125, '0100110000011010': 0.0001220703125, '0100110000100001': 0.0003662109375, '0100110000100011': 0.0008544921875, '0100110000101000': 0.000244140625, '0100110000101001': 0.000244140625, '0100110000101010': 0.0009765625, '0100110000101011': 0.001953125, '0100110000101100': 0.0001220703125, '0100110000101101': 0.000244140625, '0100110000101110': 0.0003662109375, '0100110000101111': 0.00048828125, '0100110000111010': 0.0001220703125, '0100110000111011': 0.0006103515625, '0100110000111110': 0.0001220703125, '0100110000111111': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110010001000': 0.0001220703125, '0100110010001011': 0.0001220703125, '0100110100001011': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100110100101111': 0.0001220703125, '0100110100111011': 0.0001220703125, '0100111000011010': 0.0001220703125, '0100111000101000': 0.0001220703125, '0100111000101010': 0.0001220703125, '0101000000101011': 0.0001220703125, '0101010000001010': 0.0001220703125, '0101010000001011': 0.0001220703125, '0101010000101000': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101010000101111': 0.0001220703125, '0101010000111001': 0.0001220703125, '0101010100101011': 0.0001220703125, '0101100000101000': 0.000244140625, '0101110000001010': 0.000244140625, '0101110000010010': 0.0001220703125, '0101110000100011': 0.0001220703125, '0101110000100110': 0.0001220703125, '0101110000101010': 0.000244140625, '0101110000101011': 0.000732421875, '0101110000101110': 0.0001220703125, '0101110000101111': 0.0003662109375, '0101110000110011': 0.0001220703125, '0101110000110110': 0.0001220703125, '0101110000111011': 0.0001220703125, '0101110001001011': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101110010101110': 0.0001220703125, '0101110100101011': 0.0001220703125, '0101110100101110': 0.0001220703125, '0101111000101111': 0.0001220703125, '0101111000111010': 0.0001220703125, '0110000000001111': 0.0001220703125, '0110000000100011': 0.0001220703125, '0110000000101001': 0.0001220703125, '0110000000101011': 0.000244140625, '0110001000000101': 0.0001220703125, '0110010000001110': 0.0001220703125, '0110010000001111': 0.000244140625, '0110010000100001': 0.0001220703125, '0110010000100011': 0.0001220703125, '0110010000100100': 0.0001220703125, '0110010000100111': 0.0001220703125, '0110010000101000': 0.0001220703125, '0110010000101001': 0.0008544921875, '0110010000101010': 0.0003662109375, '0110010000101011': 0.00244140625, '0110010000101111': 0.0001220703125, '0110010000111011': 0.0003662109375, '0110010000111111': 0.0001220703125, '0110010001001011': 0.0001220703125, '0110010010100011': 0.0001220703125, '0110010010101001': 0.0001220703125, '0110010100001011': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110010100101110': 0.0001220703125, '0110100000000010': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.000244140625, '0110100000001110': 0.0001220703125, '0110100000001111': 0.0001220703125, '0110100000010001': 0.0001220703125, '0110100000011110': 0.0001220703125, '0110100000100010': 0.0001220703125, '0110100000100011': 0.000244140625, '0110100000101001': 0.000244140625, '0110100000101010': 0.000244140625, '0110100000101011': 0.0028076171875, '0110100000101100': 0.0001220703125, '0110100000101101': 0.0001220703125, '0110100000101110': 0.000244140625, '0110100000101111': 0.0001220703125, '0110100000110001': 0.0001220703125, '0110100000110011': 0.0001220703125, '0110100001101011': 0.0001220703125, '0110100001101111': 0.000244140625, '0110100010001011': 0.0001220703125, '0110100010101011': 0.0006103515625, '0110100010111000': 0.0001220703125, '0110100010111001': 0.0001220703125, '0110100100101011': 0.0001220703125, '0110101000001011': 0.000244140625, '0110101000100000': 0.0001220703125, '0110101000101011': 0.0001220703125, '0110101010001110': 0.0001220703125, '0110110000000010': 0.0001220703125, '0110110000000011': 0.000244140625, '0110110000000111': 0.0001220703125, '0110110000001000': 0.000244140625, '0110110000001001': 0.0001220703125, '0110110000001010': 0.0003662109375, '0110110000001011': 0.003173828125, '0110110000001101': 0.000244140625, '0110110000001110': 0.000244140625, '0110110000001111': 0.000244140625, '0110110000010011': 0.0003662109375, '0110110000011010': 0.0003662109375, '0110110000011011': 0.0001220703125, '0110110000100000': 0.0001220703125, '0110110000100001': 0.000244140625, '0110110000100010': 0.00048828125, '0110110000100011': 0.0028076171875, '0110110000100101': 0.0001220703125, '0110110000100110': 0.0003662109375, '0110110000100111': 0.000244140625, '0110110000101000': 0.0001220703125, '0110110000101001': 0.0018310546875, '0110110000101010': 0.0030517578125, '0110110000101011': 0.0159912109375, '0110110000101100': 0.0006103515625, '0110110000101101': 0.001708984375, '0110110000101110': 0.001220703125, '0110110000101111': 0.002197265625, '0110110000110011': 0.000732421875, '0110110000110101': 0.0001220703125, '0110110000110110': 0.0001220703125, '0110110000110111': 0.0009765625, '0110110000111000': 0.0001220703125, '0110110000111001': 0.0001220703125, '0110110000111010': 0.000244140625, '0110110000111011': 0.001953125, '0110110000111101': 0.0001220703125, '0110110000111111': 0.0003662109375, '0110110001100011': 0.0001220703125, '0110110001101001': 0.0001220703125, '0110110001101010': 0.0001220703125, '0110110001101011': 0.00048828125, '0110110010001111': 0.0001220703125, '0110110010100101': 0.0001220703125, '0110110010100111': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101010': 0.000244140625, '0110110010101011': 0.000244140625, '0110110010101110': 0.0001220703125, '0110110010101111': 0.0001220703125, '0110110010110010': 0.0001220703125, '0110110010111011': 0.0001220703125, '0110110100001011': 0.0001220703125, '0110110100001110': 0.0001220703125, '0110110100100010': 0.0001220703125, '0110110100100011': 0.0001220703125, '0110110100101011': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110111000001001': 0.0001220703125, '0110111000001111': 0.0001220703125, '0110111000100011': 0.0001220703125, '0110111000101001': 0.0003662109375, '0110111000101011': 0.0013427734375, '0110111000101100': 0.0001220703125, '0110111000101110': 0.0001220703125, '0110111000101111': 0.0001220703125, '0110111000111011': 0.0001220703125, '0110111001111011': 0.0001220703125, '0110111010101011': 0.000244140625, '0111000000011010': 0.0001220703125, '0111000000101010': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111010000000010': 0.0001220703125, '0111010000100011': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101010': 0.0001220703125, '0111010000101011': 0.000244140625, '0111010000101101': 0.0001220703125, '0111010000101110': 0.0001220703125, '0111100000101001': 0.0001220703125, '0111100000101011': 0.0001220703125, '0111100000111011': 0.0001220703125, '0111100100111011': 0.0001220703125, '0111101000101001': 0.0001220703125, '0111110000000011': 0.0001220703125, '0111110000001011': 0.0001220703125, '0111110000100010': 0.0001220703125, '0111110000100011': 0.0001220703125, '0111110000101001': 0.0001220703125, '0111110000101010': 0.000244140625, '0111110000101011': 0.0015869140625, '0111110000101100': 0.000244140625, '0111110000101101': 0.000244140625, '0111110000101110': 0.0001220703125, '0111110000101111': 0.0001220703125, '0111110000110011': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110001101011': 0.0001220703125, '0111110010110001': 0.0001220703125, '0111110010110010': 0.0001220703125, '0111111000101001': 0.0001220703125, '0111111000101011': 0.000244140625, '1000000000100010': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000101000': 0.0001220703125, '1000000000101010': 0.0006103515625, '1000010000001000': 0.0001220703125, '1000010000001010': 0.0003662109375, '1000010000001011': 0.0001220703125, '1000010000001110': 0.000244140625, '1000010000011010': 0.000244140625, '1000010000100000': 0.0001220703125, '1000010000100010': 0.00048828125, '1000010000100100': 0.0001220703125, '1000010000100110': 0.0001220703125, '1000010000101000': 0.000244140625, '1000010000101010': 0.0018310546875, '1000010000101011': 0.0001220703125, '1000010000101100': 0.0001220703125, '1000010000101101': 0.0001220703125, '1000010000101110': 0.000244140625, '1000010000110010': 0.000244140625, '1000010000110110': 0.0001220703125, '1000010000111010': 0.000244140625, '1000010001101010': 0.0001220703125, '1000010001101111': 0.0001220703125, '1000010010101010': 0.0001220703125, '1000010011101000': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011000110011': 0.0001220703125, '1000100000000010': 0.0001220703125, '1000100000000110': 0.0001220703125, '1000100000001000': 0.0001220703125, '1000100000001010': 0.0003662109375, '1000100000010110': 0.0001220703125, '1000100000011000': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000100010': 0.0001220703125, '1000100000101000': 0.00048828125, '1000100000101010': 0.002197265625, '1000100000101100': 0.000244140625, '1000100000101110': 0.0001220703125, '1000100000101111': 0.000244140625, '1000100000110010': 0.0001220703125, '1000100010100110': 0.0001220703125, '1000100010101000': 0.0001220703125, '1000100010101010': 0.0003662109375, '1000100010101110': 0.0001220703125, '1000100100001010': 0.0001220703125, '1000100100101010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.0003662109375, '1000101000101110': 0.0001220703125, '1000110000000010': 0.000732421875, '1000110000000110': 0.0001220703125, '1000110000001000': 0.000732421875, '1000110000001010': 0.0037841796875, '1000110000001011': 0.0001220703125, '1000110000001100': 0.0001220703125, '1000110000001101': 0.0001220703125, '1000110000001110': 0.000732421875, '1000110000001111': 0.0001220703125, '1000110000010010': 0.000244140625, '1000110000010100': 0.0001220703125, '1000110000010110': 0.0001220703125, '1000110000011000': 0.0001220703125, '1000110000011010': 0.0006103515625, '1000110000100000': 0.0003662109375, '1000110000100010': 0.0008544921875, '1000110000100011': 0.0001220703125, '1000110000100100': 0.000244140625, '1000110000100110': 0.000732421875, '1000110000101000': 0.0023193359375, '1000110000101001': 0.000244140625, '1000110000101010': 0.015380859375, '1000110000101011': 0.000732421875, '1000110000101100': 0.0006103515625, '1000110000101101': 0.000244140625, '1000110000101110': 0.001953125, '1000110000101111': 0.0001220703125, '1000110000110010': 0.0010986328125, '1000110000110011': 0.0001220703125, '1000110000110100': 0.0001220703125, '1000110000110110': 0.0008544921875, '1000110000111000': 0.0001220703125, '1000110000111010': 0.001708984375, '1000110000111100': 0.0001220703125, '1000110000111101': 0.0001220703125, '1000110001100001': 0.0001220703125, '1000110001100110': 0.0001220703125, '1000110001101000': 0.0001220703125, '1000110001101010': 0.00048828125, '1000110001101100': 0.0001220703125, '1000110001111010': 0.0001220703125, '1000110010001000': 0.0001220703125, '1000110010001010': 0.000244140625, '1000110010001100': 0.0001220703125, '1000110010101000': 0.0001220703125, '1000110010101010': 0.001220703125, '1000110010110010': 0.0001220703125, '1000110010111010': 0.0001220703125, '1000110011101010': 0.000244140625, '1000110100000010': 0.0001220703125, '1000110100001010': 0.000244140625, '1000110100101000': 0.0003662109375, '1000110100101010': 0.0008544921875, '1000110100101100': 0.0001220703125, '1000110100101110': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110100111110': 0.0001220703125, '1000111000001010': 0.0001220703125, '1000111000001101': 0.0001220703125, '1000111000010100': 0.0001220703125, '1000111000100010': 0.000244140625, '1000111000101000': 0.0001220703125, '1000111000101010': 0.00146484375, '1000111000101100': 0.0001220703125, '1000111000101110': 0.0001220703125, '1000111000110010': 0.0001220703125, '1000111000111010': 0.0003662109375, '1000111001100010': 0.0001220703125, '1000111100001000': 0.0001220703125, '1000111100101010': 0.0003662109375, '1001000000011010': 0.000244140625, '1001000000101010': 0.0001220703125, '1001000000101110': 0.0001220703125, '1001000000110010': 0.0001220703125, '1001000001001000': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001010000000010': 0.0001220703125, '1001010000001010': 0.0001220703125, '1001010000011010': 0.0001220703125, '1001010000100010': 0.000244140625, '1001010000100110': 0.0001220703125, '1001010000101010': 0.0003662109375, '1001010000101110': 0.0003662109375, '1001010000110110': 0.0001220703125, '1001010000111010': 0.000244140625, '1001010100101010': 0.0001220703125, '1001011000111010': 0.0001220703125, '1001100000000101': 0.0001220703125, '1001100000100010': 0.0001220703125, '1001100000100100': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100000101110': 0.0001220703125, '1001100010001010': 0.000244140625, '1001100010101010': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110000000011': 0.0001220703125, '1001110000000100': 0.0001220703125, '1001110000001010': 0.0003662109375, '1001110000011010': 0.0001220703125, '1001110000100010': 0.0003662109375, '1001110000101010': 0.002685546875, '1001110000101011': 0.0001220703125, '1001110000101100': 0.0001220703125, '1001110000101110': 0.0006103515625, '1001110000101111': 0.0001220703125, '1001110000110010': 0.0001220703125, '1001110000110011': 0.0001220703125, '1001110000110110': 0.0001220703125, '1001110000111010': 0.0001220703125, '1001110001101010': 0.0001220703125, '1001110010011010': 0.0001220703125, '1001110010101000': 0.0001220703125, '1001110010101010': 0.0001220703125, '1001110100100010': 0.0001220703125, '1001110100101101': 0.0001220703125, '1001111000101000': 0.0001220703125, '1001111000101010': 0.0003662109375, '1001111000110010': 0.0001220703125, '1010000000001001': 0.0001220703125, '1010000000001010': 0.00048828125, '1010000000001100': 0.0001220703125, '1010000000011010': 0.0001220703125, '1010000000100000': 0.0001220703125, '1010000000100010': 0.00048828125, '1010000000100110': 0.0001220703125, '1010000000101000': 0.0001220703125, '1010000000101010': 0.0035400390625, '1010000000101100': 0.000244140625, '1010000000101110': 0.0003662109375, '1010000000110010': 0.0001220703125, '1010000000110011': 0.0001220703125, '1010000000111000': 0.0001220703125, '1010000000111010': 0.0001220703125, '1010000000111110': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000001111010': 0.0001220703125, '1010000010001000': 0.0001220703125, '1010000010001010': 0.000244140625, '1010000010101000': 0.0001220703125, '1010000010101010': 0.000244140625, '1010000010101100': 0.0001220703125, '1010000010101110': 0.000244140625, '1010000010110110': 0.0001220703125, '1010001000101000': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001100100010': 0.000244140625, '1010010000000010': 0.0001220703125, '1010010000000110': 0.0001220703125, '1010010000001000': 0.0001220703125, '1010010000001010': 0.00390625, '1010010000001101': 0.000244140625, '1010010000001110': 0.00048828125, '1010010000010010': 0.0003662109375, '1010010000010110': 0.000244140625, '1010010000011000': 0.000244140625, '1010010000011010': 0.0006103515625, '1010010000011011': 0.0001220703125, '1010010000100010': 0.0028076171875, '1010010000100011': 0.0001220703125, '1010010000100100': 0.0003662109375, '1010010000100101': 0.0001220703125, '1010010000100110': 0.0008544921875, '1010010000100111': 0.0001220703125, '1010010000101000': 0.0015869140625, '1010010000101001': 0.0001220703125, '1010010000101010': 0.01904296875, '1010010000101011': 0.001220703125, '1010010000101100': 0.0018310546875, '1010010000101101': 0.0003662109375, '1010010000101110': 0.0023193359375, '1010010000110000': 0.000244140625, '1010010000110010': 0.0013427734375, '1010010000110100': 0.000244140625, '1010010000110110': 0.0008544921875, '1010010000110111': 0.0001220703125, '1010010000111000': 0.000244140625, '1010010000111010': 0.002197265625, '1010010000111011': 0.0001220703125, '1010010000111110': 0.000244140625, '1010010001101010': 0.0006103515625, '1010010010000011': 0.0001220703125, '1010010010010110': 0.0001220703125, '1010010010100010': 0.000244140625, '1010010010101000': 0.0003662109375, '1010010010101010': 0.0009765625, '1010010010101011': 0.0001220703125, '1010010010111010': 0.0003662109375, '1010010100000010': 0.000244140625, '1010010100001010': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100100010': 0.000244140625, '1010010100101010': 0.0006103515625, '1010010100101100': 0.0001220703125, '1010010100101110': 0.0003662109375, '1010010100110110': 0.0001220703125, '1010011000001000': 0.0001220703125, '1010011000001010': 0.000244140625, '1010011000001011': 0.0001220703125, '1010011000100110': 0.0001220703125, '1010011000101000': 0.0001220703125, '1010011000101010': 0.0015869140625, '1010011000101011': 0.0001220703125, '1010011000101110': 0.0001220703125, '1010011000110010': 0.0003662109375, '1010011000110110': 0.000244140625, '1010011000111010': 0.0003662109375, '1010011010001000': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011011101010': 0.0001220703125, '1010011100111010': 0.0001220703125, '1010100000000010': 0.00048828125, '1010100000000110': 0.000244140625, '1010100000001000': 0.001220703125, '1010100000001010': 0.004638671875, '1010100000001011': 0.000244140625, '1010100000001100': 0.0003662109375, '1010100000001110': 0.0010986328125, '1010100000011000': 0.0001220703125, '1010100000011010': 0.000732421875, '1010100000011011': 0.0001220703125, '1010100000011100': 0.000244140625, '1010100000011110': 0.0003662109375, '1010100000100000': 0.000244140625, '1010100000100001': 0.0001220703125, '1010100000100010': 0.0025634765625, '1010100000100011': 0.000244140625, '1010100000100100': 0.0001220703125, '1010100000100110': 0.0013427734375, '1010100000100111': 0.0001220703125, '1010100000101000': 0.0025634765625, '1010100000101001': 0.0003662109375, '1010100000101010': 0.024169921875, '1010100000101011': 0.0013427734375, '1010100000101100': 0.0010986328125, '1010100000101101': 0.0003662109375, '1010100000101110': 0.0040283203125, '1010100000110000': 0.0003662109375, '1010100000110010': 0.0010986328125, '1010100000110011': 0.0001220703125, '1010100000110110': 0.0006103515625, '1010100000111000': 0.0001220703125, '1010100000111010': 0.0023193359375, '1010100000111110': 0.00048828125, '1010100001001010': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101010': 0.000244140625, '1010100010001010': 0.0010986328125, '1010100010001110': 0.000244140625, '1010100010010000': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.00048828125, '1010100010100100': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010101000': 0.00048828125, '1010100010101010': 0.002685546875, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0003662109375, '1010100010101101': 0.0001220703125, '1010100010101110': 0.000732421875, '1010100010110010': 0.0003662109375, '1010100010111010': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100100001010': 0.000244140625, '1010100100010010': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100010': 0.000244140625, '1010100100101000': 0.000244140625, '1010100100101001': 0.0001220703125, '1010100100101010': 0.001220703125, '1010100110001010': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010101000001010': 0.00048828125, '1010101000101000': 0.0001220703125, '1010101000101010': 0.0015869140625, '1010101000101100': 0.0001220703125, '1010101000101110': 0.0003662109375, '1010101000110010': 0.000244140625, '1010101000110110': 0.0001220703125, '1010101000111010': 0.000244140625, '1010101010001000': 0.0001220703125, '1010101010100010': 0.0001220703125, '1010101010101010': 0.0003662109375, '1010101110101001': 0.0001220703125, '1010110000000000': 0.000244140625, '1010110000000010': 0.003173828125, '1010110000000100': 0.00048828125, '1010110000000110': 0.0013427734375, '1010110000001000': 0.00244140625, '1010110000001001': 0.00048828125, '1010110000001010': 0.0350341796875, '1010110000001011': 0.00146484375, '1010110000001100': 0.0010986328125, '1010110000001101': 0.0009765625, '1010110000001110': 0.0052490234375, '1010110000001111': 0.0006103515625, '1010110000010001': 0.000244140625, '1010110000010010': 0.001953125, '1010110000010011': 0.0001220703125, '1010110000010100': 0.000244140625, '1010110000010110': 0.0009765625, '1010110000010111': 0.000244140625, '1010110000011000': 0.0001220703125, '1010110000011001': 0.0001220703125, '1010110000011010': 0.0059814453125, '1010110000011011': 0.0001220703125, '1010110000011100': 0.000244140625, '1010110000011110': 0.001220703125, '1010110000100000': 0.0023193359375, '1010110000100010': 0.020751953125, '1010110000100011': 0.0009765625, '1010110000100100': 0.0010986328125, '1010110000100101': 0.0006103515625, '1010110000100110': 0.0068359375, '1010110000100111': 0.0003662109375, '1010110000101000': 0.020263671875, '1010110000101001': 0.0018310546875, '1010110000101010': 0.1627197265625, '1010110000101011': 0.0086669921875, '1010110000101100': 0.0091552734375, '1010110000101101': 0.0028076171875, '1010110000101110': 0.0247802734375, '1010110000101111': 0.0013427734375, '1010110000110000': 0.0013427734375, '1010110000110001': 0.0001220703125, '1010110000110010': 0.010009765625, '1010110000110011': 0.0006103515625, '1010110000110100': 0.0009765625, '1010110000110101': 0.0003662109375, '1010110000110110': 0.0052490234375, '1010110000110111': 0.00048828125, '1010110000111000': 0.0015869140625, '1010110000111001': 0.00048828125, '1010110000111010': 0.0128173828125, '1010110000111011': 0.0006103515625, '1010110000111100': 0.0006103515625, '1010110000111101': 0.0003662109375, '1010110000111110': 0.0023193359375, '1010110000111111': 0.0001220703125, '1010110001001011': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001100010': 0.00048828125, '1010110001100110': 0.0001220703125, '1010110001101000': 0.0003662109375, '1010110001101010': 0.001953125, '1010110001101100': 0.0001220703125, '1010110001101110': 0.000244140625, '1010110001110010': 0.0001220703125, '1010110001110110': 0.0001220703125, '1010110001111010': 0.0001220703125, '1010110010001010': 0.000732421875, '1010110010010010': 0.000244140625, '1010110010010110': 0.0001220703125, '1010110010011010': 0.0003662109375, '1010110010100000': 0.0003662109375, '1010110010100010': 0.0003662109375, '1010110010100100': 0.0001220703125, '1010110010100110': 0.0001220703125, '1010110010101000': 0.0009765625, '1010110010101010': 0.0064697265625, '1010110010101011': 0.00048828125, '1010110010101101': 0.000244140625, '1010110010101110': 0.001220703125, '1010110010101111': 0.0001220703125, '1010110010110000': 0.0001220703125, '1010110010110010': 0.0001220703125, '1010110010110110': 0.0001220703125, '1010110010111010': 0.0003662109375, '1010110010111100': 0.0001220703125, '1010110010111110': 0.0006103515625, '1010110100000100': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.001220703125, '1010110100001011': 0.0001220703125, '1010110100001110': 0.000244140625, '1010110100010100': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.0010986328125, '1010110100100011': 0.000244140625, '1010110100100110': 0.00048828125, '1010110100101000': 0.0006103515625, '1010110100101010': 0.0062255859375, '1010110100101011': 0.0003662109375, '1010110100101100': 0.00048828125, '1010110100101101': 0.000244140625, '1010110100101110': 0.0006103515625, '1010110100101111': 0.0001220703125, '1010110100110000': 0.0001220703125, '1010110100110010': 0.00048828125, '1010110100110110': 0.0001220703125, '1010110100111010': 0.0006103515625, '1010110100111100': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110101110110': 0.0001220703125, '1010110110010010': 0.0001220703125, '1010110110100010': 0.0001220703125, '1010110110101000': 0.000244140625, '1010110110101010': 0.0003662109375, '1010110110110010': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000001010': 0.0025634765625, '1010111000001011': 0.000244140625, '1010111000001100': 0.0001220703125, '1010111000001101': 0.000244140625, '1010111000001110': 0.000244140625, '1010111000010000': 0.0001220703125, '1010111000010010': 0.000244140625, '1010111000010101': 0.0001220703125, '1010111000011000': 0.0001220703125, '1010111000011010': 0.0006103515625, '1010111000011011': 0.0001220703125, '1010111000100000': 0.0001220703125, '1010111000100010': 0.0015869140625, '1010111000100110': 0.0001220703125, '1010111000101000': 0.0015869140625, '1010111000101010': 0.01220703125, '1010111000101011': 0.00048828125, '1010111000101100': 0.0006103515625, '1010111000101101': 0.000244140625, '1010111000101110': 0.0018310546875, '1010111000101111': 0.0001220703125, '1010111000110000': 0.0001220703125, '1010111000110010': 0.0003662109375, '1010111000110101': 0.0001220703125, '1010111000110110': 0.000732421875, '1010111000111010': 0.0009765625, '1010111000111110': 0.0003662109375, '1010111001001000': 0.0001220703125, '1010111010001010': 0.00048828125, '1010111010101010': 0.0006103515625, '1010111010110010': 0.0001220703125, '1010111100001010': 0.000244140625, '1010111100101010': 0.000732421875, '1010111100101110': 0.0001220703125, '1010111100110110': 0.0001220703125, '1010111110110110': 0.0001220703125, '1011000000001010': 0.0001220703125, '1011000000001101': 0.0001220703125, '1011000000001110': 0.0001220703125, '1011000000011010': 0.0001220703125, '1011000000100100': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101010': 0.001220703125, '1011000000101011': 0.0001220703125, '1011000000101100': 0.000244140625, '1011000000110010': 0.0001220703125, '1011000000110100': 0.0001220703125, '1011000000110101': 0.0001220703125, '1011000000111010': 0.000244140625, '1011000010101000': 0.0001220703125, '1011000100011010': 0.0001220703125, '1011000100101010': 0.0001220703125, '1011000110100010': 0.0001220703125, '1011001000101000': 0.0001220703125, '1011001000101010': 0.000244140625, '1011001000101110': 0.0001220703125, '1011010000000010': 0.00048828125, '1011010000001000': 0.0003662109375, '1011010000001010': 0.00146484375, '1011010000001100': 0.0001220703125, '1011010000001110': 0.0001220703125, '1011010000010000': 0.0001220703125, '1011010000011010': 0.0003662109375, '1011010000011100': 0.0001220703125, '1011010000011110': 0.0001220703125, '1011010000100000': 0.0003662109375, '1011010000100010': 0.0010986328125, '1011010000100011': 0.000244140625, '1011010000100110': 0.0003662109375, '1011010000101000': 0.0006103515625, '1011010000101010': 0.0087890625, '1011010000101011': 0.0003662109375, '1011010000101100': 0.0008544921875, '1011010000101110': 0.00146484375, '1011010000101111': 0.0001220703125, '1011010000110000': 0.0001220703125, '1011010000110010': 0.0003662109375, '1011010000110110': 0.000244140625, '1011010000111000': 0.0001220703125, '1011010000111010': 0.0006103515625, '1011010000111011': 0.0001220703125, '1011010000111110': 0.0001220703125, '1011010001100010': 0.0001220703125, '1011010001101110': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010100010': 0.0001220703125, '1011010010101010': 0.000244140625, '1011010010101110': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010100001000': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100101010': 0.0003662109375, '1011010100101110': 0.000244140625, '1011011000011010': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000101000': 0.0001220703125, '1011011000101010': 0.0008544921875, '1011011000101011': 0.000244140625, '1011011000111010': 0.0001220703125, '1011011010101010': 0.0001220703125, '1011100000000100': 0.0001220703125, '1011100000001010': 0.0003662109375, '1011100000001100': 0.0001220703125, '1011100000011100': 0.0001220703125, '1011100000100000': 0.000244140625, '1011100000100010': 0.0001220703125, '1011100000100011': 0.0001220703125, '1011100000100110': 0.000244140625, '1011100000101000': 0.0001220703125, '1011100000101010': 0.0015869140625, '1011100000101100': 0.0001220703125, '1011100000101110': 0.00048828125, '1011100000110010': 0.0001220703125, '1011100000111010': 0.0001220703125, '1011100000111110': 0.0001220703125, '1011100001001010': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100010111010': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011100100101010': 0.0001220703125, '1011100100110010': 0.0001220703125, '1011101000101010': 0.000244140625, '1011110000000000': 0.0001220703125, '1011110000000010': 0.0003662109375, '1011110000001000': 0.0003662109375, '1011110000001010': 0.00341796875, '1011110000001011': 0.0003662109375, '1011110000001100': 0.000244140625, '1011110000001110': 0.000244140625, '1011110000010010': 0.000244140625, '1011110000010011': 0.0001220703125, '1011110000011010': 0.0009765625, '1011110000011100': 0.0001220703125, '1011110000011110': 0.0001220703125, '1011110000100010': 0.001220703125, '1011110000100100': 0.0001220703125, '1011110000100110': 0.0001220703125, '1011110000101000': 0.001220703125, '1011110000101001': 0.000244140625, '1011110000101010': 0.010986328125, '1011110000101011': 0.0013427734375, '1011110000101100': 0.0009765625, '1011110000101101': 0.0001220703125, '1011110000101110': 0.001953125, '1011110000101111': 0.000244140625, '1011110000110000': 0.00048828125, '1011110000110010': 0.0006103515625, '1011110000110110': 0.0009765625, '1011110000111000': 0.0006103515625, '1011110000111001': 0.0001220703125, '1011110000111010': 0.0010986328125, '1011110000111011': 0.00048828125, '1011110000111110': 0.000244140625, '1011110001001110': 0.0001220703125, '1011110001101010': 0.00048828125, '1011110010001010': 0.0001220703125, '1011110010001110': 0.0001220703125, '1011110010011010': 0.0001220703125, '1011110010101000': 0.0001220703125, '1011110010101010': 0.0009765625, '1011110010101110': 0.0001220703125, '1011110010110111': 0.0001220703125, '1011110010111010': 0.000244140625, '1011110011101000': 0.0001220703125, '1011110100001110': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.00048828125, '1011110100101011': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011111000000010': 0.0001220703125, '1011111000000110': 0.0001220703125, '1011111000001010': 0.000244140625, '1011111000011001': 0.0001220703125, '1011111000011100': 0.0001220703125, '1011111000100010': 0.0001220703125, '1011111000101000': 0.000244140625, '1011111000101010': 0.0013427734375, '1011111000111010': 0.000244140625, '1011111100001010': 0.0001220703125, '1011111100100010': 0.0001220703125, '1100000000101010': 0.000244140625, '1100000000101110': 0.0001220703125, '1100001000111010': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000100010': 0.0001220703125, '1100010000101010': 0.000244140625, '1100010000101101': 0.0001220703125, '1100010000101111': 0.0001220703125, '1100010000110100': 0.0001220703125, '1100010100101000': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000100100': 0.0001220703125, '1100100000100110': 0.0001220703125, '1100100000101010': 0.0006103515625, '1100100000101100': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100000110110': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010001010': 0.0001220703125, '1100100010101000': 0.0001220703125, '1100110000001010': 0.00048828125, '1100110000001011': 0.0001220703125, '1100110000001101': 0.0001220703125, '1100110000011010': 0.000244140625, '1100110000100000': 0.0001220703125, '1100110000100010': 0.0008544921875, '1100110000100110': 0.000244140625, '1100110000101000': 0.000732421875, '1100110000101010': 0.0045166015625, '1100110000101011': 0.0001220703125, '1100110000101100': 0.000244140625, '1100110000101101': 0.0001220703125, '1100110000101110': 0.0009765625, '1100110000110000': 0.000244140625, '1100110000110010': 0.00048828125, '1100110000110110': 0.000244140625, '1100110000111010': 0.0003662109375, '1100110000111110': 0.0001220703125, '1100110001100010': 0.0001220703125, '1100110010010010': 0.0001220703125, '1100110010101010': 0.0003662109375, '1100110100000010': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100110101101010': 0.0001220703125, '1100111000001000': 0.0001220703125, '1100111000010010': 0.0001220703125, '1100111000101010': 0.000732421875, '1100111000110100': 0.0001220703125, '1100111001110110': 0.0001220703125, '1101000000101010': 0.000244140625, '1101010000001010': 0.0001220703125, '1101010000010010': 0.0001220703125, '1101010000011010': 0.0001220703125, '1101010000100100': 0.0001220703125, '1101010000101000': 0.000244140625, '1101010000101010': 0.0009765625, '1101010000101110': 0.0003662109375, '1101010000110110': 0.0001220703125, '1101010000111110': 0.0001220703125, '1101011000101101': 0.0001220703125, '1101100000100010': 0.0001220703125, '1101100000101000': 0.0001220703125, '1101100000101010': 0.0008544921875, '1101100000101110': 0.0001220703125, '1101100010010010': 0.0001220703125, '1101100100101010': 0.0001220703125, '1101101000101010': 0.0001220703125, '1101110000000010': 0.0001220703125, '1101110000001010': 0.001220703125, '1101110000001110': 0.000244140625, '1101110000010110': 0.0001220703125, '1101110000011010': 0.0001220703125, '1101110000011011': 0.0001220703125, '1101110000100000': 0.000244140625, '1101110000100010': 0.0008544921875, '1101110000100110': 0.000244140625, '1101110000101000': 0.000732421875, '1101110000101010': 0.0035400390625, '1101110000101100': 0.0003662109375, '1101110000101101': 0.0001220703125, '1101110000101110': 0.00048828125, '1101110000101111': 0.0001220703125, '1101110000110000': 0.0001220703125, '1101110000110110': 0.000244140625, '1101110000111010': 0.0003662109375, '1101110000111110': 0.000244140625, '1101110001001010': 0.0001220703125, '1101110001101010': 0.0001220703125, '1101110001101110': 0.0001220703125, '1101110010011010': 0.0001220703125, '1101110010101000': 0.0001220703125, '1101110010101010': 0.000244140625, '1101110010110010': 0.0001220703125, '1101110100101010': 0.0003662109375, '1101110100101110': 0.0001220703125, '1101111000100110': 0.0001220703125, '1101111000101010': 0.00048828125, '1101111000101100': 0.000244140625, '1110000010101010': 0.0001220703125, '1110010000001010': 0.0001220703125, '1110010000100010': 0.000244140625, '1110010000101000': 0.0001220703125, '1110010000101010': 0.0003662109375, '1110010000101011': 0.0001220703125, '1110010000101100': 0.0001220703125, '1110010000111010': 0.000244140625, '1110010100001010': 0.0001220703125, '1110011000101010': 0.0001220703125, '1110100000000110': 0.0001220703125, '1110100000001001': 0.0001220703125, '1110100000001010': 0.0001220703125, '1110100000010010': 0.0001220703125, '1110100000100010': 0.0001220703125, '1110100000100111': 0.0001220703125, '1110100000101010': 0.0006103515625, '1110100000101011': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100010110110': 0.0001220703125, '1110101000110010': 0.0001220703125, '1110110000000010': 0.0001220703125, '1110110000001010': 0.000732421875, '1110110000001100': 0.0001220703125, '1110110000001110': 0.000244140625, '1110110000010010': 0.0001220703125, '1110110000010110': 0.0001220703125, '1110110000011110': 0.000244140625, '1110110000100010': 0.0010986328125, '1110110000100100': 0.0001220703125, '1110110000100101': 0.0001220703125, '1110110000100110': 0.0003662109375, '1110110000101000': 0.000732421875, '1110110000101001': 0.0001220703125, '1110110000101010': 0.004150390625, '1110110000101011': 0.0003662109375, '1110110000101100': 0.0006103515625, '1110110000101110': 0.0008544921875, '1110110000101111': 0.000244140625, '1110110000110000': 0.0001220703125, '1110110000110010': 0.0008544921875, '1110110000110110': 0.0006103515625, '1110110000111010': 0.000732421875, '1110110000111110': 0.0001220703125, '1110110001101010': 0.0001220703125, '1110110010101010': 0.000244140625, '1110110010101100': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110111000001110': 0.0001220703125, '1110111000101010': 0.000244140625, '1110111000101110': 0.000244140625, '1110111000110011': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111010000010010': 0.0001220703125, '1111010000101000': 0.0001220703125, '1111010000101010': 0.0001220703125, '1111010000101011': 0.0001220703125, '1111010000110010': 0.0001220703125, '1111010000110110': 0.0001220703125, '1111100000001000': 0.0001220703125, '1111100000001010': 0.0001220703125, '1111100000101010': 0.0001220703125, '1111100010101010': 0.0001220703125, '1111110000001010': 0.000244140625, '1111110000100010': 0.000244140625, '1111110000100110': 0.0001220703125, '1111110000101010': 0.000244140625, '1111110000101011': 0.000244140625, '1111110000101101': 0.0001220703125, '1111110000101110': 0.0006103515625, '1111110000110010': 0.0001220703125, '1111110001100110': 0.0001220703125, '1111110010101011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=5_bit=0.txt <==
{'0000000000000000': 0.4586181640625, '0000000000000001': 0.0186767578125, '0000000000000010': 0.0166015625, '0000000000000011': 0.002685546875, '0000000000000100': 0.030517578125, '0000000000000101': 0.001708984375, '0000000000000110': 0.01611328125, '0000000000000111': 0.0047607421875, '0000000000001000': 0.01611328125, '0000000000001001': 0.00048828125, '0000000000001010': 0.00048828125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0030517578125, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0003662109375, '0000000000010000': 0.032470703125, '0000000000010001': 0.000732421875, '0000000000010010': 0.0009765625, '0000000000010011': 0.0003662109375, '0000000000010100': 0.0025634765625, '0000000000010110': 0.000244140625, '0000000000011000': 0.00537109375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.000244140625, '0000000000011011': 0.000244140625, '0000000000011100': 0.00732421875, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0133056640625, '0000000000100001': 0.0006103515625, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0006103515625, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0009765625, '0000000000101111': 0.0001220703125, '0000000000110000': 0.00634765625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.00048828125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0001220703125, '0000000000111010': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.005615234375, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0003662109375, '0000000001000100': 0.0009765625, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001001100': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001010010': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0003662109375, '0000000001100110': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000001110100': 0.0001220703125, '0000000010000000': 0.0072021484375, '0000000010000001': 0.00048828125, '0000000010000010': 0.000244140625, '0000000010000100': 0.0003662109375, '0000000010000101': 0.0001220703125, '0000000010000110': 0.000244140625, '0000000010001000': 0.0001220703125, '0000000010010000': 0.0003662109375, '0000000010011000': 0.000244140625, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000100000000': 0.0152587890625, '0000000100000001': 0.001220703125, '0000000100000010': 0.00048828125, '0000000100000100': 0.0008544921875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0008544921875, '0000000100010000': 0.0008544921875, '0000000100010010': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011001': 0.0001220703125, '0000000100011101': 0.0001220703125, '0000000100011110': 0.0001220703125, '0000000100100000': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0006103515625, '0000000101000110': 0.0001220703125, '0000000110000000': 0.00048828125, '0000000110000100': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.0341796875, '0000001000000001': 0.0013427734375, '0000001000000010': 0.001220703125, '0000001000000011': 0.0003662109375, '0000001000000100': 0.0010986328125, '0000001000000101': 0.0003662109375, '0000001000000110': 0.0013427734375, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0013427734375, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000010000': 0.002685546875, '0000001000010001': 0.000244140625, '0000001000010010': 0.000244140625, '0000001000011000': 0.0006103515625, '0000001000011001': 0.0001220703125, '0000001000011010': 0.0001220703125, '0000001000011100': 0.000244140625, '0000001000100000': 0.0006103515625, '0000001000100011': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0008544921875, '0000001010000000': 0.00048828125, '0000001010000001': 0.0001220703125, '0000001010100000': 0.0001220703125, '0000001100000000': 0.0010986328125, '0000001100000110': 0.000244140625, '0000010000000000': 0.0050048828125, '0000010000000001': 0.0003662109375, '0000010000000100': 0.0003662109375, '0000010000000110': 0.000244140625, '0000010000010000': 0.00048828125, '0000010000010100': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010100000000': 0.0003662109375, '0000011000000000': 0.0001220703125, '0000100000000000': 0.0023193359375, '0000100000000100': 0.0003662109375, '0000100000000110': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101000110000': 0.0001220703125, '0001000000000000': 0.0435791015625, '0001000000000001': 0.001220703125, '0001000000000010': 0.001220703125, '0001000000000011': 0.000244140625, '0001000000000100': 0.00244140625, '0001000000000110': 0.001708984375, '0001000000000111': 0.0006103515625, '0001000000001000': 0.001220703125, '0001000000001100': 0.00048828125, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0018310546875, '0001000000010001': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010110': 0.000244140625, '0001000000011000': 0.0003662109375, '0001000000011100': 0.0010986328125, '0001000000100000': 0.0010986328125, '0001000000100111': 0.0001220703125, '0001000000110000': 0.0010986328125, '0001000000110100': 0.0001220703125, '0001000000110101': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000010000000': 0.0003662109375, '0001000010100000': 0.0001220703125, '0001000010110000': 0.0001220703125, '0001000100000000': 0.001220703125, '0001000100000100': 0.00048828125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001001000000000': 0.0037841796875, '0001001000000001': 0.0001220703125, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0003662109375, '0001001000010000': 0.0003662109375, '0001001000010100': 0.000244140625, '0001001000011000': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001000110000': 0.000244140625, '0001001100000000': 0.000244140625, '0001001100011100': 0.0001220703125, '0001010000000000': 0.0003662109375, '0001011000000100': 0.0001220703125, '0001011000001100': 0.0001220703125, '0001100000000000': 0.0040283203125, '0001100000000100': 0.0003662109375, '0001100000001000': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000100000': 0.0001220703125, '0001100100000000': 0.000244140625, '0001101000010110': 0.0001220703125, '0001101100000000': 0.0001220703125, '0010000000000000': 0.014404296875, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0003662109375, '0010000000000100': 0.001708984375, '0010000000000101': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0006103515625, '0010000000010000': 0.001953125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000110100': 0.0001220703125, '0010000010000000': 0.0003662109375, '0010000010000010': 0.0001220703125, '0010000011000000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100000001': 0.0003662109375, '0010000100010000': 0.0001220703125, '0010000100111100': 0.0001220703125, '0010001000000000': 0.001220703125, '0010001000000110': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010010000000000': 0.000244140625, '0010010000000010': 0.0001220703125, '0010010000010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.001953125, '0011000000000001': 0.000244140625, '0011000000000100': 0.0006103515625, '0011000000001000': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000010000010': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100100000': 0.0001220703125, '0011001000000000': 0.000244140625, '0011010000000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0100000000000000': 0.040771484375, '0100000000000001': 0.0023193359375, '0100000000000010': 0.00146484375, '0100000000000100': 0.00244140625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.001953125, '0100000000000111': 0.00048828125, '0100000000001000': 0.00341796875, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0008544921875, '0100000000010000': 0.0032958984375, '0100000000010010': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0013427734375, '0100000000011001': 0.000244140625, '0100000000011100': 0.001220703125, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0003662109375, '0100000000011111': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000101000': 0.00048828125, '0100000000110000': 0.000244140625, '0100000000110100': 0.0001220703125, '0100000000111100': 0.0001220703125, '0100000001000000': 0.000244140625, '0100000001000001': 0.000244140625, '0100000010000000': 0.000732421875, '0100000010010000': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000100000000': 0.0015869140625, '0100000100000010': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100001000': 0.000244140625, '0100000100001100': 0.0001220703125, '0100000100011100': 0.0001220703125, '0100001000000000': 0.001953125, '0100001000000001': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000010100': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001011000000': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.0006103515625, '0100010000001000': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000011000': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000000111': 0.0001220703125, '0101000000000000': 0.002685546875, '0101000000000001': 0.0001220703125, '0101000000000010': 0.000244140625, '0101000000000100': 0.0001220703125, '0101000000000111': 0.000244140625, '0101000000001000': 0.0001220703125, '0101000000010000': 0.0001220703125, '0101000000010111': 0.0001220703125, '0101000000011000': 0.0003662109375, '0101000000100000': 0.000244140625, '0101000000100111': 0.0001220703125, '0101000000111100': 0.0001220703125, '0101000010001111': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101000100001000': 0.0001220703125, '0101000100010000': 0.0001220703125, '0101001000000000': 0.000244140625, '0101001100000000': 0.0001220703125, '0101010100000000': 0.0001220703125, '0101100000000000': 0.0003662109375, '0101100100011000': 0.0001220703125, '0110000000000000': 0.005615234375, '0110000000000001': 0.000244140625, '0110000000000010': 0.0003662109375, '0110000000000100': 0.0003662109375, '0110000000001000': 0.0003662109375, '0110000000010000': 0.000732421875, '0110000000010100': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000110100': 0.0001220703125, '0110000000110110': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000001001000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110001000000000': 0.0008544921875, '0110001000000010': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110100000000110': 0.0001220703125, '0110101000000111': 0.0001220703125, '0111000000000000': 0.0037841796875, '0111000000000001': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000000101': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111000000010000': 0.0001220703125, '0111000000011000': 0.0001220703125, '0111000010010000': 0.0001220703125, '0111000100000000': 0.000244140625, '0111000100010000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000000001': 0.0001220703125, '0111001000000100': 0.0001220703125, '0111001000001000': 0.000244140625, '0111001000010000': 0.000244140625, '0111010000000000': 0.000244140625, '0111100000000000': 0.0001220703125, '1000000000000000': 0.0032958984375, '1000000000000001': 0.0111083984375, '1000000000000010': 0.001220703125, '1000000000000011': 0.0008544921875, '1000000000000100': 0.0009765625, '1000000000000101': 0.0008544921875, '1000000000000110': 0.000732421875, '1000000000000111': 0.000732421875, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000732421875, '1000000000001101': 0.0001220703125, '1000000000001111': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0008544921875, '1000000000010010': 0.000244140625, '1000000000011001': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0003662109375, '1000000000100100': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000110000': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110010': 0.000244140625, '1000000001000001': 0.0003662109375, '1000000001010001': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000100': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000101': 0.0001220703125, '1000000100001000': 0.0001220703125, '1000000100001001': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000101000001': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.0009765625, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000001000': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000101001': 0.0001220703125, '1000001001000001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000001010': 0.0001220703125, '1000010000011001': 0.000244140625, '1001000000000000': 0.0003662109375, '1001000000000001': 0.00048828125, '1001000000000010': 0.000732421875, '1001000000000011': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000010100': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000100000010': 0.0001220703125, '1001001000000001': 0.000244140625, '1001001010000001': 0.0001220703125, '1010000000000000': 0.0003662109375, '1010000000000001': 0.000732421875, '1010000000000010': 0.0001220703125, '1010000000000111': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000001001': 0.0001220703125, '1010000000010001': 0.0001220703125, '1010000000010101': 0.0001220703125, '1010000000011001': 0.0001220703125, '1010000000100100': 0.0001220703125, '1010001000001101': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000010000000': 0.0001220703125, '1100000000000000': 0.0018310546875, '1100000000000001': 0.0078125, '1100000000000011': 0.0001220703125, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.00146484375, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0003662109375, '1100000000010001': 0.0009765625, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011011': 0.000244140625, '1100000000011101': 0.0001220703125, '1100000000011111': 0.000244140625, '1100000000100100': 0.0001220703125, '1100000000110001': 0.000244140625, '1100000000111001': 0.0001220703125, '1100000001000001': 0.000244140625, '1100000010000001': 0.000244140625, '1100000100000000': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100000110': 0.0003662109375, '1100000100010001': 0.0001220703125, '1100000100110001': 0.0001220703125, '1100000101001001': 0.0001220703125, '1100001000000001': 0.000732421875, '1100001000000110': 0.0001220703125, '1100001000000111': 0.000244140625, '1100001000010001': 0.0001220703125, '1100001000011110': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000000111': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000010001': 0.000244140625, '1101000000100001': 0.0001220703125, '1101000010000101': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101100000000110': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0003662109375, '1110000000010001': 0.0001220703125, '1110000000101001': 0.0001220703125, '1110001000000001': 0.0001220703125, '1111000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=5_bit=1.txt <==
{'0000000000111010': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000101010': 0.0003662109375, '0000010000101011': 0.000244140625, '0000010000101110': 0.0001220703125, '0000010010101111': 0.0001220703125, '0000011010101011': 0.0001220703125, '0000100000000010': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000101001': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.0001220703125, '0000100000101100': 0.0001220703125, '0000100000101110': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100000110011': 0.0001220703125, '0000100000111111': 0.0001220703125, '0000100101100011': 0.0001220703125, '0000100110101111': 0.0001220703125, '0000101000101011': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000001010': 0.0006103515625, '0000110000001011': 0.0010986328125, '0000110000001101': 0.0001220703125, '0000110000001111': 0.0003662109375, '0000110000011110': 0.0001220703125, '0000110000011111': 0.0001220703125, '0000110000100010': 0.0003662109375, '0000110000100011': 0.0001220703125, '0000110000100100': 0.0001220703125, '0000110000100110': 0.0001220703125, '0000110000100111': 0.0001220703125, '0000110000101001': 0.0006103515625, '0000110000101010': 0.003173828125, '0000110000101011': 0.0020751953125, '0000110000101110': 0.0008544921875, '0000110000101111': 0.0006103515625, '0000110000110010': 0.00048828125, '0000110000110011': 0.0001220703125, '0000110000110111': 0.000244140625, '0000110000111010': 0.0003662109375, '0000110000111011': 0.000244140625, '0000110000111110': 0.000244140625, '0000110000111111': 0.0001220703125, '0000110001101010': 0.0001220703125, '0000110001101011': 0.0001220703125, '0000110010001010': 0.0001220703125, '0000110010001011': 0.0001220703125, '0000110010101010': 0.0001220703125, '0000110010101011': 0.0001220703125, '0000110010101110': 0.0001220703125, '0000110100001110': 0.0001220703125, '0000110100100101': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110100101011': 0.0001220703125, '0000110100101111': 0.0001220703125, '0000111000100110': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000101011': 0.000244140625, '0000111000101101': 0.0001220703125, '0000111000101110': 0.0001220703125, '0000111000110110': 0.0001220703125, '0000111000111011': 0.000244140625, '0001000000001011': 0.0001220703125, '0001000010101010': 0.0001220703125, '0001010000100011': 0.0001220703125, '0001010000101001': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.00048828125, '0001010100101011': 0.0001220703125, '0001100000011010': 0.0001220703125, '0001100000101010': 0.0001220703125, '0001100000101011': 0.000244140625, '0001100000110000': 0.0001220703125, '0001100000110010': 0.0001220703125, '0001100000110011': 0.0001220703125, '0001100010101011': 0.0001220703125, '0001110000001111': 0.0001220703125, '0001110000100011': 0.000244140625, '0001110000100111': 0.0001220703125, '0001110000101000': 0.0001220703125, '0001110000101001': 0.0001220703125, '0001110000101010': 0.0003662109375, '0001110000101011': 0.0008544921875, '0001110000101110': 0.0001220703125, '0001110000110010': 0.0001220703125, '0001110010101111': 0.0001220703125, '0001111000100111': 0.0001220703125, '0001111000101011': 0.0001220703125, '0001111000111011': 0.000244140625, '0010000000001110': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000100001': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000100100': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000000101010': 0.000732421875, '0010000000101011': 0.00048828125, '0010000000101110': 0.0001220703125, '0010000000101111': 0.0001220703125, '0010000000110011': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000010001011': 0.0001220703125, '0010000010011000': 0.0001220703125, '0010000100001001': 0.0001220703125, '0010001000101111': 0.0001220703125, '0010001100101010': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000001001': 0.0001220703125, '0010010000001010': 0.00048828125, '0010010000001011': 0.0003662109375, '0010010000001110': 0.0001220703125, '0010010000010011': 0.0001220703125, '0010010000010100': 0.0001220703125, '0010010000010111': 0.000244140625, '0010010000011010': 0.0001220703125, '0010010000011011': 0.0001220703125, '0010010000011110': 0.0001220703125, '0010010000011111': 0.0001220703125, '0010010000100001': 0.0001220703125, '0010010000100010': 0.000244140625, '0010010000100011': 0.00048828125, '0010010000100110': 0.000244140625, '0010010000101000': 0.0001220703125, '0010010000101001': 0.00048828125, '0010010000101010': 0.0020751953125, '0010010000101011': 0.002197265625, '0010010000101100': 0.0003662109375, '0010010000101101': 0.0001220703125, '0010010000101110': 0.000732421875, '0010010000101111': 0.0009765625, '0010010000110010': 0.0003662109375, '0010010000110011': 0.00048828125, '0010010000110110': 0.0003662109375, '0010010000110111': 0.0001220703125, '0010010000111001': 0.0001220703125, '0010010000111010': 0.00048828125, '0010010000111011': 0.0003662109375, '0010010000111110': 0.0001220703125, '0010010000111111': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010010101010': 0.000244140625, '0010010010101011': 0.0001220703125, '0010010100011011': 0.0001220703125, '0010010100100010': 0.0001220703125, '0010010100100110': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.000244140625, '0010010100101110': 0.0001220703125, '0010011000001010': 0.0001220703125, '0010011000101001': 0.0001220703125, '0010011000101010': 0.000244140625, '0010011000101011': 0.0003662109375, '0010011000101111': 0.0001220703125, '0010100000000010': 0.000244140625, '0010100000000110': 0.0001220703125, '0010100000001000': 0.0003662109375, '0010100000001001': 0.0001220703125, '0010100000001010': 0.0001220703125, '0010100000001011': 0.00048828125, '0010100000001111': 0.000244140625, '0010100000010010': 0.0001220703125, '0010100000010011': 0.0001220703125, '0010100000010111': 0.0001220703125, '0010100000011011': 0.0001220703125, '0010100000011111': 0.0001220703125, '0010100000100000': 0.000244140625, '0010100000100001': 0.000244140625, '0010100000100010': 0.0003662109375, '0010100000100011': 0.00048828125, '0010100000100111': 0.0001220703125, '0010100000101000': 0.0003662109375, '0010100000101010': 0.0028076171875, '0010100000101011': 0.003173828125, '0010100000101100': 0.000244140625, '0010100000101110': 0.0003662109375, '0010100000101111': 0.0009765625, '0010100000110010': 0.000244140625, '0010100000110011': 0.0001220703125, '0010100000110110': 0.000244140625, '0010100000110111': 0.000244140625, '0010100000111011': 0.000244140625, '0010100000111110': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100010001000': 0.0001220703125, '0010100010100011': 0.0001220703125, '0010100010101000': 0.0001220703125, '0010100010101010': 0.000244140625, '0010100010101011': 0.0003662109375, '0010100010101110': 0.0006103515625, '0010100010110110': 0.0001220703125, '0010100010111011': 0.0001220703125, '0010100100001010': 0.0001220703125, '0010100100011010': 0.0001220703125, '0010100100100010': 0.0001220703125, '0010100100101011': 0.00048828125, '0010100100101100': 0.0001220703125, '0010100100111110': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000100100': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101111': 0.0001220703125, '0010101010101011': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010110000000001': 0.0001220703125, '0010110000000010': 0.000244140625, '0010110000000011': 0.000244140625, '0010110000000100': 0.0001220703125, '0010110000000110': 0.000244140625, '0010110000000111': 0.0001220703125, '0010110000001000': 0.00048828125, '0010110000001001': 0.0006103515625, '0010110000001010': 0.0042724609375, '0010110000001011': 0.0040283203125, '0010110000001100': 0.0003662109375, '0010110000001101': 0.0006103515625, '0010110000001110': 0.0006103515625, '0010110000001111': 0.00146484375, '0010110000010010': 0.0001220703125, '0010110000010011': 0.00048828125, '0010110000010111': 0.0001220703125, '0010110000011000': 0.000244140625, '0010110000011010': 0.0003662109375, '0010110000011011': 0.00048828125, '0010110000011110': 0.0001220703125, '0010110000011111': 0.0003662109375, '0010110000100000': 0.000244140625, '0010110000100001': 0.0001220703125, '0010110000100010': 0.0025634765625, '0010110000100011': 0.002685546875, '0010110000100110': 0.0009765625, '0010110000100111': 0.00048828125, '0010110000101000': 0.0015869140625, '0010110000101001': 0.00244140625, '0010110000101010': 0.017822265625, '0010110000101011': 0.01708984375, '0010110000101100': 0.001220703125, '0010110000101101': 0.0018310546875, '0010110000101110': 0.0059814453125, '0010110000101111': 0.0045166015625, '0010110000110000': 0.000244140625, '0010110000110001': 0.000244140625, '0010110000110010': 0.000732421875, '0010110000110011': 0.0003662109375, '0010110000110101': 0.0001220703125, '0010110000110110': 0.000244140625, '0010110000110111': 0.0009765625, '0010110000111000': 0.000244140625, '0010110000111001': 0.0001220703125, '0010110000111010': 0.001708984375, '0010110000111011': 0.0015869140625, '0010110000111101': 0.0001220703125, '0010110000111110': 0.0006103515625, '0010110000111111': 0.0006103515625, '0010110001001010': 0.0001220703125, '0010110001001011': 0.000244140625, '0010110001101000': 0.0001220703125, '0010110001101011': 0.000244140625, '0010110001101101': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110001101111': 0.0001220703125, '0010110010001000': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010001110': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101001': 0.0001220703125, '0010110010101010': 0.0008544921875, '0010110010101011': 0.0009765625, '0010110010101101': 0.0001220703125, '0010110010101110': 0.000244140625, '0010110010101111': 0.000244140625, '0010110010111011': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.000244140625, '0010110100100010': 0.0003662109375, '0010110100100011': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.000244140625, '0010110100101101': 0.0001220703125, '0010110100101110': 0.0001220703125, '0010110100101111': 0.000244140625, '0010110100110111': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010111000001010': 0.0003662109375, '0010111000001011': 0.000244140625, '0010111000001110': 0.0001220703125, '0010111000001111': 0.0001220703125, '0010111000011011': 0.0001220703125, '0010111000011111': 0.0001220703125, '0010111000100010': 0.000244140625, '0010111000100011': 0.000244140625, '0010111000101001': 0.000244140625, '0010111000101010': 0.00146484375, '0010111000101011': 0.0010986328125, '0010111000101100': 0.0001220703125, '0010111000101101': 0.000244140625, '0010111000101110': 0.0003662109375, '0010111000101111': 0.0008544921875, '0010111000110101': 0.0001220703125, '0010111000111000': 0.0001220703125, '0010111000111001': 0.0001220703125, '0010111000111011': 0.0003662109375, '0010111010010010': 0.0001220703125, '0010111010101011': 0.000244140625, '0010111100001011': 0.0001220703125, '0010111100101110': 0.0001220703125, '0011000000001001': 0.0001220703125, '0011000000100010': 0.0001220703125, '0011000000101010': 0.0001220703125, '0011000010001011': 0.0001220703125, '0011000010101000': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001100': 0.0001220703125, '0011010000001101': 0.0001220703125, '0011010000001110': 0.0001220703125, '0011010000001111': 0.0001220703125, '0011010000010010': 0.0001220703125, '0011010000011010': 0.000244140625, '0011010000100010': 0.0001220703125, '0011010000100011': 0.0001220703125, '0011010000101001': 0.000244140625, '0011010000101010': 0.0013427734375, '0011010000101011': 0.000732421875, '0011010000101101': 0.0001220703125, '0011010000101110': 0.0003662109375, '0011010000101111': 0.0006103515625, '0011010000110110': 0.0001220703125, '0011010000111010': 0.0001220703125, '0011010001101110': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011100000001000': 0.0001220703125, '0011100000001110': 0.0001220703125, '0011100000010010': 0.0001220703125, '0011100000011010': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000101000': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100000101110': 0.000244140625, '0011100000110110': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011101001111110': 0.0001220703125, '0011110000001000': 0.0001220703125, '0011110000001010': 0.0003662109375, '0011110000001011': 0.0003662109375, '0011110000001101': 0.0001220703125, '0011110000001110': 0.0001220703125, '0011110000001111': 0.0001220703125, '0011110000010110': 0.0001220703125, '0011110000011010': 0.0001220703125, '0011110000100010': 0.0001220703125, '0011110000100011': 0.0001220703125, '0011110000100111': 0.0001220703125, '0011110000101000': 0.0001220703125, '0011110000101001': 0.0001220703125, '0011110000101010': 0.0020751953125, '0011110000101011': 0.0015869140625, '0011110000101100': 0.0001220703125, '0011110000101101': 0.000244140625, '0011110000101110': 0.000244140625, '0011110000101111': 0.00048828125, '0011110000110100': 0.0001220703125, '0011110000110111': 0.000244140625, '0011110000111010': 0.0001220703125, '0011110000111011': 0.0001220703125, '0011110000111111': 0.0001220703125, '0011110010101111': 0.0001220703125, '0011110010110100': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011111000101010': 0.000244140625, '0011111000101011': 0.000244140625, '0011111000101101': 0.0001220703125, '0011111010101010': 0.0001220703125, '0100000000101010': 0.0001220703125, '0100000000101011': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100010000011110': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101011': 0.000244140625, '0100010000110010': 0.0001220703125, '0100011000101010': 0.0001220703125, '0100100000001010': 0.0001220703125, '0100100000010011': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000101010': 0.000244140625, '0100100000101011': 0.0006103515625, '0100100000101110': 0.0001220703125, '0100100000101111': 0.0001220703125, '0100101000101011': 0.0001220703125, '0100110000000110': 0.0001220703125, '0100110000001000': 0.0001220703125, '0100110000001001': 0.000244140625, '0100110000001011': 0.0003662109375, '0100110000001101': 0.0001220703125, '0100110000001111': 0.0001220703125, '0100110000011010': 0.0001220703125, '0100110000100010': 0.0001220703125, '0100110000100011': 0.00048828125, '0100110000100110': 0.0001220703125, '0100110000100111': 0.0003662109375, '0100110000101000': 0.000244140625, '0100110000101001': 0.00048828125, '0100110000101010': 0.0015869140625, '0100110000101011': 0.0020751953125, '0100110000101101': 0.000244140625, '0100110000101110': 0.000244140625, '0100110000101111': 0.0006103515625, '0100110000110010': 0.0001220703125, '0100110000110011': 0.0001220703125, '0100110000110110': 0.0003662109375, '0100110000111010': 0.0001220703125, '0100110000111011': 0.0003662109375, '0100110001001011': 0.0001220703125, '0100110010101011': 0.000244140625, '0100110100010001': 0.0001220703125, '0100111000001011': 0.0001220703125, '0100111000100110': 0.0001220703125, '0100111000101011': 0.0001220703125, '0100111000101111': 0.0001220703125, '0100111000111001': 0.0001220703125, '0100111100001011': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000010100': 0.0001220703125, '0101010000001010': 0.0001220703125, '0101010000101001': 0.0001220703125, '0101010000101011': 0.0001220703125, '0101010100101010': 0.0001220703125, '0101100000000010': 0.0001220703125, '0101100000001001': 0.0001220703125, '0101100000101000': 0.0001220703125, '0101100000101011': 0.0001220703125, '0101100000111011': 0.0001220703125, '0101100010101010': 0.0001220703125, '0101110000001010': 0.0003662109375, '0101110000010011': 0.0001220703125, '0101110000011010': 0.0001220703125, '0101110000100010': 0.000244140625, '0101110000100011': 0.0001220703125, '0101110000100111': 0.0001220703125, '0101110000101000': 0.0001220703125, '0101110000101010': 0.000732421875, '0101110000101011': 0.0009765625, '0101110000101110': 0.000244140625, '0101110000110110': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101110100101010': 0.0001220703125, '0101111000111010': 0.0001220703125, '0110000000011011': 0.0001220703125, '0110000000101011': 0.000244140625, '0110000010101011': 0.0001220703125, '0110000100101011': 0.0001220703125, '0110010000001010': 0.0001220703125, '0110010000001011': 0.0001220703125, '0110010000100011': 0.0001220703125, '0110010000100100': 0.0001220703125, '0110010000100110': 0.0001220703125, '0110010000100111': 0.000244140625, '0110010000101000': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101010': 0.0003662109375, '0110010000101011': 0.00244140625, '0110010000101100': 0.0001220703125, '0110010000101101': 0.000244140625, '0110010000101110': 0.0003662109375, '0110010000101111': 0.0001220703125, '0110010000110011': 0.0001220703125, '0110010000110110': 0.0001220703125, '0110010000110111': 0.0001220703125, '0110010000111001': 0.0001220703125, '0110010000111011': 0.0003662109375, '0110010000111101': 0.000244140625, '0110010001101011': 0.0003662109375, '0110010010101011': 0.0001220703125, '0110010100101001': 0.0001220703125, '0110010110101110': 0.0001220703125, '0110011000101011': 0.000244140625, '0110011010111011': 0.0001220703125, '0110100000000011': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.000732421875, '0110100000001111': 0.0001220703125, '0110100000011011': 0.000244140625, '0110100000100010': 0.000244140625, '0110100000100011': 0.0001220703125, '0110100000100110': 0.0001220703125, '0110100000100111': 0.0001220703125, '0110100000101001': 0.000732421875, '0110100000101010': 0.00048828125, '0110100000101011': 0.0013427734375, '0110100000101101': 0.0001220703125, '0110100000101110': 0.0003662109375, '0110100000101111': 0.0003662109375, '0110100000111011': 0.0003662109375, '0110100000111101': 0.0001220703125, '0110100010100011': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100100001011': 0.0001220703125, '0110100100101111': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110101000110011': 0.0001220703125, '0110101000111011': 0.0001220703125, '0110110000000001': 0.0001220703125, '0110110000000010': 0.000244140625, '0110110000000011': 0.000244140625, '0110110000001000': 0.0001220703125, '0110110000001001': 0.0003662109375, '0110110000001010': 0.000732421875, '0110110000001011': 0.001708984375, '0110110000001110': 0.0006103515625, '0110110000001111': 0.0008544921875, '0110110000010111': 0.0001220703125, '0110110000011000': 0.0001220703125, '0110110000011011': 0.000732421875, '0110110000011110': 0.000244140625, '0110110000100001': 0.00048828125, '0110110000100010': 0.0003662109375, '0110110000100011': 0.002685546875, '0110110000100100': 0.0001220703125, '0110110000100101': 0.0001220703125, '0110110000100110': 0.000244140625, '0110110000100111': 0.0006103515625, '0110110000101000': 0.0006103515625, '0110110000101001': 0.0010986328125, '0110110000101010': 0.001953125, '0110110000101011': 0.015625, '0110110000101100': 0.0003662109375, '0110110000101101': 0.0003662109375, '0110110000101110': 0.0010986328125, '0110110000101111': 0.0015869140625, '0110110000110001': 0.0001220703125, '0110110000110010': 0.0001220703125, '0110110000110011': 0.0001220703125, '0110110000110101': 0.000244140625, '0110110000110110': 0.0001220703125, '0110110000110111': 0.000244140625, '0110110000111001': 0.000244140625, '0110110000111010': 0.0001220703125, '0110110000111011': 0.0009765625, '0110110000111101': 0.0001220703125, '0110110000111111': 0.0001220703125, '0110110001100001': 0.0001220703125, '0110110001101011': 0.000244140625, '0110110010010011': 0.0001220703125, '0110110010101010': 0.000244140625, '0110110010101011': 0.000732421875, '0110110010101100': 0.0001220703125, '0110110010101111': 0.0001220703125, '0110110010110011': 0.0001220703125, '0110110100011111': 0.0001220703125, '0110110100101000': 0.0001220703125, '0110110100101010': 0.000244140625, '0110110100101011': 0.00048828125, '0110110100101101': 0.0001220703125, '0110110100101110': 0.0001220703125, '0110110100101111': 0.000244140625, '0110110100111011': 0.0001220703125, '0110111000001110': 0.0001220703125, '0110111000100010': 0.0001220703125, '0110111000100011': 0.000244140625, '0110111000101000': 0.0001220703125, '0110111000101011': 0.0013427734375, '0110111000101111': 0.0001220703125, '0110111000111011': 0.000244140625, '0110111100101101': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111001000110010': 0.0001220703125, '0111010000001000': 0.0001220703125, '0111010000001010': 0.0001220703125, '0111010000001011': 0.000244140625, '0111010000101001': 0.0001220703125, '0111010000101010': 0.000244140625, '0111010000101011': 0.0006103515625, '0111010000101111': 0.000244140625, '0111010010100010': 0.0001220703125, '0111011000101001': 0.0001220703125, '0111011001101011': 0.0001220703125, '0111100000101001': 0.0001220703125, '0111110000000011': 0.0001220703125, '0111110000001011': 0.0001220703125, '0111110000001111': 0.0001220703125, '0111110000100011': 0.0003662109375, '0111110000101001': 0.0003662109375, '0111110000101010': 0.0006103515625, '0111110000101011': 0.001708984375, '0111110000101110': 0.000244140625, '0111110000101111': 0.000244140625, '0111110000111001': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110001101011': 0.0001220703125, '0111110001110011': 0.0001220703125, '0111110110101011': 0.0001220703125, '0111111000101011': 0.0003662109375, '0111111010100010': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000100010': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000101010': 0.00048828125, '1000000100101010': 0.0001220703125, '1000000110101111': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000010000000110': 0.0001220703125, '1000010000001010': 0.0009765625, '1000010000001110': 0.0001220703125, '1000010000100010': 0.000244140625, '1000010000100100': 0.0001220703125, '1000010000101000': 0.0003662109375, '1000010000101010': 0.0029296875, '1000010000101100': 0.0001220703125, '1000010000101110': 0.0001220703125, '1000010000111010': 0.0003662109375, '1000010001101010': 0.0001220703125, '1000010010000000': 0.0001220703125, '1000010010101010': 0.0001220703125, '1000010100011000': 0.0001220703125, '1000011000101010': 0.000244140625, '1000100000000010': 0.000244140625, '1000100000001000': 0.0001220703125, '1000100000001010': 0.000244140625, '1000100000001110': 0.0001220703125, '1000100000010110': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000101000': 0.0003662109375, '1000100000101010': 0.0028076171875, '1000100000101100': 0.000244140625, '1000100000101110': 0.000244140625, '1000100000101111': 0.0001220703125, '1000100000110000': 0.0001220703125, '1000100000110010': 0.0001220703125, '1000100000110110': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100000111110': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100001101000': 0.0001220703125, '1000100010001000': 0.0001220703125, '1000100010001010': 0.000244140625, '1000100010101010': 0.000732421875, '1000100010101011': 0.0001220703125, '1000100100101010': 0.000244140625, '1000101000101000': 0.0001220703125, '1000101000101010': 0.0003662109375, '1000101000101011': 0.000244140625, '1000101000111010': 0.0001220703125, '1000101010101010': 0.0001220703125, '1000110000000000': 0.0001220703125, '1000110000000010': 0.0006103515625, '1000110000000110': 0.0001220703125, '1000110000001000': 0.000244140625, '1000110000001010': 0.0048828125, '1000110000001011': 0.0001220703125, '1000110000001110': 0.000244140625, '1000110000010010': 0.0001220703125, '1000110000011010': 0.00048828125, '1000110000011011': 0.000244140625, '1000110000011111': 0.0001220703125, '1000110000100000': 0.0001220703125, '1000110000100010': 0.0023193359375, '1000110000100100': 0.000244140625, '1000110000100110': 0.0003662109375, '1000110000100111': 0.0001220703125, '1000110000101000': 0.002197265625, '1000110000101010': 0.01611328125, '1000110000101011': 0.00146484375, '1000110000101100': 0.0009765625, '1000110000101101': 0.0001220703125, '1000110000101110': 0.002685546875, '1000110000101111': 0.0001220703125, '1000110000110000': 0.0001220703125, '1000110000110010': 0.0006103515625, '1000110000110110': 0.000732421875, '1000110000110111': 0.000244140625, '1000110000111000': 0.00048828125, '1000110000111010': 0.0015869140625, '1000110000111110': 0.0006103515625, '1000110001001010': 0.0001220703125, '1000110001101010': 0.000244140625, '1000110001101100': 0.0001220703125, '1000110010001000': 0.0001220703125, '1000110010101010': 0.0013427734375, '1000110010110000': 0.0001220703125, '1000110010110100': 0.0001220703125, '1000110011101010': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100001011': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110100101010': 0.000732421875, '1000110100110010': 0.0001220703125, '1000110101101010': 0.0001220703125, '1000110101101100': 0.0001220703125, '1000111000000010': 0.0001220703125, '1000111000001000': 0.0001220703125, '1000111000001010': 0.0001220703125, '1000111000100010': 0.000244140625, '1000111000101010': 0.0018310546875, '1000111000101100': 0.000244140625, '1000111000101110': 0.0003662109375, '1000111100101010': 0.0001220703125, '1001000000001010': 0.000244140625, '1001000000101010': 0.0001220703125, '1001000010101010': 0.0001220703125, '1001010000001010': 0.000244140625, '1001010000011010': 0.000244140625, '1001010000100010': 0.0001220703125, '1001010000101010': 0.0013427734375, '1001010000101100': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001010000101111': 0.0001220703125, '1001010010101010': 0.0001220703125, '1001011000100010': 0.0001220703125, '1001100000001010': 0.0001220703125, '1001100000101010': 0.00048828125, '1001100000101011': 0.0001220703125, '1001100000101110': 0.0001220703125, '1001101000110010': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001110000001010': 0.0010986328125, '1001110000010110': 0.0001220703125, '1001110000100010': 0.000244140625, '1001110000101000': 0.0001220703125, '1001110000101001': 0.0001220703125, '1001110000101010': 0.00244140625, '1001110000101011': 0.0001220703125, '1001110000101100': 0.0001220703125, '1001110000101101': 0.0001220703125, '1001110000111010': 0.0003662109375, '1001110010001110': 0.0001220703125, '1001110010100110': 0.0001220703125, '1001110010101110': 0.0001220703125, '1001110100100010': 0.0001220703125, '1001111000010110': 0.0001220703125, '1001111000101010': 0.0001220703125, '1001111000101110': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000000110': 0.000244140625, '1010000000001010': 0.00048828125, '1010000000010110': 0.0001220703125, '1010000000011010': 0.0001220703125, '1010000000100000': 0.0001220703125, '1010000000100010': 0.0003662109375, '1010000000101000': 0.0003662109375, '1010000000101010': 0.0029296875, '1010000000101011': 0.0001220703125, '1010000000101100': 0.0003662109375, '1010000000101110': 0.0008544921875, '1010000000110000': 0.0001220703125, '1010000000110010': 0.0003662109375, '1010000000110110': 0.0001220703125, '1010000000111000': 0.000244140625, '1010000000111010': 0.0001220703125, '1010000000111110': 0.0001220703125, '1010000010010010': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010101110': 0.0001220703125, '1010000010101111': 0.0001220703125, '1010000010110010': 0.0001220703125, '1010000011101010': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000010110': 0.0001220703125, '1010001000101010': 0.00048828125, '1010001000110110': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010010000000010': 0.000244140625, '1010010000000100': 0.0001220703125, '1010010000000110': 0.000244140625, '1010010000001000': 0.0003662109375, '1010010000001010': 0.00390625, '1010010000001011': 0.0003662109375, '1010010000001100': 0.000244140625, '1010010000001110': 0.00048828125, '1010010000010010': 0.00048828125, '1010010000011000': 0.0001220703125, '1010010000011010': 0.0010986328125, '1010010000011100': 0.0001220703125, '1010010000100000': 0.0003662109375, '1010010000100010': 0.0023193359375, '1010010000100011': 0.0001220703125, '1010010000100110': 0.00048828125, '1010010000100111': 0.0001220703125, '1010010000101000': 0.0015869140625, '1010010000101001': 0.0001220703125, '1010010000101010': 0.0211181640625, '1010010000101011': 0.0008544921875, '1010010000101100': 0.0010986328125, '1010010000101101': 0.000244140625, '1010010000101110': 0.003662109375, '1010010000101111': 0.0003662109375, '1010010000110010': 0.001220703125, '1010010000110100': 0.0001220703125, '1010010000110110': 0.0008544921875, '1010010000111000': 0.0001220703125, '1010010000111010': 0.0015869140625, '1010010000111110': 0.0003662109375, '1010010001100010': 0.0001220703125, '1010010001100110': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010001101110': 0.0001220703125, '1010010001111010': 0.0001220703125, '1010010010001010': 0.000244140625, '1010010010100110': 0.0001220703125, '1010010010101010': 0.0006103515625, '1010010010101110': 0.0001220703125, '1010010010110010': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010011101010': 0.0001220703125, '1010010100000010': 0.0001220703125, '1010010100001010': 0.000244140625, '1010010100100000': 0.0001220703125, '1010010100101010': 0.0006103515625, '1010010100101101': 0.0001220703125, '1010010100111010': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010011000000010': 0.0001220703125, '1010011000001010': 0.000244140625, '1010011000001100': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000011000': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101000': 0.000732421875, '1010011000101010': 0.0018310546875, '1010011000101110': 0.0001220703125, '1010011000110110': 0.0001220703125, '1010011010001010': 0.0001220703125, '1010011010101000': 0.0001220703125, '1010011010111111': 0.0001220703125, '1010100000000000': 0.0001220703125, '1010100000000010': 0.00048828125, '1010100000000110': 0.0001220703125, '1010100000001000': 0.0008544921875, '1010100000001010': 0.005126953125, '1010100000001011': 0.0001220703125, '1010100000001100': 0.0001220703125, '1010100000001101': 0.0001220703125, '1010100000001110': 0.000732421875, '1010100000001111': 0.000244140625, '1010100000010010': 0.000244140625, '1010100000010100': 0.0001220703125, '1010100000010110': 0.0001220703125, '1010100000011010': 0.000732421875, '1010100000011011': 0.000244140625, '1010100000011110': 0.0003662109375, '1010100000100000': 0.000244140625, '1010100000100010': 0.00244140625, '1010100000100011': 0.0001220703125, '1010100000100100': 0.00048828125, '1010100000100110': 0.0008544921875, '1010100000101000': 0.0030517578125, '1010100000101001': 0.000244140625, '1010100000101010': 0.024169921875, '1010100000101011': 0.001953125, '1010100000101100': 0.0009765625, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0020751953125, '1010100000101111': 0.0006103515625, '1010100000110010': 0.0013427734375, '1010100000110101': 0.0001220703125, '1010100000110110': 0.0001220703125, '1010100000111000': 0.0001220703125, '1010100000111001': 0.0001220703125, '1010100000111010': 0.002197265625, '1010100000111011': 0.0003662109375, '1010100000111110': 0.00048828125, '1010100001001010': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100001110010': 0.0001220703125, '1010100010001010': 0.0010986328125, '1010100010001110': 0.000244140625, '1010100010010010': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100000': 0.0001220703125, '1010100010100010': 0.0003662109375, '1010100010100100': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010101000': 0.000244140625, '1010100010101010': 0.0029296875, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0001220703125, '1010100010101110': 0.000244140625, '1010100010110010': 0.0003662109375, '1010100010110110': 0.0001220703125, '1010100010111000': 0.0001220703125, '1010100010111010': 0.0006103515625, '1010100010111110': 0.000244140625, '1010100011101010': 0.000244140625, '1010100100000011': 0.0001220703125, '1010100100001010': 0.00048828125, '1010100100101000': 0.0001220703125, '1010100100101010': 0.0008544921875, '1010100100101110': 0.0001220703125, '1010100100110010': 0.0001220703125, '1010100100111010': 0.0001220703125, '1010100110010111': 0.0001220703125, '1010100110101011': 0.0001220703125, '1010100110101110': 0.0001220703125, '1010100110110010': 0.0001220703125, '1010101000001010': 0.0001220703125, '1010101000011010': 0.0001220703125, '1010101000100010': 0.00048828125, '1010101000100110': 0.0001220703125, '1010101000101010': 0.001708984375, '1010101000101011': 0.000244140625, '1010101000101100': 0.0001220703125, '1010101000101110': 0.0001220703125, '1010101000110110': 0.0001220703125, '1010101000111010': 0.000244140625, '1010101001101010': 0.0001220703125, '1010101010001010': 0.0001220703125, '1010101010100010': 0.000244140625, '1010101010101010': 0.000244140625, '1010101010101110': 0.0001220703125, '1010101100101010': 0.0001220703125, '1010101100101110': 0.0001220703125, '1010110000000000': 0.0003662109375, '1010110000000001': 0.0001220703125, '1010110000000010': 0.00537109375, '1010110000000011': 0.0001220703125, '1010110000000100': 0.000244140625, '1010110000000110': 0.0010986328125, '1010110000001000': 0.004150390625, '1010110000001001': 0.0001220703125, '1010110000001010': 0.030029296875, '1010110000001011': 0.00146484375, '1010110000001100': 0.0018310546875, '1010110000001101': 0.00048828125, '1010110000001110': 0.007080078125, '1010110000001111': 0.0001220703125, '1010110000010000': 0.0001220703125, '1010110000010010': 0.0028076171875, '1010110000010110': 0.0003662109375, '1010110000011000': 0.0003662109375, '1010110000011001': 0.0001220703125, '1010110000011010': 0.0048828125, '1010110000011100': 0.000732421875, '1010110000011101': 0.0001220703125, '1010110000011110': 0.0006103515625, '1010110000011111': 0.000244140625, '1010110000100000': 0.002197265625, '1010110000100001': 0.000244140625, '1010110000100010': 0.020263671875, '1010110000100011': 0.0006103515625, '1010110000100100': 0.00146484375, '1010110000100101': 0.000244140625, '1010110000100110': 0.0062255859375, '1010110000100111': 0.0003662109375, '1010110000101000': 0.020263671875, '1010110000101001': 0.00146484375, '1010110000101010': 0.16259765625, '1010110000101011': 0.00732421875, '1010110000101100': 0.007568359375, '1010110000101101': 0.0037841796875, '1010110000101110': 0.0230712890625, '1010110000101111': 0.0010986328125, '1010110000110000': 0.0010986328125, '1010110000110001': 0.000244140625, '1010110000110010': 0.0098876953125, '1010110000110011': 0.0008544921875, '1010110000110100': 0.0013427734375, '1010110000110101': 0.0001220703125, '1010110000110110': 0.005859375, '1010110000110111': 0.000244140625, '1010110000111000': 0.00146484375, '1010110000111010': 0.012939453125, '1010110000111011': 0.0013427734375, '1010110000111100': 0.0010986328125, '1010110000111101': 0.000244140625, '1010110000111110': 0.0032958984375, '1010110000111111': 0.0001220703125, '1010110001000110': 0.0001220703125, '1010110001001000': 0.0001220703125, '1010110001001010': 0.00048828125, '1010110001001110': 0.0001220703125, '1010110001010010': 0.0001220703125, '1010110001100000': 0.0001220703125, '1010110001100010': 0.0003662109375, '1010110001100110': 0.0001220703125, '1010110001101000': 0.00048828125, '1010110001101001': 0.0001220703125, '1010110001101010': 0.0018310546875, '1010110001101011': 0.0001220703125, '1010110001101100': 0.000244140625, '1010110001101110': 0.0001220703125, '1010110001101111': 0.0001220703125, '1010110001110110': 0.000244140625, '1010110001111010': 0.0001220703125, '1010110001111100': 0.0001220703125, '1010110010001000': 0.00048828125, '1010110010001010': 0.0010986328125, '1010110010001110': 0.000244140625, '1010110010010010': 0.000244140625, '1010110010010110': 0.0001220703125, '1010110010011010': 0.0003662109375, '1010110010100001': 0.0001220703125, '1010110010100010': 0.000732421875, '1010110010100110': 0.0003662109375, '1010110010101000': 0.0006103515625, '1010110010101001': 0.000244140625, '1010110010101010': 0.00634765625, '1010110010101011': 0.0003662109375, '1010110010101100': 0.0001220703125, '1010110010101110': 0.0009765625, '1010110010101111': 0.0001220703125, '1010110010110011': 0.0001220703125, '1010110010110110': 0.0001220703125, '1010110010110111': 0.0001220703125, '1010110010111000': 0.0001220703125, '1010110010111010': 0.0003662109375, '1010110010111110': 0.0001220703125, '1010110011101010': 0.0001220703125, '1010110100001010': 0.0010986328125, '1010110100010010': 0.000244140625, '1010110100011010': 0.0003662109375, '1010110100100010': 0.000732421875, '1010110100100100': 0.0001220703125, '1010110100100110': 0.0001220703125, '1010110100101000': 0.0001220703125, '1010110100101001': 0.0003662109375, '1010110100101010': 0.00634765625, '1010110100101100': 0.0003662109375, '1010110100101101': 0.0001220703125, '1010110100101110': 0.000732421875, '1010110100110010': 0.000244140625, '1010110100111010': 0.000732421875, '1010110101101010': 0.0001220703125, '1010110110011100': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110111010': 0.0001220703125, '1010110111101010': 0.0001220703125, '1010111000000010': 0.0003662109375, '1010111000001010': 0.0023193359375, '1010111000001011': 0.0001220703125, '1010111000001101': 0.0001220703125, '1010111000001110': 0.000244140625, '1010111000010010': 0.0001220703125, '1010111000010111': 0.0001220703125, '1010111000011010': 0.0003662109375, '1010111000011011': 0.0001220703125, '1010111000011110': 0.000244140625, '1010111000100010': 0.001708984375, '1010111000100100': 0.0001220703125, '1010111000100110': 0.000244140625, '1010111000101000': 0.0008544921875, '1010111000101010': 0.0113525390625, '1010111000101011': 0.00048828125, '1010111000101100': 0.000732421875, '1010111000101101': 0.0001220703125, '1010111000101110': 0.002197265625, '1010111000110000': 0.0001220703125, '1010111000110010': 0.0008544921875, '1010111000110110': 0.000244140625, '1010111000111010': 0.00146484375, '1010111001001000': 0.0001220703125, '1010111001001010': 0.0001220703125, '1010111001101010': 0.0001220703125, '1010111001101100': 0.0001220703125, '1010111010001000': 0.0001220703125, '1010111010101010': 0.000732421875, '1010111010101110': 0.0001220703125, '1010111100001110': 0.000244140625, '1010111100101010': 0.00048828125, '1010111100101110': 0.0001220703125, '1010111101100010': 0.0001220703125, '1011000000001010': 0.000244140625, '1011000000011110': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101010': 0.0006103515625, '1011000000101011': 0.00048828125, '1011000000101100': 0.000244140625, '1011000000101110': 0.000244140625, '1011000000110100': 0.0001220703125, '1011000000111010': 0.0003662109375, '1011000000111110': 0.0001220703125, '1011000010101010': 0.0003662109375, '1011000010101110': 0.0001220703125, '1011000100101000': 0.0001220703125, '1011010000000010': 0.000244140625, '1011010000001000': 0.000244140625, '1011010000001010': 0.0020751953125, '1011010000001101': 0.000244140625, '1011010000001110': 0.0001220703125, '1011010000010010': 0.0001220703125, '1011010000010110': 0.0003662109375, '1011010000011010': 0.000244140625, '1011010000011011': 0.0001220703125, '1011010000100000': 0.0001220703125, '1011010000100010': 0.0009765625, '1011010000100100': 0.0001220703125, '1011010000100110': 0.0003662109375, '1011010000101000': 0.0008544921875, '1011010000101010': 0.007568359375, '1011010000101011': 0.000244140625, '1011010000101100': 0.0001220703125, '1011010000101110': 0.001708984375, '1011010000101111': 0.0001220703125, '1011010000110010': 0.000244140625, '1011010000110011': 0.0001220703125, '1011010000110110': 0.0003662109375, '1011010000111010': 0.0003662109375, '1011010001100110': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011010010001110': 0.0001220703125, '1011010010100010': 0.0001220703125, '1011010010101000': 0.0001220703125, '1011010010101010': 0.00048828125, '1011010010101110': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010100101000': 0.0001220703125, '1011010100101010': 0.0006103515625, '1011010101101010': 0.0001220703125, '1011011000101010': 0.00048828125, '1011011000101110': 0.000244140625, '1011011000111010': 0.000244140625, '1011011000111110': 0.0001220703125, '1011011010001110': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000011000': 0.0001220703125, '1011100000100000': 0.000244140625, '1011100000100010': 0.000244140625, '1011100000101010': 0.0028076171875, '1011100000101011': 0.000244140625, '1011100000101100': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100000111010': 0.0003662109375, '1011100001100100': 0.0001220703125, '1011100001101010': 0.0001220703125, '1011100010101010': 0.0003662109375, '1011100010111010': 0.0001220703125, '1011100100101010': 0.0001220703125, '1011100110101010': 0.0001220703125, '1011101000101010': 0.00048828125, '1011101000110111': 0.0001220703125, '1011110000000000': 0.0001220703125, '1011110000000001': 0.0001220703125, '1011110000000010': 0.0003662109375, '1011110000001000': 0.000732421875, '1011110000001010': 0.0035400390625, '1011110000001011': 0.0001220703125, '1011110000001100': 0.0003662109375, '1011110000001101': 0.0001220703125, '1011110000001110': 0.0009765625, '1011110000010010': 0.0001220703125, '1011110000010011': 0.0001220703125, '1011110000011000': 0.000244140625, '1011110000011010': 0.000244140625, '1011110000011100': 0.0001220703125, '1011110000011110': 0.0001220703125, '1011110000100000': 0.0003662109375, '1011110000100010': 0.0006103515625, '1011110000100011': 0.0001220703125, '1011110000100100': 0.0001220703125, '1011110000100110': 0.0009765625, '1011110000101000': 0.0029296875, '1011110000101001': 0.000244140625, '1011110000101010': 0.017822265625, '1011110000101011': 0.000732421875, '1011110000101100': 0.0003662109375, '1011110000101101': 0.000244140625, '1011110000101110': 0.002685546875, '1011110000101111': 0.0001220703125, '1011110000110000': 0.0003662109375, '1011110000110010': 0.0008544921875, '1011110000110100': 0.000244140625, '1011110000110110': 0.0001220703125, '1011110000111000': 0.0001220703125, '1011110000111010': 0.0020751953125, '1011110000111011': 0.0001220703125, '1011110000111100': 0.0001220703125, '1011110000111101': 0.0001220703125, '1011110000111110': 0.0003662109375, '1011110001010011': 0.0001220703125, '1011110001101010': 0.0001220703125, '1011110010001010': 0.0003662109375, '1011110010101010': 0.0006103515625, '1011110010101011': 0.0001220703125, '1011110100001010': 0.000244140625, '1011110100001110': 0.0001220703125, '1011110100010010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101010': 0.0006103515625, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011110110111000': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000100010': 0.000244140625, '1011111000101010': 0.0008544921875, '1011111000101110': 0.0001220703125, '1011111000111000': 0.0001220703125, '1011111000111010': 0.0001220703125, '1011111011101010': 0.0001220703125, '1011111100100110': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000100110': 0.0001220703125, '1100010000101000': 0.0001220703125, '1100010000101010': 0.00146484375, '1100010000101011': 0.000244140625, '1100010000101100': 0.0001220703125, '1100010000101101': 0.000244140625, '1100010000101110': 0.0001220703125, '1100010000110000': 0.0001220703125, '1100010000111011': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100100000001010': 0.000244140625, '1100100000010010': 0.0001220703125, '1100100000100010': 0.000244140625, '1100100000101000': 0.0001220703125, '1100100000101010': 0.000732421875, '1100100000101011': 0.0001220703125, '1100100010100110': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100100100010': 0.0001220703125, '1100110000000010': 0.0001220703125, '1100110000000110': 0.0001220703125, '1100110000001010': 0.0006103515625, '1100110000001110': 0.0001220703125, '1100110000011000': 0.0001220703125, '1100110000011010': 0.000244140625, '1100110000100010': 0.000732421875, '1100110000100110': 0.0001220703125, '1100110000101000': 0.000732421875, '1100110000101010': 0.004638671875, '1100110000101011': 0.0003662109375, '1100110000101100': 0.0001220703125, '1100110000101110': 0.00048828125, '1100110000110010': 0.0003662109375, '1100110000110110': 0.0003662109375, '1100110000111010': 0.0001220703125, '1100110000111110': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110100001010': 0.0001220703125, '1100110100001110': 0.0001220703125, '1100111000101010': 0.000732421875, '1100111000110010': 0.0001220703125, '1100111000111010': 0.0001220703125, '1101001000101111': 0.0001220703125, '1101010000001010': 0.0001220703125, '1101010000100010': 0.000244140625, '1101010000101010': 0.0008544921875, '1101011000111110': 0.0001220703125, '1101100000001010': 0.000244140625, '1101100000001111': 0.0001220703125, '1101100000100000': 0.0001220703125, '1101100000100010': 0.0003662109375, '1101100000100100': 0.0001220703125, '1101100000101010': 0.00048828125, '1101100000101110': 0.0001220703125, '1101100000110010': 0.0001220703125, '1101100001111010': 0.0001220703125, '1101100010110010': 0.0001220703125, '1101101000101010': 0.0001220703125, '1101110000000010': 0.000244140625, '1101110000001000': 0.000244140625, '1101110000001010': 0.0006103515625, '1101110000001110': 0.000244140625, '1101110000010010': 0.0001220703125, '1101110000011010': 0.0001220703125, '1101110000011011': 0.0001220703125, '1101110000100010': 0.00048828125, '1101110000100011': 0.0001220703125, '1101110000100100': 0.0001220703125, '1101110000101000': 0.0006103515625, '1101110000101001': 0.0001220703125, '1101110000101010': 0.0037841796875, '1101110000101011': 0.000244140625, '1101110000101100': 0.000244140625, '1101110000101101': 0.0003662109375, '1101110000101110': 0.0003662109375, '1101110000110010': 0.00048828125, '1101110000110110': 0.0003662109375, '1101110000111000': 0.0001220703125, '1101110000111010': 0.000244140625, '1101110000111101': 0.0001220703125, '1101110000111110': 0.000244140625, '1101110001100010': 0.0001220703125, '1101110001110010': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101111000100101': 0.0001220703125, '1101111000101010': 0.000244140625, '1101111000101011': 0.0001220703125, '1101111000101110': 0.0001220703125, '1101111010101010': 0.0001220703125, '1101111010101101': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110010000001010': 0.0001220703125, '1110010000100010': 0.000244140625, '1110010000101010': 0.000244140625, '1110010000101100': 0.0001220703125, '1110010000110010': 0.0001220703125, '1110010000110100': 0.0001220703125, '1110010100110010': 0.0001220703125, '1110100000100000': 0.0001220703125, '1110100000100010': 0.0001220703125, '1110100000101010': 0.0013427734375, '1110100000101011': 0.0001220703125, '1110100000101110': 0.0001220703125, '1110100010010110': 0.0001220703125, '1110110000000010': 0.0001220703125, '1110110000000011': 0.0001220703125, '1110110000001000': 0.000244140625, '1110110000001010': 0.0009765625, '1110110000001011': 0.0001220703125, '1110110000001110': 0.0001220703125, '1110110000010010': 0.0001220703125, '1110110000011000': 0.0001220703125, '1110110000011010': 0.000244140625, '1110110000011110': 0.0001220703125, '1110110000100010': 0.000732421875, '1110110000100011': 0.0001220703125, '1110110000100110': 0.0003662109375, '1110110000101000': 0.00048828125, '1110110000101010': 0.0057373046875, '1110110000101011': 0.0006103515625, '1110110000101100': 0.000244140625, '1110110000101110': 0.0010986328125, '1110110000101111': 0.0001220703125, '1110110000110000': 0.0001220703125, '1110110000110010': 0.0006103515625, '1110110000110110': 0.0003662109375, '1110110000110111': 0.0001220703125, '1110110000111010': 0.000244140625, '1110110000111011': 0.0001220703125, '1110110001001110': 0.0001220703125, '1110110010101110': 0.0001220703125, '1110110010111010': 0.0001220703125, '1110110100101010': 0.000244140625, '1110110100110110': 0.0001220703125, '1110111000001011': 0.0001220703125, '1110111000100100': 0.0001220703125, '1110111000101000': 0.0001220703125, '1110111000101010': 0.000244140625, '1110111000110110': 0.0001220703125, '1111010000001011': 0.0001220703125, '1111010000101010': 0.000244140625, '1111100000101010': 0.0001220703125, '1111110000000010': 0.0001220703125, '1111110000001000': 0.0001220703125, '1111110000001010': 0.0001220703125, '1111110000001110': 0.0001220703125, '1111110000100010': 0.0001220703125, '1111110000100110': 0.0001220703125, '1111110000101010': 0.0006103515625, '1111110000101100': 0.0001220703125, '1111110000101110': 0.0001220703125, '1111110000111010': 0.0001220703125, '1111110010101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=6_bit=0.txt <==
{'0000000000000000': 0.475341796875, '0000000000000001': 0.020751953125, '0000000000000010': 0.0181884765625, '0000000000000011': 0.00244140625, '0000000000000100': 0.031494140625, '0000000000000101': 0.0018310546875, '0000000000000110': 0.014892578125, '0000000000000111': 0.007080078125, '0000000000001000': 0.0145263671875, '0000000000001001': 0.0008544921875, '0000000000001010': 0.000732421875, '0000000000001011': 0.000244140625, '0000000000001100': 0.0018310546875, '0000000000001101': 0.000244140625, '0000000000001110': 0.0003662109375, '0000000000010000': 0.0303955078125, '0000000000010001': 0.000732421875, '0000000000010010': 0.0010986328125, '0000000000010100': 0.00341796875, '0000000000010101': 0.000244140625, '0000000000010110': 0.000732421875, '0000000000010111': 0.0006103515625, '0000000000011000': 0.0062255859375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.010009765625, '0000000000011101': 0.000244140625, '0000000000011110': 0.0010986328125, '0000000000011111': 0.0003662109375, '0000000000100000': 0.0128173828125, '0000000000100001': 0.000244140625, '0000000000100010': 0.000732421875, '0000000000100011': 0.000244140625, '0000000000100100': 0.000732421875, '0000000000100110': 0.000732421875, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0003662109375, '0000000000101010': 0.000244140625, '0000000000101100': 0.0003662109375, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0076904296875, '0000000000110010': 0.000244140625, '0000000000110100': 0.0003662109375, '0000000000110110': 0.0003662109375, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0003662109375, '0000000000111110': 0.0001220703125, '0000000001000000': 0.00634765625, '0000000001000001': 0.0001220703125, '0000000001000100': 0.0001220703125, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001010000': 0.00048828125, '0000000001011000': 0.0003662109375, '0000000001011001': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.000244140625, '0000000010000000': 0.0079345703125, '0000000010000001': 0.00048828125, '0000000010000010': 0.000244140625, '0000000010000100': 0.0006103515625, '0000000010000110': 0.000244140625, '0000000010001010': 0.0001220703125, '0000000010001101': 0.0001220703125, '0000000010001110': 0.0001220703125, '0000000010010000': 0.0008544921875, '0000000010010100': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011100': 0.000244140625, '0000000010100000': 0.000244140625, '0000000011000001': 0.0001220703125, '0000000100000000': 0.0146484375, '0000000100000001': 0.000732421875, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0015869140625, '0000000100000110': 0.0006103515625, '0000000100000111': 0.000244140625, '0000000100001000': 0.0006103515625, '0000000100001100': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0020751953125, '0000000100010001': 0.0001220703125, '0000000100010010': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000100101100': 0.0001220703125, '0000000100110110': 0.0001220703125, '0000000100111000': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000110000000': 0.00048828125, '0000001000000000': 0.033935546875, '0000001000000001': 0.001220703125, '0000001000000010': 0.0008544921875, '0000001000000011': 0.0003662109375, '0000001000000100': 0.0025634765625, '0000001000000101': 0.0001220703125, '0000001000000110': 0.001220703125, '0000001000000111': 0.000244140625, '0000001000001000': 0.00048828125, '0000001000001011': 0.0001220703125, '0000001000010000': 0.001953125, '0000001000010100': 0.000244140625, '0000001000011000': 0.00048828125, '0000001000011100': 0.0003662109375, '0000001000100000': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000100011': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001001000000': 0.000244140625, '0000001001010000': 0.0001220703125, '0000001001011100': 0.0001220703125, '0000001010000000': 0.000732421875, '0000001010000001': 0.0001220703125, '0000001010000101': 0.0001220703125, '0000001100000000': 0.0010986328125, '0000001100000100': 0.0001220703125, '0000001100000110': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000010000000000': 0.0045166015625, '0000010000000101': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000010000': 0.000244140625, '0000010000011100': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010000111000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000011000000000': 0.0001220703125, '0000011000000010': 0.0001220703125, '0000011000001100': 0.0001220703125, '0000100000000000': 0.00244140625, '0000100000000001': 0.0001220703125, '0000100000000010': 0.000244140625, '0000100000000100': 0.0001220703125, '0000100000000110': 0.0001220703125, '0000100000010000': 0.0003662109375, '0000100000010001': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000100100': 0.0001220703125, '0000100001011100': 0.0001220703125, '0000100110000000': 0.0001220703125, '0001000000000000': 0.0343017578125, '0001000000000001': 0.0010986328125, '0001000000000010': 0.000732421875, '0001000000000011': 0.000244140625, '0001000000000100': 0.0018310546875, '0001000000000101': 0.000244140625, '0001000000000110': 0.001220703125, '0001000000000111': 0.00048828125, '0001000000001000': 0.0009765625, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0020751953125, '0001000000010010': 0.0001220703125, '0001000000011000': 0.0008544921875, '0001000000011100': 0.0008544921875, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0009765625, '0001000000100100': 0.0001220703125, '0001000000110000': 0.0006103515625, '0001000000110001': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000001000000': 0.00048828125, '0001000001000010': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001001100': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000010011100': 0.000244140625, '0001000010100000': 0.0001220703125, '0001000010110000': 0.0001220703125, '0001000010110100': 0.0001220703125, '0001000100000000': 0.0008544921875, '0001000100000001': 0.000244140625, '0001000100001000': 0.0001220703125, '0001000100110000': 0.000244140625, '0001000110000000': 0.0001220703125, '0001001000000000': 0.002197265625, '0001001000000001': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000111': 0.000244140625, '0001001000010110': 0.000244140625, '0001001000011010': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001010000000000': 0.0006103515625, '0001010000011110': 0.0001220703125, '0001010000100010': 0.0001220703125, '0001100000000000': 0.0032958984375, '0001100000000001': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000000100': 0.00048828125, '0001100000000110': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010001': 0.0001220703125, '0001100000010010': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100110': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001100100000100': 0.0001220703125, '0001101000000000': 0.000244140625, '0001101001000000': 0.0001220703125, '0001110000000000': 0.0001220703125, '0010000000000000': 0.00927734375, '0010000000000001': 0.0001220703125, '0010000000000010': 0.000244140625, '0010000000000011': 0.000244140625, '0010000000000100': 0.0008544921875, '0010000000000101': 0.000244140625, '0010000000000111': 0.000244140625, '0010000000001000': 0.00048828125, '0010000000010000': 0.00048828125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000100000': 0.0006103515625, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000100000110': 0.0001220703125, '0010001000000000': 0.000244140625, '0010001000010000': 0.000244140625, '0010001000011100': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001001010000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000010': 0.0001220703125, '0011000000000000': 0.0020751953125, '0011000000000100': 0.0001220703125, '0011000000000111': 0.0001220703125, '0011000000010000': 0.0003662109375, '0011000000011100': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000100': 0.0001220703125, '0011100000000000': 0.000244140625, '0100000000000000': 0.0416259765625, '0100000000000001': 0.0009765625, '0100000000000010': 0.0018310546875, '0100000000000100': 0.0023193359375, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0010986328125, '0100000000000111': 0.0009765625, '0100000000001000': 0.0018310546875, '0100000000001001': 0.000244140625, '0100000000001100': 0.0003662109375, '0100000000001110': 0.0003662109375, '0100000000001111': 0.0001220703125, '0100000000010000': 0.0023193359375, '0100000000010001': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000010101': 0.0001220703125, '0100000000011000': 0.0018310546875, '0100000000011010': 0.000244140625, '0100000000011100': 0.0015869140625, '0100000000100000': 0.0010986328125, '0100000000100001': 0.0001220703125, '0100000000100010': 0.0001220703125, '0100000000100111': 0.0001220703125, '0100000000110000': 0.000732421875, '0100000000111100': 0.0001220703125, '0100000001000000': 0.000732421875, '0100000001000010': 0.000244140625, '0100000010000000': 0.0009765625, '0100000010000001': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000010110000': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000100000000': 0.00146484375, '0100000100000100': 0.0003662109375, '0100000100000110': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011100': 0.0001220703125, '0100001000000000': 0.0037841796875, '0100001000000001': 0.0001220703125, '0100001000000010': 0.000244140625, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0003662109375, '0100001000010000': 0.000244140625, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000111000': 0.0001220703125, '0100001100000000': 0.000244140625, '0100001100100000': 0.0001220703125, '0100010000000000': 0.0003662109375, '0100010000000100': 0.0001220703125, '0100010000001000': 0.000244140625, '0100010100000110': 0.0001220703125, '0100100000000000': 0.0001220703125, '0101000000000000': 0.0035400390625, '0101000000000001': 0.000244140625, '0101000000000010': 0.0001220703125, '0101000000000100': 0.0003662109375, '0101000000000101': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000010000': 0.0006103515625, '0101000000010001': 0.0001220703125, '0101000000011100': 0.0001220703125, '0101000000100000': 0.0003662109375, '0101000000100100': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101001000000111': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000001100': 0.0001220703125, '0101001000110100': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100000000010': 0.0001220703125, '0101101000000000': 0.0001220703125, '0110000000000000': 0.0048828125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.00048828125, '0110000000000100': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.000244140625, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0006103515625, '0110000000010100': 0.0001220703125, '0110000000011000': 0.000244140625, '0110000000011100': 0.0001220703125, '0110000001000000': 0.000244140625, '0110001000010000': 0.0001220703125, '0111000000000000': 0.0015869140625, '0111000000000010': 0.0001220703125, '0111000000000100': 0.000244140625, '0111000000010000': 0.000244140625, '0111000000011100': 0.0001220703125, '0111000000100000': 0.000244140625, '0111000000100100': 0.0001220703125, '0111000010000000': 0.0001220703125, '0111000100000000': 0.000244140625, '0111000100000100': 0.0001220703125, '0111001000000000': 0.0003662109375, '0111001000000010': 0.0001220703125, '0111001000000100': 0.0001220703125, '0111001100000000': 0.0001220703125, '0111010000000100': 0.0001220703125, '0111100000000100': 0.0001220703125, '1000000000000000': 0.00439453125, '1000000000000001': 0.0118408203125, '1000000000000010': 0.0013427734375, '1000000000000011': 0.0006103515625, '1000000000000100': 0.0008544921875, '1000000000000101': 0.000732421875, '1000000000000110': 0.00048828125, '1000000000000111': 0.0003662109375, '1000000000001000': 0.000244140625, '1000000000001001': 0.00048828125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.00048828125, '1000000000010010': 0.000244140625, '1000000000010101': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0003662109375, '1000000000100101': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001001011': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000101': 0.0001220703125, '1000000011000000': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.0003662109375, '1000000100000011': 0.0001220703125, '1000000100000111': 0.000244140625, '1000000100001000': 0.0001220703125, '1000000100010000': 0.0003662109375, '1000001000000000': 0.000732421875, '1000001000000001': 0.00048828125, '1000001000000010': 0.000244140625, '1000001000000101': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000010000000001': 0.0001220703125, '1000010000000011': 0.0001220703125, '1000010000000101': 0.0001220703125, '1000100000000101': 0.0001220703125, '1001000000000000': 0.0003662109375, '1001000000000001': 0.0008544921875, '1001000000000010': 0.0001220703125, '1001000000000100': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000100001': 0.0001220703125, '1010000100000001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011001000000110': 0.0001220703125, '1100000000000000': 0.0015869140625, '1100000000000001': 0.0086669921875, '1100000000000011': 0.000732421875, '1100000000000100': 0.000244140625, '1100000000000101': 0.0006103515625, '1100000000000110': 0.001220703125, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0006103515625, '1100000000001100': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010010': 0.0001220703125, '1100000000010101': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000001000001': 0.000244140625, '1100000001001001': 0.0001220703125, '1100000010011101': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100001001': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100000100010111': 0.0001220703125, '1100000101000001': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0006103515625, '1100001000000101': 0.000244140625, '1100001000000110': 0.000244140625, '1100001000001001': 0.0001220703125, '1100001000011101': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000100': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100100000000001': 0.0003662109375, '1101000000000000': 0.0001220703125, '1101000000000001': 0.0009765625, '1101000000000010': 0.000244140625, '1101001000000001': 0.0001220703125, '1101001000000110': 0.0001220703125, '1101010000000001': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101101000000001': 0.0001220703125, '1110000000000001': 0.0003662109375, '1110000000000110': 0.0001220703125, '1110001000000001': 0.0001220703125, '1111000000000010': 0.0001220703125, '1111000000001001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=6_bit=1.txt <==
{'0000000000101000': 0.0001220703125, '0000000000101011': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000010000001011': 0.0001220703125, '0000010000100010': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000101011': 0.000244140625, '0000010000101100': 0.0001220703125, '0000010000101101': 0.0001220703125, '0000010000101110': 0.0001220703125, '0000010000101111': 0.000244140625, '0000010010101001': 0.0001220703125, '0000011000101110': 0.0001220703125, '0000100000001111': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011110': 0.0001220703125, '0000100000100010': 0.0001220703125, '0000100000100011': 0.000244140625, '0000100000100110': 0.0001220703125, '0000100000101010': 0.0006103515625, '0000100000101011': 0.000244140625, '0000100000101101': 0.0001220703125, '0000100000101111': 0.000244140625, '0000100000110010': 0.0001220703125, '0000100010101011': 0.000244140625, '0000101000101010': 0.000244140625, '0000101000101110': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000001001': 0.0001220703125, '0000110000001010': 0.00048828125, '0000110000001011': 0.00048828125, '0000110000001110': 0.0003662109375, '0000110000010010': 0.0001220703125, '0000110000011011': 0.000244140625, '0000110000011111': 0.0001220703125, '0000110000100010': 0.000244140625, '0000110000100011': 0.0003662109375, '0000110000101000': 0.0001220703125, '0000110000101001': 0.000244140625, '0000110000101010': 0.002197265625, '0000110000101011': 0.001220703125, '0000110000101110': 0.0001220703125, '0000110000101111': 0.0006103515625, '0000110000110001': 0.0001220703125, '0000110000110101': 0.0001220703125, '0000110000110110': 0.0001220703125, '0000110000111010': 0.000244140625, '0000110000111011': 0.000244140625, '0000110000111110': 0.0001220703125, '0000110000111111': 0.0001220703125, '0000110010001011': 0.0001220703125, '0000110010001111': 0.0001220703125, '0000110010101010': 0.0001220703125, '0000110010101011': 0.000244140625, '0000110010111011': 0.0001220703125, '0000111000001111': 0.0001220703125, '0000111000011000': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000101111': 0.0001220703125, '0000111010111010': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001010000001011': 0.0001220703125, '0001010000100101': 0.0001220703125, '0001010000100111': 0.0001220703125, '0001011010101010': 0.0001220703125, '0001100000001010': 0.0001220703125, '0001100000101001': 0.0001220703125, '0001100000101010': 0.0001220703125, '0001100000111011': 0.0001220703125, '0001110000000011': 0.0001220703125, '0001110000001010': 0.0001220703125, '0001110000011010': 0.0001220703125, '0001110000100010': 0.0001220703125, '0001110000100011': 0.0001220703125, '0001110000100110': 0.0001220703125, '0001110000100111': 0.0001220703125, '0001110000101010': 0.000244140625, '0001110000101011': 0.000732421875, '0001110000101110': 0.0001220703125, '0001110000101111': 0.0001220703125, '0001110000111011': 0.0001220703125, '0001110001111011': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000001101': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000100011': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000000101001': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101011': 0.00048828125, '0010000000101111': 0.0001220703125, '0010000000111111': 0.0001220703125, '0010001010101001': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000011': 0.00048828125, '0010010000000111': 0.0001220703125, '0010010000001001': 0.0001220703125, '0010010000001010': 0.0003662109375, '0010010000001011': 0.00048828125, '0010010000001110': 0.0001220703125, '0010010000001111': 0.000244140625, '0010010000010100': 0.0001220703125, '0010010000010110': 0.0001220703125, '0010010000100010': 0.000244140625, '0010010000100011': 0.00048828125, '0010010000100101': 0.0001220703125, '0010010000100110': 0.0001220703125, '0010010000100111': 0.0001220703125, '0010010000101000': 0.000244140625, '0010010000101001': 0.0001220703125, '0010010000101010': 0.0030517578125, '0010010000101011': 0.0023193359375, '0010010000101101': 0.000244140625, '0010010000101110': 0.0010986328125, '0010010000101111': 0.000732421875, '0010010000110001': 0.0001220703125, '0010010000110010': 0.0003662109375, '0010010000110011': 0.000244140625, '0010010000110100': 0.0001220703125, '0010010000111010': 0.0003662109375, '0010010000111011': 0.0001220703125, '0010010000111110': 0.0001220703125, '0010010000111111': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100101010': 0.0003662109375, '0010010100111011': 0.0001220703125, '0010011000001011': 0.0001220703125, '0010011000101010': 0.0003662109375, '0010011000101110': 0.0001220703125, '0010011000101111': 0.000244140625, '0010011000110011': 0.0001220703125, '0010011100101011': 0.0001220703125, '0010100000000001': 0.0001220703125, '0010100000000011': 0.000244140625, '0010100000001010': 0.0009765625, '0010100000001011': 0.0006103515625, '0010100000001110': 0.0001220703125, '0010100000001111': 0.0008544921875, '0010100000011100': 0.0001220703125, '0010100000011101': 0.0001220703125, '0010100000100010': 0.0001220703125, '0010100000100011': 0.0001220703125, '0010100000100101': 0.0001220703125, '0010100000100110': 0.0001220703125, '0010100000100111': 0.0001220703125, '0010100000101000': 0.0003662109375, '0010100000101001': 0.0003662109375, '0010100000101010': 0.00341796875, '0010100000101011': 0.0032958984375, '0010100000101100': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.0010986328125, '0010100000101111': 0.000244140625, '0010100000110010': 0.0001220703125, '0010100000110011': 0.0001220703125, '0010100000111001': 0.0001220703125, '0010100000111010': 0.000244140625, '0010100000111011': 0.000244140625, '0010100001101011': 0.0001220703125, '0010100010001110': 0.0001220703125, '0010100010011000': 0.0001220703125, '0010100010100010': 0.000244140625, '0010100010100011': 0.0001220703125, '0010100010101001': 0.000244140625, '0010100010101010': 0.00048828125, '0010100010101011': 0.0001220703125, '0010100010101110': 0.000244140625, '0010100010101111': 0.0001220703125, '0010100010111011': 0.000244140625, '0010100100001010': 0.0001220703125, '0010100100101010': 0.0001220703125, '0010101000000011': 0.0001220703125, '0010101000001011': 0.0001220703125, '0010101000001111': 0.0001220703125, '0010101000100100': 0.0001220703125, '0010101000101100': 0.0001220703125, '0010101000101111': 0.0001220703125, '0010101010101110': 0.0001220703125, '0010101100111010': 0.0001220703125, '0010110000000010': 0.0003662109375, '0010110000000011': 0.0001220703125, '0010110000000110': 0.0003662109375, '0010110000000111': 0.000732421875, '0010110000001000': 0.000732421875, '0010110000001001': 0.000732421875, '0010110000001010': 0.0040283203125, '0010110000001011': 0.0035400390625, '0010110000001101': 0.000244140625, '0010110000001110': 0.000732421875, '0010110000001111': 0.000732421875, '0010110000010010': 0.0003662109375, '0010110000010011': 0.0003662109375, '0010110000010110': 0.0001220703125, '0010110000010111': 0.0001220703125, '0010110000011001': 0.0001220703125, '0010110000011010': 0.0009765625, '0010110000011011': 0.0003662109375, '0010110000011111': 0.0006103515625, '0010110000100000': 0.000244140625, '0010110000100001': 0.0003662109375, '0010110000100010': 0.0020751953125, '0010110000100011': 0.00244140625, '0010110000100100': 0.0001220703125, '0010110000100101': 0.0001220703125, '0010110000100110': 0.000732421875, '0010110000100111': 0.0013427734375, '0010110000101000': 0.0020751953125, '0010110000101001': 0.0015869140625, '0010110000101010': 0.01708984375, '0010110000101011': 0.0155029296875, '0010110000101100': 0.001708984375, '0010110000101101': 0.001220703125, '0010110000101110': 0.00390625, '0010110000101111': 0.0057373046875, '0010110000110000': 0.0001220703125, '0010110000110001': 0.000244140625, '0010110000110010': 0.00146484375, '0010110000110011': 0.0008544921875, '0010110000110100': 0.0001220703125, '0010110000110110': 0.0006103515625, '0010110000110111': 0.000244140625, '0010110000111000': 0.0006103515625, '0010110000111001': 0.0003662109375, '0010110000111010': 0.0020751953125, '0010110000111011': 0.0009765625, '0010110000111101': 0.0001220703125, '0010110000111110': 0.000244140625, '0010110000111111': 0.0003662109375, '0010110001001010': 0.0001220703125, '0010110001101000': 0.0001220703125, '0010110001101010': 0.000244140625, '0010110001101011': 0.00048828125, '0010110001111011': 0.0001220703125, '0010110001111110': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010001011': 0.0001220703125, '0010110010010110': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010101000': 0.000244140625, '0010110010101010': 0.0010986328125, '0010110010101011': 0.0009765625, '0010110010101100': 0.0001220703125, '0010110010101110': 0.0001220703125, '0010110010101111': 0.000244140625, '0010110010111011': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100100011': 0.0001220703125, '0010110100100100': 0.0001220703125, '0010110100100110': 0.0001220703125, '0010110100101000': 0.000244140625, '0010110100101010': 0.0010986328125, '0010110100101011': 0.0010986328125, '0010110100101100': 0.0001220703125, '0010110100101101': 0.0001220703125, '0010110100101110': 0.0001220703125, '0010110100110001': 0.0001220703125, '0010110100110010': 0.0001220703125, '0010110100110011': 0.0001220703125, '0010110100111010': 0.000244140625, '0010110100111111': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010110110011111': 0.0001220703125, '0010111000001000': 0.0001220703125, '0010111000001011': 0.000244140625, '0010111000001100': 0.0001220703125, '0010111000001111': 0.000244140625, '0010111000010111': 0.0001220703125, '0010111000100010': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000100100': 0.0001220703125, '0010111000100111': 0.0001220703125, '0010111000101001': 0.0001220703125, '0010111000101010': 0.0013427734375, '0010111000101011': 0.00146484375, '0010111000101100': 0.00048828125, '0010111000101101': 0.000244140625, '0010111000101110': 0.000244140625, '0010111000101111': 0.00048828125, '0010111000110110': 0.0001220703125, '0010111000111011': 0.0003662109375, '0010111000111101': 0.0001220703125, '0010111000111110': 0.0001220703125, '0010111000111111': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010101011': 0.0001220703125, '0010111010101110': 0.0001220703125, '0010111100101000': 0.0001220703125, '0010111100101010': 0.0001220703125, '0011000000100110': 0.0001220703125, '0011000000101010': 0.0001220703125, '0011000000101011': 0.000244140625, '0011000000101110': 0.0001220703125, '0011000000101111': 0.000244140625, '0011000010101010': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011010000001011': 0.0001220703125, '0011010000001110': 0.0001220703125, '0011010000010110': 0.0001220703125, '0011010000011100': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000100011': 0.0001220703125, '0011010000100110': 0.0001220703125, '0011010000101000': 0.0003662109375, '0011010000101001': 0.0001220703125, '0011010000101010': 0.00048828125, '0011010000101011': 0.000732421875, '0011010000101101': 0.0001220703125, '0011010000101110': 0.000244140625, '0011010000101111': 0.0006103515625, '0011010000110011': 0.0001220703125, '0011010000110101': 0.0001220703125, '0011010000110111': 0.000244140625, '0011010000111011': 0.0001220703125, '0011010010100011': 0.0001220703125, '0011010010110010': 0.0001220703125, '0011010100010111': 0.0001220703125, '0011010100101010': 0.0001220703125, '0011010100101011': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101110': 0.000244140625, '0011100000011111': 0.0001220703125, '0011100000100110': 0.0001220703125, '0011100000101010': 0.0003662109375, '0011100000101011': 0.0001220703125, '0011100000101101': 0.0001220703125, '0011100000110010': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011110000000010': 0.000244140625, '0011110000001000': 0.0001220703125, '0011110000001010': 0.00048828125, '0011110000001011': 0.000244140625, '0011110000001110': 0.0001220703125, '0011110000001111': 0.0001220703125, '0011110000010111': 0.0001220703125, '0011110000011011': 0.0001220703125, '0011110000101000': 0.000244140625, '0011110000101001': 0.00048828125, '0011110000101010': 0.001708984375, '0011110000101011': 0.0010986328125, '0011110000101100': 0.0001220703125, '0011110000101110': 0.0003662109375, '0011110000101111': 0.000244140625, '0011110000110010': 0.0001220703125, '0011110000111000': 0.0001220703125, '0011110000111010': 0.0001220703125, '0011110000111011': 0.0001220703125, '0011110000111111': 0.0001220703125, '0011110100001010': 0.0001220703125, '0011110100100110': 0.0001220703125, '0011110100101010': 0.000244140625, '0011110100101111': 0.0001220703125, '0011110100111110': 0.0001220703125, '0011111000101011': 0.0003662109375, '0011111000101111': 0.0001220703125, '0011111000110010': 0.000244140625, '0100000000101110': 0.0001220703125, '0100001000100011': 0.0001220703125, '0100010000000001': 0.0001220703125, '0100010000001011': 0.000244140625, '0100010000001111': 0.0001220703125, '0100010000011011': 0.0001220703125, '0100010000100111': 0.0001220703125, '0100010000101010': 0.0003662109375, '0100010000101011': 0.00048828125, '0100010000101110': 0.000244140625, '0100010000110010': 0.0001220703125, '0100100000001010': 0.000244140625, '0100100000100111': 0.000244140625, '0100100000101011': 0.0006103515625, '0100100000110001': 0.0001220703125, '0100100000110011': 0.0001220703125, '0100100100110011': 0.0001220703125, '0100110000001010': 0.000244140625, '0100110000001011': 0.00048828125, '0100110000001110': 0.000244140625, '0100110000100011': 0.00048828125, '0100110000100111': 0.00048828125, '0100110000101000': 0.0001220703125, '0100110000101001': 0.0001220703125, '0100110000101010': 0.0010986328125, '0100110000101011': 0.0020751953125, '0100110000101100': 0.0001220703125, '0100110000101101': 0.000244140625, '0100110000101110': 0.000244140625, '0100110000101111': 0.00048828125, '0100110000111011': 0.000244140625, '0100110000111110': 0.0001220703125, '0100110010101000': 0.0001220703125, '0100110010101011': 0.00048828125, '0100110010101110': 0.0001220703125, '0100110010110011': 0.0001220703125, '0100110010111011': 0.0001220703125, '0100110100101010': 0.000244140625, '0100111000001011': 0.0001220703125, '0100111000101010': 0.0001220703125, '0100111000101111': 0.0001220703125, '0100111100101011': 0.000244140625, '0101000000101011': 0.000244140625, '0101010000001011': 0.0001220703125, '0101010000100011': 0.0001220703125, '0101010000101011': 0.000244140625, '0101010000101110': 0.000244140625, '0101010100101011': 0.0001220703125, '0101100000100111': 0.0001220703125, '0101100000101011': 0.0003662109375, '0101100000110111': 0.0001220703125, '0101101001101110': 0.0001220703125, '0101110000001001': 0.0001220703125, '0101110000011001': 0.0001220703125, '0101110000100011': 0.0001220703125, '0101110000101000': 0.0001220703125, '0101110000101010': 0.0003662109375, '0101110000101011': 0.000732421875, '0101110000101111': 0.0001220703125, '0101110000111010': 0.0001220703125, '0101110000111011': 0.0001220703125, '0101110010101010': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101110010101110': 0.0001220703125, '0101110100011011': 0.0001220703125, '0101111000101110': 0.0001220703125, '0110000000001011': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000101011': 0.0003662109375, '0110000000101111': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110010000000011': 0.000244140625, '0110010000001010': 0.0001220703125, '0110010000001011': 0.0003662109375, '0110010000011010': 0.0001220703125, '0110010000100001': 0.0001220703125, '0110010000100010': 0.000244140625, '0110010000100011': 0.000244140625, '0110010000100111': 0.0001220703125, '0110010000101001': 0.000244140625, '0110010000101010': 0.0006103515625, '0110010000101011': 0.0020751953125, '0110010000101101': 0.000244140625, '0110010000101110': 0.0001220703125, '0110010000101111': 0.0003662109375, '0110010000111011': 0.0001220703125, '0110010010101011': 0.0001220703125, '0110010010111011': 0.0001220703125, '0110010100100110': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110011000100011': 0.0001220703125, '0110011000101111': 0.0001220703125, '0110011010010011': 0.0001220703125, '0110011010101010': 0.000244140625, '0110100000000011': 0.0001220703125, '0110100000000111': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001011': 0.0009765625, '0110100000001100': 0.000244140625, '0110100000001101': 0.0001220703125, '0110100000011101': 0.0001220703125, '0110100000100011': 0.0003662109375, '0110100000100100': 0.0001220703125, '0110100000101001': 0.0001220703125, '0110100000101010': 0.0001220703125, '0110100000101011': 0.003173828125, '0110100000101100': 0.000244140625, '0110100000101110': 0.0001220703125, '0110100000110001': 0.0001220703125, '0110100000110011': 0.0001220703125, '0110100000111001': 0.0001220703125, '0110100000111010': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100001001011': 0.0001220703125, '0110100001010010': 0.0001220703125, '0110100001100010': 0.0001220703125, '0110100010001011': 0.0003662109375, '0110100010100011': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100010101101': 0.0001220703125, '0110100010110001': 0.0001220703125, '0110100010110011': 0.0001220703125, '0110100010111011': 0.0001220703125, '0110100100010111': 0.0001220703125, '0110100100111110': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000001101': 0.0001220703125, '0110101000100111': 0.0001220703125, '0110101001001111': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110110000000010': 0.0001220703125, '0110110000000011': 0.0006103515625, '0110110000000111': 0.000244140625, '0110110000001000': 0.0001220703125, '0110110000001001': 0.0009765625, '0110110000001010': 0.00048828125, '0110110000001011': 0.0032958984375, '0110110000001100': 0.000244140625, '0110110000001110': 0.000244140625, '0110110000001111': 0.000244140625, '0110110000010010': 0.0001220703125, '0110110000010011': 0.0003662109375, '0110110000011001': 0.0001220703125, '0110110000011010': 0.00048828125, '0110110000011011': 0.0003662109375, '0110110000011100': 0.0001220703125, '0110110000011110': 0.0001220703125, '0110110000011111': 0.0001220703125, '0110110000100001': 0.0003662109375, '0110110000100010': 0.0008544921875, '0110110000100011': 0.0028076171875, '0110110000100100': 0.0001220703125, '0110110000100110': 0.000244140625, '0110110000100111': 0.0009765625, '0110110000101000': 0.000244140625, '0110110000101001': 0.0025634765625, '0110110000101010': 0.0035400390625, '0110110000101011': 0.014404296875, '0110110000101100': 0.0006103515625, '0110110000101101': 0.001708984375, '0110110000101110': 0.00048828125, '0110110000101111': 0.0023193359375, '0110110000110001': 0.000244140625, '0110110000110011': 0.0008544921875, '0110110000110111': 0.000732421875, '0110110000111000': 0.0001220703125, '0110110000111010': 0.0001220703125, '0110110000111011': 0.0010986328125, '0110110000111101': 0.0001220703125, '0110110000111110': 0.0001220703125, '0110110000111111': 0.0001220703125, '0110110001001011': 0.0001220703125, '0110110001100011': 0.0001220703125, '0110110001100110': 0.0001220703125, '0110110001101000': 0.0001220703125, '0110110001101010': 0.0001220703125, '0110110001101011': 0.0001220703125, '0110110001101111': 0.0001220703125, '0110110010100011': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110010101011': 0.000244140625, '0110110010101100': 0.0001220703125, '0110110010101110': 0.000244140625, '0110110100001011': 0.0001220703125, '0110110100011011': 0.0001220703125, '0110110100100011': 0.0001220703125, '0110110100101011': 0.000244140625, '0110110100101110': 0.0001220703125, '0110110100101111': 0.000244140625, '0110110100111011': 0.0001220703125, '0110110110001001': 0.0001220703125, '0110110110101011': 0.0001220703125, '0110111000000001': 0.0001220703125, '0110111000001011': 0.000244140625, '0110111000010111': 0.0001220703125, '0110111000011010': 0.0001220703125, '0110111000011011': 0.0001220703125, '0110111000100111': 0.0001220703125, '0110111000101000': 0.0001220703125, '0110111000101001': 0.000244140625, '0110111000101010': 0.000244140625, '0110111000101011': 0.001953125, '0110111000101101': 0.0001220703125, '0110111000101110': 0.000244140625, '0110111000101111': 0.0001220703125, '0110111000111010': 0.0001220703125, '0110111000111011': 0.0001220703125, '0110111000111101': 0.0001220703125, '0110111010001000': 0.0001220703125, '0110111100001000': 0.0001220703125, '0110111100101011': 0.0001220703125, '0110111100101101': 0.0001220703125, '0111000000110001': 0.0001220703125, '0111010000000011': 0.0001220703125, '0111010000000110': 0.0001220703125, '0111010000001011': 0.000244140625, '0111010000100011': 0.0001220703125, '0111010000101010': 0.0003662109375, '0111010000101011': 0.001220703125, '0111010000101110': 0.000244140625, '0111010000101111': 0.0001220703125, '0111010000110101': 0.0001220703125, '0111010000111110': 0.0001220703125, '0111010010101011': 0.0001220703125, '0111100000101011': 0.0006103515625, '0111100000101100': 0.0001220703125, '0111110000001001': 0.000244140625, '0111110000001010': 0.0001220703125, '0111110000001011': 0.00048828125, '0111110000011010': 0.0001220703125, '0111110000011011': 0.0001220703125, '0111110000100001': 0.0001220703125, '0111110000101000': 0.0001220703125, '0111110000101001': 0.0003662109375, '0111110000101010': 0.0006103515625, '0111110000101011': 0.0023193359375, '0111110000101100': 0.000244140625, '0111110000101101': 0.0001220703125, '0111110000101111': 0.0001220703125, '0111110000110011': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110000111111': 0.0001220703125, '0111110100101110': 0.0001220703125, '0111111000001011': 0.0001220703125, '0111111000101011': 0.0003662109375, '0111111000101111': 0.0001220703125, '0111111000111011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000101000': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000000101100': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000010000001000': 0.0001220703125, '1000010000001010': 0.00048828125, '1000010000001100': 0.0001220703125, '1000010000001110': 0.000244140625, '1000010000010010': 0.0001220703125, '1000010000011010': 0.000244140625, '1000010000100000': 0.0001220703125, '1000010000100010': 0.0003662109375, '1000010000101000': 0.000244140625, '1000010000101010': 0.00341796875, '1000010000101101': 0.0001220703125, '1000010000101110': 0.00048828125, '1000010000110010': 0.0001220703125, '1000010000111010': 0.0001220703125, '1000010000111100': 0.0001220703125, '1000010001101010': 0.0001220703125, '1000010010101010': 0.0001220703125, '1000010100001110': 0.0001220703125, '1000010100101010': 0.0001220703125, '1000010100101100': 0.0001220703125, '1000011000000010': 0.0001220703125, '1000011000011010': 0.0001220703125, '1000011000101010': 0.0003662109375, '1000100000001010': 0.00048828125, '1000100000001100': 0.0001220703125, '1000100000001110': 0.0001220703125, '1000100000100010': 0.00048828125, '1000100000101000': 0.000732421875, '1000100000101001': 0.0001220703125, '1000100000101010': 0.0037841796875, '1000100000101011': 0.000244140625, '1000100000101100': 0.0001220703125, '1000100000101110': 0.00048828125, '1000100000110010': 0.00048828125, '1000100000111010': 0.000244140625, '1000100001001010': 0.0001220703125, '1000100001101000': 0.0001220703125, '1000100010101010': 0.0008544921875, '1000100010101110': 0.0003662109375, '1000100100101010': 0.0001220703125, '1000100100111011': 0.0001220703125, '1000101000100010': 0.0001220703125, '1000101000101110': 0.0001220703125, '1000101000111000': 0.0001220703125, '1000101100001000': 0.0001220703125, '1000110000000010': 0.000244140625, '1000110000000110': 0.000244140625, '1000110000001000': 0.0001220703125, '1000110000001010': 0.002685546875, '1000110000001011': 0.0001220703125, '1000110000001100': 0.00048828125, '1000110000001110': 0.0003662109375, '1000110000010010': 0.0001220703125, '1000110000010110': 0.0001220703125, '1000110000011000': 0.000244140625, '1000110000011010': 0.0003662109375, '1000110000011110': 0.000244140625, '1000110000100000': 0.0001220703125, '1000110000100010': 0.00244140625, '1000110000100011': 0.0001220703125, '1000110000100100': 0.0001220703125, '1000110000100110': 0.0003662109375, '1000110000101000': 0.0023193359375, '1000110000101001': 0.0001220703125, '1000110000101010': 0.017578125, '1000110000101011': 0.0008544921875, '1000110000101100': 0.00146484375, '1000110000101101': 0.000244140625, '1000110000101110': 0.0025634765625, '1000110000110000': 0.0001220703125, '1000110000110010': 0.001220703125, '1000110000110011': 0.0001220703125, '1000110000110100': 0.000244140625, '1000110000110101': 0.0001220703125, '1000110000110110': 0.0006103515625, '1000110000110111': 0.000244140625, '1000110000111000': 0.0001220703125, '1000110000111010': 0.0013427734375, '1000110000111110': 0.000244140625, '1000110001101010': 0.000244140625, '1000110010001010': 0.0001220703125, '1000110010100110': 0.0001220703125, '1000110010101010': 0.000732421875, '1000110010101110': 0.0001220703125, '1000110010111010': 0.0001220703125, '1000110100000110': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100101010': 0.000732421875, '1000110100101110': 0.0001220703125, '1000110100110010': 0.0001220703125, '1000110100111000': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110111101010': 0.0001220703125, '1000111000100010': 0.0001220703125, '1000111000101000': 0.0003662109375, '1000111000101010': 0.00146484375, '1000111000101100': 0.000244140625, '1000111000110010': 0.0001220703125, '1000111010101010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1001010000101010': 0.000732421875, '1001010000101110': 0.0001220703125, '1001010000110010': 0.0001220703125, '1001010000110101': 0.0001220703125, '1001010000111000': 0.0001220703125, '1001010010001010': 0.0001220703125, '1001011000101010': 0.0001220703125, '1001100000001010': 0.0001220703125, '1001100000100010': 0.000244140625, '1001100000100111': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.0006103515625, '1001100000110010': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110000001010': 0.000732421875, '1001110000001100': 0.0001220703125, '1001110000011000': 0.0001220703125, '1001110000011010': 0.0001220703125, '1001110000100010': 0.000244140625, '1001110000100110': 0.0001220703125, '1001110000101000': 0.0003662109375, '1001110000101010': 0.001220703125, '1001110000101011': 0.0001220703125, '1001110000101100': 0.0001220703125, '1001110000101101': 0.000244140625, '1001110000101110': 0.0001220703125, '1001110000110010': 0.000244140625, '1001110000111010': 0.000244140625, '1001110000111110': 0.0001220703125, '1001110000111111': 0.0001220703125, '1001110001001110': 0.0001220703125, '1001110010101000': 0.0001220703125, '1001110010101110': 0.0001220703125, '1001111000011010': 0.0001220703125, '1001111000100100': 0.0001220703125, '1001111000101010': 0.00048828125, '1001111000101100': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000001010': 0.0006103515625, '1010000000001011': 0.0001220703125, '1010000000001110': 0.000244140625, '1010000000011010': 0.000244140625, '1010000000100010': 0.00048828125, '1010000000100110': 0.000244140625, '1010000000101000': 0.000732421875, '1010000000101010': 0.0032958984375, '1010000000101100': 0.000244140625, '1010000000101101': 0.0001220703125, '1010000000101110': 0.0006103515625, '1010000000110010': 0.000244140625, '1010000000111010': 0.0003662109375, '1010000000111011': 0.0001220703125, '1010000010000100': 0.0001220703125, '1010000010101010': 0.0006103515625, '1010000010101110': 0.0001220703125, '1010000010110110': 0.0001220703125, '1010000010111000': 0.0001220703125, '1010000100001010': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010000110101101': 0.0001220703125, '1010001000001110': 0.000244140625, '1010001000100010': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000101100': 0.0001220703125, '1010001100100100': 0.0001220703125, '1010010000000010': 0.0003662109375, '1010010000000110': 0.000244140625, '1010010000001000': 0.0003662109375, '1010010000001010': 0.0047607421875, '1010010000001011': 0.0001220703125, '1010010000001100': 0.0003662109375, '1010010000001110': 0.00048828125, '1010010000010010': 0.00048828125, '1010010000010100': 0.0001220703125, '1010010000011010': 0.0009765625, '1010010000011100': 0.000244140625, '1010010000011110': 0.0001220703125, '1010010000011111': 0.0001220703125, '1010010000100000': 0.000244140625, '1010010000100010': 0.002197265625, '1010010000100100': 0.0001220703125, '1010010000100101': 0.0001220703125, '1010010000100110': 0.0006103515625, '1010010000100111': 0.0001220703125, '1010010000101000': 0.0035400390625, '1010010000101001': 0.0003662109375, '1010010000101010': 0.021240234375, '1010010000101011': 0.0008544921875, '1010010000101100': 0.0013427734375, '1010010000101101': 0.0006103515625, '1010010000101110': 0.003662109375, '1010010000101111': 0.0003662109375, '1010010000110001': 0.0001220703125, '1010010000110010': 0.001220703125, '1010010000110101': 0.0001220703125, '1010010000110110': 0.000732421875, '1010010000111001': 0.0001220703125, '1010010000111010': 0.0023193359375, '1010010000111011': 0.0001220703125, '1010010000111110': 0.0001220703125, '1010010001100010': 0.0001220703125, '1010010001101000': 0.0001220703125, '1010010001101010': 0.00048828125, '1010010001101011': 0.0001220703125, '1010010010000000': 0.0001220703125, '1010010010100110': 0.0001220703125, '1010010010101000': 0.0001220703125, '1010010010101001': 0.0001220703125, '1010010010101010': 0.00048828125, '1010010010110010': 0.0001220703125, '1010010010110110': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010011101010': 0.0001220703125, '1010010100001010': 0.000244140625, '1010010100011011': 0.0001220703125, '1010010100100011': 0.0001220703125, '1010010100101000': 0.0003662109375, '1010010100101010': 0.0010986328125, '1010010100101100': 0.0001220703125, '1010010100110011': 0.0001220703125, '1010010100110100': 0.0001220703125, '1010010110111000': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000011000': 0.0001220703125, '1010011000100000': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101000': 0.000244140625, '1010011000101010': 0.0009765625, '1010011000101100': 0.0001220703125, '1010011000101110': 0.0001220703125, '1010011010001010': 0.0001220703125, '1010011010100010': 0.0001220703125, '1010011010101110': 0.0001220703125, '1010011100101010': 0.0001220703125, '1010011100101110': 0.0001220703125, '1010100000000010': 0.0006103515625, '1010100000000011': 0.0001220703125, '1010100000001000': 0.000732421875, '1010100000001010': 0.00634765625, '1010100000001011': 0.000244140625, '1010100000001100': 0.000244140625, '1010100000001101': 0.0001220703125, '1010100000001110': 0.000732421875, '1010100000010010': 0.0001220703125, '1010100000011000': 0.0003662109375, '1010100000011010': 0.0013427734375, '1010100000011100': 0.0001220703125, '1010100000011110': 0.0001220703125, '1010100000100000': 0.000732421875, '1010100000100010': 0.0035400390625, '1010100000100011': 0.00048828125, '1010100000100100': 0.000244140625, '1010100000100110': 0.0010986328125, '1010100000100111': 0.0001220703125, '1010100000101000': 0.0025634765625, '1010100000101001': 0.0001220703125, '1010100000101010': 0.0277099609375, '1010100000101011': 0.0008544921875, '1010100000101100': 0.0013427734375, '1010100000101101': 0.000244140625, '1010100000101110': 0.0035400390625, '1010100000101111': 0.000244140625, '1010100000110010': 0.001953125, '1010100000110011': 0.0001220703125, '1010100000110100': 0.0001220703125, '1010100000110101': 0.0001220703125, '1010100000110110': 0.000244140625, '1010100000111000': 0.000244140625, '1010100000111010': 0.001708984375, '1010100000111011': 0.0001220703125, '1010100000111110': 0.0003662109375, '1010100001001110': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100001110000': 0.0001220703125, '1010100010001010': 0.0006103515625, '1010100010001111': 0.0001220703125, '1010100010011010': 0.000244140625, '1010100010100000': 0.000244140625, '1010100010100010': 0.0006103515625, '1010100010100110': 0.0001220703125, '1010100010101000': 0.000732421875, '1010100010101010': 0.0025634765625, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0001220703125, '1010100010101110': 0.000244140625, '1010100010110010': 0.0003662109375, '1010100010110011': 0.0001220703125, '1010100010110100': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111000': 0.0001220703125, '1010100010111010': 0.0003662109375, '1010100010111100': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100011110010': 0.0001220703125, '1010100100001010': 0.0001220703125, '1010100100001110': 0.0001220703125, '1010100100101010': 0.0009765625, '1010100100101100': 0.0001220703125, '1010100100111010': 0.0001220703125, '1010100110101010': 0.000244140625, '1010101000000010': 0.0001220703125, '1010101000001010': 0.0001220703125, '1010101000001100': 0.0001220703125, '1010101000100010': 0.0003662109375, '1010101000101000': 0.0006103515625, '1010101000101010': 0.0020751953125, '1010101000101011': 0.0001220703125, '1010101000101100': 0.0003662109375, '1010101000101110': 0.0003662109375, '1010101000110010': 0.0001220703125, '1010101000110110': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101000111100': 0.0001220703125, '1010101010000010': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.000244140625, '1010101010101110': 0.0001220703125, '1010110000000000': 0.000244140625, '1010110000000010': 0.003662109375, '1010110000000011': 0.000244140625, '1010110000000100': 0.00048828125, '1010110000000110': 0.0015869140625, '1010110000000111': 0.0001220703125, '1010110000001000': 0.002685546875, '1010110000001001': 0.000244140625, '1010110000001010': 0.032470703125, '1010110000001011': 0.0009765625, '1010110000001100': 0.00146484375, '1010110000001101': 0.000732421875, '1010110000001110': 0.005615234375, '1010110000001111': 0.0006103515625, '1010110000010000': 0.0003662109375, '1010110000010010': 0.00146484375, '1010110000010011': 0.0001220703125, '1010110000010100': 0.0001220703125, '1010110000010110': 0.0018310546875, '1010110000011000': 0.0010986328125, '1010110000011010': 0.0059814453125, '1010110000011011': 0.0003662109375, '1010110000011100': 0.0003662109375, '1010110000011101': 0.0001220703125, '1010110000011110': 0.0009765625, '1010110000100000': 0.0015869140625, '1010110000100010': 0.017333984375, '1010110000100011': 0.0015869140625, '1010110000100100': 0.0009765625, '1010110000100101': 0.00048828125, '1010110000100110': 0.0047607421875, '1010110000100111': 0.0006103515625, '1010110000101000': 0.01708984375, '1010110000101001': 0.001708984375, '1010110000101010': 0.1600341796875, '1010110000101011': 0.00732421875, '1010110000101100': 0.007080078125, '1010110000101101': 0.0037841796875, '1010110000101110': 0.0263671875, '1010110000101111': 0.001953125, '1010110000110000': 0.001220703125, '1010110000110010': 0.0096435546875, '1010110000110011': 0.00048828125, '1010110000110100': 0.0010986328125, '1010110000110101': 0.000244140625, '1010110000110110': 0.006103515625, '1010110000110111': 0.0006103515625, '1010110000111000': 0.00146484375, '1010110000111001': 0.0001220703125, '1010110000111010': 0.0135498046875, '1010110000111011': 0.0003662109375, '1010110000111100': 0.0006103515625, '1010110000111101': 0.000244140625, '1010110000111110': 0.0018310546875, '1010110000111111': 0.000244140625, '1010110001000010': 0.0001220703125, '1010110001001000': 0.0001220703125, '1010110001001010': 0.0006103515625, '1010110001001100': 0.0001220703125, '1010110001001110': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001100011': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101001': 0.0001220703125, '1010110001101010': 0.00390625, '1010110001101101': 0.0001220703125, '1010110001101110': 0.000732421875, '1010110001111001': 0.0001220703125, '1010110001111110': 0.0001220703125, '1010110010000010': 0.0003662109375, '1010110010001010': 0.0009765625, '1010110010001100': 0.0001220703125, '1010110010001101': 0.0001220703125, '1010110010010110': 0.0001220703125, '1010110010100010': 0.0008544921875, '1010110010101000': 0.0003662109375, '1010110010101001': 0.0001220703125, '1010110010101010': 0.0059814453125, '1010110010101011': 0.0001220703125, '1010110010101100': 0.00048828125, '1010110010101101': 0.000244140625, '1010110010101110': 0.00048828125, '1010110010110001': 0.0001220703125, '1010110010110010': 0.0003662109375, '1010110010110110': 0.0003662109375, '1010110010110111': 0.0001220703125, '1010110010111010': 0.000732421875, '1010110100000010': 0.000244140625, '1010110100000100': 0.0001220703125, '1010110100000110': 0.000244140625, '1010110100001000': 0.000244140625, '1010110100001010': 0.000732421875, '1010110100001100': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100010010': 0.0001220703125, '1010110100010110': 0.0001220703125, '1010110100011000': 0.0001220703125, '1010110100011010': 0.0003662109375, '1010110100011011': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100110': 0.0001220703125, '1010110100101000': 0.000732421875, '1010110100101001': 0.000244140625, '1010110100101010': 0.0062255859375, '1010110100101011': 0.0003662109375, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0008544921875, '1010110100101111': 0.000244140625, '1010110100110000': 0.0001220703125, '1010110100110010': 0.0001220703125, '1010110100110011': 0.0001220703125, '1010110100111010': 0.0003662109375, '1010110100111100': 0.0001220703125, '1010110100111110': 0.0001220703125, '1010110101000100': 0.0001220703125, '1010110101011110': 0.0001220703125, '1010110101011111': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110101111010': 0.0001220703125, '1010110110101010': 0.000244140625, '1010111000000010': 0.00048828125, '1010111000000110': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.0028076171875, '1010111000001100': 0.000244140625, '1010111000001101': 0.0001220703125, '1010111000001110': 0.0001220703125, '1010111000010010': 0.0001220703125, '1010111000010110': 0.000244140625, '1010111000011010': 0.00048828125, '1010111000011011': 0.0001220703125, '1010111000100000': 0.0001220703125, '1010111000100001': 0.0001220703125, '1010111000100010': 0.0010986328125, '1010111000100100': 0.0001220703125, '1010111000100101': 0.0001220703125, '1010111000100110': 0.000244140625, '1010111000101000': 0.0018310546875, '1010111000101010': 0.009765625, '1010111000101011': 0.0008544921875, '1010111000101100': 0.00048828125, '1010111000101101': 0.0001220703125, '1010111000101110': 0.002197265625, '1010111000101111': 0.0001220703125, '1010111000110010': 0.0006103515625, '1010111000110100': 0.0001220703125, '1010111000110110': 0.0003662109375, '1010111000111000': 0.000244140625, '1010111000111010': 0.0013427734375, '1010111000111101': 0.0001220703125, '1010111001101010': 0.0001220703125, '1010111010001000': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101110': 0.000244140625, '1010111100001110': 0.0001220703125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.0003662109375, '1010111100101010': 0.0003662109375, '1010111100110010': 0.000244140625, '1010111100110100': 0.0001220703125, '1010111100111001': 0.0001220703125, '1010111100111010': 0.0001220703125, '1011000000001000': 0.0001220703125, '1011000000001010': 0.0001220703125, '1011000000011010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000101000': 0.000244140625, '1011000000101010': 0.001220703125, '1011000000101011': 0.000244140625, '1011000000101110': 0.00048828125, '1011000001101010': 0.0001220703125, '1011000010101010': 0.000244140625, '1011000010101100': 0.0001220703125, '1011000010101110': 0.0001220703125, '1011000010111110': 0.0001220703125, '1011000100101000': 0.0001220703125, '1011001000001010': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011001000101010': 0.000244140625, '1011001010000010': 0.0001220703125, '1011001010101011': 0.0001220703125, '1011010000000000': 0.0001220703125, '1011010000000010': 0.0003662109375, '1011010000000110': 0.0003662109375, '1011010000001010': 0.00146484375, '1011010000001110': 0.0003662109375, '1011010000010010': 0.000244140625, '1011010000010100': 0.0001220703125, '1011010000011000': 0.0001220703125, '1011010000011010': 0.0001220703125, '1011010000100001': 0.0001220703125, '1011010000100010': 0.001220703125, '1011010000100110': 0.000244140625, '1011010000101000': 0.0008544921875, '1011010000101010': 0.009033203125, '1011010000101011': 0.0003662109375, '1011010000101100': 0.000244140625, '1011010000101110': 0.00146484375, '1011010000110010': 0.0008544921875, '1011010000110110': 0.0003662109375, '1011010000111000': 0.0001220703125, '1011010000111010': 0.0006103515625, '1011010001101010': 0.000244140625, '1011010010001010': 0.0001220703125, '1011010010010110': 0.0001220703125, '1011010010100000': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010010110010': 0.0001220703125, '1011010100000010': 0.0001220703125, '1011010100100010': 0.0001220703125, '1011010100101010': 0.00048828125, '1011010100101110': 0.0001220703125, '1011010100110110': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000101010': 0.000244140625, '1011011000110010': 0.0001220703125, '1011011000110100': 0.0001220703125, '1011011000111000': 0.0001220703125, '1011011000111010': 0.000244140625, '1011100000000011': 0.0001220703125, '1011100000001000': 0.0001220703125, '1011100000001010': 0.000732421875, '1011100000001110': 0.0003662109375, '1011100000011010': 0.0001220703125, '1011100000011110': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000100010': 0.000244140625, '1011100000101000': 0.000244140625, '1011100000101010': 0.00146484375, '1011100000101011': 0.0003662109375, '1011100000101100': 0.0001220703125, '1011100000110100': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100010100111': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100010101100': 0.0001220703125, '1011100100110010': 0.0001220703125, '1011101000101010': 0.000244140625, '1011101000111010': 0.0001220703125, '1011110000000010': 0.000244140625, '1011110000001000': 0.000244140625, '1011110000001010': 0.0037841796875, '1011110000001101': 0.0001220703125, '1011110000001110': 0.00048828125, '1011110000001111': 0.0001220703125, '1011110000010010': 0.0001220703125, '1011110000010110': 0.000244140625, '1011110000011010': 0.0003662109375, '1011110000011110': 0.0001220703125, '1011110000100000': 0.0001220703125, '1011110000100010': 0.0009765625, '1011110000100110': 0.00048828125, '1011110000101000': 0.0015869140625, '1011110000101001': 0.000244140625, '1011110000101010': 0.0126953125, '1011110000101011': 0.00048828125, '1011110000101100': 0.0008544921875, '1011110000101101': 0.0006103515625, '1011110000101110': 0.002197265625, '1011110000110000': 0.0001220703125, '1011110000110001': 0.0001220703125, '1011110000110010': 0.0009765625, '1011110000110101': 0.0001220703125, '1011110000110110': 0.0003662109375, '1011110000111000': 0.0001220703125, '1011110000111010': 0.0008544921875, '1011110000111110': 0.000244140625, '1011110001001111': 0.0001220703125, '1011110001101000': 0.0001220703125, '1011110001101110': 0.0001220703125, '1011110010011010': 0.0001220703125, '1011110010100010': 0.0001220703125, '1011110010101010': 0.0008544921875, '1011110100001010': 0.0001220703125, '1011110100001110': 0.0001220703125, '1011110100001111': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101010': 0.0008544921875, '1011110100101011': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000001110': 0.0001220703125, '1011111000010000': 0.0001220703125, '1011111000100110': 0.0001220703125, '1011111000101000': 0.0001220703125, '1011111000101010': 0.0009765625, '1011111000101100': 0.0001220703125, '1011111000110100': 0.0001220703125, '1011111000111010': 0.0001220703125, '1011111000111110': 0.0001220703125, '1011111010101010': 0.0001220703125, '1100000000001010': 0.0001220703125, '1100000000101010': 0.000244140625, '1100000000101100': 0.0001220703125, '1100000100001010': 0.0001220703125, '1100010000001010': 0.000244140625, '1100010000001011': 0.0001220703125, '1100010000001101': 0.0001220703125, '1100010000100010': 0.0001220703125, '1100010000101000': 0.0001220703125, '1100010000101010': 0.000732421875, '1100010000101110': 0.0001220703125, '1100010010111010': 0.0001220703125, '1100010100010010': 0.0001220703125, '1100010100101100': 0.0001220703125, '1100011000101000': 0.0001220703125, '1100100000001010': 0.000244140625, '1100100000100010': 0.0001220703125, '1100100000100101': 0.0001220703125, '1100100000101010': 0.0006103515625, '1100100000101110': 0.0001220703125, '1100100000110010': 0.0001220703125, '1100100010001010': 0.0001220703125, '1100100010100110': 0.0001220703125, '1100100010101101': 0.0001220703125, '1100100100101010': 0.0001220703125, '1100101001101110': 0.0001220703125, '1100110000000010': 0.0001220703125, '1100110000000110': 0.0001220703125, '1100110000001000': 0.0001220703125, '1100110000001010': 0.0010986328125, '1100110000001110': 0.0003662109375, '1100110000011010': 0.000244140625, '1100110000100010': 0.0003662109375, '1100110000100110': 0.000244140625, '1100110000101000': 0.000732421875, '1100110000101010': 0.003173828125, '1100110000101110': 0.00048828125, '1100110000110010': 0.0006103515625, '1100110000111010': 0.000732421875, '1100110001100010': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110010101110': 0.0001220703125, '1100110100001010': 0.0001220703125, '1100110100101000': 0.0001220703125, '1100110100110010': 0.0001220703125, '1100111000001010': 0.0001220703125, '1100111000100010': 0.0001220703125, '1100111000101010': 0.00048828125, '1100111100110010': 0.0001220703125, '1101000000110010': 0.0001220703125, '1101010000100010': 0.000244140625, '1101010000100110': 0.0001220703125, '1101010000101010': 0.0009765625, '1101010000101100': 0.0001220703125, '1101010000110010': 0.0001220703125, '1101010000110110': 0.0001220703125, '1101010000111010': 0.0001220703125, '1101011000101001': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101011000110100': 0.0001220703125, '1101100000000010': 0.0001220703125, '1101100000100010': 0.000244140625, '1101100000101000': 0.0001220703125, '1101100000101010': 0.0009765625, '1101100000101110': 0.0001220703125, '1101100000110110': 0.0001220703125, '1101100010011010': 0.0001220703125, '1101100010101010': 0.000244140625, '1101100010111100': 0.0001220703125, '1101100100101010': 0.000244140625, '1101101000101110': 0.0001220703125, '1101110000000110': 0.0001220703125, '1101110000001000': 0.0001220703125, '1101110000001010': 0.001220703125, '1101110000001110': 0.000244140625, '1101110000011010': 0.000244140625, '1101110000100000': 0.0001220703125, '1101110000100010': 0.000732421875, '1101110000100100': 0.0001220703125, '1101110000101000': 0.0006103515625, '1101110000101001': 0.0001220703125, '1101110000101010': 0.0037841796875, '1101110000101011': 0.0003662109375, '1101110000101100': 0.0003662109375, '1101110000101101': 0.0001220703125, '1101110000101110': 0.00048828125, '1101110000101111': 0.0001220703125, '1101110000110000': 0.0001220703125, '1101110000110010': 0.0003662109375, '1101110000110110': 0.0001220703125, '1101110000111010': 0.0008544921875, '1101110000111100': 0.0001220703125, '1101110001101010': 0.0001220703125, '1101110010000010': 0.0001220703125, '1101110010001010': 0.0001220703125, '1101110010111010': 0.0001220703125, '1101110100001010': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100101101': 0.0001220703125, '1101111000101000': 0.000244140625, '1101111000101010': 0.0001220703125, '1101111000101100': 0.0001220703125, '1101111010101010': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000001101010': 0.0001220703125, '1110010000001010': 0.000244140625, '1110010000010010': 0.0001220703125, '1110010000100010': 0.0001220703125, '1110010000101010': 0.0008544921875, '1110010000101110': 0.000244140625, '1110010000101111': 0.0001220703125, '1110010100101000': 0.0001220703125, '1110010100101110': 0.0001220703125, '1110100000001010': 0.000244140625, '1110100000100010': 0.0001220703125, '1110100000101010': 0.00048828125, '1110100000101011': 0.0001220703125, '1110100000101110': 0.0001220703125, '1110100000110010': 0.000244140625, '1110100000111010': 0.0001220703125, '1110100001101000': 0.0001220703125, '1110100100101010': 0.0001220703125, '1110101000101010': 0.000244140625, '1110101000101110': 0.0001220703125, '1110110000000010': 0.0001220703125, '1110110000001010': 0.0013427734375, '1110110000001011': 0.0001220703125, '1110110000001110': 0.0001220703125, '1110110000010010': 0.000244140625, '1110110000010100': 0.0001220703125, '1110110000010110': 0.0001220703125, '1110110000011010': 0.000244140625, '1110110000100000': 0.0001220703125, '1110110000100010': 0.0003662109375, '1110110000100110': 0.0001220703125, '1110110000101000': 0.00048828125, '1110110000101001': 0.000244140625, '1110110000101010': 0.0047607421875, '1110110000101011': 0.000244140625, '1110110000101100': 0.0003662109375, '1110110000101110': 0.0010986328125, '1110110000101111': 0.0001220703125, '1110110000110010': 0.000244140625, '1110110000110100': 0.0001220703125, '1110110000110110': 0.0001220703125, '1110110000111010': 0.0001220703125, '1110110000111100': 0.0001220703125, '1110110000111110': 0.0001220703125, '1110110001101010': 0.0001220703125, '1110110010000000': 0.0001220703125, '1110110100100010': 0.0001220703125, '1110110100110110': 0.0001220703125, '1110111000001010': 0.0001220703125, '1110111000011110': 0.0001220703125, '1110111000101000': 0.0001220703125, '1110111000101010': 0.0001220703125, '1110111000101011': 0.0001220703125, '1110111010101000': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111010000001010': 0.0001220703125, '1111010000001110': 0.0001220703125, '1111010000100010': 0.0001220703125, '1111010000101010': 0.000244140625, '1111010000111010': 0.0001220703125, '1111010010101110': 0.0001220703125, '1111100100101010': 0.0001220703125, '1111110000001000': 0.0001220703125, '1111110000001010': 0.0001220703125, '1111110000010100': 0.0001220703125, '1111110000100000': 0.0001220703125, '1111110000101010': 0.00048828125, '1111110000101011': 0.0001220703125, '1111110000101110': 0.000244140625, '1111110000111110': 0.0001220703125, '1111111000100010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=7_bit=0.txt <==
{'0000000000000000': 0.454833984375, '0000000000000001': 0.0191650390625, '0000000000000010': 0.018798828125, '0000000000000011': 0.00341796875, '0000000000000100': 0.0294189453125, '0000000000000101': 0.0025634765625, '0000000000000110': 0.013916015625, '0000000000000111': 0.0052490234375, '0000000000001000': 0.01708984375, '0000000000001001': 0.0006103515625, '0000000000001010': 0.0008544921875, '0000000000001100': 0.0029296875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0006103515625, '0000000000010000': 0.033447265625, '0000000000010001': 0.0009765625, '0000000000010010': 0.0010986328125, '0000000000010011': 0.0001220703125, '0000000000010100': 0.00244140625, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.00537109375, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0009765625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0050048828125, '0000000000011101': 0.0006103515625, '0000000000011110': 0.000732421875, '0000000000011111': 0.0006103515625, '0000000000100000': 0.0111083984375, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0003662109375, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0009765625, '0000000000100110': 0.0003662109375, '0000000000100111': 0.000244140625, '0000000000101000': 0.0006103515625, '0000000000101010': 0.0001220703125, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0064697265625, '0000000000110010': 0.0003662109375, '0000000000110100': 0.000244140625, '0000000000110110': 0.000244140625, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0006103515625, '0000000000111100': 0.0003662109375, '0000000001000000': 0.006103515625, '0000000001000001': 0.0006103515625, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0008544921875, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0006103515625, '0000000001011000': 0.0001220703125, '0000000001011100': 0.000244140625, '0000000001100100': 0.0001220703125, '0000000001110000': 0.0003662109375, '0000000001111000': 0.000244140625, '0000000010000000': 0.0074462890625, '0000000010000001': 0.0006103515625, '0000000010000010': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0008544921875, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010011100': 0.000732421875, '0000000010100000': 0.000244140625, '0000000010110000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000100000000': 0.0142822265625, '0000000100000001': 0.000732421875, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.000732421875, '0000000100000110': 0.0009765625, '0000000100000111': 0.00048828125, '0000000100001000': 0.0009765625, '0000000100001100': 0.0001220703125, '0000000100001101': 0.0001220703125, '0000000100010000': 0.000732421875, '0000000100010001': 0.0001220703125, '0000000100010010': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.000244140625, '0000000100100000': 0.000244140625, '0000000100110000': 0.0001220703125, '0000000100110010': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000110000000': 0.000244140625, '0000001000000000': 0.0341796875, '0000001000000001': 0.001220703125, '0000001000000010': 0.0006103515625, '0000001000000100': 0.0028076171875, '0000001000000110': 0.0009765625, '0000001000000111': 0.000244140625, '0000001000001000': 0.00146484375, '0000001000001001': 0.0001220703125, '0000001000001010': 0.0001220703125, '0000001000010000': 0.0025634765625, '0000001000010100': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011100': 0.0006103515625, '0000001000011111': 0.0001220703125, '0000001000100000': 0.0008544921875, '0000001000110000': 0.0006103515625, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000100': 0.0001220703125, '0000001001000110': 0.0001220703125, '0000001010000000': 0.0003662109375, '0000001010000101': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000011': 0.0001220703125, '0000001100000101': 0.0001220703125, '0000001100100000': 0.0001220703125, '0000001110110100': 0.0001220703125, '0000010000000000': 0.0050048828125, '0000010000000010': 0.000244140625, '0000010000000100': 0.000732421875, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000001110': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000011000': 0.000244140625, '0000010000011100': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000010': 0.0001220703125, '0000010100000100': 0.0001220703125, '0000011000000000': 0.000244140625, '0000100000000000': 0.001708984375, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010011': 0.0001220703125, '0000100001000010': 0.0001220703125, '0000100010000011': 0.0001220703125, '0000100100000100': 0.0001220703125, '0000101000000000': 0.0001220703125, '0000101000011000': 0.0001220703125, '0001000000000000': 0.0479736328125, '0001000000000001': 0.0018310546875, '0001000000000010': 0.0018310546875, '0001000000000100': 0.0037841796875, '0001000000000101': 0.000244140625, '0001000000000110': 0.001953125, '0001000000000111': 0.0003662109375, '0001000000001000': 0.001708984375, '0001000000001001': 0.0003662109375, '0001000000001010': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0030517578125, '0001000000010001': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010110': 0.000244140625, '0001000000011000': 0.00048828125, '0001000000011100': 0.0006103515625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0015869140625, '0001000000100010': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000101101': 0.0001220703125, '0001000000110000': 0.000732421875, '0001000000110100': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000001000100': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0010986328125, '0001000010000001': 0.0001220703125, '0001000010000100': 0.0003662109375, '0001000010000111': 0.0001220703125, '0001000010010000': 0.000244140625, '0001000010100000': 0.000244140625, '0001000100000000': 0.0010986328125, '0001000100000011': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100000110': 0.000244140625, '0001000100011100': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001001000000000': 0.0025634765625, '0001001000000001': 0.0001220703125, '0001001000000010': 0.000244140625, '0001001000000011': 0.0001220703125, '0001001000000100': 0.000244140625, '0001001000000110': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000011000': 0.0001220703125, '0001001000100000': 0.0003662109375, '0001001000111001': 0.0001220703125, '0001001001110000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000100': 0.0001220703125, '0001001100000110': 0.0001220703125, '0001010000000000': 0.00048828125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000100000': 0.0001220703125, '0001100000000000': 0.00341796875, '0001100000000001': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000000100': 0.000244140625, '0001100000000110': 0.0001220703125, '0001100000000111': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010001': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001001000': 0.000244140625, '0001100010000000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001101000000000': 0.0003662109375, '0001101000001000': 0.0001220703125, '0001110000011001': 0.0001220703125, '0010000000000000': 0.006103515625, '0010000000000001': 0.0006103515625, '0010000000000010': 0.0003662109375, '0010000000000011': 0.000244140625, '0010000000000100': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001100': 0.000244140625, '0010000000001101': 0.0001220703125, '0010000000010000': 0.000732421875, '0010000000010100': 0.0001220703125, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000111100': 0.0001220703125, '0010000010000001': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000100000110': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000001000': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010101000011100': 0.0001220703125, '0011000000000000': 0.0018310546875, '0011000000000010': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000000011100': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0100000000000000': 0.0413818359375, '0100000000000001': 0.0025634765625, '0100000000000010': 0.001953125, '0100000000000011': 0.0006103515625, '0100000000000100': 0.0032958984375, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0015869140625, '0100000000000111': 0.000732421875, '0100000000001000': 0.0032958984375, '0100000000001010': 0.000244140625, '0100000000010000': 0.0029296875, '0100000000010001': 0.000244140625, '0100000000010010': 0.0001220703125, '0100000000010011': 0.0001220703125, '0100000000010100': 0.00048828125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0013427734375, '0100000000011001': 0.000244140625, '0100000000011010': 0.0001220703125, '0100000000011100': 0.000732421875, '0100000000100000': 0.0015869140625, '0100000000100001': 0.0001220703125, '0100000000110000': 0.000732421875, '0100000000111000': 0.000244140625, '0100000001000000': 0.0013427734375, '0100000001001000': 0.0001220703125, '0100000001010100': 0.0001220703125, '0100000001011000': 0.0001220703125, '0100000010000000': 0.001220703125, '0100000010001000': 0.0001220703125, '0100000010010000': 0.000244140625, '0100000010011000': 0.0001220703125, '0100000100000000': 0.0003662109375, '0100000100000001': 0.000244140625, '0100000100001000': 0.0001220703125, '0100000100010010': 0.0001220703125, '0100000100010100': 0.0001220703125, '0100000100011111': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000100110000': 0.0001220703125, '0100000100111100': 0.0001220703125, '0100000101000000': 0.0001220703125, '0100000101000110': 0.0001220703125, '0100001000000000': 0.0035400390625, '0100001000000001': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000100000': 0.0001220703125, '0100001010000010': 0.0001220703125, '0100001100000000': 0.0001220703125, '0100010000000000': 0.000244140625, '0100010000001000': 0.0001220703125, '0100010000011000': 0.0001220703125, '0100011100000111': 0.0001220703125, '0100100000000000': 0.000244140625, '0100100000000010': 0.0001220703125, '0101000000000000': 0.0045166015625, '0101000000000001': 0.000244140625, '0101000000000010': 0.000244140625, '0101000000000100': 0.0001220703125, '0101000000001000': 0.000244140625, '0101000000001100': 0.0001220703125, '0101000000010000': 0.00048828125, '0101000000010110': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000011011': 0.0001220703125, '0101000000011100': 0.0003662109375, '0101000000100000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100000000': 0.000244140625, '0101000100001100': 0.0001220703125, '0101000100011000': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101010000000010': 0.0001220703125, '0101010000000100': 0.0001220703125, '0101100000000000': 0.0001220703125, '0101100000011100': 0.0001220703125, '0101100000101000': 0.0001220703125, '0110000000000000': 0.0040283203125, '0110000000000001': 0.0003662109375, '0110000000000100': 0.0003662109375, '0110000000000111': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000010000': 0.00048828125, '0110000000011000': 0.0003662109375, '0110000000011100': 0.0001220703125, '0110000000011101': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010001000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110001000000000': 0.00048828125, '0110001000000111': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0111000000000000': 0.003662109375, '0111000000000100': 0.0003662109375, '0111000000000111': 0.000244140625, '0111000000010000': 0.0001220703125, '0111000000011000': 0.000244140625, '0111000000100000': 0.0001220703125, '0111000000111100': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111001000000000': 0.0003662109375, '1000000000000000': 0.00390625, '1000000000000001': 0.01171875, '1000000000000010': 0.00146484375, '1000000000000011': 0.0008544921875, '1000000000000100': 0.0001220703125, '1000000000000101': 0.0013427734375, '1000000000000110': 0.000244140625, '1000000000000111': 0.00048828125, '1000000000001001': 0.0003662109375, '1000000000001011': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.000732421875, '1000000000010010': 0.0001220703125, '1000000000010100': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.00048828125, '1000000000011101': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0008544921875, '1000000000100100': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0003662109375, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000100000000': 0.0003662109375, '1000000100000001': 0.0006103515625, '1000000100100001': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.0009765625, '1000001000010001': 0.0001220703125, '1000001000010101': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000011': 0.0001220703125, '1000100000000001': 0.0001220703125, '1001000000000000': 0.000732421875, '1001000000000001': 0.00146484375, '1001000000000010': 0.0003662109375, '1001000000000111': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000110001': 0.000244140625, '1001000001000001': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001010100000000': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000100010': 0.0001220703125, '1010000001010001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000010001': 0.0001220703125, '1011000010000001': 0.0001220703125, '1011000100000001': 0.0001220703125, '1011001100000001': 0.0001220703125, '1100000000000000': 0.0015869140625, '1100000000000001': 0.0087890625, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0003662109375, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0015869140625, '1100000000000111': 0.0003662109375, '1100000000001000': 0.0001220703125, '1100000000001001': 0.00048828125, '1100000000001101': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010000': 0.000244140625, '1100000000010001': 0.0009765625, '1100000000010011': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011000': 0.000244140625, '1100000000011001': 0.00048828125, '1100000000011101': 0.000244140625, '1100000000100001': 0.000244140625, '1100000000100110': 0.0001220703125, '1100000000111101': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001011101': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100001001': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0003662109375, '1100001000000010': 0.0001220703125, '1100001000000011': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000011110': 0.0001220703125, '1100001000110000': 0.0001220703125, '1100010000000000': 0.0001220703125, '1101000000000001': 0.0010986328125, '1101000000000011': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000000100000': 0.0001220703125, '1101000000110111': 0.0001220703125, '1101000100000001': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101100000000001': 0.000244140625, '1110000000000001': 0.00048828125, '1110000000000110': 0.0001220703125, '1110000000000111': 0.0001220703125, '1111000000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=7_bit=1.txt <==
{'0000000000001011': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000001011': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010000101010': 0.0003662109375, '0000010000101011': 0.0001220703125, '0000010000101110': 0.0001220703125, '0000010000101111': 0.0001220703125, '0000010000111010': 0.0001220703125, '0000010000111011': 0.0001220703125, '0000010001100011': 0.0001220703125, '0000010010101110': 0.0001220703125, '0000011000100100': 0.0001220703125, '0000100000010011': 0.0001220703125, '0000100000100001': 0.0001220703125, '0000100000100010': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000100111': 0.0001220703125, '0000100000101010': 0.0006103515625, '0000100000101011': 0.00048828125, '0000100000101110': 0.000244140625, '0000100000110111': 0.0001220703125, '0000100000111010': 0.0001220703125, '0000100001101000': 0.0001220703125, '0000100010101110': 0.0001220703125, '0000100100100011': 0.0001220703125, '0000100100101010': 0.0001220703125, '0000100110101010': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000001010': 0.000732421875, '0000110000001011': 0.0001220703125, '0000110000001100': 0.0001220703125, '0000110000001110': 0.000244140625, '0000110000001111': 0.000244140625, '0000110000011010': 0.0001220703125, '0000110000100010': 0.0003662109375, '0000110000100011': 0.000244140625, '0000110000100110': 0.0001220703125, '0000110000101000': 0.0003662109375, '0000110000101010': 0.0020751953125, '0000110000101011': 0.002685546875, '0000110000101100': 0.000244140625, '0000110000101101': 0.0003662109375, '0000110000101110': 0.0003662109375, '0000110000101111': 0.0006103515625, '0000110000110010': 0.0001220703125, '0000110000110110': 0.0001220703125, '0000110000110111': 0.0001220703125, '0000110000111010': 0.0001220703125, '0000110000111111': 0.000244140625, '0000110001101101': 0.0001220703125, '0000110001101111': 0.0001220703125, '0000110010100010': 0.0001220703125, '0000110010100011': 0.0001220703125, '0000110010101010': 0.000244140625, '0000110010101011': 0.0001220703125, '0000110011101111': 0.0001220703125, '0000110100001010': 0.0001220703125, '0000110100101001': 0.0001220703125, '0000111000001010': 0.0001220703125, '0000111000001011': 0.0001220703125, '0000111000011010': 0.0001220703125, '0000111000100011': 0.0001220703125, '0000111000101010': 0.000244140625, '0000111000101011': 0.0003662109375, '0001000000101001': 0.0001220703125, '0001010000001010': 0.0001220703125, '0001010000101011': 0.0001220703125, '0001010010101111': 0.0001220703125, '0001100000101010': 0.0001220703125, '0001100000101111': 0.0001220703125, '0001100000111100': 0.0001220703125, '0001100010100011': 0.0001220703125, '0001110000001001': 0.000244140625, '0001110000001011': 0.000244140625, '0001110000100011': 0.0001220703125, '0001110000100110': 0.000244140625, '0001110000101001': 0.000244140625, '0001110000101010': 0.0003662109375, '0001110000101011': 0.0003662109375, '0001110000101101': 0.0001220703125, '0001110000101110': 0.0003662109375, '0001110000101111': 0.0001220703125, '0001110000111010': 0.0001220703125, '0001110010101110': 0.0001220703125, '0001110100101011': 0.0001220703125, '0001111000101011': 0.000244140625, '0001111000101111': 0.0001220703125, '0010000000001010': 0.000244140625, '0010000000001011': 0.0003662109375, '0010000000011111': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101011': 0.000244140625, '0010000000101111': 0.0003662109375, '0010000001101010': 0.0001220703125, '0010000010101111': 0.0001220703125, '0010000100111110': 0.0001220703125, '0010010000000011': 0.0001220703125, '0010010000001000': 0.0001220703125, '0010010000001001': 0.0001220703125, '0010010000001010': 0.000244140625, '0010010000001011': 0.000244140625, '0010010000001100': 0.000244140625, '0010010000001110': 0.000244140625, '0010010000001111': 0.0001220703125, '0010010000010010': 0.0001220703125, '0010010000011110': 0.0001220703125, '0010010000100010': 0.00048828125, '0010010000100011': 0.000244140625, '0010010000100100': 0.0001220703125, '0010010000101000': 0.0001220703125, '0010010000101001': 0.0001220703125, '0010010000101010': 0.001953125, '0010010000101011': 0.00146484375, '0010010000101101': 0.0003662109375, '0010010000101110': 0.00048828125, '0010010000101111': 0.0013427734375, '0010010000110010': 0.0001220703125, '0010010000110011': 0.0001220703125, '0010010000110110': 0.0001220703125, '0010010000110111': 0.0001220703125, '0010010000111010': 0.0001220703125, '0010010000111011': 0.000244140625, '0010010000111111': 0.0001220703125, '0010010001101011': 0.0001220703125, '0010010010101010': 0.00048828125, '0010010100001011': 0.0001220703125, '0010010100001110': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010010100101110': 0.0001220703125, '0010010100110010': 0.000244140625, '0010011000001010': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010011000111011': 0.0001220703125, '0010011000111110': 0.0001220703125, '0010011100101000': 0.0001220703125, '0010100000000010': 0.000244140625, '0010100000000011': 0.0001220703125, '0010100000001010': 0.000732421875, '0010100000001011': 0.000732421875, '0010100000001110': 0.00048828125, '0010100000001111': 0.000244140625, '0010100000011010': 0.0001220703125, '0010100000011111': 0.0001220703125, '0010100000100000': 0.0001220703125, '0010100000100010': 0.00048828125, '0010100000100011': 0.0001220703125, '0010100000100111': 0.000244140625, '0010100000101000': 0.00048828125, '0010100000101001': 0.0006103515625, '0010100000101010': 0.0023193359375, '0010100000101011': 0.002197265625, '0010100000101101': 0.000244140625, '0010100000101110': 0.0008544921875, '0010100000101111': 0.0009765625, '0010100000110001': 0.0001220703125, '0010100000110011': 0.0003662109375, '0010100000110111': 0.0001220703125, '0010100000111010': 0.0003662109375, '0010100000111011': 0.0001220703125, '0010100000111101': 0.0001220703125, '0010100001010011': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100010001000': 0.0001220703125, '0010100010001001': 0.0001220703125, '0010100010001111': 0.0001220703125, '0010100010100101': 0.0001220703125, '0010100010101001': 0.0001220703125, '0010100010101010': 0.0003662109375, '0010100010101011': 0.0006103515625, '0010100010101100': 0.0001220703125, '0010100010101110': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100100101010': 0.000244140625, '0010100100101110': 0.000244140625, '0010100100101111': 0.000244140625, '0010101000000010': 0.0001220703125, '0010101000100010': 0.0001220703125, '0010101000101000': 0.0001220703125, '0010101000101001': 0.0001220703125, '0010101000101011': 0.0001220703125, '0010101000101110': 0.0001220703125, '0010101001101110': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010110000000010': 0.000244140625, '0010110000000011': 0.0003662109375, '0010110000000111': 0.0001220703125, '0010110000001000': 0.000244140625, '0010110000001001': 0.000244140625, '0010110000001010': 0.0035400390625, '0010110000001011': 0.0037841796875, '0010110000001100': 0.000244140625, '0010110000001101': 0.000244140625, '0010110000001110': 0.001220703125, '0010110000001111': 0.0009765625, '0010110000010011': 0.0001220703125, '0010110000010110': 0.0001220703125, '0010110000010111': 0.0003662109375, '0010110000011010': 0.0009765625, '0010110000011011': 0.0009765625, '0010110000011101': 0.0001220703125, '0010110000011110': 0.0001220703125, '0010110000011111': 0.0001220703125, '0010110000100000': 0.0001220703125, '0010110000100001': 0.000244140625, '0010110000100010': 0.0029296875, '0010110000100011': 0.002197265625, '0010110000100101': 0.0003662109375, '0010110000100110': 0.0009765625, '0010110000100111': 0.00048828125, '0010110000101000': 0.0020751953125, '0010110000101001': 0.001708984375, '0010110000101010': 0.0208740234375, '0010110000101011': 0.015869140625, '0010110000101100': 0.001708984375, '0010110000101101': 0.0013427734375, '0010110000101110': 0.00537109375, '0010110000101111': 0.00634765625, '0010110000110001': 0.00048828125, '0010110000110010': 0.0009765625, '0010110000110011': 0.000732421875, '0010110000110100': 0.0001220703125, '0010110000110110': 0.0006103515625, '0010110000110111': 0.000732421875, '0010110000111000': 0.0001220703125, '0010110000111001': 0.0001220703125, '0010110000111010': 0.0010986328125, '0010110000111011': 0.001708984375, '0010110000111100': 0.0003662109375, '0010110000111110': 0.000244140625, '0010110000111111': 0.000732421875, '0010110001000111': 0.0001220703125, '0010110001001010': 0.0001220703125, '0010110001001011': 0.0001220703125, '0010110001100010': 0.000244140625, '0010110001101011': 0.000244140625, '0010110001101101': 0.0001220703125, '0010110001110101': 0.0001220703125, '0010110001111011': 0.0001220703125, '0010110001111111': 0.0001220703125, '0010110010000010': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010001111': 0.0001220703125, '0010110010011010': 0.0001220703125, '0010110010100010': 0.000244140625, '0010110010101001': 0.000244140625, '0010110010101010': 0.0009765625, '0010110010101011': 0.00048828125, '0010110010101101': 0.0001220703125, '0010110010101110': 0.0003662109375, '0010110010101111': 0.0001220703125, '0010110010110010': 0.0001220703125, '0010110010111011': 0.0001220703125, '0010110011101011': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001110': 0.0001220703125, '0010110100010110': 0.0001220703125, '0010110100100000': 0.0001220703125, '0010110100100010': 0.000244140625, '0010110100100111': 0.0001220703125, '0010110100101000': 0.000244140625, '0010110100101001': 0.0003662109375, '0010110100101010': 0.0003662109375, '0010110100101101': 0.000244140625, '0010110100101110': 0.0006103515625, '0010110100101111': 0.000244140625, '0010110100110010': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110100111011': 0.0001220703125, '0010110101100110': 0.0001220703125, '0010110110011011': 0.0001220703125, '0010111000000001': 0.0001220703125, '0010111000000010': 0.0001220703125, '0010111000001001': 0.0001220703125, '0010111000001010': 0.0001220703125, '0010111000001011': 0.0001220703125, '0010111000001110': 0.0001220703125, '0010111000011010': 0.0001220703125, '0010111000100001': 0.0001220703125, '0010111000100010': 0.0001220703125, '0010111000101001': 0.000244140625, '0010111000101010': 0.0015869140625, '0010111000101011': 0.0015869140625, '0010111000101100': 0.000244140625, '0010111000101110': 0.0006103515625, '0010111000101111': 0.00048828125, '0010111000110011': 0.0001220703125, '0010111000111010': 0.00048828125, '0010111000111011': 0.0003662109375, '0010111010101010': 0.0001220703125, '0010111100101010': 0.0001220703125, '0011000000100010': 0.0001220703125, '0011000000101010': 0.0001220703125, '0011000000101110': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000001001': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.0003662109375, '0011010000001110': 0.0001220703125, '0011010000001111': 0.0001220703125, '0011010000011010': 0.000244140625, '0011010000100011': 0.00048828125, '0011010000101000': 0.0001220703125, '0011010000101001': 0.000244140625, '0011010000101010': 0.0009765625, '0011010000101011': 0.0010986328125, '0011010000101101': 0.0001220703125, '0011010000101110': 0.0003662109375, '0011010000101111': 0.0003662109375, '0011010000110110': 0.0001220703125, '0011010001101011': 0.0001220703125, '0011010010001011': 0.0001220703125, '0011010010101000': 0.0001220703125, '0011010010101011': 0.0001220703125, '0011010010101110': 0.0001220703125, '0011010100101000': 0.0001220703125, '0011010100101010': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011100000000110': 0.0001220703125, '0011100000100010': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000101011': 0.0003662109375, '0011100010101111': 0.0001220703125, '0011100100001110': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101010001010': 0.0001220703125, '0011110000000010': 0.0001220703125, '0011110000000111': 0.0001220703125, '0011110000001000': 0.0001220703125, '0011110000001010': 0.0001220703125, '0011110000001011': 0.000244140625, '0011110000001110': 0.0001220703125, '0011110000011110': 0.0001220703125, '0011110000100010': 0.000244140625, '0011110000100011': 0.0001220703125, '0011110000101000': 0.0003662109375, '0011110000101001': 0.0001220703125, '0011110000101010': 0.002197265625, '0011110000101011': 0.0013427734375, '0011110000101100': 0.0003662109375, '0011110000101110': 0.0008544921875, '0011110000101111': 0.0009765625, '0011110000110010': 0.0001220703125, '0011110000110111': 0.0001220703125, '0011110000111010': 0.0001220703125, '0011110000111011': 0.0003662109375, '0011110010001110': 0.0001220703125, '0011110010101010': 0.0003662109375, '0011110010101110': 0.0001220703125, '0011110100111011': 0.0001220703125, '0011111000001011': 0.0001220703125, '0011111000100111': 0.0001220703125, '0011111000101001': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111000101011': 0.0001220703125, '0011111000101110': 0.0001220703125, '0011111000111010': 0.0001220703125, '0011111000111011': 0.0001220703125, '0011111010101111': 0.0001220703125, '0100000000101010': 0.000244140625, '0100000010111001': 0.0001220703125, '0100010000001010': 0.0001220703125, '0100010000101000': 0.0001220703125, '0100010000101010': 0.0001220703125, '0100010000101011': 0.0001220703125, '0100010000101101': 0.0001220703125, '0100010000101110': 0.0003662109375, '0100010000111010': 0.0001220703125, '0100010010101011': 0.0001220703125, '0100010100101101': 0.0001220703125, '0100011000101011': 0.0001220703125, '0100011000101111': 0.0001220703125, '0100100000000011': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000001011': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000101000': 0.0001220703125, '0100100000101010': 0.000244140625, '0100100000111111': 0.0001220703125, '0100100010001011': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001010': 0.0003662109375, '0100110000001011': 0.000732421875, '0100110000001110': 0.0001220703125, '0100110000011000': 0.0001220703125, '0100110000011010': 0.000244140625, '0100110000100000': 0.0001220703125, '0100110000100010': 0.000244140625, '0100110000100011': 0.0003662109375, '0100110000101000': 0.000244140625, '0100110000101001': 0.0001220703125, '0100110000101010': 0.001220703125, '0100110000101011': 0.00244140625, '0100110000101100': 0.0003662109375, '0100110000101101': 0.0001220703125, '0100110000101110': 0.0003662109375, '0100110000101111': 0.0003662109375, '0100110000110011': 0.0006103515625, '0100110000111111': 0.0001220703125, '0100110001100010': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110001101111': 0.0001220703125, '0100110100001011': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100110100101110': 0.0001220703125, '0100110110101110': 0.0001220703125, '0100111000101011': 0.000244140625, '0100111010101011': 0.0001220703125, '0100111100110010': 0.0001220703125, '0101010000001011': 0.0001220703125, '0101010000100000': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101010000101011': 0.00048828125, '0101010000110011': 0.0001220703125, '0101010000111011': 0.0001220703125, '0101010010111110': 0.0001220703125, '0101100000101011': 0.000244140625, '0101100010111011': 0.0001220703125, '0101110000001001': 0.0001220703125, '0101110000001011': 0.000244140625, '0101110000001110': 0.0001220703125, '0101110000001111': 0.0001220703125, '0101110000101001': 0.0001220703125, '0101110000101010': 0.0003662109375, '0101110000101011': 0.0006103515625, '0101110000101110': 0.000244140625, '0101110000101111': 0.0001220703125, '0101110000110010': 0.0001220703125, '0101110000110110': 0.0001220703125, '0101110000111011': 0.000244140625, '0101110000111111': 0.0001220703125, '0101110010101011': 0.0001220703125, '0101110010101110': 0.0001220703125, '0101110100101010': 0.0001220703125, '0101111000010011': 0.0001220703125, '0110000000101010': 0.0001220703125, '0110000000101011': 0.000244140625, '0110000000101111': 0.0001220703125, '0110000010111011': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110010000000111': 0.0001220703125, '0110010000001010': 0.000244140625, '0110010000001011': 0.000244140625, '0110010000001100': 0.0001220703125, '0110010000001110': 0.0001220703125, '0110010000001111': 0.0001220703125, '0110010000011100': 0.0001220703125, '0110010000100011': 0.000732421875, '0110010000100100': 0.0001220703125, '0110010000100111': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101010': 0.0006103515625, '0110010000101011': 0.00244140625, '0110010000101100': 0.000244140625, '0110010000101101': 0.0001220703125, '0110010000110011': 0.0001220703125, '0110010001101011': 0.0001220703125, '0110010010101000': 0.0001220703125, '0110010010101001': 0.0001220703125, '0110010010101011': 0.000244140625, '0110010010111011': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110011000111010': 0.0001220703125, '0110011000111011': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001011': 0.0003662109375, '0110100000100100': 0.0001220703125, '0110100000100111': 0.0001220703125, '0110100000101000': 0.0003662109375, '0110100000101001': 0.00048828125, '0110100000101010': 0.00048828125, '0110100000101011': 0.0020751953125, '0110100000101101': 0.0001220703125, '0110100000101110': 0.0001220703125, '0110100000101111': 0.0001220703125, '0110100000110010': 0.0001220703125, '0110100010101000': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100010101110': 0.0003662109375, '0110100010111010': 0.0001220703125, '0110100100101100': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000101011': 0.0001220703125, '0110101000111010': 0.0001220703125, '0110101010101001': 0.0001220703125, '0110110000000001': 0.000244140625, '0110110000000011': 0.00048828125, '0110110000000111': 0.000244140625, '0110110000001001': 0.000244140625, '0110110000001010': 0.0006103515625, '0110110000001011': 0.0030517578125, '0110110000001110': 0.0003662109375, '0110110000001111': 0.0001220703125, '0110110000010011': 0.000244140625, '0110110000010110': 0.0001220703125, '0110110000010111': 0.000244140625, '0110110000011010': 0.000244140625, '0110110000011011': 0.0006103515625, '0110110000011111': 0.0001220703125, '0110110000100001': 0.0006103515625, '0110110000100010': 0.000244140625, '0110110000100011': 0.00244140625, '0110110000100101': 0.000244140625, '0110110000100111': 0.00048828125, '0110110000101000': 0.0001220703125, '0110110000101001': 0.002197265625, '0110110000101010': 0.002685546875, '0110110000101011': 0.014404296875, '0110110000101100': 0.00048828125, '0110110000101101': 0.000244140625, '0110110000101110': 0.0008544921875, '0110110000101111': 0.002197265625, '0110110000110001': 0.0001220703125, '0110110000110010': 0.0001220703125, '0110110000110011': 0.0009765625, '0110110000110100': 0.0001220703125, '0110110000110110': 0.0001220703125, '0110110000110111': 0.00048828125, '0110110000111001': 0.000244140625, '0110110000111010': 0.0001220703125, '0110110000111011': 0.0010986328125, '0110110000111101': 0.0001220703125, '0110110000111111': 0.000244140625, '0110110001011011': 0.0001220703125, '0110110001101011': 0.000244140625, '0110110010000011': 0.0001220703125, '0110110010001001': 0.0001220703125, '0110110010001011': 0.0001220703125, '0110110010100011': 0.0001220703125, '0110110010101000': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110010101011': 0.0009765625, '0110110100001011': 0.000244140625, '0110110100100001': 0.0001220703125, '0110110100101001': 0.0001220703125, '0110110100101010': 0.0001220703125, '0110110100101011': 0.0008544921875, '0110111000000011': 0.0001220703125, '0110111000001001': 0.0001220703125, '0110111000001010': 0.000244140625, '0110111000001011': 0.0003662109375, '0110111000001111': 0.0001220703125, '0110111000100011': 0.000244140625, '0110111000101001': 0.000244140625, '0110111000101010': 0.000244140625, '0110111000101011': 0.0015869140625, '0110111000101110': 0.0001220703125, '0110111000101111': 0.000244140625, '0110111000110100': 0.0001220703125, '0110111000111011': 0.000244140625, '0110111001100111': 0.0001220703125, '0111000000001010': 0.0001220703125, '0111000000101011': 0.000244140625, '0111000000101110': 0.0001220703125, '0111010000000001': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101011': 0.0015869140625, '0111010000101101': 0.0001220703125, '0111010000101111': 0.0001220703125, '0111010010101011': 0.0001220703125, '0111010010111011': 0.0001220703125, '0111010100001010': 0.0001220703125, '0111010100101110': 0.0001220703125, '0111011000101011': 0.000244140625, '0111100000001110': 0.0001220703125, '0111100000101010': 0.0001220703125, '0111100000101111': 0.0001220703125, '0111100000110111': 0.0001220703125, '0111110000000001': 0.0001220703125, '0111110000001010': 0.0001220703125, '0111110000001011': 0.00048828125, '0111110000001100': 0.0001220703125, '0111110000100001': 0.0001220703125, '0111110000100010': 0.0001220703125, '0111110000100011': 0.0003662109375, '0111110000100111': 0.0001220703125, '0111110000101001': 0.000244140625, '0111110000101010': 0.000244140625, '0111110000101011': 0.00146484375, '0111110000101100': 0.000244140625, '0111110000101101': 0.0001220703125, '0111110000101110': 0.0001220703125, '0111110000101111': 0.000244140625, '0111110000110011': 0.000244140625, '0111110000110111': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110100101101': 0.0001220703125, '0111110110101001': 0.0001220703125, '0111111000001011': 0.0001220703125, '0111111000110111': 0.0001220703125, '0111111010011011': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000101000': 0.0001220703125, '1000000000101010': 0.000732421875, '1000000000101011': 0.0001220703125, '1000000110101000': 0.0001220703125, '1000001010001010': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000010000001010': 0.00048828125, '1000010000001110': 0.0001220703125, '1000010000100010': 0.0001220703125, '1000010000100011': 0.0001220703125, '1000010000100110': 0.0001220703125, '1000010000101000': 0.000244140625, '1000010000101010': 0.0030517578125, '1000010000101100': 0.000244140625, '1000010000101110': 0.0001220703125, '1000010000110010': 0.000244140625, '1000010000111010': 0.000244140625, '1000010000111100': 0.0001220703125, '1000010010001010': 0.0001220703125, '1000011000001100': 0.0001220703125, '1000011000101110': 0.0001220703125, '1000100000000010': 0.0001220703125, '1000100000000101': 0.0001220703125, '1000100000001000': 0.0001220703125, '1000100000001010': 0.0003662109375, '1000100000001011': 0.0001220703125, '1000100000001101': 0.0001220703125, '1000100000010110': 0.000244140625, '1000100000100110': 0.0001220703125, '1000100000101000': 0.0003662109375, '1000100000101010': 0.001708984375, '1000100000101110': 0.00048828125, '1000100000110010': 0.0001220703125, '1000100000111010': 0.00048828125, '1000100000111110': 0.0001220703125, '1000100001001010': 0.000244140625, '1000100001101000': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100010101010': 0.00048828125, '1000100010101110': 0.0001220703125, '1000100100100000': 0.0001220703125, '1000100100101010': 0.0003662109375, '1000101000101010': 0.000244140625, '1000101010011110': 0.0001220703125, '1000101010101110': 0.0001220703125, '1000110000000010': 0.000244140625, '1000110000000111': 0.0001220703125, '1000110000001000': 0.00048828125, '1000110000001010': 0.0032958984375, '1000110000001011': 0.000244140625, '1000110000001110': 0.0006103515625, '1000110000010000': 0.0001220703125, '1000110000010010': 0.0001220703125, '1000110000010110': 0.0003662109375, '1000110000010111': 0.0001220703125, '1000110000011000': 0.000244140625, '1000110000011010': 0.0003662109375, '1000110000011100': 0.0001220703125, '1000110000011110': 0.000244140625, '1000110000100000': 0.0001220703125, '1000110000100001': 0.000244140625, '1000110000100010': 0.0018310546875, '1000110000100100': 0.000244140625, '1000110000100110': 0.0006103515625, '1000110000101000': 0.0023193359375, '1000110000101001': 0.0001220703125, '1000110000101010': 0.01953125, '1000110000101011': 0.00048828125, '1000110000101100': 0.0008544921875, '1000110000101101': 0.0003662109375, '1000110000101110': 0.0020751953125, '1000110000101111': 0.0001220703125, '1000110000110000': 0.0001220703125, '1000110000110010': 0.0009765625, '1000110000110011': 0.000244140625, '1000110000110110': 0.000244140625, '1000110000110111': 0.0001220703125, '1000110000111000': 0.0003662109375, '1000110000111010': 0.0010986328125, '1000110000111110': 0.000244140625, '1000110000111111': 0.0001220703125, '1000110001101010': 0.0003662109375, '1000110001111010': 0.000244140625, '1000110010001010': 0.0001220703125, '1000110010001110': 0.0001220703125, '1000110010011010': 0.0001220703125, '1000110010101010': 0.001220703125, '1000110010101110': 0.0001220703125, '1000110010111010': 0.0001220703125, '1000110010111100': 0.0001220703125, '1000110011101110': 0.0001220703125, '1000110100000110': 0.0001220703125, '1000110100001000': 0.0001220703125, '1000110100001010': 0.000244140625, '1000110100100010': 0.000244140625, '1000110100101000': 0.0001220703125, '1000110100101010': 0.0008544921875, '1000110100101101': 0.0001220703125, '1000110100101110': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110110001010': 0.0001220703125, '1000111000010110': 0.0001220703125, '1000111000101000': 0.000244140625, '1000111000101010': 0.0010986328125, '1000111000101011': 0.000244140625, '1000111000101110': 0.00048828125, '1000111000110011': 0.0001220703125, '1000111100001110': 0.0001220703125, '1001000000101100': 0.0001220703125, '1001000000101110': 0.0001220703125, '1001000000110010': 0.0001220703125, '1001000010101000': 0.0001220703125, '1001001011101010': 0.0001220703125, '1001010000001000': 0.0001220703125, '1001010000001010': 0.0003662109375, '1001010000011010': 0.0001220703125, '1001010000101000': 0.0001220703125, '1001010000101010': 0.0006103515625, '1001010000101101': 0.0001220703125, '1001010000101110': 0.0001220703125, '1001011000101011': 0.0001220703125, '1001100000001010': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100000101100': 0.0001220703125, '1001100000101111': 0.0001220703125, '1001100010100010': 0.0001220703125, '1001100110111010': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001101000101100': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110000001000': 0.0001220703125, '1001110000001010': 0.0008544921875, '1001110000001110': 0.0001220703125, '1001110000001111': 0.0001220703125, '1001110000011011': 0.0001220703125, '1001110000011110': 0.0001220703125, '1001110000100010': 0.00048828125, '1001110000101000': 0.000244140625, '1001110000101001': 0.0001220703125, '1001110000101010': 0.0015869140625, '1001110000101110': 0.00048828125, '1001110000101111': 0.0001220703125, '1001110000110010': 0.000244140625, '1001110000110110': 0.0001220703125, '1001110000111010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110100101100': 0.0001220703125, '1001110100111010': 0.0001220703125, '1001111000101000': 0.0001220703125, '1001111000101010': 0.00048828125, '1001111000101110': 0.0001220703125, '1001111010101110': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000010010': 0.0001220703125, '1010000000011010': 0.000244140625, '1010000000011110': 0.0001220703125, '1010000000100010': 0.000244140625, '1010000000100110': 0.0001220703125, '1010000000101000': 0.0003662109375, '1010000000101001': 0.0001220703125, '1010000000101010': 0.0035400390625, '1010000000101011': 0.0001220703125, '1010000000101100': 0.0001220703125, '1010000000101110': 0.0003662109375, '1010000000110010': 0.0001220703125, '1010000000111010': 0.0003662109375, '1010000001100010': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010101110': 0.000244140625, '1010000010110000': 0.0001220703125, '1010000100101010': 0.000244140625, '1010000110101010': 0.0001220703125, '1010001000001110': 0.0001220703125, '1010001000101010': 0.000244140625, '1010010000000000': 0.0001220703125, '1010010000000010': 0.000732421875, '1010010000000100': 0.0001220703125, '1010010000000110': 0.0001220703125, '1010010000001000': 0.00048828125, '1010010000001010': 0.0052490234375, '1010010000001011': 0.0003662109375, '1010010000001100': 0.000244140625, '1010010000001110': 0.0006103515625, '1010010000010010': 0.0001220703125, '1010010000010110': 0.0003662109375, '1010010000011000': 0.0001220703125, '1010010000011010': 0.0009765625, '1010010000011011': 0.0001220703125, '1010010000011110': 0.000244140625, '1010010000100000': 0.0003662109375, '1010010000100010': 0.0028076171875, '1010010000100100': 0.0001220703125, '1010010000100110': 0.0009765625, '1010010000101000': 0.0020751953125, '1010010000101001': 0.0001220703125, '1010010000101010': 0.0206298828125, '1010010000101011': 0.0013427734375, '1010010000101100': 0.0009765625, '1010010000101101': 0.0003662109375, '1010010000101110': 0.0040283203125, '1010010000101111': 0.000244140625, '1010010000110001': 0.0001220703125, '1010010000110010': 0.0006103515625, '1010010000110100': 0.0001220703125, '1010010000110110': 0.0008544921875, '1010010000111000': 0.0001220703125, '1010010000111010': 0.0018310546875, '1010010000111100': 0.0001220703125, '1010010000111110': 0.0001220703125, '1010010001011010': 0.0001220703125, '1010010001101010': 0.00048828125, '1010010001101011': 0.0001220703125, '1010010010001000': 0.0001220703125, '1010010010001010': 0.0001220703125, '1010010010011010': 0.0001220703125, '1010010010100010': 0.0001220703125, '1010010010101010': 0.0009765625, '1010010010101011': 0.000244140625, '1010010010101100': 0.0001220703125, '1010010010101110': 0.0001220703125, '1010010010110010': 0.0001220703125, '1010010010111010': 0.000244140625, '1010010010111100': 0.0001220703125, '1010010011101010': 0.0001220703125, '1010010011101100': 0.0001220703125, '1010010100000010': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100100100': 0.0001220703125, '1010010100101010': 0.000244140625, '1010010100101110': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010010110101000': 0.0001220703125, '1010010110110110': 0.0001220703125, '1010011000000010': 0.0001220703125, '1010011000001010': 0.0003662109375, '1010011000001110': 0.0001220703125, '1010011000010010': 0.0001220703125, '1010011000011010': 0.0001220703125, '1010011000100010': 0.000244140625, '1010011000101010': 0.001220703125, '1010011000101100': 0.0001220703125, '1010011000110000': 0.0001220703125, '1010011000110010': 0.0003662109375, '1010011000110110': 0.000244140625, '1010011000111010': 0.0001220703125, '1010011000111100': 0.0001220703125, '1010011010100110': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010100000000000': 0.0001220703125, '1010100000000010': 0.0006103515625, '1010100000000110': 0.0001220703125, '1010100000001000': 0.000244140625, '1010100000001001': 0.0001220703125, '1010100000001010': 0.0047607421875, '1010100000001011': 0.000244140625, '1010100000001100': 0.000244140625, '1010100000001101': 0.000244140625, '1010100000001110': 0.0001220703125, '1010100000001111': 0.0001220703125, '1010100000010110': 0.0001220703125, '1010100000011010': 0.0009765625, '1010100000011110': 0.0003662109375, '1010100000100000': 0.0001220703125, '1010100000100010': 0.00341796875, '1010100000100100': 0.0003662109375, '1010100000100101': 0.0001220703125, '1010100000100110': 0.000732421875, '1010100000101000': 0.004150390625, '1010100000101001': 0.000244140625, '1010100000101010': 0.0216064453125, '1010100000101011': 0.001220703125, '1010100000101100': 0.001220703125, '1010100000101101': 0.0006103515625, '1010100000101110': 0.003662109375, '1010100000101111': 0.0001220703125, '1010100000110000': 0.0001220703125, '1010100000110010': 0.0018310546875, '1010100000110100': 0.0001220703125, '1010100000110110': 0.0003662109375, '1010100000111010': 0.002197265625, '1010100000111110': 0.000244140625, '1010100001001010': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100001101110': 0.0001220703125, '1010100010000110': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010001010': 0.0010986328125, '1010100010001011': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010010110': 0.0001220703125, '1010100010100010': 0.000244140625, '1010100010100110': 0.0001220703125, '1010100010101000': 0.00048828125, '1010100010101010': 0.0029296875, '1010100010101011': 0.0001220703125, '1010100010101110': 0.0010986328125, '1010100010101111': 0.000244140625, '1010100010111010': 0.0003662109375, '1010100010111110': 0.0001220703125, '1010100100001010': 0.000244140625, '1010100100100010': 0.0001220703125, '1010100100101010': 0.0006103515625, '1010100100101110': 0.0001220703125, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0001220703125, '1010100100111010': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010101000001010': 0.000244140625, '1010101000001110': 0.0001220703125, '1010101000011011': 0.0001220703125, '1010101000100000': 0.0001220703125, '1010101000101000': 0.0003662109375, '1010101000101001': 0.0001220703125, '1010101000101010': 0.00146484375, '1010101000101011': 0.000244140625, '1010101000101100': 0.000244140625, '1010101000101111': 0.0001220703125, '1010101000110110': 0.0001220703125, '1010101000111010': 0.0003662109375, '1010101010001010': 0.0001220703125, '1010101010011010': 0.000244140625, '1010101010100010': 0.0001220703125, '1010101010101010': 0.0001220703125, '1010110000000000': 0.0006103515625, '1010110000000001': 0.0001220703125, '1010110000000010': 0.0035400390625, '1010110000000011': 0.000244140625, '1010110000000100': 0.0003662109375, '1010110000000101': 0.0003662109375, '1010110000000110': 0.0010986328125, '1010110000001000': 0.004150390625, '1010110000001001': 0.0008544921875, '1010110000001010': 0.0316162109375, '1010110000001011': 0.0020751953125, '1010110000001100': 0.0023193359375, '1010110000001101': 0.0009765625, '1010110000001110': 0.0048828125, '1010110000001111': 0.0006103515625, '1010110000010000': 0.0001220703125, '1010110000010010': 0.0025634765625, '1010110000010011': 0.0001220703125, '1010110000010100': 0.0003662109375, '1010110000010110': 0.0010986328125, '1010110000011000': 0.0006103515625, '1010110000011010': 0.0069580078125, '1010110000011011': 0.00048828125, '1010110000011100': 0.000244140625, '1010110000011101': 0.000244140625, '1010110000011110': 0.0006103515625, '1010110000011111': 0.000244140625, '1010110000100000': 0.0018310546875, '1010110000100001': 0.0001220703125, '1010110000100010': 0.01953125, '1010110000100011': 0.0009765625, '1010110000100100': 0.00048828125, '1010110000100101': 0.000244140625, '1010110000100110': 0.006591796875, '1010110000100111': 0.0003662109375, '1010110000101000': 0.0198974609375, '1010110000101001': 0.00146484375, '1010110000101010': 0.1593017578125, '1010110000101011': 0.0093994140625, '1010110000101100': 0.0091552734375, '1010110000101101': 0.0025634765625, '1010110000101110': 0.025146484375, '1010110000101111': 0.0013427734375, '1010110000110000': 0.00048828125, '1010110000110010': 0.01025390625, '1010110000110011': 0.0006103515625, '1010110000110100': 0.001220703125, '1010110000110101': 0.000244140625, '1010110000110110': 0.0052490234375, '1010110000110111': 0.0003662109375, '1010110000111000': 0.00048828125, '1010110000111001': 0.000244140625, '1010110000111010': 0.0133056640625, '1010110000111011': 0.00048828125, '1010110000111100': 0.000732421875, '1010110000111101': 0.0003662109375, '1010110000111110': 0.002685546875, '1010110001000110': 0.000244140625, '1010110001001010': 0.0006103515625, '1010110001001110': 0.0001220703125, '1010110001010010': 0.0001220703125, '1010110001010110': 0.0001220703125, '1010110001100000': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001101000': 0.00048828125, '1010110001101001': 0.0001220703125, '1010110001101010': 0.0023193359375, '1010110001101011': 0.0001220703125, '1010110001101101': 0.0001220703125, '1010110001101110': 0.00048828125, '1010110001110110': 0.000244140625, '1010110001111010': 0.000244140625, '1010110010001000': 0.0003662109375, '1010110010001010': 0.001220703125, '1010110010001011': 0.0001220703125, '1010110010001110': 0.0001220703125, '1010110010100010': 0.0006103515625, '1010110010100101': 0.0001220703125, '1010110010100110': 0.000244140625, '1010110010101000': 0.0009765625, '1010110010101010': 0.005859375, '1010110010101011': 0.000244140625, '1010110010101100': 0.00048828125, '1010110010101101': 0.000244140625, '1010110010101110': 0.0006103515625, '1010110010110010': 0.0003662109375, '1010110010110110': 0.0001220703125, '1010110010111000': 0.000244140625, '1010110010111010': 0.0006103515625, '1010110010111100': 0.000244140625, '1010110011001010': 0.0001220703125, '1010110011101010': 0.0001220703125, '1010110100000011': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.00146484375, '1010110100001110': 0.0001220703125, '1010110100010010': 0.000244140625, '1010110100011000': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100011100': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100011': 0.000244140625, '1010110100100110': 0.0006103515625, '1010110100101000': 0.0010986328125, '1010110100101010': 0.0064697265625, '1010110100101011': 0.0001220703125, '1010110100101100': 0.0001220703125, '1010110100101101': 0.000244140625, '1010110100101110': 0.000732421875, '1010110100101111': 0.0001220703125, '1010110100110010': 0.00048828125, '1010110100110011': 0.0001220703125, '1010110100111000': 0.0001220703125, '1010110100111010': 0.0010986328125, '1010110110001010': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110110010': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001001': 0.000244140625, '1010111000001010': 0.001708984375, '1010111000001110': 0.0003662109375, '1010111000010010': 0.000244140625, '1010111000011010': 0.000244140625, '1010111000011011': 0.0001220703125, '1010111000011110': 0.0001220703125, '1010111000100001': 0.0001220703125, '1010111000100010': 0.001953125, '1010111000100011': 0.0001220703125, '1010111000100100': 0.0001220703125, '1010111000100110': 0.0001220703125, '1010111000101000': 0.0013427734375, '1010111000101001': 0.0001220703125, '1010111000101010': 0.010009765625, '1010111000101011': 0.0006103515625, '1010111000101100': 0.0008544921875, '1010111000101101': 0.0001220703125, '1010111000101110': 0.00146484375, '1010111000101111': 0.0001220703125, '1010111000110000': 0.0001220703125, '1010111000110010': 0.0003662109375, '1010111000110011': 0.0001220703125, '1010111000110100': 0.0001220703125, '1010111000110110': 0.0001220703125, '1010111000111000': 0.000244140625, '1010111000111010': 0.0018310546875, '1010111000111011': 0.0001220703125, '1010111000111100': 0.0001220703125, '1010111000111101': 0.0001220703125, '1010111000111110': 0.0001220703125, '1010111001101010': 0.0001220703125, '1010111001110100': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010101010': 0.0006103515625, '1010111100001010': 0.0001220703125, '1010111100001100': 0.0001220703125, '1010111100100010': 0.0001220703125, '1010111100101010': 0.0003662109375, '1010111100101110': 0.0001220703125, '1011000000001010': 0.0003662109375, '1011000000101010': 0.0015869140625, '1011000000101110': 0.00048828125, '1011000000110110': 0.0001220703125, '1011000000111010': 0.0001220703125, '1011000000111101': 0.0001220703125, '1011000010101010': 0.0003662109375, '1011000010101110': 0.0001220703125, '1011000100101010': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011010000001000': 0.000244140625, '1011010000001010': 0.0018310546875, '1011010000001110': 0.000244140625, '1011010000010010': 0.000244140625, '1011010000011010': 0.000244140625, '1011010000011011': 0.0001220703125, '1011010000100010': 0.0009765625, '1011010000100110': 0.000244140625, '1011010000101000': 0.000732421875, '1011010000101001': 0.0001220703125, '1011010000101010': 0.0096435546875, '1011010000101011': 0.0003662109375, '1011010000101100': 0.000244140625, '1011010000101101': 0.0001220703125, '1011010000101110': 0.001953125, '1011010000110010': 0.0003662109375, '1011010000110100': 0.0001220703125, '1011010000110110': 0.00048828125, '1011010000111010': 0.0006103515625, '1011010000111110': 0.0001220703125, '1011010001001110': 0.0001220703125, '1011010001011010': 0.0001220703125, '1011010001101000': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011010001101101': 0.0001220703125, '1011010001110010': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010100110': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010010110010': 0.0001220703125, '1011010100101010': 0.000244140625, '1011010110101010': 0.0001220703125, '1011011000001101': 0.0001220703125, '1011011000010010': 0.0001220703125, '1011011000011010': 0.0001220703125, '1011011000100010': 0.000244140625, '1011011000100110': 0.0001220703125, '1011011000101000': 0.0001220703125, '1011011000101010': 0.000244140625, '1011011000101100': 0.0001220703125, '1011011010111110': 0.0001220703125, '1011100000001010': 0.00048828125, '1011100000001110': 0.0001220703125, '1011100000010010': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000100010': 0.000244140625, '1011100000101000': 0.000244140625, '1011100000101010': 0.0015869140625, '1011100000101100': 0.0001220703125, '1011100000101101': 0.0001220703125, '1011100000101110': 0.0003662109375, '1011100000110000': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100001001010': 0.0001220703125, '1011100010001000': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010100110': 0.0001220703125, '1011100010101100': 0.0001220703125, '1011100010101101': 0.0001220703125, '1011100100001011': 0.0001220703125, '1011100100111010': 0.0001220703125, '1011101000101001': 0.0001220703125, '1011101000101010': 0.0003662109375, '1011110000000010': 0.0001220703125, '1011110000000100': 0.0001220703125, '1011110000000110': 0.0001220703125, '1011110000001000': 0.00048828125, '1011110000001010': 0.002685546875, '1011110000001011': 0.0001220703125, '1011110000001100': 0.0003662109375, '1011110000001110': 0.0003662109375, '1011110000001111': 0.0001220703125, '1011110000010110': 0.0001220703125, '1011110000011000': 0.000244140625, '1011110000011010': 0.0008544921875, '1011110000011110': 0.000244140625, '1011110000100010': 0.0018310546875, '1011110000100100': 0.0001220703125, '1011110000100110': 0.000732421875, '1011110000100111': 0.0001220703125, '1011110000101000': 0.0018310546875, '1011110000101001': 0.000244140625, '1011110000101010': 0.0142822265625, '1011110000101011': 0.0015869140625, '1011110000101100': 0.0006103515625, '1011110000101101': 0.000244140625, '1011110000101110': 0.002685546875, '1011110000110000': 0.0001220703125, '1011110000110010': 0.00146484375, '1011110000110100': 0.0001220703125, '1011110000110110': 0.0008544921875, '1011110000111000': 0.000244140625, '1011110000111010': 0.00048828125, '1011110000111100': 0.0001220703125, '1011110000111101': 0.0001220703125, '1011110000111110': 0.000244140625, '1011110001101010': 0.0001220703125, '1011110001110010': 0.0001220703125, '1011110010000010': 0.0001220703125, '1011110010001010': 0.0001220703125, '1011110010101000': 0.000244140625, '1011110010101010': 0.0015869140625, '1011110010101110': 0.000244140625, '1011110100001010': 0.0001220703125, '1011110100011010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.0006103515625, '1011110100101100': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110110010010': 0.0001220703125, '1011110111011000': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000001100': 0.0001220703125, '1011111000101000': 0.0001220703125, '1011111000101010': 0.0009765625, '1011111000101011': 0.0001220703125, '1011111000101110': 0.000244140625, '1011111000110010': 0.000244140625, '1011111010101110': 0.0001220703125, '1011111010111010': 0.0001220703125, '1011111100101000': 0.0001220703125, '1011111100101010': 0.0001220703125, '1100000000001010': 0.0001220703125, '1100000000101010': 0.00048828125, '1100001000101010': 0.0001220703125, '1100010000001010': 0.0001220703125, '1100010000001011': 0.0001220703125, '1100010000011010': 0.0001220703125, '1100010000101010': 0.000732421875, '1100010000101011': 0.0001220703125, '1100010000101110': 0.0001220703125, '1100010000110100': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100000101110': 0.0001220703125, '1100100010100010': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100100101000': 0.0001220703125, '1100110000001000': 0.0001220703125, '1100110000001010': 0.000732421875, '1100110000001110': 0.0001220703125, '1100110000010000': 0.0001220703125, '1100110000011000': 0.0001220703125, '1100110000011100': 0.0001220703125, '1100110000011101': 0.0001220703125, '1100110000100000': 0.000244140625, '1100110000100010': 0.00048828125, '1100110000100011': 0.0001220703125, '1100110000100110': 0.0003662109375, '1100110000101000': 0.0001220703125, '1100110000101010': 0.00537109375, '1100110000101100': 0.00048828125, '1100110000101101': 0.000244140625, '1100110000101110': 0.0003662109375, '1100110000110000': 0.0001220703125, '1100110000110010': 0.000244140625, '1100110000110011': 0.0001220703125, '1100110000110100': 0.0001220703125, '1100110000110110': 0.0001220703125, '1100110000111010': 0.0006103515625, '1100110001110010': 0.0001220703125, '1100110010001110': 0.0001220703125, '1100110010101011': 0.0001220703125, '1100110010111010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100110101001010': 0.0001220703125, '1100111000101000': 0.0001220703125, '1100111000101010': 0.00048828125, '1100111000101110': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000100101010': 0.0001220703125, '1101001000101010': 0.0001220703125, '1101010000000010': 0.0001220703125, '1101010000001010': 0.000244140625, '1101010000100010': 0.0003662109375, '1101010000101010': 0.000732421875, '1101010000101100': 0.0001220703125, '1101010000101111': 0.0001220703125, '1101010000111010': 0.0001220703125, '1101010010011010': 0.0001220703125, '1101010100101010': 0.0001220703125, '1101100000100010': 0.0001220703125, '1101100000101010': 0.0006103515625, '1101100000101100': 0.000244140625, '1101100000101110': 0.0001220703125, '1101100000110110': 0.0001220703125, '1101100001101010': 0.000244140625, '1101100100110010': 0.0001220703125, '1101101000101101': 0.0001220703125, '1101110000000010': 0.0001220703125, '1101110000001010': 0.00048828125, '1101110000100010': 0.0003662109375, '1101110000100110': 0.0001220703125, '1101110000101000': 0.00048828125, '1101110000101010': 0.004638671875, '1101110000101011': 0.0001220703125, '1101110000101100': 0.000244140625, '1101110000101101': 0.000244140625, '1101110000101110': 0.000244140625, '1101110000110000': 0.0001220703125, '1101110000110010': 0.00048828125, '1101110000110100': 0.0001220703125, '1101110000110110': 0.000244140625, '1101110000111000': 0.0003662109375, '1101110000111010': 0.00048828125, '1101110000111110': 0.0001220703125, '1101110000111111': 0.0001220703125, '1101110001101010': 0.0001220703125, '1101110010001010': 0.0001220703125, '1101110010100010': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110010111010': 0.0001220703125, '1101110100101010': 0.000244140625, '1101111000100000': 0.0001220703125, '1101111000101010': 0.000244140625, '1101111000101100': 0.0001220703125, '1101111100101010': 0.0001220703125, '1110000000101110': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110010000001000': 0.0001220703125, '1110010000001011': 0.0001220703125, '1110010000101000': 0.0001220703125, '1110010000101010': 0.00048828125, '1110010000101101': 0.0001220703125, '1110010000101110': 0.0001220703125, '1110010000111011': 0.0001220703125, '1110010000111110': 0.0001220703125, '1110010001101010': 0.0001220703125, '1110010001101110': 0.0001220703125, '1110010010101111': 0.0001220703125, '1110011000101010': 0.000244140625, '1110100000001010': 0.0001220703125, '1110100000101010': 0.001220703125, '1110100000101100': 0.0001220703125, '1110100000101101': 0.000244140625, '1110100000101110': 0.0001220703125, '1110100001101110': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100010101011': 0.0001220703125, '1110100010101110': 0.0001220703125, '1110101010101000': 0.0001220703125, '1110110000001010': 0.0006103515625, '1110110000001011': 0.0001220703125, '1110110000001100': 0.0001220703125, '1110110000001110': 0.0001220703125, '1110110000010010': 0.000244140625, '1110110000011000': 0.0001220703125, '1110110000011010': 0.0001220703125, '1110110000011110': 0.0001220703125, '1110110000100000': 0.0001220703125, '1110110000100010': 0.0008544921875, '1110110000101000': 0.0003662109375, '1110110000101001': 0.0001220703125, '1110110000101010': 0.0057373046875, '1110110000101011': 0.000244140625, '1110110000101101': 0.0001220703125, '1110110000101110': 0.0009765625, '1110110000110010': 0.0006103515625, '1110110000110100': 0.000244140625, '1110110000110110': 0.0003662109375, '1110110000111010': 0.00048828125, '1110110000111111': 0.0001220703125, '1110110001101010': 0.0001220703125, '1110110010001100': 0.0001220703125, '1110110010101010': 0.0001220703125, '1110110010110110': 0.0001220703125, '1110110100001000': 0.0001220703125, '1110110100101010': 0.00048828125, '1110110111101010': 0.0001220703125, '1110111000001000': 0.0001220703125, '1110111000001100': 0.0001220703125, '1110111000101010': 0.0003662109375, '1110111000101011': 0.0001220703125, '1110111000101110': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111000010000010': 0.0001220703125, '1111010000101010': 0.0001220703125, '1111100000101010': 0.0001220703125, '1111110000001010': 0.0003662109375, '1111110000100110': 0.0001220703125, '1111110000101010': 0.0003662109375, '1111110000101100': 0.0001220703125, '1111110000110010': 0.0003662109375, '1111110000110110': 0.0001220703125, '1111110010101010': 0.000244140625}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=8_bit=0.txt <==
{'0000000000000000': 0.4078369140625, '0000000000000001': 0.01708984375, '0000000000000010': 0.0133056640625, '0000000000000011': 0.0018310546875, '0000000000000100': 0.0257568359375, '0000000000000101': 0.0020751953125, '0000000000000110': 0.0140380859375, '0000000000000111': 0.00634765625, '0000000000001000': 0.0126953125, '0000000000001001': 0.00048828125, '0000000000001010': 0.000244140625, '0000000000001100': 0.002197265625, '0000000000001101': 0.0001220703125, '0000000000010000': 0.025390625, '0000000000010001': 0.000732421875, '0000000000010010': 0.000732421875, '0000000000010011': 0.000244140625, '0000000000010100': 0.0029296875, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0010986328125, '0000000000010111': 0.0003662109375, '0000000000011000': 0.006591796875, '0000000000011001': 0.000244140625, '0000000000011010': 0.000244140625, '0000000000011100': 0.0064697265625, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000011111': 0.000244140625, '0000000000100000': 0.0107421875, '0000000000100001': 0.000244140625, '0000000000100010': 0.0003662109375, '0000000000100100': 0.0003662109375, '0000000000100101': 0.000244140625, '0000000000100110': 0.0006103515625, '0000000000101000': 0.000732421875, '0000000000101100': 0.000244140625, '0000000000110000': 0.00537109375, '0000000000110001': 0.0001220703125, '0000000000110010': 0.000244140625, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0003662109375, '0000000000110110': 0.000244140625, '0000000000111000': 0.0003662109375, '0000000000111100': 0.000244140625, '0000000001000000': 0.0057373046875, '0000000001000001': 0.000732421875, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.000244140625, '0000000001000110': 0.0001220703125, '0000000001001000': 0.000244140625, '0000000001001100': 0.0001220703125, '0000000001001101': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001011000': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001100110': 0.0001220703125, '0000000010000000': 0.0068359375, '0000000010000001': 0.0003662109375, '0000000010000010': 0.000732421875, '0000000010000100': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0003662109375, '0000000010010000': 0.0003662109375, '0000000010010110': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000010111000': 0.0001220703125, '0000000100000000': 0.0128173828125, '0000000100000001': 0.000732421875, '0000000100000010': 0.00048828125, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0006103515625, '0000000100000110': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001000': 0.00048828125, '0000000100010000': 0.00048828125, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.0001220703125, '0000000100011101': 0.0001220703125, '0000000100011110': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100110000': 0.000244140625, '0000000100111100': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101010000': 0.0001220703125, '0000000110000000': 0.0003662109375, '0000000110010000': 0.0001220703125, '0000001000000000': 0.029296875, '0000001000000001': 0.0013427734375, '0000001000000010': 0.00146484375, '0000001000000011': 0.000244140625, '0000001000000100': 0.0020751953125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0008544921875, '0000001000001000': 0.000732421875, '0000001000001001': 0.0001220703125, '0000001000010000': 0.001953125, '0000001000010100': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.000244140625, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0006103515625, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0006103515625, '0000001000110101': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001001000000': 0.000244140625, '0000001010000000': 0.000244140625, '0000001010000111': 0.0001220703125, '0000001010010100': 0.0001220703125, '0000001100000000': 0.0013427734375, '0000001100000110': 0.0001220703125, '0000001100010000': 0.0001220703125, '0000001100010100': 0.0001220703125, '0000001100100000': 0.0001220703125, '0000001101011000': 0.0001220703125, '0000001110000000': 0.0001220703125, '0000010000000000': 0.0037841796875, '0000010000000001': 0.0006103515625, '0000010000000010': 0.000244140625, '0000010000000100': 0.000244140625, '0000010000001000': 0.00048828125, '0000010000001111': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010010000000': 0.000244140625, '0000010010000001': 0.0001220703125, '0000010010000010': 0.0001220703125, '0000011000000000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000100000000000': 0.00244140625, '0000100000000100': 0.0001220703125, '0000100000000101': 0.0001220703125, '0000100000000110': 0.0003662109375, '0000100000010000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100001000000': 0.000244140625, '0000100100000000': 0.0001220703125, '0000101000000100': 0.0001220703125, '0001000000000000': 0.110107421875, '0001000000000001': 0.0045166015625, '0001000000000010': 0.0045166015625, '0001000000000011': 0.0006103515625, '0001000000000100': 0.00634765625, '0001000000000101': 0.0003662109375, '0001000000000110': 0.004638671875, '0001000000000111': 0.0010986328125, '0001000000001000': 0.0028076171875, '0001000000001001': 0.000244140625, '0001000000001010': 0.000244140625, '0001000000001100': 0.0008544921875, '0001000000001111': 0.000244140625, '0001000000010000': 0.0067138671875, '0001000000010001': 0.000244140625, '0001000000010010': 0.0003662109375, '0001000000010011': 0.0001220703125, '0001000000010100': 0.0009765625, '0001000000011000': 0.0013427734375, '0001000000011010': 0.0001220703125, '0001000000011100': 0.001708984375, '0001000000011101': 0.000244140625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.002197265625, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100100': 0.0006103515625, '0001000000100110': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000000110000': 0.001220703125, '0001000000110010': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000111000': 0.0003662109375, '0001000001000000': 0.0013427734375, '0001000001001000': 0.0001220703125, '0001000001001100': 0.0001220703125, '0001000001010000': 0.000244140625, '0001000001100000': 0.0001220703125, '0001000010000000': 0.0020751953125, '0001000010000001': 0.0001220703125, '0001000010000010': 0.000244140625, '0001000010000100': 0.000244140625, '0001000010000110': 0.0001220703125, '0001000100000000': 0.0032958984375, '0001000100000001': 0.0003662109375, '0001000100000010': 0.000244140625, '0001000100000100': 0.0001220703125, '0001000100000101': 0.0001220703125, '0001000100000111': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000100100000': 0.0001220703125, '0001000100100001': 0.0001220703125, '0001000100111000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0078125, '0001001000000001': 0.0003662109375, '0001001000000010': 0.000244140625, '0001001000000100': 0.0003662109375, '0001001000000110': 0.0001220703125, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0003662109375, '0001001000001100': 0.0001220703125, '0001001000010000': 0.0008544921875, '0001001000010010': 0.000244140625, '0001001000011100': 0.0001220703125, '0001001000011101': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.000244140625, '0001001010000110': 0.0001220703125, '0001010000000000': 0.0008544921875, '0001010000010000': 0.000244140625, '0001011000000000': 0.0001220703125, '0001011000000001': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001100000000000': 0.0032958984375, '0001100000000001': 0.0003662109375, '0001100000001100': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010010': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000001': 0.0001220703125, '0001100100000111': 0.0001220703125, '0001101000000000': 0.0001220703125, '0010000000000000': 0.0045166015625, '0010000000000010': 0.0001220703125, '0010000000000100': 0.000732421875, '0010000000001000': 0.0001220703125, '0010000000001001': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000010000': 0.0006103515625, '0010000000100000': 0.000244140625, '0010000000100001': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000100000000': 0.000244140625, '0010000100010000': 0.000244140625, '0010001000000000': 0.000244140625, '0010001000001000': 0.0001220703125, '0010011000000001': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.0023193359375, '0011000000000010': 0.000244140625, '0011000000000101': 0.0001220703125, '0011000000010000': 0.0003662109375, '0011000000010011': 0.0001220703125, '0011000000010100': 0.0001220703125, '0011000000011000': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000100000000': 0.000244140625, '0011000100010010': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011010000000000': 0.0001220703125, '0011010000010000': 0.0001220703125, '0011100000010000': 0.0001220703125, '0011101000000000': 0.0001220703125, '0100000000000000': 0.0325927734375, '0100000000000001': 0.002197265625, '0100000000000010': 0.0010986328125, '0100000000000011': 0.000244140625, '0100000000000100': 0.001953125, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0015869140625, '0100000000000111': 0.0006103515625, '0100000000001000': 0.001953125, '0100000000001100': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.002197265625, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000011000': 0.0013427734375, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0006103515625, '0100000000011101': 0.0001220703125, '0100000000100000': 0.0009765625, '0100000000100010': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000110101': 0.0001220703125, '0100000000111000': 0.000244140625, '0100000001000000': 0.0003662109375, '0100000010000000': 0.000732421875, '0100000010001000': 0.0001220703125, '0100000010101100': 0.0001220703125, '0100000100000000': 0.0013427734375, '0100000100000010': 0.0001220703125, '0100000100000100': 0.000244140625, '0100000100001000': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011100': 0.000244140625, '0100000100100000': 0.000244140625, '0100000100110010': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.003662109375, '0100001000000001': 0.0003662109375, '0100001000000100': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000001110': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000010100': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000011101': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100010000000000': 0.0003662109375, '0100010000011000': 0.0001220703125, '0100011000011000': 0.0001220703125, '0100100000000000': 0.000244140625, '0101000000000000': 0.0118408203125, '0101000000000001': 0.0010986328125, '0101000000000010': 0.00048828125, '0101000000000100': 0.0008544921875, '0101000000000110': 0.000244140625, '0101000000001000': 0.000732421875, '0101000000011000': 0.0006103515625, '0101000000011100': 0.0003662109375, '0101000001000000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100000000': 0.0008544921875, '0101000100000100': 0.0001220703125, '0101000100000110': 0.000244140625, '0101000100010000': 0.0001220703125, '0101001000000000': 0.0009765625, '0101001000001100': 0.0001220703125, '0101001000010000': 0.000244140625, '0101001100000110': 0.0001220703125, '0101010000000000': 0.000244140625, '0101010001000000': 0.0001220703125, '0101100000000000': 0.000732421875, '0110000000000000': 0.00390625, '0110000000000001': 0.0003662109375, '0110000000000100': 0.0001220703125, '0110000000001000': 0.000244140625, '0110000000010100': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011100': 0.000244140625, '0110000000100000': 0.000244140625, '0110000001000000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010001001': 0.0001220703125, '0110000100010000': 0.0001220703125, '0110001000000000': 0.0001220703125, '0110001000000100': 0.0001220703125, '0111000000000000': 0.0028076171875, '0111000000000001': 0.000244140625, '0111000000000010': 0.0001220703125, '0111000000000011': 0.0001220703125, '0111000000000100': 0.00048828125, '0111000000001100': 0.000244140625, '0111000000001110': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000100000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000000011': 0.0001220703125, '0111001000001000': 0.0001220703125, '0111100000000000': 0.000244140625, '0111100000000010': 0.0001220703125, '1000000000000000': 0.00341796875, '1000000000000001': 0.013427734375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.00048828125, '1000000000000100': 0.0001220703125, '1000000000000101': 0.000732421875, '1000000000000110': 0.000732421875, '1000000000000111': 0.000732421875, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000010000': 0.0003662109375, '1000000000010001': 0.0006103515625, '1000000000010100': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100111': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000001010001': 0.0001220703125, '1000000010000010': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.000244140625, '1000000100000011': 0.0001220703125, '1000000100001100': 0.0001220703125, '1000000100011001': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.0009765625, '1000001000010010': 0.0001220703125, '1000010000000001': 0.0001220703125, '1001000000000000': 0.000732421875, '1001000000000001': 0.002197265625, '1001000000000010': 0.000244140625, '1001000000000011': 0.0001220703125, '1001000000000110': 0.0003662109375, '1001000000001001': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000000010101': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011001': 0.0001220703125, '1001000000011010': 0.0001220703125, '1001000000011101': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000000100111': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000100000001': 0.000244140625, '1001000100000100': 0.0001220703125, '1001001000000001': 0.00048828125, '1001001000100001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000000010': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000111': 0.0001220703125, '1010000000110001': 0.0001220703125, '1010001000010011': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000011': 0.0001220703125, '1011000000000110': 0.0001220703125, '1100000000000000': 0.0013427734375, '1100000000000001': 0.00634765625, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0003662109375, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0008544921875, '1100000000000111': 0.00048828125, '1100000000001001': 0.0001220703125, '1100000000010001': 0.000732421875, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011101': 0.0006103515625, '1100000000101001': 0.0001220703125, '1100000000110111': 0.0001220703125, '1100000001001001': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100001000000000': 0.000244140625, '1100001000000001': 0.000244140625, '1100001000000011': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000010101': 0.0001220703125, '1100001010000011': 0.0001220703125, '1100001100000001': 0.0001220703125, '1100010000010001': 0.0001220703125, '1101000000000000': 0.0003662109375, '1101000000000001': 0.001953125, '1101000000000011': 0.000244140625, '1101000000000101': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000000011001': 0.000244140625, '1101000000011101': 0.0001220703125, '1101000010000010': 0.0001220703125, '1101000100001001': 0.0001220703125, '1101001000000111': 0.0001220703125, '1101100000000001': 0.000244140625, '1101100100000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000101': 0.0001220703125, '1110000000100001': 0.0001220703125, '1111000000000010': 0.000244140625, '1111000000010000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=8_bit=1.txt <==
{'0000000000001001': 0.0001220703125, '0000000010101010': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000010010': 0.0001220703125, '0000010000100010': 0.000244140625, '0000010000101000': 0.0001220703125, '0000010000101001': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000101011': 0.0003662109375, '0000010000101110': 0.0001220703125, '0000010000110110': 0.0001220703125, '0000010000111011': 0.0001220703125, '0000010001101011': 0.0001220703125, '0000010010001010': 0.0001220703125, '0000100000000010': 0.0001220703125, '0000100000011011': 0.0001220703125, '0000100000100010': 0.0001220703125, '0000100000100011': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.0001220703125, '0000100000101110': 0.0001220703125, '0000100000111010': 0.0001220703125, '0000100001001010': 0.0001220703125, '0000100001101010': 0.0001220703125, '0000100010000110': 0.0001220703125, '0000100010101010': 0.0001220703125, '0000100100100010': 0.0001220703125, '0000101010101011': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000111': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000001010': 0.000244140625, '0000110000001011': 0.001220703125, '0000110000001110': 0.0001220703125, '0000110000001111': 0.000244140625, '0000110000011011': 0.0001220703125, '0000110000011111': 0.0001220703125, '0000110000100000': 0.0001220703125, '0000110000100010': 0.0003662109375, '0000110000100011': 0.0003662109375, '0000110000100110': 0.0003662109375, '0000110000100111': 0.0001220703125, '0000110000101000': 0.000244140625, '0000110000101001': 0.0001220703125, '0000110000101010': 0.00146484375, '0000110000101011': 0.0029296875, '0000110000101110': 0.0003662109375, '0000110000101111': 0.0009765625, '0000110000110010': 0.0001220703125, '0000110000110011': 0.000244140625, '0000110000110110': 0.0001220703125, '0000110000111001': 0.0001220703125, '0000110000111010': 0.0003662109375, '0000110000111011': 0.0001220703125, '0000110000111100': 0.0001220703125, '0000110000111110': 0.0001220703125, '0000110000111111': 0.000244140625, '0000110001101011': 0.000244140625, '0000110001101111': 0.0001220703125, '0000110010001010': 0.0001220703125, '0000110010101010': 0.0001220703125, '0000110010101011': 0.0001220703125, '0000110010110011': 0.0001220703125, '0000110010111110': 0.0001220703125, '0000110100001110': 0.0001220703125, '0000110100101001': 0.0001220703125, '0000111000001000': 0.0001220703125, '0000111000101010': 0.0006103515625, '0000111000101011': 0.000244140625, '0000111000101111': 0.0001220703125, '0000111000111010': 0.0001220703125, '0000111010101110': 0.0001220703125, '0000111100101010': 0.0001220703125, '0001000000100000': 0.0001220703125, '0001010000000010': 0.0001220703125, '0001010000000011': 0.0001220703125, '0001010000001011': 0.0001220703125, '0001010000101010': 0.000244140625, '0001010000101011': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001010000110110': 0.0001220703125, '0001010000110111': 0.000244140625, '0001010001101111': 0.0001220703125, '0001011000101010': 0.0001220703125, '0001011000101011': 0.0001220703125, '0001100000101010': 0.000244140625, '0001100000101011': 0.0001220703125, '0001110000001010': 0.0001220703125, '0001110000001011': 0.0006103515625, '0001110000100111': 0.000244140625, '0001110000101000': 0.00048828125, '0001110000101001': 0.000244140625, '0001110000101010': 0.0006103515625, '0001110000101011': 0.00146484375, '0001110000101100': 0.0001220703125, '0001110000101110': 0.0003662109375, '0001110000110110': 0.0001220703125, '0001110001001010': 0.0001220703125, '0001110010101011': 0.0001220703125, '0001110100011011': 0.0001220703125, '0001110100101001': 0.0001220703125, '0001110100101011': 0.0001220703125, '0001111000101010': 0.0001220703125, '0010000000100110': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000000101010': 0.0001220703125, '0010000000101011': 0.000244140625, '0010000000101101': 0.000244140625, '0010000000101110': 0.0001220703125, '0010000000101111': 0.0001220703125, '0010000000110011': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000000111101': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000010101011': 0.000244140625, '0010000010101110': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010010000000010': 0.0001220703125, '0010010000001000': 0.0001220703125, '0010010000001010': 0.0006103515625, '0010010000001011': 0.0008544921875, '0010010000001110': 0.0003662109375, '0010010000001111': 0.0001220703125, '0010010000010011': 0.0001220703125, '0010010000011010': 0.0001220703125, '0010010000011111': 0.0001220703125, '0010010000100010': 0.00048828125, '0010010000100011': 0.0003662109375, '0010010000100110': 0.000244140625, '0010010000100111': 0.000244140625, '0010010000101000': 0.0001220703125, '0010010000101001': 0.0003662109375, '0010010000101010': 0.0029296875, '0010010000101011': 0.0009765625, '0010010000101100': 0.0003662109375, '0010010000101110': 0.00048828125, '0010010000101111': 0.0010986328125, '0010010000110001': 0.0001220703125, '0010010000110011': 0.000244140625, '0010010000110110': 0.0001220703125, '0010010000111010': 0.0003662109375, '0010010000111011': 0.000244140625, '0010010001101010': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010010101111': 0.0001220703125, '0010010100001010': 0.0001220703125, '0010010100101000': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010010100101111': 0.0001220703125, '0010011000001011': 0.0001220703125, '0010011000101010': 0.000244140625, '0010011000101011': 0.0001220703125, '0010011000101101': 0.0001220703125, '0010011000101110': 0.000244140625, '0010100000001000': 0.0001220703125, '0010100000001010': 0.0006103515625, '0010100000001011': 0.0008544921875, '0010100000001101': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000011010': 0.0001220703125, '0010100000011101': 0.0001220703125, '0010100000011110': 0.0001220703125, '0010100000100010': 0.000244140625, '0010100000100011': 0.0001220703125, '0010100000100110': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101001': 0.000244140625, '0010100000101010': 0.0035400390625, '0010100000101011': 0.003173828125, '0010100000101100': 0.000244140625, '0010100000101110': 0.0003662109375, '0010100000101111': 0.0008544921875, '0010100000110011': 0.000244140625, '0010100000110110': 0.0001220703125, '0010100000110111': 0.000244140625, '0010100000111010': 0.0006103515625, '0010100000111011': 0.0001220703125, '0010100000111110': 0.0001220703125, '0010100001001010': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100001101011': 0.0001220703125, '0010100001101110': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010100011': 0.0001220703125, '0010100010100111': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101011': 0.000244140625, '0010100010111011': 0.0001220703125, '0010100100000111': 0.0001220703125, '0010100100101011': 0.0001220703125, '0010100100101111': 0.0001220703125, '0010100100110110': 0.0001220703125, '0010100110100110': 0.0001220703125, '0010100110111010': 0.0001220703125, '0010101000001100': 0.0001220703125, '0010101000101010': 0.000244140625, '0010110000000010': 0.00048828125, '0010110000000011': 0.0001220703125, '0010110000000100': 0.0001220703125, '0010110000000101': 0.0001220703125, '0010110000000110': 0.0001220703125, '0010110000001000': 0.0006103515625, '0010110000001001': 0.00048828125, '0010110000001010': 0.0048828125, '0010110000001011': 0.003173828125, '0010110000001100': 0.000244140625, '0010110000001101': 0.0001220703125, '0010110000001110': 0.0008544921875, '0010110000001111': 0.00048828125, '0010110000010110': 0.0001220703125, '0010110000010111': 0.0001220703125, '0010110000011000': 0.0001220703125, '0010110000011010': 0.0003662109375, '0010110000011011': 0.000244140625, '0010110000011100': 0.000244140625, '0010110000011101': 0.0001220703125, '0010110000011110': 0.000244140625, '0010110000100000': 0.000244140625, '0010110000100001': 0.0001220703125, '0010110000100010': 0.0018310546875, '0010110000100011': 0.00244140625, '0010110000100100': 0.0003662109375, '0010110000100110': 0.0006103515625, '0010110000100111': 0.000244140625, '0010110000101000': 0.0018310546875, '0010110000101001': 0.001220703125, '0010110000101010': 0.0189208984375, '0010110000101011': 0.014404296875, '0010110000101100': 0.00244140625, '0010110000101101': 0.0013427734375, '0010110000101110': 0.0068359375, '0010110000101111': 0.0057373046875, '0010110000110001': 0.0001220703125, '0010110000110010': 0.0006103515625, '0010110000110011': 0.0010986328125, '0010110000110100': 0.000244140625, '0010110000110101': 0.000244140625, '0010110000110110': 0.000244140625, '0010110000110111': 0.0009765625, '0010110000111001': 0.000244140625, '0010110000111010': 0.001953125, '0010110000111011': 0.0018310546875, '0010110000111101': 0.000244140625, '0010110000111110': 0.0009765625, '0010110000111111': 0.0001220703125, '0010110001001110': 0.0001220703125, '0010110001100010': 0.0001220703125, '0010110001100110': 0.0001220703125, '0010110001101010': 0.0003662109375, '0010110001101011': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110001111010': 0.0001220703125, '0010110010000011': 0.0001220703125, '0010110010001001': 0.0001220703125, '0010110010001010': 0.000244140625, '0010110010001011': 0.000244140625, '0010110010001110': 0.0001220703125, '0010110010011011': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101001': 0.0001220703125, '0010110010101010': 0.0013427734375, '0010110010101011': 0.0003662109375, '0010110010101110': 0.0001220703125, '0010110010101111': 0.000244140625, '0010110010110110': 0.0001220703125, '0010110010111011': 0.000244140625, '0010110010111111': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001110': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0009765625, '0010110100101011': 0.0003662109375, '0010110100101110': 0.000244140625, '0010110100101111': 0.000244140625, '0010110100110010': 0.0001220703125, '0010110101001010': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010111000000111': 0.0001220703125, '0010111000001010': 0.0003662109375, '0010111000001011': 0.00048828125, '0010111000001100': 0.0001220703125, '0010111000001110': 0.0001220703125, '0010111000001111': 0.000244140625, '0010111000011000': 0.0001220703125, '0010111000011001': 0.0001220703125, '0010111000011111': 0.0001220703125, '0010111000101000': 0.0001220703125, '0010111000101001': 0.0001220703125, '0010111000101010': 0.0018310546875, '0010111000101011': 0.0015869140625, '0010111000101101': 0.0001220703125, '0010111000101110': 0.0001220703125, '0010111000101111': 0.000244140625, '0010111000110000': 0.0001220703125, '0010111000110011': 0.0001220703125, '0010111000110110': 0.0001220703125, '0010111000111010': 0.0001220703125, '0010111000111011': 0.0001220703125, '0010111010011110': 0.0001220703125, '0010111010011111': 0.0001220703125, '0010111010100110': 0.0001220703125, '0010111010101010': 0.000244140625, '0010111100101010': 0.000244140625, '0011000000001011': 0.0001220703125, '0011000000011010': 0.0001220703125, '0011000000100010': 0.0001220703125, '0011000000100111': 0.0001220703125, '0011000000101011': 0.000244140625, '0011000010001010': 0.0001220703125, '0011010000000011': 0.0001220703125, '0011010000000110': 0.0001220703125, '0011010000000111': 0.0001220703125, '0011010000001010': 0.0001220703125, '0011010000001011': 0.0003662109375, '0011010000001100': 0.0001220703125, '0011010000001101': 0.0001220703125, '0011010000011010': 0.0001220703125, '0011010000011111': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000100011': 0.000244140625, '0011010000100110': 0.0001220703125, '0011010000101000': 0.000244140625, '0011010000101001': 0.0001220703125, '0011010000101010': 0.0009765625, '0011010000101011': 0.0009765625, '0011010000101100': 0.0001220703125, '0011010000101101': 0.0001220703125, '0011010000101110': 0.00048828125, '0011010000101111': 0.0003662109375, '0011010000110010': 0.000244140625, '0011010000110011': 0.0001220703125, '0011010000110110': 0.0001220703125, '0011010000111001': 0.0001220703125, '0011010001001100': 0.0001220703125, '0011010001101010': 0.0001220703125, '0011010001101110': 0.0001220703125, '0011010010101001': 0.0001220703125, '0011010010110010': 0.0001220703125, '0011010100101001': 0.0001220703125, '0011011000101111': 0.000244140625, '0011011000111010': 0.0001220703125, '0011011000111011': 0.0001220703125, '0011100000001011': 0.000244140625, '0011100000001111': 0.0001220703125, '0011100000010110': 0.0001220703125, '0011100000100001': 0.0001220703125, '0011100000100010': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000100100': 0.0001220703125, '0011100000100111': 0.0001220703125, '0011100000101001': 0.0001220703125, '0011100000101010': 0.0008544921875, '0011100000101011': 0.0008544921875, '0011100000101110': 0.00048828125, '0011100000101111': 0.0003662109375, '0011100000110110': 0.0001220703125, '0011100000110111': 0.0001220703125, '0011100000111011': 0.0001220703125, '0011100010001111': 0.000244140625, '0011100010010110': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100010101110': 0.0001220703125, '0011100100001010': 0.0001220703125, '0011100100101010': 0.0001220703125, '0011101000001111': 0.0001220703125, '0011101000101110': 0.0001220703125, '0011110000000010': 0.0001220703125, '0011110000000101': 0.0001220703125, '0011110000000111': 0.0001220703125, '0011110000001001': 0.0001220703125, '0011110000001010': 0.0010986328125, '0011110000001011': 0.0003662109375, '0011110000001101': 0.0001220703125, '0011110000001110': 0.000244140625, '0011110000001111': 0.0006103515625, '0011110000011001': 0.0001220703125, '0011110000011010': 0.000244140625, '0011110000100001': 0.0001220703125, '0011110000100010': 0.0008544921875, '0011110000100100': 0.0001220703125, '0011110000100110': 0.0001220703125, '0011110000100111': 0.0001220703125, '0011110000101000': 0.0008544921875, '0011110000101001': 0.0006103515625, '0011110000101010': 0.004638671875, '0011110000101011': 0.0045166015625, '0011110000101100': 0.0006103515625, '0011110000101110': 0.001220703125, '0011110000101111': 0.000732421875, '0011110000110000': 0.000244140625, '0011110000110001': 0.0001220703125, '0011110000110010': 0.000244140625, '0011110000110011': 0.000244140625, '0011110000110110': 0.000244140625, '0011110000110111': 0.00048828125, '0011110000111010': 0.0003662109375, '0011110000111011': 0.000244140625, '0011110000111110': 0.0001220703125, '0011110000111111': 0.0001220703125, '0011110001101001': 0.0001220703125, '0011110001101010': 0.0001220703125, '0011110010101010': 0.0006103515625, '0011110010101111': 0.0001220703125, '0011110010111011': 0.0001220703125, '0011110010111110': 0.0001220703125, '0011110100101010': 0.000244140625, '0011110100101011': 0.000244140625, '0011110100101110': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110100111111': 0.0001220703125, '0011111000001011': 0.0001220703125, '0011111000001111': 0.0001220703125, '0011111000011110': 0.0001220703125, '0011111000100010': 0.0001220703125, '0011111000101010': 0.000732421875, '0011111000101100': 0.0001220703125, '0100000000010011': 0.0001220703125, '0100000000101011': 0.0001220703125, '0100000010101011': 0.0001220703125, '0100010000000100': 0.0001220703125, '0100010000001010': 0.0001220703125, '0100010000100011': 0.0001220703125, '0100010000101010': 0.000244140625, '0100010000101011': 0.000732421875, '0100010000101101': 0.0001220703125, '0100010100001011': 0.0001220703125, '0100100000001011': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000101000': 0.0001220703125, '0100100000101001': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101011': 0.000244140625, '0100100010101011': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001011': 0.000244140625, '0100110000100010': 0.00048828125, '0100110000100011': 0.0001220703125, '0100110000100110': 0.0001220703125, '0100110000101000': 0.0003662109375, '0100110000101001': 0.000244140625, '0100110000101010': 0.0008544921875, '0100110000101011': 0.0028076171875, '0100110000101100': 0.0003662109375, '0100110000101101': 0.0001220703125, '0100110000101110': 0.0003662109375, '0100110000101111': 0.0003662109375, '0100110000110001': 0.0001220703125, '0100110000110111': 0.0003662109375, '0100110000111011': 0.0003662109375, '0100110010001011': 0.0001220703125, '0100110100101011': 0.000244140625, '0100110100101110': 0.0001220703125, '0100111000001011': 0.0001220703125, '0100111000101010': 0.0001220703125, '0100111000101011': 0.0001220703125, '0100111001101001': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000001011': 0.0001220703125, '0101000000101011': 0.000244140625, '0101010000001111': 0.0001220703125, '0101010000100111': 0.0001220703125, '0101010000101000': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101100000101011': 0.0003662109375, '0101100000110000': 0.0001220703125, '0101100000110010': 0.0001220703125, '0101100000110111': 0.0001220703125, '0101100010110010': 0.0001220703125, '0101101000100111': 0.0001220703125, '0101101000101001': 0.0001220703125, '0101110000001010': 0.00048828125, '0101110000001011': 0.0003662109375, '0101110000001110': 0.0001220703125, '0101110000010110': 0.0001220703125, '0101110000100010': 0.0001220703125, '0101110000101001': 0.0001220703125, '0101110000101010': 0.0003662109375, '0101110000101011': 0.00048828125, '0101110000101110': 0.0001220703125, '0101110000101111': 0.0001220703125, '0101110000111010': 0.0001220703125, '0101111000101001': 0.0001220703125, '0110000000001110': 0.0001220703125, '0110000000101011': 0.0001220703125, '0110000000101110': 0.0001220703125, '0110000000101111': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110000010101110': 0.0001220703125, '0110010000000001': 0.0001220703125, '0110010000001011': 0.0003662109375, '0110010000001111': 0.0001220703125, '0110010000010001': 0.0001220703125, '0110010000010010': 0.000244140625, '0110010000010011': 0.0001220703125, '0110010000011011': 0.0001220703125, '0110010000100011': 0.00048828125, '0110010000100111': 0.000244140625, '0110010000101001': 0.000244140625, '0110010000101010': 0.00048828125, '0110010000101011': 0.0025634765625, '0110010000101101': 0.0001220703125, '0110010000101110': 0.0001220703125, '0110010000101111': 0.0001220703125, '0110010000111010': 0.000244140625, '0110010000111111': 0.0001220703125, '0110011000001111': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.000244140625, '0110100000001110': 0.000244140625, '0110100000001111': 0.0001220703125, '0110100000011110': 0.0001220703125, '0110100000011111': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000100101': 0.0001220703125, '0110100000101001': 0.0001220703125, '0110100000101010': 0.000244140625, '0110100000101011': 0.0018310546875, '0110100000101100': 0.000244140625, '0110100000101110': 0.000244140625, '0110100000101111': 0.0001220703125, '0110100000111101': 0.0001220703125, '0110100010001011': 0.0001220703125, '0110100010101011': 0.0006103515625, '0110100010111011': 0.0001220703125, '0110100100101011': 0.000244140625, '0110100110101011': 0.0001220703125, '0110101000000110': 0.0001220703125, '0110101000101010': 0.000244140625, '0110101000101011': 0.000244140625, '0110101000101110': 0.0001220703125, '0110101010101011': 0.0001220703125, '0110110000000000': 0.0001220703125, '0110110000000011': 0.000244140625, '0110110000001000': 0.0001220703125, '0110110000001001': 0.0006103515625, '0110110000001010': 0.000732421875, '0110110000001011': 0.003662109375, '0110110000001110': 0.0001220703125, '0110110000001111': 0.0006103515625, '0110110000010010': 0.0001220703125, '0110110000010011': 0.0001220703125, '0110110000011010': 0.0001220703125, '0110110000011011': 0.0008544921875, '0110110000011100': 0.0001220703125, '0110110000100000': 0.0001220703125, '0110110000100001': 0.0001220703125, '0110110000100010': 0.0001220703125, '0110110000100011': 0.00146484375, '0110110000100101': 0.000244140625, '0110110000100110': 0.000244140625, '0110110000100111': 0.0003662109375, '0110110000101001': 0.00244140625, '0110110000101010': 0.0035400390625, '0110110000101011': 0.0166015625, '0110110000101100': 0.0006103515625, '0110110000101101': 0.0006103515625, '0110110000101110': 0.00146484375, '0110110000101111': 0.0010986328125, '0110110000110000': 0.0001220703125, '0110110000110010': 0.0001220703125, '0110110000110011': 0.00048828125, '0110110000110101': 0.000244140625, '0110110000110111': 0.0003662109375, '0110110000111001': 0.000244140625, '0110110000111010': 0.000244140625, '0110110000111011': 0.0010986328125, '0110110000111101': 0.0001220703125, '0110110000111110': 0.000244140625, '0110110000111111': 0.0003662109375, '0110110001101001': 0.0001220703125, '0110110001101010': 0.0001220703125, '0110110001101011': 0.0003662109375, '0110110010001011': 0.000244140625, '0110110010101001': 0.0001220703125, '0110110010101011': 0.00048828125, '0110110010101110': 0.0003662109375, '0110110010110111': 0.0001220703125, '0110110010111001': 0.0001220703125, '0110110100001001': 0.0001220703125, '0110110100001010': 0.0001220703125, '0110110100001011': 0.0001220703125, '0110110100100001': 0.0001220703125, '0110110100100111': 0.0001220703125, '0110110100101000': 0.0001220703125, '0110110100101010': 0.000244140625, '0110110100101011': 0.0006103515625, '0110110100101111': 0.0001220703125, '0110110100110111': 0.0001220703125, '0110110100111011': 0.0001220703125, '0110111000000011': 0.0001220703125, '0110111000001010': 0.0001220703125, '0110111000001011': 0.0001220703125, '0110111000011011': 0.0001220703125, '0110111000101010': 0.0006103515625, '0110111000101011': 0.0006103515625, '0110111000101110': 0.000244140625, '0110111000111011': 0.0001220703125, '0110111010101010': 0.0001220703125, '0111000000001011': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111000010001010': 0.0001220703125, '0111010000001011': 0.0003662109375, '0111010000001101': 0.0001220703125, '0111010000010011': 0.0001220703125, '0111010000100110': 0.000244140625, '0111010000101010': 0.000244140625, '0111010000101011': 0.0013427734375, '0111010000101110': 0.0003662109375, '0111010000101111': 0.0003662109375, '0111010000111011': 0.000244140625, '0111010000111111': 0.0001220703125, '0111010010011011': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111100000000011': 0.000244140625, '0111100000001011': 0.00048828125, '0111100000100001': 0.0001220703125, '0111100000100100': 0.0001220703125, '0111100000100111': 0.0001220703125, '0111100000101010': 0.0001220703125, '0111100000101011': 0.0003662109375, '0111100000110010': 0.0001220703125, '0111100000111011': 0.0001220703125, '0111101000101010': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101010101011': 0.0001220703125, '0111110000000011': 0.0003662109375, '0111110000000111': 0.0001220703125, '0111110000001001': 0.000244140625, '0111110000001010': 0.0001220703125, '0111110000001011': 0.0013427734375, '0111110000010011': 0.0001220703125, '0111110000011011': 0.0003662109375, '0111110000100011': 0.0006103515625, '0111110000100110': 0.000244140625, '0111110000100111': 0.0003662109375, '0111110000101000': 0.0001220703125, '0111110000101001': 0.000244140625, '0111110000101010': 0.0003662109375, '0111110000101011': 0.0032958984375, '0111110000101101': 0.0001220703125, '0111110000101110': 0.00048828125, '0111110000101111': 0.00048828125, '0111110000110011': 0.000244140625, '0111110000110110': 0.0001220703125, '0111110000111001': 0.0001220703125, '0111110000111011': 0.000244140625, '0111110001100011': 0.0001220703125, '0111110010011011': 0.0001220703125, '0111110010100011': 0.0001220703125, '0111110010101011': 0.0001220703125, '0111110100000011': 0.0001220703125, '0111110100101001': 0.0001220703125, '0111110100101011': 0.00048828125, '0111111000001011': 0.0001220703125, '0111111000101011': 0.0001220703125, '0111111000101100': 0.0001220703125, '0111111000101110': 0.0001220703125, '0111111101101011': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111101': 0.0001220703125, '1000000010100010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000010000001010': 0.000732421875, '1000010000001100': 0.000244140625, '1000010000001110': 0.0001220703125, '1000010000010000': 0.0001220703125, '1000010000011010': 0.0001220703125, '1000010000100010': 0.0003662109375, '1000010000100110': 0.0001220703125, '1000010000101000': 0.000244140625, '1000010000101010': 0.002685546875, '1000010000101011': 0.000244140625, '1000010000101110': 0.000244140625, '1000010000110010': 0.000244140625, '1000010000111010': 0.000244140625, '1000010000111110': 0.0001220703125, '1000010001101010': 0.0001220703125, '1000010010101011': 0.0001220703125, '1000010010101100': 0.0001220703125, '1000010010110001': 0.0001220703125, '1000010100001010': 0.0001220703125, '1000011000101010': 0.000244140625, '1000011000101011': 0.0001220703125, '1000100000000010': 0.0001220703125, '1000100000001010': 0.000244140625, '1000100000011010': 0.0001220703125, '1000100000011011': 0.0001220703125, '1000100000100010': 0.000244140625, '1000100000101010': 0.0023193359375, '1000100000101011': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.0003662109375, '1000100000110000': 0.0001220703125, '1000100000110010': 0.0001220703125, '1000100000110110': 0.0001220703125, '1000100000111001': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100010101110': 0.000244140625, '1000100010110010': 0.0001220703125, '1000100011011001': 0.0001220703125, '1000100100101010': 0.0001220703125, '1000100101101010': 0.0001220703125, '1000101000101010': 0.0001220703125, '1000101000110010': 0.0001220703125, '1000110000000010': 0.0003662109375, '1000110000000110': 0.000244140625, '1000110000001000': 0.00048828125, '1000110000001010': 0.003173828125, '1000110000001011': 0.000244140625, '1000110000001100': 0.0001220703125, '1000110000001110': 0.0006103515625, '1000110000010010': 0.000244140625, '1000110000010100': 0.0001220703125, '1000110000010110': 0.0001220703125, '1000110000011010': 0.0008544921875, '1000110000011011': 0.0001220703125, '1000110000011110': 0.000244140625, '1000110000100000': 0.000244140625, '1000110000100010': 0.001708984375, '1000110000100100': 0.000244140625, '1000110000100110': 0.000244140625, '1000110000101000': 0.00146484375, '1000110000101001': 0.0001220703125, '1000110000101010': 0.017333984375, '1000110000101011': 0.0006103515625, '1000110000101100': 0.00048828125, '1000110000101101': 0.0003662109375, '1000110000101110': 0.00146484375, '1000110000101111': 0.0001220703125, '1000110000110000': 0.0001220703125, '1000110000110010': 0.0008544921875, '1000110000110110': 0.0009765625, '1000110000111000': 0.0001220703125, '1000110000111010': 0.0010986328125, '1000110000111011': 0.0001220703125, '1000110000111100': 0.0001220703125, '1000110000111110': 0.0001220703125, '1000110001000110': 0.0001220703125, '1000110001010010': 0.0001220703125, '1000110001101010': 0.0003662109375, '1000110001101011': 0.0001220703125, '1000110001101110': 0.000244140625, '1000110010001000': 0.0001220703125, '1000110010001010': 0.0001220703125, '1000110010001110': 0.0001220703125, '1000110010100000': 0.0001220703125, '1000110010100010': 0.0001220703125, '1000110010101010': 0.00048828125, '1000110010101011': 0.0001220703125, '1000110010101110': 0.0001220703125, '1000110010110110': 0.0001220703125, '1000110010111000': 0.0001220703125, '1000110010111010': 0.000244140625, '1000110100000010': 0.0001220703125, '1000110100100010': 0.0001220703125, '1000110100101010': 0.00048828125, '1000110100101110': 0.0001220703125, '1000110100110110': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110110101111': 0.0001220703125, '1000111000000010': 0.0001220703125, '1000111000001010': 0.0001220703125, '1000111000100010': 0.0003662109375, '1000111000100111': 0.0001220703125, '1000111000101000': 0.0001220703125, '1000111000101010': 0.0003662109375, '1000111000101011': 0.0003662109375, '1000111000101100': 0.0001220703125, '1000111000101110': 0.0001220703125, '1000111001101010': 0.0001220703125, '1000111100110011': 0.0001220703125, '1001000000001010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000000111010': 0.0001220703125, '1001010000000010': 0.0001220703125, '1001010000001010': 0.000244140625, '1001010000001110': 0.0001220703125, '1001010000100000': 0.0001220703125, '1001010000100010': 0.0001220703125, '1001010000101010': 0.00146484375, '1001010000101100': 0.0001220703125, '1001010000101110': 0.000244140625, '1001010000110100': 0.0001220703125, '1001010000110110': 0.000244140625, '1001010000111010': 0.0001220703125, '1001010010101010': 0.000244140625, '1001010010111110': 0.0001220703125, '1001010100101110': 0.0001220703125, '1001011000100010': 0.0001220703125, '1001100000000011': 0.0001220703125, '1001100000100001': 0.000244140625, '1001100000100010': 0.0003662109375, '1001100000101010': 0.000244140625, '1001100000110010': 0.0001220703125, '1001100000111011': 0.0001220703125, '1001100010101110': 0.0001220703125, '1001100100101010': 0.0001220703125, '1001110000000010': 0.0003662109375, '1001110000000110': 0.0001220703125, '1001110000001010': 0.0003662109375, '1001110000001110': 0.000244140625, '1001110000011110': 0.0001220703125, '1001110000100010': 0.0001220703125, '1001110000100011': 0.0001220703125, '1001110000100100': 0.0001220703125, '1001110000100110': 0.0001220703125, '1001110000101000': 0.00048828125, '1001110000101010': 0.0045166015625, '1001110000101100': 0.0001220703125, '1001110000101110': 0.0015869140625, '1001110000110010': 0.0003662109375, '1001110000110100': 0.0001220703125, '1001110000110110': 0.000244140625, '1001110000111010': 0.0003662109375, '1001110000111011': 0.0001220703125, '1001110010001010': 0.0001220703125, '1001110010101010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001111000001010': 0.0001220703125, '1001111000001100': 0.0001220703125, '1001111000101000': 0.0001220703125, '1001111000101010': 0.0001220703125, '1001111000101110': 0.0001220703125, '1001111100101000': 0.0001220703125, '1010000000001010': 0.0003662109375, '1010000000001101': 0.0001220703125, '1010000000001110': 0.000244140625, '1010000000011010': 0.000244140625, '1010000000100110': 0.0001220703125, '1010000000101000': 0.000244140625, '1010000000101010': 0.0028076171875, '1010000000101100': 0.0001220703125, '1010000000101101': 0.0001220703125, '1010000000101110': 0.000244140625, '1010000000110010': 0.000244140625, '1010000000110110': 0.0001220703125, '1010000001011010': 0.0001220703125, '1010000010100010': 0.0001220703125, '1010000010101000': 0.0001220703125, '1010000010101010': 0.00048828125, '1010000010101110': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000101010': 0.000244140625, '1010010000000010': 0.0006103515625, '1010010000000110': 0.000244140625, '1010010000001000': 0.00048828125, '1010010000001010': 0.0028076171875, '1010010000001011': 0.0003662109375, '1010010000001100': 0.000244140625, '1010010000001110': 0.000244140625, '1010010000010010': 0.0003662109375, '1010010000010110': 0.0001220703125, '1010010000011010': 0.00048828125, '1010010000011111': 0.0001220703125, '1010010000100000': 0.0001220703125, '1010010000100001': 0.0001220703125, '1010010000100010': 0.0025634765625, '1010010000100011': 0.0001220703125, '1010010000100110': 0.0009765625, '1010010000101000': 0.001708984375, '1010010000101001': 0.000244140625, '1010010000101010': 0.0184326171875, '1010010000101011': 0.001220703125, '1010010000101100': 0.0009765625, '1010010000101101': 0.0003662109375, '1010010000101110': 0.002685546875, '1010010000101111': 0.0001220703125, '1010010000110010': 0.0008544921875, '1010010000110100': 0.0001220703125, '1010010000110110': 0.0006103515625, '1010010000111000': 0.0001220703125, '1010010000111010': 0.0015869140625, '1010010000111110': 0.000244140625, '1010010001100010': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010010001010': 0.000244140625, '1010010010001110': 0.0001220703125, '1010010010101000': 0.000244140625, '1010010010101010': 0.0006103515625, '1010010010101101': 0.0001220703125, '1010010010101110': 0.000244140625, '1010010010110101': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010100100010': 0.000244140625, '1010010100101010': 0.0006103515625, '1010010100111000': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010011000001000': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000010010': 0.0001220703125, '1010011000100010': 0.000244140625, '1010011000101000': 0.00048828125, '1010011000101010': 0.0018310546875, '1010011000101110': 0.000244140625, '1010011000110010': 0.0001220703125, '1010011000110110': 0.0001220703125, '1010011000110111': 0.0001220703125, '1010011001101110': 0.0001220703125, '1010011010100010': 0.0001220703125, '1010100000000010': 0.0006103515625, '1010100000000110': 0.0001220703125, '1010100000000111': 0.0001220703125, '1010100000001000': 0.000244140625, '1010100000001010': 0.00390625, '1010100000001100': 0.0003662109375, '1010100000001110': 0.0006103515625, '1010100000010010': 0.000244140625, '1010100000010011': 0.0001220703125, '1010100000010101': 0.0001220703125, '1010100000011000': 0.0003662109375, '1010100000011010': 0.000244140625, '1010100000011011': 0.0001220703125, '1010100000011101': 0.0001220703125, '1010100000100000': 0.000244140625, '1010100000100010': 0.001953125, '1010100000100011': 0.0001220703125, '1010100000100101': 0.0003662109375, '1010100000100110': 0.0010986328125, '1010100000100111': 0.0001220703125, '1010100000101000': 0.0018310546875, '1010100000101001': 0.0001220703125, '1010100000101010': 0.020263671875, '1010100000101011': 0.0009765625, '1010100000101100': 0.0008544921875, '1010100000101101': 0.0003662109375, '1010100000101110': 0.0035400390625, '1010100000101111': 0.000732421875, '1010100000110000': 0.0001220703125, '1010100000110010': 0.0009765625, '1010100000110100': 0.00048828125, '1010100000110110': 0.00048828125, '1010100000111000': 0.0001220703125, '1010100000111010': 0.0009765625, '1010100000111011': 0.000244140625, '1010100000111100': 0.0001220703125, '1010100000111110': 0.0006103515625, '1010100001000110': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010001110': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010100011': 0.0001220703125, '1010100010100101': 0.0001220703125, '1010100010100111': 0.0001220703125, '1010100010101000': 0.0003662109375, '1010100010101010': 0.0028076171875, '1010100010101100': 0.0001220703125, '1010100010101110': 0.000244140625, '1010100010111010': 0.0001220703125, '1010100010111110': 0.000244140625, '1010100011001010': 0.0001220703125, '1010100011011010': 0.0001220703125, '1010100100000010': 0.0001220703125, '1010100100000100': 0.0001220703125, '1010100100001010': 0.0001220703125, '1010100100010010': 0.0001220703125, '1010100100011010': 0.0001220703125, '1010100100100101': 0.0001220703125, '1010100100101010': 0.000244140625, '1010100100101011': 0.000244140625, '1010100100101110': 0.0001220703125, '1010100110101010': 0.0003662109375, '1010100110110010': 0.0001220703125, '1010101000001010': 0.0003662109375, '1010101000011010': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000101010': 0.0013427734375, '1010101000101011': 0.0001220703125, '1010101000101110': 0.000244140625, '1010101000101111': 0.0001220703125, '1010101000111000': 0.0001220703125, '1010101000111010': 0.0003662109375, '1010101000111011': 0.0001220703125, '1010101001100010': 0.0001220703125, '1010101010001000': 0.0001220703125, '1010101010101010': 0.0001220703125, '1010101100100010': 0.0001220703125, '1010110000000000': 0.0001220703125, '1010110000000010': 0.00390625, '1010110000000011': 0.0001220703125, '1010110000000100': 0.0003662109375, '1010110000000110': 0.0013427734375, '1010110000000111': 0.0001220703125, '1010110000001000': 0.0037841796875, '1010110000001001': 0.000244140625, '1010110000001010': 0.028564453125, '1010110000001011': 0.001953125, '1010110000001100': 0.001708984375, '1010110000001101': 0.00048828125, '1010110000001110': 0.00244140625, '1010110000001111': 0.0001220703125, '1010110000010000': 0.0001220703125, '1010110000010010': 0.00146484375, '1010110000010100': 0.000244140625, '1010110000010110': 0.0009765625, '1010110000010111': 0.0001220703125, '1010110000011000': 0.000244140625, '1010110000011010': 0.0048828125, '1010110000011011': 0.0003662109375, '1010110000011110': 0.0008544921875, '1010110000100000': 0.0010986328125, '1010110000100001': 0.0001220703125, '1010110000100010': 0.013671875, '1010110000100011': 0.0008544921875, '1010110000100100': 0.0010986328125, '1010110000100101': 0.000244140625, '1010110000100110': 0.0040283203125, '1010110000100111': 0.0001220703125, '1010110000101000': 0.0157470703125, '1010110000101001': 0.0009765625, '1010110000101010': 0.1356201171875, '1010110000101011': 0.00732421875, '1010110000101100': 0.0068359375, '1010110000101101': 0.00244140625, '1010110000101110': 0.0224609375, '1010110000101111': 0.002197265625, '1010110000110000': 0.000732421875, '1010110000110010': 0.0072021484375, '1010110000110011': 0.0003662109375, '1010110000110100': 0.0008544921875, '1010110000110101': 0.0003662109375, '1010110000110110': 0.003173828125, '1010110000110111': 0.0006103515625, '1010110000111000': 0.000732421875, '1010110000111001': 0.0001220703125, '1010110000111010': 0.0103759765625, '1010110000111011': 0.0006103515625, '1010110000111100': 0.0006103515625, '1010110000111101': 0.0006103515625, '1010110000111110': 0.0018310546875, '1010110000111111': 0.000244140625, '1010110001000010': 0.000244140625, '1010110001001010': 0.0001220703125, '1010110001010110': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001100110': 0.0001220703125, '1010110001101000': 0.0003662109375, '1010110001101010': 0.001708984375, '1010110001101100': 0.000244140625, '1010110001110010': 0.000244140625, '1010110001111000': 0.0001220703125, '1010110001111010': 0.000244140625, '1010110010000010': 0.0003662109375, '1010110010001000': 0.0003662109375, '1010110010001010': 0.00146484375, '1010110010001011': 0.000244140625, '1010110010010010': 0.0001220703125, '1010110010100000': 0.0001220703125, '1010110010100010': 0.000732421875, '1010110010100100': 0.000244140625, '1010110010100110': 0.000244140625, '1010110010101000': 0.00048828125, '1010110010101010': 0.0059814453125, '1010110010101011': 0.0003662109375, '1010110010101100': 0.0006103515625, '1010110010101110': 0.00048828125, '1010110010110010': 0.0008544921875, '1010110010110110': 0.0003662109375, '1010110010110111': 0.0001220703125, '1010110010111010': 0.0003662109375, '1010110010111100': 0.0001220703125, '1010110011001110': 0.0001220703125, '1010110100000010': 0.0001220703125, '1010110100001010': 0.0010986328125, '1010110100001011': 0.0001220703125, '1010110100001100': 0.000244140625, '1010110100001110': 0.0001220703125, '1010110100010101': 0.0001220703125, '1010110100010110': 0.0001220703125, '1010110100011110': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100110': 0.0001220703125, '1010110100101000': 0.0006103515625, '1010110100101010': 0.0048828125, '1010110100101011': 0.000244140625, '1010110100101100': 0.0003662109375, '1010110100101101': 0.000244140625, '1010110100101110': 0.00146484375, '1010110100110000': 0.000244140625, '1010110100110010': 0.0001220703125, '1010110100110110': 0.0001220703125, '1010110100111010': 0.0003662109375, '1010110100111110': 0.0003662109375, '1010110101101000': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110110001000': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.0003662109375, '1010111000000010': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.0023193359375, '1010111000001011': 0.0001220703125, '1010111000001101': 0.000244140625, '1010111000001110': 0.0003662109375, '1010111000001111': 0.0001220703125, '1010111000010010': 0.000244140625, '1010111000010110': 0.000244140625, '1010111000011100': 0.0001220703125, '1010111000100010': 0.00048828125, '1010111000100110': 0.000244140625, '1010111000101000': 0.000732421875, '1010111000101001': 0.0001220703125, '1010111000101010': 0.010986328125, '1010111000101100': 0.0006103515625, '1010111000101110': 0.0015869140625, '1010111000101111': 0.0001220703125, '1010111000110000': 0.0001220703125, '1010111000110010': 0.0003662109375, '1010111000110011': 0.0001220703125, '1010111000110100': 0.0001220703125, '1010111000110110': 0.0003662109375, '1010111000110111': 0.0001220703125, '1010111000111000': 0.0001220703125, '1010111000111010': 0.000732421875, '1010111000111110': 0.0003662109375, '1010111001101010': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101010': 0.0003662109375, '1010111010101011': 0.0001220703125, '1010111011100010': 0.0001220703125, '1010111011101010': 0.0001220703125, '1010111100011010': 0.0001220703125, '1010111100100000': 0.000244140625, '1010111100100010': 0.0001220703125, '1010111100101010': 0.000732421875, '1010111100101100': 0.0001220703125, '1010111100101110': 0.0001220703125, '1011000000001010': 0.000244140625, '1011000000011010': 0.0001220703125, '1011000000100000': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000101010': 0.001708984375, '1011000000101110': 0.0006103515625, '1011000000110011': 0.0001220703125, '1011000000110110': 0.0001220703125, '1011000001110010': 0.0001220703125, '1011000010001010': 0.0001220703125, '1011000010010010': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000010101101': 0.0001220703125, '1011000010101110': 0.0001220703125, '1011000010111110': 0.0001220703125, '1011000100001010': 0.0001220703125, '1011000100100010': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011000110101111': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011010000000010': 0.000244140625, '1011010000001000': 0.0001220703125, '1011010000001010': 0.00244140625, '1011010000001011': 0.0001220703125, '1011010000001110': 0.000244140625, '1011010000010010': 0.0001220703125, '1011010000011000': 0.000244140625, '1011010000011010': 0.0001220703125, '1011010000100000': 0.000244140625, '1011010000100010': 0.000732421875, '1011010000100011': 0.0001220703125, '1011010000100100': 0.000244140625, '1011010000100101': 0.0001220703125, '1011010000100110': 0.0001220703125, '1011010000101000': 0.0008544921875, '1011010000101001': 0.000244140625, '1011010000101010': 0.0106201171875, '1011010000101011': 0.0006103515625, '1011010000101100': 0.0008544921875, '1011010000101101': 0.000244140625, '1011010000101110': 0.0018310546875, '1011010000101111': 0.0001220703125, '1011010000110000': 0.0001220703125, '1011010000110010': 0.0008544921875, '1011010000110110': 0.00048828125, '1011010000111000': 0.000244140625, '1011010000111010': 0.0009765625, '1011010000111110': 0.000244140625, '1011010001001000': 0.0001220703125, '1011010001101010': 0.000244140625, '1011010010000110': 0.0001220703125, '1011010010101010': 0.00048828125, '1011010100001000': 0.0001220703125, '1011010100100110': 0.0001220703125, '1011010100101000': 0.0001220703125, '1011010100101010': 0.0006103515625, '1011010100101110': 0.0001220703125, '1011011000001010': 0.00048828125, '1011011000001110': 0.0001220703125, '1011011000100000': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000100011': 0.0001220703125, '1011011000101000': 0.0003662109375, '1011011000101010': 0.000244140625, '1011011000111010': 0.0001220703125, '1011011110110110': 0.0001220703125, '1011100000000100': 0.0001220703125, '1011100000001010': 0.00048828125, '1011100000001011': 0.0003662109375, '1011100000001110': 0.00048828125, '1011100000010010': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000100010': 0.0006103515625, '1011100000100110': 0.0001220703125, '1011100000101001': 0.0001220703125, '1011100000101010': 0.0042724609375, '1011100000101011': 0.0001220703125, '1011100000101100': 0.0001220703125, '1011100000101101': 0.0001220703125, '1011100000101110': 0.00048828125, '1011100000110001': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100000111010': 0.000244140625, '1011100000111110': 0.0001220703125, '1011100000111111': 0.0001220703125, '1011100001101000': 0.0001220703125, '1011100010001010': 0.000244140625, '1011100010001100': 0.0001220703125, '1011100010100010': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.0008544921875, '1011100010101100': 0.0001220703125, '1011100010110010': 0.000244140625, '1011100100001010': 0.0001220703125, '1011100100101010': 0.000244140625, '1011101000001010': 0.0001220703125, '1011101000001011': 0.000244140625, '1011101000101010': 0.00048828125, '1011101000110010': 0.000244140625, '1011101000110011': 0.0001220703125, '1011101010101010': 0.0001220703125, '1011110000000000': 0.0003662109375, '1011110000000001': 0.0001220703125, '1011110000000010': 0.000732421875, '1011110000000100': 0.0001220703125, '1011110000000110': 0.0001220703125, '1011110000001000': 0.0003662109375, '1011110000001001': 0.0001220703125, '1011110000001010': 0.009033203125, '1011110000001011': 0.000244140625, '1011110000001100': 0.0006103515625, '1011110000001110': 0.0015869140625, '1011110000010000': 0.0001220703125, '1011110000010010': 0.00048828125, '1011110000010110': 0.000244140625, '1011110000010111': 0.0001220703125, '1011110000011000': 0.0003662109375, '1011110000011010': 0.0010986328125, '1011110000011100': 0.0001220703125, '1011110000011110': 0.000244140625, '1011110000011111': 0.0001220703125, '1011110000100000': 0.0003662109375, '1011110000100010': 0.002685546875, '1011110000100100': 0.000244140625, '1011110000100101': 0.0001220703125, '1011110000100110': 0.000732421875, '1011110000101000': 0.0047607421875, '1011110000101001': 0.00048828125, '1011110000101010': 0.0350341796875, '1011110000101011': 0.00146484375, '1011110000101100': 0.00146484375, '1011110000101101': 0.0003662109375, '1011110000101110': 0.00390625, '1011110000101111': 0.000244140625, '1011110000110000': 0.000244140625, '1011110000110010': 0.001953125, '1011110000110100': 0.0001220703125, '1011110000110101': 0.0001220703125, '1011110000110110': 0.001708984375, '1011110000111000': 0.00048828125, '1011110000111010': 0.0030517578125, '1011110000111011': 0.0001220703125, '1011110000111101': 0.000244140625, '1011110000111110': 0.000244140625, '1011110001001010': 0.0001220703125, '1011110001100000': 0.0001220703125, '1011110001100010': 0.0001220703125, '1011110001101010': 0.000244140625, '1011110001101011': 0.0001220703125, '1011110001101110': 0.0001220703125, '1011110001111010': 0.0001220703125, '1011110010001000': 0.0001220703125, '1011110010001010': 0.000244140625, '1011110010001100': 0.0001220703125, '1011110010100010': 0.0001220703125, '1011110010101000': 0.000244140625, '1011110010101010': 0.0010986328125, '1011110010101011': 0.0001220703125, '1011110010101100': 0.000244140625, '1011110010101110': 0.0003662109375, '1011110010111010': 0.000244140625, '1011110100001010': 0.0001220703125, '1011110100011100': 0.0001220703125, '1011110100101010': 0.0020751953125, '1011110100101101': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011110100110110': 0.000244140625, '1011110100111010': 0.0001220703125, '1011110101101010': 0.0001220703125, '1011110110001010': 0.0001220703125, '1011111000000000': 0.0001220703125, '1011111000001010': 0.000244140625, '1011111000001110': 0.0001220703125, '1011111000100010': 0.000244140625, '1011111000101000': 0.000732421875, '1011111000101010': 0.0032958984375, '1011111000101011': 0.0001220703125, '1011111000101100': 0.0003662109375, '1011111000101110': 0.0009765625, '1011111000110110': 0.0001220703125, '1011111001101010': 0.0001220703125, '1011111100101010': 0.000244140625, '1100000000100110': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001010': 0.0001220703125, '1100010000101010': 0.0008544921875, '1100010000101110': 0.000244140625, '1100010000111010': 0.0001220703125, '1100010001001010': 0.0001220703125, '1100010010101110': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100010100101100': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000011110': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.0009765625, '1100100000101011': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100010111000': 0.0001220703125, '1100100100101010': 0.0001220703125, '1100101010101010': 0.0001220703125, '1100110000001000': 0.000244140625, '1100110000001010': 0.0009765625, '1100110000001101': 0.0001220703125, '1100110000001110': 0.0001220703125, '1100110000010001': 0.0001220703125, '1100110000011100': 0.0001220703125, '1100110000100010': 0.00048828125, '1100110000101000': 0.000732421875, '1100110000101010': 0.004150390625, '1100110000101011': 0.0001220703125, '1100110000101110': 0.0006103515625, '1100110000101111': 0.0001220703125, '1100110000110000': 0.0001220703125, '1100110000110010': 0.0001220703125, '1100110000111010': 0.0003662109375, '1100110010000010': 0.0001220703125, '1100110010001010': 0.0001220703125, '1100110010110100': 0.0001220703125, '1100110010110110': 0.0001220703125, '1100110100001101': 0.0001220703125, '1100111000101010': 0.000244140625, '1100111000101011': 0.0001220703125, '1100111000101110': 0.0001220703125, '1101000000101000': 0.0001220703125, '1101000000101010': 0.000244140625, '1101000010101010': 0.0001220703125, '1101000010101110': 0.0001220703125, '1101010000001010': 0.000244140625, '1101010000100000': 0.0001220703125, '1101010000100010': 0.0001220703125, '1101010000101001': 0.0001220703125, '1101010000101010': 0.000732421875, '1101010000101011': 0.000244140625, '1101010000101110': 0.0001220703125, '1101010000110010': 0.0001220703125, '1101010010101000': 0.0001220703125, '1101011000001010': 0.0001220703125, '1101011000100110': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101100000001001': 0.0001220703125, '1101100000011100': 0.0001220703125, '1101100000011110': 0.0001220703125, '1101100000100010': 0.0001220703125, '1101100000101000': 0.0001220703125, '1101100000101010': 0.0006103515625, '1101100000110010': 0.0001220703125, '1101100000111010': 0.0001220703125, '1101100001001010': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100010101010': 0.0001220703125, '1101101000101010': 0.0001220703125, '1101110000000011': 0.0001220703125, '1101110000001001': 0.0001220703125, '1101110000001010': 0.0006103515625, '1101110000001110': 0.0001220703125, '1101110000010011': 0.0001220703125, '1101110000011010': 0.000244140625, '1101110000100000': 0.0001220703125, '1101110000100001': 0.0001220703125, '1101110000100010': 0.0010986328125, '1101110000100110': 0.000244140625, '1101110000101000': 0.0010986328125, '1101110000101010': 0.0045166015625, '1101110000101011': 0.0001220703125, '1101110000101100': 0.0001220703125, '1101110000101101': 0.0001220703125, '1101110000101110': 0.000732421875, '1101110000101111': 0.0001220703125, '1101110000110010': 0.00048828125, '1101110000110110': 0.0001220703125, '1101110000111010': 0.0006103515625, '1101110001001000': 0.0001220703125, '1101110010100010': 0.0001220703125, '1101110010101010': 0.000244140625, '1101110010101100': 0.0001220703125, '1101110010101110': 0.0001220703125, '1101110100000010': 0.0001220703125, '1101110100001010': 0.0001220703125, '1101110100100010': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100101101': 0.0001220703125, '1101111000001010': 0.0001220703125, '1101111000100010': 0.0001220703125, '1101111000101010': 0.0003662109375, '1101111000110110': 0.0001220703125, '1110000100101100': 0.0001220703125, '1110010000001010': 0.0001220703125, '1110010000010010': 0.0001220703125, '1110010000100000': 0.0001220703125, '1110010000100010': 0.0001220703125, '1110010000100110': 0.0001220703125, '1110010000101000': 0.0001220703125, '1110010000101010': 0.0010986328125, '1110010000101110': 0.0001220703125, '1110010000110010': 0.0001220703125, '1110010100101110': 0.0001220703125, '1110100000001010': 0.000244140625, '1110100000100010': 0.0001220703125, '1110100000101000': 0.0001220703125, '1110100000101010': 0.0006103515625, '1110100000101101': 0.0001220703125, '1110100000111010': 0.0001220703125, '1110100010110010': 0.0001220703125, '1110110000000000': 0.0001220703125, '1110110000001010': 0.0009765625, '1110110000001011': 0.0001220703125, '1110110000001100': 0.0001220703125, '1110110000010010': 0.0001220703125, '1110110000010110': 0.0001220703125, '1110110000011101': 0.0001220703125, '1110110000100010': 0.000244140625, '1110110000100011': 0.0001220703125, '1110110000100100': 0.0001220703125, '1110110000100110': 0.0001220703125, '1110110000101000': 0.0006103515625, '1110110000101010': 0.003662109375, '1110110000101011': 0.0003662109375, '1110110000101100': 0.0006103515625, '1110110000101110': 0.00048828125, '1110110000101111': 0.0001220703125, '1110110000110001': 0.0001220703125, '1110110000110010': 0.00048828125, '1110110000110100': 0.0001220703125, '1110110000110110': 0.0001220703125, '1110110000111000': 0.0001220703125, '1110110000111010': 0.0001220703125, '1110110001001000': 0.0001220703125, '1110110010101010': 0.0001220703125, '1110110100100010': 0.0001220703125, '1110110100101010': 0.0006103515625, '1110110111100100': 0.0001220703125, '1110111000100010': 0.0001220703125, '1110111000101010': 0.000244140625, '1110111000110110': 0.0001220703125, '1111010000100010': 0.0001220703125, '1111010000101010': 0.000732421875, '1111011000101010': 0.0001220703125, '1111100000001010': 0.000244140625, '1111100000101010': 0.0001220703125, '1111100000101011': 0.0001220703125, '1111100000101100': 0.0001220703125, '1111100000101110': 0.0001220703125, '1111100001101010': 0.0001220703125, '1111101010001010': 0.0001220703125, '1111110000001010': 0.000244140625, '1111110000100010': 0.00048828125, '1111110000100110': 0.000244140625, '1111110000101000': 0.000244140625, '1111110000101010': 0.0009765625, '1111110000101100': 0.000244140625, '1111110000101110': 0.000244140625, '1111110000110001': 0.0001220703125, '1111110000110010': 0.0001220703125, '1111110000111000': 0.0001220703125, '1111110000111010': 0.0001220703125, '1111110000111110': 0.0001220703125, '1111110010101010': 0.000244140625, '1111110100001010': 0.0001220703125, '1111110100101000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=9_bit=0.txt <==
{'0000000000000000': 0.400390625, '0000000000000001': 0.014892578125, '0000000000000010': 0.011474609375, '0000000000000011': 0.0023193359375, '0000000000000100': 0.025390625, '0000000000000101': 0.001708984375, '0000000000000110': 0.0115966796875, '0000000000000111': 0.005615234375, '0000000000001000': 0.0126953125, '0000000000001001': 0.000244140625, '0000000000001010': 0.0003662109375, '0000000000001100': 0.001708984375, '0000000000001101': 0.0003662109375, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0001220703125, '0000000000010000': 0.02734375, '0000000000010001': 0.00048828125, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0003662109375, '0000000000010100': 0.001708984375, '0000000000010101': 0.0003662109375, '0000000000010110': 0.0008544921875, '0000000000010111': 0.0003662109375, '0000000000011000': 0.006103515625, '0000000000011001': 0.000244140625, '0000000000011010': 0.00048828125, '0000000000011100': 0.0057373046875, '0000000000011101': 0.00048828125, '0000000000011110': 0.0003662109375, '0000000000100000': 0.009521484375, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0006103515625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0008544921875, '0000000000100101': 0.0001220703125, '0000000000100110': 0.000244140625, '0000000000101000': 0.000732421875, '0000000000101010': 0.000244140625, '0000000000110000': 0.0054931640625, '0000000000110001': 0.0003662109375, '0000000000110010': 0.000244140625, '0000000000110100': 0.000732421875, '0000000000110110': 0.000244140625, '0000000000111000': 0.000244140625, '0000000000111001': 0.000244140625, '0000000000111100': 0.0001220703125, '0000000000111101': 0.0001220703125, '0000000001000000': 0.005615234375, '0000000001000001': 0.000244140625, '0000000001000010': 0.0003662109375, '0000000001000100': 0.000244140625, '0000000001000110': 0.0003662109375, '0000000001001111': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001011000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000001111100': 0.0001220703125, '0000000010000000': 0.0078125, '0000000010000001': 0.000244140625, '0000000010000010': 0.0003662109375, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0003662109375, '0000000010001010': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010011000': 0.000244140625, '0000000010011110': 0.0001220703125, '0000000010100000': 0.0003662109375, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011110100': 0.0001220703125, '0000000100000000': 0.0142822265625, '0000000100000001': 0.0006103515625, '0000000100000010': 0.00048828125, '0000000100000100': 0.0006103515625, '0000000100000110': 0.000244140625, '0000000100000111': 0.00048828125, '0000000100001000': 0.00048828125, '0000000100010000': 0.000732421875, '0000000100010001': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100100000': 0.000244140625, '0000000100101000': 0.0001220703125, '0000000100110100': 0.0001220703125, '0000000100111100': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000110000000': 0.0006103515625, '0000000110000010': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000001000000000': 0.027099609375, '0000001000000001': 0.0008544921875, '0000001000000010': 0.000732421875, '0000001000000011': 0.000244140625, '0000001000000100': 0.0020751953125, '0000001000000101': 0.000244140625, '0000001000000110': 0.000732421875, '0000001000000111': 0.0003662109375, '0000001000001000': 0.0009765625, '0000001000001100': 0.0001220703125, '0000001000010000': 0.0015869140625, '0000001000010010': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011001': 0.0001220703125, '0000001000011110': 0.000244140625, '0000001000100000': 0.000732421875, '0000001000101100': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001000110011': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001000001': 0.000244140625, '0000001001000010': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001001100001': 0.0001220703125, '0000001010000000': 0.000732421875, '0000001010000001': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100011100': 0.000244140625, '0000001100100000': 0.0001220703125, '0000010000000000': 0.0054931640625, '0000010000000001': 0.0001220703125, '0000010000000010': 0.00048828125, '0000010000000100': 0.000244140625, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000010110': 0.0001220703125, '0000010001000000': 0.0003662109375, '0000010001010000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100001000': 0.0001220703125, '0000011000000000': 0.000244140625, '0000011000001010': 0.0001220703125, '0000011000100000': 0.000244140625, '0000100000000000': 0.001708984375, '0000100000000001': 0.0001220703125, '0000100000000010': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.0001220703125, '0000100000011101': 0.0001220703125, '0000100100000000': 0.000244140625, '0000101000000000': 0.0001220703125, '0000101000000100': 0.0001220703125, '0001000000000000': 0.1099853515625, '0001000000000001': 0.0048828125, '0001000000000010': 0.0032958984375, '0001000000000011': 0.0006103515625, '0001000000000100': 0.0076904296875, '0001000000000101': 0.00048828125, '0001000000000110': 0.003662109375, '0001000000000111': 0.0010986328125, '0001000000001000': 0.0025634765625, '0001000000001010': 0.0001220703125, '0001000000001100': 0.00048828125, '0001000000001101': 0.0001220703125, '0001000000001110': 0.000244140625, '0001000000010000': 0.0057373046875, '0001000000010001': 0.0003662109375, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010110': 0.00048828125, '0001000000011000': 0.00146484375, '0001000000011001': 0.000244140625, '0001000000011010': 0.000244140625, '0001000000011100': 0.0015869140625, '0001000000011101': 0.0001220703125, '0001000000011110': 0.000244140625, '0001000000100000': 0.002197265625, '0001000000100001': 0.000244140625, '0001000000100100': 0.0006103515625, '0001000000100110': 0.000244140625, '0001000000101000': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000110000': 0.002197265625, '0001000000110001': 0.0001220703125, '0001000000110010': 0.000244140625, '0001000000110100': 0.000244140625, '0001000000111000': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000001000000': 0.001953125, '0001000001000111': 0.0001220703125, '0001000001010100': 0.0001220703125, '0001000001111101': 0.0001220703125, '0001000010000000': 0.001953125, '0001000010000001': 0.0001220703125, '0001000010000100': 0.0006103515625, '0001000010010000': 0.0001220703125, '0001000010010010': 0.0001220703125, '0001000010011000': 0.0001220703125, '0001000011010000': 0.0001220703125, '0001000100000000': 0.004638671875, '0001000100000010': 0.000244140625, '0001000100000011': 0.0001220703125, '0001000100000100': 0.000244140625, '0001000100000111': 0.000244140625, '0001000100001000': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000100011100': 0.0001220703125, '0001000100100000': 0.000244140625, '0001000100110000': 0.0001220703125, '0001000101000001': 0.0001220703125, '0001000101001000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001000110000001': 0.0001220703125, '0001001000000000': 0.0076904296875, '0001001000000001': 0.000244140625, '0001001000000010': 0.000244140625, '0001001000000100': 0.0001220703125, '0001001000000110': 0.00048828125, '0001001000001000': 0.000244140625, '0001001000010000': 0.000244140625, '0001001000011111': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001000100101': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001001000110000': 0.000244140625, '0001001010000000': 0.0001220703125, '0001001010001000': 0.0001220703125, '0001001010010000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001001100000100': 0.0001220703125, '0001001101000000': 0.0001220703125, '0001010000000000': 0.0015869140625, '0001010000000100': 0.0001220703125, '0001010000000111': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001011000000000': 0.000244140625, '0001100000000000': 0.0035400390625, '0001100000000001': 0.0001220703125, '0001100000000100': 0.00048828125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.0001220703125, '0001100000011111': 0.0001220703125, '0001100000100001': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001101010000100': 0.0001220703125, '0001110000000000': 0.0001220703125, '0010000000000000': 0.0062255859375, '0010000000000001': 0.000244140625, '0010000000000010': 0.0003662109375, '0010000000000100': 0.000244140625, '0010000000000101': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000011000': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000100010000': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0011000000000000': 0.0015869140625, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0001220703125, '0011000000000100': 0.000244140625, '0011000000010000': 0.0001220703125, '0011000000010110': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000001000110': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100100100': 0.0001220703125, '0011001000000000': 0.000244140625, '0011001000111110': 0.0001220703125, '0100000000000000': 0.0362548828125, '0100000000000001': 0.00244140625, '0100000000000010': 0.001220703125, '0100000000000011': 0.000244140625, '0100000000000100': 0.00146484375, '0100000000000101': 0.000244140625, '0100000000000110': 0.0013427734375, '0100000000000111': 0.000732421875, '0100000000001000': 0.002197265625, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000010000': 0.00244140625, '0100000000010001': 0.000244140625, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.001708984375, '0100000000011001': 0.0001220703125, '0100000000011100': 0.000732421875, '0100000000011110': 0.0001220703125, '0100000000100000': 0.001220703125, '0100000000100001': 0.000244140625, '0100000000100100': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.000244140625, '0100000000110101': 0.0001220703125, '0100000000111000': 0.000244140625, '0100000001000000': 0.00048828125, '0100000001011000': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000010000010': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000010111001': 0.0001220703125, '0100000100000000': 0.001220703125, '0100000100000001': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000101000000': 0.000244140625, '0100000110000110': 0.0001220703125, '0100001000000000': 0.0025634765625, '0100001000000010': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000010000': 0.0001220703125, '0100001000010100': 0.000244140625, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100001100000010': 0.0001220703125, '0100010000000000': 0.00048828125, '0100010100000000': 0.0001220703125, '0100010100010000': 0.0001220703125, '0100011000000101': 0.0001220703125, '0100100000000000': 0.000244140625, '0100100000011100': 0.0001220703125, '0100100000100000': 0.0001220703125, '0100100100000111': 0.0001220703125, '0100101010000000': 0.0001220703125, '0101000000000000': 0.0101318359375, '0101000000000001': 0.000244140625, '0101000000000010': 0.0003662109375, '0101000000000011': 0.0001220703125, '0101000000000100': 0.0006103515625, '0101000000001000': 0.0010986328125, '0101000000001100': 0.0001220703125, '0101000000001110': 0.0001220703125, '0101000000010000': 0.0006103515625, '0101000000010010': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011001': 0.0001220703125, '0101000000011010': 0.0001220703125, '0101000000011100': 0.0001220703125, '0101000000011110': 0.0001220703125, '0101000000100000': 0.000244140625, '0101000000100001': 0.0001220703125, '0101000000110000': 0.000244140625, '0101000001000000': 0.0001220703125, '0101000010001000': 0.0001220703125, '0101000100000000': 0.000732421875, '0101000100010100': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101001000001000': 0.0001220703125, '0101001000010000': 0.00048828125, '0101001000011000': 0.0001220703125, '0101001100000000': 0.0001220703125, '0101010000000000': 0.0001220703125, '0101010001000001': 0.0001220703125, '0101010010000000': 0.0001220703125, '0101100000000000': 0.000244140625, '0110000000000000': 0.00341796875, '0110000000000001': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000101': 0.0001220703125, '0110000000000110': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000010000': 0.0001220703125, '0110000000010001': 0.0001220703125, '0110000000010111': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.000244140625, '0110000000111000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000010011000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001000000110': 0.0001220703125, '0110001000001000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000001000': 0.0001220703125, '0111000000000000': 0.00341796875, '0111000000000001': 0.0001220703125, '0111000000000010': 0.000244140625, '0111000000000100': 0.0003662109375, '0111000000000110': 0.0003662109375, '0111000000001000': 0.0003662109375, '0111000000001010': 0.0001220703125, '0111000000001110': 0.000244140625, '0111000000010000': 0.00048828125, '0111000000011100': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000000110100': 0.0001220703125, '0111000100000000': 0.0003662109375, '0111001000000000': 0.0003662109375, '0111001000000001': 0.0001220703125, '0111001000000010': 0.0001220703125, '0111100000000100': 0.0001220703125, '1000000000000000': 0.0037841796875, '1000000000000001': 0.0113525390625, '1000000000000010': 0.0018310546875, '1000000000000011': 0.000244140625, '1000000000000100': 0.000244140625, '1000000000000101': 0.001220703125, '1000000000000110': 0.000732421875, '1000000000000111': 0.00048828125, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0009765625, '1000000000001011': 0.000244140625, '1000000000001100': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000011100': 0.000244140625, '1000000000011101': 0.0001220703125, '1000000000100001': 0.00048828125, '1000000000100011': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0003662109375, '1000000001000001': 0.0001220703125, '1000000001000101': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000010000101': 0.0001220703125, '1000000100000000': 0.0006103515625, '1000000100000010': 0.0001220703125, '1000000100100001': 0.0001220703125, '1000001000000000': 0.0006103515625, '1000001000000001': 0.0008544921875, '1000001000000010': 0.000244140625, '1000001000000101': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000000111': 0.0001220703125, '1000001000011110': 0.0001220703125, '1000010000000010': 0.0001220703125, '1000100000100101': 0.0001220703125, '1001000000000000': 0.001708984375, '1001000000000001': 0.0028076171875, '1001000000000010': 0.0003662109375, '1001000000000101': 0.0001220703125, '1001000000000110': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000001010': 0.000244140625, '1001000000010000': 0.0001220703125, '1001000000010001': 0.00048828125, '1001000000010101': 0.0001220703125, '1001000000011001': 0.0001220703125, '1001000000011100': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000110010': 0.0001220703125, '1001000000110011': 0.0001220703125, '1001000001000001': 0.0001220703125, '1001000010000000': 0.0001220703125, '1001000010010001': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001001000000101': 0.0001220703125, '1001001000010001': 0.0001220703125, '1001010000000101': 0.0001220703125, '1001100000011000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000001000': 0.0001220703125, '1010001000010001': 0.0001220703125, '1010101001000001': 0.0001220703125, '1011000000000001': 0.000244140625, '1011000000011001': 0.0001220703125, '1011000000011101': 0.0001220703125, '1011001000000001': 0.0001220703125, '1100000000000000': 0.0010986328125, '1100000000000001': 0.0067138671875, '1100000000000010': 0.0006103515625, '1100000000000011': 0.0001220703125, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0006103515625, '1100000000000110': 0.0009765625, '1100000000000111': 0.00048828125, '1100000000001001': 0.0003662109375, '1100000000001101': 0.000244140625, '1100000000001110': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010011': 0.0001220703125, '1100000000010101': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011110': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.000244140625, '1100000010000100': 0.0001220703125, '1100000010000111': 0.0001220703125, '1100000011000011': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.00048828125, '1100001000010000': 0.000244140625, '1100001000011000': 0.0001220703125, '1100001000100110': 0.0001220703125, '1100001010000100': 0.0001220703125, '1100001100000001': 0.000244140625, '1100010000000001': 0.000244140625, '1100010000000011': 0.0001220703125, '1100100000000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.002197265625, '1101000000000101': 0.000244140625, '1101000000000110': 0.000244140625, '1101000000000111': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000010001': 0.000244140625, '1101000000011001': 0.0001220703125, '1101000100000101': 0.0001220703125, '1101001000000001': 0.000244140625, '1101100000001101': 0.0001220703125, '1101100100000001': 0.0001220703125, '1110000000011000': 0.0001220703125, '1111000000000001': 0.0001220703125, '1111000000000111': 0.0001220703125, '1111000000010001': 0.0001220703125, '1111000100001110': 0.0001220703125, '1111001000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=6_run=9_bit=1.txt <==
{'0000010000001011': 0.000244140625, '0000010000101010': 0.000244140625, '0000010000101011': 0.0003662109375, '0000010000101110': 0.0001220703125, '0000010000101111': 0.0001220703125, '0000010010101010': 0.0001220703125, '0000010100101010': 0.0001220703125, '0000100000000011': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000010110': 0.0001220703125, '0000100000011011': 0.0001220703125, '0000100000101000': 0.000244140625, '0000100000101010': 0.00048828125, '0000100000101011': 0.00048828125, '0000100000101111': 0.000244140625, '0000100000111011': 0.0001220703125, '0000100010101010': 0.0001220703125, '0000100100101010': 0.0001220703125, '0000101000101010': 0.0001220703125, '0000101000101011': 0.0001220703125, '0000110000000000': 0.0001220703125, '0000110000000110': 0.0001220703125, '0000110000001001': 0.0001220703125, '0000110000001010': 0.0003662109375, '0000110000001101': 0.0001220703125, '0000110000001110': 0.000244140625, '0000110000001111': 0.0003662109375, '0000110000010011': 0.000244140625, '0000110000011111': 0.0001220703125, '0000110000100010': 0.000244140625, '0000110000100011': 0.0001220703125, '0000110000100110': 0.0001220703125, '0000110000101000': 0.000244140625, '0000110000101001': 0.0001220703125, '0000110000101010': 0.00244140625, '0000110000101011': 0.0013427734375, '0000110000101110': 0.0006103515625, '0000110000101111': 0.0009765625, '0000110000110010': 0.000244140625, '0000110000110110': 0.000244140625, '0000110000110111': 0.0001220703125, '0000110000111000': 0.0001220703125, '0000110000111010': 0.0001220703125, '0000110000111011': 0.000244140625, '0000110001101111': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110100101011': 0.000244140625, '0000111000001011': 0.0001220703125, '0000111000100010': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000101011': 0.0001220703125, '0000111000111100': 0.0001220703125, '0000111001100010': 0.0001220703125, '0000111010101010': 0.0001220703125, '0001000000101001': 0.0001220703125, '0001010000011011': 0.0001220703125, '0001010000101010': 0.0001220703125, '0001010000101011': 0.000244140625, '0001010000101110': 0.0001220703125, '0001010000101111': 0.0001220703125, '0001010000110111': 0.0001220703125, '0001011000101010': 0.0001220703125, '0001100000100011': 0.0001220703125, '0001100000101010': 0.000244140625, '0001100000101100': 0.0001220703125, '0001100010101110': 0.000244140625, '0001101010101011': 0.0001220703125, '0001110000001010': 0.000244140625, '0001110000001011': 0.0001220703125, '0001110000001110': 0.000244140625, '0001110000001111': 0.0001220703125, '0001110000100010': 0.0001220703125, '0001110000100011': 0.0001220703125, '0001110000100110': 0.0001220703125, '0001110000101001': 0.000244140625, '0001110000101010': 0.000732421875, '0001110000101011': 0.0009765625, '0001110000101101': 0.0001220703125, '0001110000101110': 0.00048828125, '0001110000101111': 0.0001220703125, '0001110000110010': 0.000244140625, '0001110000110011': 0.0001220703125, '0001110000111010': 0.0001220703125, '0001110000111011': 0.000244140625, '0001110100101011': 0.000244140625, '0001111000001011': 0.0001220703125, '0010000000001101': 0.0001220703125, '0010000000001111': 0.0001220703125, '0010000000100011': 0.0001220703125, '0010000000100111': 0.0001220703125, '0010000000101010': 0.000732421875, '0010000000101011': 0.0001220703125, '0010000000101101': 0.0001220703125, '0010000000101111': 0.0001220703125, '0010000000111011': 0.0001220703125, '0010000010001011': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010010000000111': 0.0001220703125, '0010010000001001': 0.0001220703125, '0010010000001010': 0.00048828125, '0010010000001011': 0.000732421875, '0010010000001111': 0.0001220703125, '0010010000010011': 0.0001220703125, '0010010000010101': 0.0001220703125, '0010010000011010': 0.0003662109375, '0010010000011110': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010010000100001': 0.0001220703125, '0010010000100010': 0.0003662109375, '0010010000100011': 0.0001220703125, '0010010000100110': 0.0003662109375, '0010010000100111': 0.000244140625, '0010010000101000': 0.00048828125, '0010010000101001': 0.0003662109375, '0010010000101010': 0.0020751953125, '0010010000101011': 0.002685546875, '0010010000101100': 0.00048828125, '0010010000101110': 0.0003662109375, '0010010000101111': 0.0015869140625, '0010010000110011': 0.000244140625, '0010010000110101': 0.0001220703125, '0010010000110111': 0.0001220703125, '0010010000111111': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010010101011': 0.0001220703125, '0010010010101111': 0.000244140625, '0010010100101011': 0.0001220703125, '0010011000101000': 0.0001220703125, '0010011000101010': 0.0001220703125, '0010011000101110': 0.0001220703125, '0010011000101111': 0.0001220703125, '0010100000000010': 0.0001220703125, '0010100000001000': 0.0001220703125, '0010100000001010': 0.0003662109375, '0010100000001011': 0.00048828125, '0010100000001100': 0.0001220703125, '0010100000001110': 0.000244140625, '0010100000001111': 0.0001220703125, '0010100000011010': 0.000244140625, '0010100000100000': 0.0001220703125, '0010100000100010': 0.000244140625, '0010100000100110': 0.000244140625, '0010100000100111': 0.000244140625, '0010100000101000': 0.0003662109375, '0010100000101001': 0.0001220703125, '0010100000101010': 0.0035400390625, '0010100000101011': 0.001953125, '0010100000101100': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.000732421875, '0010100000101111': 0.001220703125, '0010100000111001': 0.0001220703125, '0010100000111010': 0.0003662109375, '0010100000111011': 0.0001220703125, '0010100000111111': 0.0001220703125, '0010100001011011': 0.0001220703125, '0010100001101001': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100010001011': 0.000244140625, '0010100010011010': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010100110': 0.0001220703125, '0010100010101010': 0.000244140625, '0010100010101011': 0.000244140625, '0010100100101011': 0.0001220703125, '0010100100101110': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000001011': 0.0001220703125, '0010101000011001': 0.0001220703125, '0010101000100011': 0.0001220703125, '0010101000101010': 0.0003662109375, '0010101000101011': 0.000244140625, '0010101000110011': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010110000000001': 0.0001220703125, '0010110000000010': 0.0006103515625, '0010110000000011': 0.0006103515625, '0010110000000111': 0.0003662109375, '0010110000001000': 0.0001220703125, '0010110000001001': 0.000244140625, '0010110000001010': 0.003173828125, '0010110000001011': 0.0025634765625, '0010110000001100': 0.000244140625, '0010110000001110': 0.0003662109375, '0010110000001111': 0.0008544921875, '0010110000010001': 0.0001220703125, '0010110000010010': 0.000244140625, '0010110000010110': 0.00048828125, '0010110000011001': 0.0001220703125, '0010110000011010': 0.00048828125, '0010110000011011': 0.0006103515625, '0010110000011100': 0.0001220703125, '0010110000011110': 0.000244140625, '0010110000011111': 0.0003662109375, '0010110000100000': 0.0003662109375, '0010110000100010': 0.0015869140625, '0010110000100011': 0.001708984375, '0010110000100100': 0.000244140625, '0010110000100101': 0.000244140625, '0010110000100110': 0.00048828125, '0010110000100111': 0.000732421875, '0010110000101000': 0.0028076171875, '0010110000101001': 0.001953125, '0010110000101010': 0.018798828125, '0010110000101011': 0.0162353515625, '0010110000101100': 0.0008544921875, '0010110000101101': 0.0008544921875, '0010110000101110': 0.005126953125, '0010110000101111': 0.0048828125, '0010110000110000': 0.000244140625, '0010110000110010': 0.0006103515625, '0010110000110011': 0.0008544921875, '0010110000110101': 0.0001220703125, '0010110000110110': 0.0010986328125, '0010110000110111': 0.000244140625, '0010110000111000': 0.0001220703125, '0010110000111010': 0.0009765625, '0010110000111011': 0.001708984375, '0010110000111100': 0.0001220703125, '0010110000111110': 0.00048828125, '0010110000111111': 0.0001220703125, '0010110001000011': 0.0001220703125, '0010110001010110': 0.0001220703125, '0010110001101010': 0.00048828125, '0010110001101011': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110001101111': 0.0001220703125, '0010110001110011': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010001101': 0.0001220703125, '0010110010001110': 0.0001220703125, '0010110010011111': 0.0001220703125, '0010110010100000': 0.0001220703125, '0010110010100010': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010101001': 0.000244140625, '0010110010101010': 0.0013427734375, '0010110010101011': 0.000732421875, '0010110010101101': 0.0001220703125, '0010110010101110': 0.0001220703125, '0010110010101111': 0.000244140625, '0010110010110001': 0.0001220703125, '0010110010110010': 0.0001220703125, '0010110010110011': 0.000244140625, '0010110010111011': 0.0001220703125, '0010110100000011': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.0001220703125, '0010110100011111': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100100011': 0.000244140625, '0010110100100110': 0.0001220703125, '0010110100100111': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.0009765625, '0010110100101101': 0.0001220703125, '0010110100101110': 0.0001220703125, '0010110100101111': 0.000244140625, '0010110100110100': 0.0001220703125, '0010110110001011': 0.0001220703125, '0010111000000110': 0.0001220703125, '0010111000001010': 0.0003662109375, '0010111000001011': 0.0001220703125, '0010111000001110': 0.0001220703125, '0010111000001111': 0.0003662109375, '0010111000011011': 0.0001220703125, '0010111000100011': 0.000244140625, '0010111000100111': 0.0001220703125, '0010111000101000': 0.000244140625, '0010111000101001': 0.0001220703125, '0010111000101010': 0.0006103515625, '0010111000101011': 0.0003662109375, '0010111000101100': 0.0001220703125, '0010111000101101': 0.0001220703125, '0010111000101110': 0.0003662109375, '0010111000101111': 0.0008544921875, '0010111000110000': 0.0001220703125, '0010111000110011': 0.0001220703125, '0010111000111101': 0.0001220703125, '0010111110100110': 0.0001220703125, '0011000000000011': 0.0001220703125, '0011000000011010': 0.0001220703125, '0011000000101001': 0.000244140625, '0011000000101010': 0.0001220703125, '0011000000101011': 0.00048828125, '0011000000101110': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011010000000010': 0.0001220703125, '0011010000001010': 0.0003662109375, '0011010000001011': 0.00048828125, '0011010000001101': 0.0001220703125, '0011010000010111': 0.0001220703125, '0011010000011011': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010000100011': 0.000244140625, '0011010000100110': 0.0001220703125, '0011010000100111': 0.0001220703125, '0011010000101000': 0.0001220703125, '0011010000101001': 0.000244140625, '0011010000101010': 0.0009765625, '0011010000101011': 0.001708984375, '0011010000101110': 0.0001220703125, '0011010000101111': 0.0006103515625, '0011010000110011': 0.0001220703125, '0011010000111000': 0.0001220703125, '0011010000111010': 0.000244140625, '0011010000111011': 0.000244140625, '0011010001110111': 0.0001220703125, '0011010010101010': 0.000244140625, '0011010010101011': 0.0001220703125, '0011010010101110': 0.0001220703125, '0011010010110110': 0.0001220703125, '0011010010111011': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011100000000110': 0.0001220703125, '0011100000001010': 0.0003662109375, '0011100000001011': 0.0001220703125, '0011100000001100': 0.0001220703125, '0011100000100011': 0.000244140625, '0011100000101010': 0.0001220703125, '0011100000101011': 0.00048828125, '0011100000101100': 0.0001220703125, '0011100000101111': 0.0001220703125, '0011100000111010': 0.0001220703125, '0011100000111111': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100010101011': 0.0003662109375, '0011100100101010': 0.0001220703125, '0011100110101000': 0.0001220703125, '0011101000101111': 0.000244140625, '0011101000111011': 0.0001220703125, '0011110000000010': 0.000244140625, '0011110000000011': 0.0001220703125, '0011110000001001': 0.0001220703125, '0011110000001010': 0.0006103515625, '0011110000001011': 0.000732421875, '0011110000001100': 0.0001220703125, '0011110000001110': 0.0001220703125, '0011110000001111': 0.0003662109375, '0011110000010010': 0.000244140625, '0011110000010011': 0.0001220703125, '0011110000010111': 0.0001220703125, '0011110000011011': 0.0001220703125, '0011110000011111': 0.000244140625, '0011110000100010': 0.000732421875, '0011110000100011': 0.0008544921875, '0011110000100111': 0.000244140625, '0011110000101000': 0.0006103515625, '0011110000101001': 0.000244140625, '0011110000101010': 0.00439453125, '0011110000101011': 0.0045166015625, '0011110000101100': 0.0001220703125, '0011110000101101': 0.0003662109375, '0011110000101110': 0.0009765625, '0011110000101111': 0.0015869140625, '0011110000110011': 0.0001220703125, '0011110000110101': 0.0001220703125, '0011110000110110': 0.000244140625, '0011110000110111': 0.0001220703125, '0011110000111000': 0.0001220703125, '0011110000111010': 0.000732421875, '0011110000111011': 0.0006103515625, '0011110000111110': 0.00048828125, '0011110000111111': 0.000244140625, '0011110001101110': 0.0001220703125, '0011110001111111': 0.0001220703125, '0011110010001111': 0.000244140625, '0011110010101011': 0.000244140625, '0011110010101101': 0.000244140625, '0011110010101110': 0.0001220703125, '0011110100001100': 0.0001220703125, '0011110100101000': 0.0001220703125, '0011110100101010': 0.0003662109375, '0011110100101111': 0.0001220703125, '0011111000001011': 0.0001220703125, '0011111000001110': 0.000244140625, '0011111000011000': 0.0001220703125, '0011111000011100': 0.0001220703125, '0011111000101000': 0.0001220703125, '0011111000101010': 0.000244140625, '0011111000101011': 0.0001220703125, '0011111000101110': 0.0001220703125, '0011111010101011': 0.0001220703125, '0011111100110011': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100010000101001': 0.0001220703125, '0100010000101010': 0.0001220703125, '0100010000101011': 0.0003662109375, '0100010000110011': 0.0001220703125, '0100010010100111': 0.0001220703125, '0100010100101100': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000001010': 0.0001220703125, '0100100000011110': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000101001': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101011': 0.0003662109375, '0100100000101110': 0.0001220703125, '0100100001000111': 0.0001220703125, '0100100010001011': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100101000100001': 0.0001220703125, '0100110000000011': 0.000244140625, '0100110000001000': 0.0001220703125, '0100110000001001': 0.0001220703125, '0100110000001010': 0.0001220703125, '0100110000001011': 0.000732421875, '0100110000001111': 0.0001220703125, '0100110000010011': 0.0001220703125, '0100110000011111': 0.000244140625, '0100110000100010': 0.0001220703125, '0100110000100011': 0.0003662109375, '0100110000100101': 0.0001220703125, '0100110000101001': 0.000244140625, '0100110000101010': 0.0008544921875, '0100110000101011': 0.002197265625, '0100110000101100': 0.0001220703125, '0100110000101110': 0.0006103515625, '0100110000101111': 0.0008544921875, '0100110000110010': 0.0001220703125, '0100110000110011': 0.0001220703125, '0100110000111001': 0.0001220703125, '0100110000111011': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110001110011': 0.0001220703125, '0100110010101011': 0.0003662109375, '0100110100001011': 0.0001220703125, '0100110100101010': 0.0001220703125, '0100110100110010': 0.0001220703125, '0100111000101001': 0.000244140625, '0100111000101011': 0.0001220703125, '0100111010101011': 0.0001220703125, '0101010000010111': 0.0001220703125, '0101010000101010': 0.000244140625, '0101010000101011': 0.000244140625, '0101011100101010': 0.0001220703125, '0101100000001011': 0.0001220703125, '0101100000100011': 0.0001220703125, '0101100000101010': 0.000244140625, '0101100000101011': 0.0001220703125, '0101100000101110': 0.0001220703125, '0101100000101111': 0.0001220703125, '0101100110101100': 0.0001220703125, '0101110000001010': 0.0001220703125, '0101110000001011': 0.0003662109375, '0101110000010010': 0.0001220703125, '0101110000011011': 0.0001220703125, '0101110000100001': 0.0001220703125, '0101110000101001': 0.0001220703125, '0101110000101010': 0.00048828125, '0101110000101011': 0.0013427734375, '0101110000101100': 0.0001220703125, '0101110000101110': 0.00048828125, '0101110000101111': 0.0001220703125, '0101110000111111': 0.0001220703125, '0101110010101010': 0.0001220703125, '0101110100111011': 0.0001220703125, '0101111000100011': 0.0001220703125, '0101111000101011': 0.0001220703125, '0101111000101110': 0.000244140625, '0110000000101010': 0.000244140625, '0110000000101011': 0.0003662109375, '0110010000000000': 0.0001220703125, '0110010000001011': 0.000244140625, '0110010000010010': 0.0001220703125, '0110010000010111': 0.0001220703125, '0110010000011011': 0.000244140625, '0110010000100011': 0.0006103515625, '0110010000100110': 0.000244140625, '0110010000101000': 0.0001220703125, '0110010000101001': 0.0001220703125, '0110010000101010': 0.000732421875, '0110010000101011': 0.001953125, '0110010000101101': 0.0001220703125, '0110010000101111': 0.000732421875, '0110010000111011': 0.000244140625, '0110010010001011': 0.0001220703125, '0110010010001110': 0.0001220703125, '0110010010011011': 0.0001220703125, '0110010010101010': 0.0001220703125, '0110010010101011': 0.000244140625, '0110010100001011': 0.0001220703125, '0110010100101110': 0.0001220703125, '0110011000101011': 0.000244140625, '0110011000101101': 0.0001220703125, '0110100000000011': 0.0001220703125, '0110100000001011': 0.000244140625, '0110100000001110': 0.0001220703125, '0110100000001111': 0.0001220703125, '0110100000011011': 0.0001220703125, '0110100000011111': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000100110': 0.0001220703125, '0110100000101001': 0.000244140625, '0110100000101010': 0.0003662109375, '0110100000101011': 0.002197265625, '0110100000101100': 0.0001220703125, '0110100000101110': 0.0001220703125, '0110100000101111': 0.00048828125, '0110100000110011': 0.0001220703125, '0110100000110111': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100001101011': 0.0001220703125, '0110100010001011': 0.0001220703125, '0110100010011011': 0.0001220703125, '0110100010100100': 0.0001220703125, '0110100010101000': 0.0001220703125, '0110100010101011': 0.0003662109375, '0110100010101110': 0.0001220703125, '0110100010111011': 0.0001220703125, '0110101000001101': 0.0001220703125, '0110101000010100': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000101001': 0.0001220703125, '0110101000101011': 0.0001220703125, '0110101000101111': 0.0001220703125, '0110101000111011': 0.0001220703125, '0110101010100111': 0.0001220703125, '0110101010101011': 0.0001220703125, '0110110000000001': 0.0001220703125, '0110110000000010': 0.0003662109375, '0110110000000011': 0.000244140625, '0110110000000110': 0.0001220703125, '0110110000001000': 0.0001220703125, '0110110000001010': 0.0003662109375, '0110110000001011': 0.002197265625, '0110110000001101': 0.0001220703125, '0110110000001110': 0.00048828125, '0110110000001111': 0.00048828125, '0110110000010110': 0.000244140625, '0110110000011001': 0.0001220703125, '0110110000011011': 0.0001220703125, '0110110000011101': 0.0001220703125, '0110110000011111': 0.0001220703125, '0110110000100001': 0.0003662109375, '0110110000100010': 0.000244140625, '0110110000100011': 0.0020751953125, '0110110000100101': 0.0001220703125, '0110110000100110': 0.0001220703125, '0110110000100111': 0.0008544921875, '0110110000101000': 0.00048828125, '0110110000101001': 0.00146484375, '0110110000101010': 0.002685546875, '0110110000101011': 0.0155029296875, '0110110000101100': 0.000244140625, '0110110000101101': 0.000732421875, '0110110000101110': 0.0009765625, '0110110000101111': 0.0015869140625, '0110110000110011': 0.00048828125, '0110110000110101': 0.0001220703125, '0110110000110110': 0.0001220703125, '0110110000110111': 0.0003662109375, '0110110000111010': 0.0001220703125, '0110110000111011': 0.0008544921875, '0110110000111101': 0.000244140625, '0110110000111110': 0.0001220703125, '0110110000111111': 0.0001220703125, '0110110001010110': 0.0001220703125, '0110110001010111': 0.0001220703125, '0110110001101001': 0.0001220703125, '0110110001101011': 0.0001220703125, '0110110001101110': 0.0001220703125, '0110110010011011': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110010101011': 0.000732421875, '0110110010111011': 0.0001220703125, '0110110011101000': 0.0001220703125, '0110110100010101': 0.0001220703125, '0110110100100011': 0.000244140625, '0110110100101010': 0.0001220703125, '0110110100101011': 0.000732421875, '0110110100101110': 0.0001220703125, '0110110100101111': 0.000244140625, '0110110100110110': 0.0001220703125, '0110110100111011': 0.0001220703125, '0110110101111001': 0.0001220703125, '0110110110011011': 0.000244140625, '0110111000001001': 0.0001220703125, '0110111000001011': 0.0001220703125, '0110111000100001': 0.0001220703125, '0110111000101000': 0.0001220703125, '0110111000101010': 0.0001220703125, '0110111000101011': 0.001220703125, '0110111000101110': 0.000244140625, '0110111000101111': 0.0001220703125, '0110111000111011': 0.0001220703125, '0110111000111111': 0.0001220703125, '0110111010001011': 0.0001220703125, '0110111010101011': 0.000244140625, '0110111010101111': 0.0001220703125, '0111010000001001': 0.0001220703125, '0111010000001101': 0.0001220703125, '0111010000001110': 0.0001220703125, '0111010000001111': 0.0001220703125, '0111010000011011': 0.0001220703125, '0111010000100111': 0.0001220703125, '0111010000101001': 0.0001220703125, '0111010000101010': 0.0003662109375, '0111010000101011': 0.0018310546875, '0111010000101110': 0.0001220703125, '0111010000110011': 0.0001220703125, '0111010100101010': 0.0001220703125, '0111010110110100': 0.0001220703125, '0111011000111110': 0.0001220703125, '0111100000001011': 0.000244140625, '0111100000001111': 0.0001220703125, '0111100000101011': 0.000244140625, '0111100000101100': 0.0001220703125, '0111100010101010': 0.0001220703125, '0111110000000111': 0.0001220703125, '0111110000001001': 0.0001220703125, '0111110000001010': 0.0001220703125, '0111110000001011': 0.0006103515625, '0111110000001111': 0.000244140625, '0111110000011011': 0.0001220703125, '0111110000100010': 0.000244140625, '0111110000100011': 0.000244140625, '0111110000100111': 0.0001220703125, '0111110000101001': 0.000244140625, '0111110000101010': 0.0006103515625, '0111110000101011': 0.0045166015625, '0111110000101101': 0.0001220703125, '0111110000101111': 0.000244140625, '0111110000110011': 0.0003662109375, '0111110000110110': 0.0001220703125, '0111110000111011': 0.0001220703125, '0111110010101010': 0.0001220703125, '0111110010101110': 0.0001220703125, '0111110100101010': 0.0001220703125, '0111110100101011': 0.0001220703125, '0111110100111001': 0.0001220703125, '0111111000001001': 0.0001220703125, '0111111000001011': 0.000244140625, '0111111000101011': 0.000244140625, '0111111010011011': 0.0001220703125, '0111111110100011': 0.0001220703125, '1000000000001010': 0.000244140625, '1000000000010010': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000000110110': 0.0001220703125, '1000000000111010': 0.0001220703125, '1000000000111110': 0.0001220703125, '1000000010110110': 0.0001220703125, '1000010000001010': 0.000244140625, '1000010000100010': 0.0001220703125, '1000010000100110': 0.000244140625, '1000010000101000': 0.0001220703125, '1000010000101010': 0.0013427734375, '1000010000101100': 0.0001220703125, '1000010000101110': 0.000244140625, '1000010000111010': 0.0001220703125, '1000010000111110': 0.0001220703125, '1000010001101000': 0.0001220703125, '1000010001101010': 0.0001220703125, '1000010010101010': 0.0001220703125, '1000011000001010': 0.0001220703125, '1000011000101011': 0.0001220703125, '1000011000111010': 0.000244140625, '1000100000000110': 0.0001220703125, '1000100000001010': 0.000732421875, '1000100000001110': 0.0001220703125, '1000100000010010': 0.0001220703125, '1000100000010110': 0.0001220703125, '1000100000011000': 0.0001220703125, '1000100000011010': 0.000244140625, '1000100000100010': 0.0003662109375, '1000100000100110': 0.0001220703125, '1000100000101000': 0.000244140625, '1000100000101010': 0.00341796875, '1000100000101011': 0.0001220703125, '1000100000101100': 0.0001220703125, '1000100000110010': 0.000244140625, '1000100000110100': 0.0001220703125, '1000100000110110': 0.0001220703125, '1000100000110111': 0.0001220703125, '1000100000111010': 0.000244140625, '1000100000111110': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100010001010': 0.0001220703125, '1000100010011000': 0.0001220703125, '1000100010100110': 0.0001220703125, '1000100010101010': 0.000244140625, '1000100010101100': 0.0001220703125, '1000100100101010': 0.0001220703125, '1000101000000110': 0.0001220703125, '1000101000001010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.0003662109375, '1000101000101110': 0.0001220703125, '1000110000000010': 0.0001220703125, '1000110000000110': 0.000244140625, '1000110000001000': 0.000244140625, '1000110000001010': 0.001953125, '1000110000001011': 0.0001220703125, '1000110000001110': 0.0003662109375, '1000110000001111': 0.000244140625, '1000110000010010': 0.00048828125, '1000110000010110': 0.0001220703125, '1000110000011010': 0.000732421875, '1000110000011100': 0.000244140625, '1000110000011110': 0.0001220703125, '1000110000100000': 0.0001220703125, '1000110000100010': 0.001220703125, '1000110000100100': 0.0003662109375, '1000110000100110': 0.0010986328125, '1000110000101000': 0.0015869140625, '1000110000101001': 0.0001220703125, '1000110000101010': 0.0147705078125, '1000110000101011': 0.0010986328125, '1000110000101100': 0.0008544921875, '1000110000101101': 0.000244140625, '1000110000101110': 0.0018310546875, '1000110000101111': 0.000244140625, '1000110000110001': 0.0001220703125, '1000110000110010': 0.0003662109375, '1000110000110011': 0.0001220703125, '1000110000110100': 0.000244140625, '1000110000110110': 0.00048828125, '1000110000111000': 0.0001220703125, '1000110000111001': 0.0001220703125, '1000110000111010': 0.0010986328125, '1000110000111100': 0.0003662109375, '1000110000111110': 0.000244140625, '1000110001101010': 0.000244140625, '1000110010001010': 0.0003662109375, '1000110010101010': 0.00048828125, '1000110010110010': 0.0001220703125, '1000110100001000': 0.0001220703125, '1000110100010010': 0.0001220703125, '1000110100100010': 0.0003662109375, '1000110100101000': 0.0001220703125, '1000110100101010': 0.0006103515625, '1000110101110010': 0.0001220703125, '1000111000000010': 0.0001220703125, '1000111000001010': 0.000244140625, '1000111000001110': 0.000244140625, '1000111000101000': 0.000244140625, '1000111000101010': 0.0013427734375, '1000111000101011': 0.0001220703125, '1000111000101110': 0.0001220703125, '1000111000110010': 0.0001220703125, '1000111001001110': 0.0001220703125, '1000111010111000': 0.0001220703125, '1001000000001110': 0.0001220703125, '1001000000101000': 0.0001220703125, '1001000000101010': 0.000244140625, '1001000000110010': 0.0001220703125, '1001000010101011': 0.0001220703125, '1001010000001010': 0.0003662109375, '1001010000001100': 0.0001220703125, '1001010000100110': 0.0001220703125, '1001010000101000': 0.0003662109375, '1001010000101010': 0.0010986328125, '1001010000110010': 0.0001220703125, '1001010000110110': 0.0001220703125, '1001010000111010': 0.0001220703125, '1001010010110110': 0.0001220703125, '1001100000001010': 0.0003662109375, '1001100000011110': 0.0001220703125, '1001100000100010': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.00048828125, '1001100000101110': 0.000244140625, '1001100000111010': 0.0001220703125, '1001100001100010': 0.0001220703125, '1001100001101010': 0.0001220703125, '1001100010101100': 0.0001220703125, '1001100010111010': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001110000000010': 0.000244140625, '1001110000000100': 0.0001220703125, '1001110000001000': 0.000244140625, '1001110000001010': 0.0009765625, '1001110000001110': 0.000244140625, '1001110000010010': 0.000244140625, '1001110000011010': 0.0003662109375, '1001110000011110': 0.0001220703125, '1001110000100000': 0.0001220703125, '1001110000100010': 0.0001220703125, '1001110000100110': 0.0001220703125, '1001110000101000': 0.000732421875, '1001110000101010': 0.003173828125, '1001110000101011': 0.0003662109375, '1001110000101100': 0.0001220703125, '1001110000101101': 0.0001220703125, '1001110000101110': 0.000732421875, '1001110000101111': 0.0001220703125, '1001110000110010': 0.0008544921875, '1001110000110011': 0.0001220703125, '1001110000110110': 0.0001220703125, '1001110000111010': 0.00048828125, '1001110000111110': 0.000244140625, '1001110001101010': 0.000244140625, '1001110010101010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110100101011': 0.0001220703125, '1001111000001010': 0.0001220703125, '1001111000100010': 0.0001220703125, '1001111000101010': 0.0003662109375, '1001111000110011': 0.0001220703125, '1001111010100010': 0.0001220703125, '1010000000001000': 0.0003662109375, '1010000000001010': 0.00048828125, '1010000000001110': 0.0001220703125, '1010000000010010': 0.000244140625, '1010000000011010': 0.0001220703125, '1010000000100010': 0.000732421875, '1010000000100100': 0.0001220703125, '1010000000101000': 0.0003662109375, '1010000000101010': 0.00341796875, '1010000000101011': 0.000244140625, '1010000000101100': 0.000244140625, '1010000000101101': 0.0001220703125, '1010000000101110': 0.0009765625, '1010000000110010': 0.0001220703125, '1010000000111010': 0.000244140625, '1010000001001010': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010101010': 0.00048828125, '1010000100101010': 0.0001220703125, '1010001010101001': 0.0001220703125, '1010010000000010': 0.000244140625, '1010010000000100': 0.0001220703125, '1010010000000110': 0.0001220703125, '1010010000001000': 0.0006103515625, '1010010000001001': 0.0001220703125, '1010010000001010': 0.003662109375, '1010010000001011': 0.000244140625, '1010010000001100': 0.0003662109375, '1010010000001110': 0.0008544921875, '1010010000010000': 0.0001220703125, '1010010000010010': 0.0001220703125, '1010010000010110': 0.0001220703125, '1010010000011000': 0.000244140625, '1010010000011010': 0.00048828125, '1010010000011110': 0.0001220703125, '1010010000100010': 0.0020751953125, '1010010000100011': 0.0001220703125, '1010010000100100': 0.000244140625, '1010010000100110': 0.0008544921875, '1010010000100111': 0.000244140625, '1010010000101000': 0.0035400390625, '1010010000101001': 0.000244140625, '1010010000101010': 0.018310546875, '1010010000101011': 0.0010986328125, '1010010000101100': 0.000244140625, '1010010000101101': 0.000244140625, '1010010000101110': 0.003173828125, '1010010000110000': 0.0003662109375, '1010010000110010': 0.0020751953125, '1010010000110011': 0.0001220703125, '1010010000110100': 0.000244140625, '1010010000110110': 0.0009765625, '1010010000111000': 0.000244140625, '1010010000111010': 0.0018310546875, '1010010000111110': 0.0001220703125, '1010010001001010': 0.000244140625, '1010010001011110': 0.0001220703125, '1010010001101110': 0.0001220703125, '1010010001111101': 0.0001220703125, '1010010010001010': 0.0003662109375, '1010010010001110': 0.0001220703125, '1010010010010010': 0.0001220703125, '1010010010010110': 0.000244140625, '1010010010011110': 0.0001220703125, '1010010010100010': 0.000244140625, '1010010010100100': 0.0001220703125, '1010010010101000': 0.0003662109375, '1010010010101010': 0.0009765625, '1010010010101011': 0.0001220703125, '1010010010101110': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100101000': 0.0001220703125, '1010010100101010': 0.0010986328125, '1010010100101100': 0.000244140625, '1010010100101110': 0.0001220703125, '1010010100110010': 0.000244140625, '1010010100111010': 0.0001220703125, '1010011000000010': 0.0001220703125, '1010011000000110': 0.0001220703125, '1010011000001010': 0.000244140625, '1010011000001110': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101000': 0.0001220703125, '1010011000101010': 0.0010986328125, '1010011000101011': 0.0001220703125, '1010011000101110': 0.000244140625, '1010011000110010': 0.0001220703125, '1010011000110110': 0.0001220703125, '1010011000111010': 0.0003662109375, '1010011001101010': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011010111010': 0.0001220703125, '1010011100001000': 0.0001220703125, '1010011100101010': 0.0001220703125, '1010011100101101': 0.0001220703125, '1010100000000000': 0.000244140625, '1010100000000010': 0.0001220703125, '1010100000000011': 0.0001220703125, '1010100000000110': 0.0001220703125, '1010100000001000': 0.0001220703125, '1010100000001001': 0.0001220703125, '1010100000001010': 0.004150390625, '1010100000001110': 0.000732421875, '1010100000010010': 0.0006103515625, '1010100000011000': 0.0001220703125, '1010100000011010': 0.000732421875, '1010100000011110': 0.000244140625, '1010100000100000': 0.00048828125, '1010100000100010': 0.0020751953125, '1010100000100011': 0.0001220703125, '1010100000100100': 0.0001220703125, '1010100000100110': 0.0009765625, '1010100000101000': 0.0018310546875, '1010100000101010': 0.0185546875, '1010100000101011': 0.0010986328125, '1010100000101100': 0.00146484375, '1010100000101101': 0.0006103515625, '1010100000101110': 0.002685546875, '1010100000101111': 0.000244140625, '1010100000110000': 0.0001220703125, '1010100000110010': 0.001220703125, '1010100000110110': 0.0003662109375, '1010100000111000': 0.00048828125, '1010100000111001': 0.0001220703125, '1010100000111010': 0.0015869140625, '1010100000111011': 0.0001220703125, '1010100000111101': 0.0001220703125, '1010100000111110': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100010001001': 0.0001220703125, '1010100010001010': 0.0006103515625, '1010100010001110': 0.0001220703125, '1010100010011000': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.000244140625, '1010100010101000': 0.000244140625, '1010100010101010': 0.00341796875, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0003662109375, '1010100010101110': 0.000732421875, '1010100010101111': 0.0001220703125, '1010100010110010': 0.0001220703125, '1010100010110011': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100010111110': 0.0001220703125, '1010100011101010': 0.0001220703125, '1010100100001010': 0.000244140625, '1010100100010110': 0.0001220703125, '1010100100100010': 0.000244140625, '1010100100100110': 0.000244140625, '1010100100101010': 0.0010986328125, '1010100100101100': 0.0001220703125, '1010100100101101': 0.0001220703125, '1010100100101110': 0.0001220703125, '1010100100111010': 0.0001220703125, '1010100110101010': 0.000244140625, '1010101000001010': 0.00048828125, '1010101000001101': 0.0001220703125, '1010101000010010': 0.0001220703125, '1010101000011010': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000100011': 0.0001220703125, '1010101000101000': 0.0001220703125, '1010101000101010': 0.0010986328125, '1010101000101011': 0.000244140625, '1010101000101110': 0.000244140625, '1010101000110010': 0.0001220703125, '1010101000110101': 0.0001220703125, '1010101000110110': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101000111100': 0.0001220703125, '1010101001101011': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101001': 0.0001220703125, '1010101010101010': 0.0001220703125, '1010101100101000': 0.0001220703125, '1010110000000000': 0.0003662109375, '1010110000000010': 0.003662109375, '1010110000000011': 0.000244140625, '1010110000000100': 0.00048828125, '1010110000000101': 0.0001220703125, '1010110000000110': 0.0009765625, '1010110000001000': 0.00244140625, '1010110000001001': 0.0001220703125, '1010110000001010': 0.025146484375, '1010110000001011': 0.0018310546875, '1010110000001100': 0.0020751953125, '1010110000001101': 0.0008544921875, '1010110000001110': 0.0037841796875, '1010110000010001': 0.0001220703125, '1010110000010010': 0.00146484375, '1010110000010100': 0.0001220703125, '1010110000010110': 0.0009765625, '1010110000010111': 0.000244140625, '1010110000011000': 0.0003662109375, '1010110000011010': 0.0067138671875, '1010110000011011': 0.0001220703125, '1010110000011100': 0.00048828125, '1010110000011101': 0.000244140625, '1010110000011110': 0.0009765625, '1010110000100000': 0.00146484375, '1010110000100010': 0.015625, '1010110000100011': 0.0009765625, '1010110000100100': 0.0008544921875, '1010110000100101': 0.0003662109375, '1010110000100110': 0.00390625, '1010110000100111': 0.000244140625, '1010110000101000': 0.016845703125, '1010110000101001': 0.0010986328125, '1010110000101010': 0.135498046875, '1010110000101011': 0.006591796875, '1010110000101100': 0.0078125, '1010110000101101': 0.003173828125, '1010110000101110': 0.0230712890625, '1010110000101111': 0.0013427734375, '1010110000110000': 0.0003662109375, '1010110000110001': 0.0001220703125, '1010110000110010': 0.00732421875, '1010110000110011': 0.0006103515625, '1010110000110100': 0.0009765625, '1010110000110110': 0.005126953125, '1010110000110111': 0.0003662109375, '1010110000111000': 0.0015869140625, '1010110000111001': 0.0001220703125, '1010110000111010': 0.010009765625, '1010110000111011': 0.0003662109375, '1010110000111100': 0.0001220703125, '1010110000111101': 0.000244140625, '1010110000111110': 0.0015869140625, '1010110000111111': 0.0001220703125, '1010110001001010': 0.00048828125, '1010110001100010': 0.000244140625, '1010110001100110': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101010': 0.00244140625, '1010110001101110': 0.0003662109375, '1010110001101111': 0.0001220703125, '1010110001111010': 0.0003662109375, '1010110001111110': 0.0001220703125, '1010110010000010': 0.0001220703125, '1010110010000011': 0.0001220703125, '1010110010000110': 0.000244140625, '1010110010001010': 0.0008544921875, '1010110010001100': 0.0001220703125, '1010110010001110': 0.000244140625, '1010110010010010': 0.0001220703125, '1010110010010110': 0.0001220703125, '1010110010011010': 0.000244140625, '1010110010100000': 0.0001220703125, '1010110010100010': 0.00048828125, '1010110010100110': 0.0001220703125, '1010110010101000': 0.00048828125, '1010110010101010': 0.0048828125, '1010110010101011': 0.00048828125, '1010110010101100': 0.0001220703125, '1010110010101110': 0.0003662109375, '1010110010110000': 0.0001220703125, '1010110010110010': 0.0003662109375, '1010110010110110': 0.0006103515625, '1010110010111000': 0.0001220703125, '1010110010111010': 0.0001220703125, '1010110011101010': 0.0001220703125, '1010110011111110': 0.0001220703125, '1010110100000000': 0.0001220703125, '1010110100000010': 0.0001220703125, '1010110100001010': 0.0008544921875, '1010110100001100': 0.000244140625, '1010110100001101': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100011000': 0.0001220703125, '1010110100011011': 0.0001220703125, '1010110100011100': 0.0001220703125, '1010110100011110': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100110': 0.000244140625, '1010110100101000': 0.0003662109375, '1010110100101010': 0.0068359375, '1010110100101011': 0.000244140625, '1010110100101100': 0.000732421875, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0008544921875, '1010110100110010': 0.0003662109375, '1010110100110011': 0.0001220703125, '1010110100110100': 0.0001220703125, '1010110100111010': 0.000732421875, '1010110100111110': 0.0001220703125, '1010110110010100': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110101110': 0.000244140625, '1010111000000000': 0.0001220703125, '1010111000000011': 0.0001220703125, '1010111000001000': 0.0006103515625, '1010111000001001': 0.0001220703125, '1010111000001010': 0.00244140625, '1010111000001011': 0.0001220703125, '1010111000001100': 0.0001220703125, '1010111000001110': 0.000244140625, '1010111000010010': 0.0001220703125, '1010111000010100': 0.0001220703125, '1010111000010110': 0.000244140625, '1010111000011010': 0.0006103515625, '1010111000011100': 0.0001220703125, '1010111000100000': 0.0001220703125, '1010111000100010': 0.00048828125, '1010111000100011': 0.0001220703125, '1010111000100100': 0.0001220703125, '1010111000100110': 0.000244140625, '1010111000101000': 0.0009765625, '1010111000101010': 0.01025390625, '1010111000101011': 0.000244140625, '1010111000101100': 0.0006103515625, '1010111000101101': 0.0001220703125, '1010111000101110': 0.0009765625, '1010111000110000': 0.0001220703125, '1010111000110010': 0.0003662109375, '1010111000110110': 0.00048828125, '1010111000110111': 0.0001220703125, '1010111000111010': 0.001220703125, '1010111000111011': 0.0001220703125, '1010111000111110': 0.000244140625, '1010111001101010': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010100010': 0.000244140625, '1010111010101010': 0.00048828125, '1010111100100010': 0.0001220703125, '1010111100101001': 0.0001220703125, '1010111100101010': 0.0003662109375, '1010111100110010': 0.0001220703125, '1010111100110110': 0.0001220703125, '1010111110111010': 0.0001220703125, '1011000000001010': 0.000732421875, '1011000000011010': 0.0001220703125, '1011000000100010': 0.0003662109375, '1011000000101010': 0.002197265625, '1011000000101110': 0.000244140625, '1011000000111000': 0.0001220703125, '1011000000111010': 0.000244140625, '1011000010101010': 0.00048828125, '1011000010101101': 0.0001220703125, '1011000010101110': 0.0001220703125, '1011000100100111': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011010000000010': 0.000244140625, '1011010000000110': 0.0001220703125, '1011010000001000': 0.0001220703125, '1011010000001010': 0.001708984375, '1011010000001011': 0.0001220703125, '1011010000001100': 0.0001220703125, '1011010000001101': 0.0001220703125, '1011010000001110': 0.00048828125, '1011010000001111': 0.0001220703125, '1011010000011010': 0.0006103515625, '1011010000100000': 0.0003662109375, '1011010000100010': 0.0009765625, '1011010000100011': 0.0001220703125, '1011010000100110': 0.000244140625, '1011010000101000': 0.0013427734375, '1011010000101001': 0.000244140625, '1011010000101010': 0.01025390625, '1011010000101011': 0.00048828125, '1011010000101100': 0.00048828125, '1011010000101101': 0.0001220703125, '1011010000101110': 0.001953125, '1011010000110010': 0.00048828125, '1011010000110011': 0.0001220703125, '1011010000110110': 0.0001220703125, '1011010000111010': 0.000732421875, '1011010001001010': 0.0001220703125, '1011010001100010': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010101000': 0.000244140625, '1011010010101010': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100001110': 0.0001220703125, '1011010100101010': 0.0001220703125, '1011010110100100': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000101000': 0.0001220703125, '1011011000101010': 0.0006103515625, '1011011000101111': 0.0001220703125, '1011011000111010': 0.0001220703125, '1011011010101010': 0.0001220703125, '1011011100111010': 0.0001220703125, '1011100000000010': 0.0001220703125, '1011100000001010': 0.000732421875, '1011100000010000': 0.0001220703125, '1011100000010110': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000011110': 0.0001220703125, '1011100000011111': 0.0001220703125, '1011100000100000': 0.0001220703125, '1011100000100010': 0.00048828125, '1011100000100011': 0.0001220703125, '1011100000100100': 0.0001220703125, '1011100000100110': 0.000244140625, '1011100000101000': 0.000732421875, '1011100000101010': 0.0059814453125, '1011100000101011': 0.00048828125, '1011100000101100': 0.0001220703125, '1011100000101101': 0.0001220703125, '1011100000101110': 0.0010986328125, '1011100000110010': 0.0001220703125, '1011100000110110': 0.000244140625, '1011100000110111': 0.0001220703125, '1011100000111010': 0.000732421875, '1011100000111011': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010011000': 0.0001220703125, '1011100010100010': 0.000244140625, '1011100010100110': 0.0001220703125, '1011100010101010': 0.0006103515625, '1011100010101100': 0.0001220703125, '1011100010101101': 0.0001220703125, '1011100010111010': 0.0001220703125, '1011100100001010': 0.0001220703125, '1011100100010000': 0.0001220703125, '1011100100100010': 0.0001220703125, '1011100100101010': 0.000244140625, '1011100100101011': 0.0001220703125, '1011101000101000': 0.000244140625, '1011101000101001': 0.0001220703125, '1011101000101010': 0.0003662109375, '1011101000101110': 0.000244140625, '1011101010111010': 0.0001220703125, '1011110000000000': 0.0001220703125, '1011110000000010': 0.00048828125, '1011110000000011': 0.000244140625, '1011110000000100': 0.0001220703125, '1011110000000101': 0.0001220703125, '1011110000000110': 0.0001220703125, '1011110000001000': 0.00048828125, '1011110000001010': 0.0089111328125, '1011110000001011': 0.000244140625, '1011110000001100': 0.00048828125, '1011110000001110': 0.0013427734375, '1011110000001111': 0.0001220703125, '1011110000010000': 0.0001220703125, '1011110000010010': 0.00048828125, '1011110000010110': 0.0001220703125, '1011110000011000': 0.0001220703125, '1011110000011010': 0.001708984375, '1011110000011011': 0.0001220703125, '1011110000011110': 0.0001220703125, '1011110000100000': 0.00048828125, '1011110000100010': 0.0042724609375, '1011110000100011': 0.0003662109375, '1011110000100100': 0.000244140625, '1011110000100110': 0.00146484375, '1011110000100111': 0.0001220703125, '1011110000101000': 0.0045166015625, '1011110000101001': 0.001220703125, '1011110000101010': 0.033447265625, '1011110000101011': 0.0020751953125, '1011110000101100': 0.0015869140625, '1011110000101101': 0.0008544921875, '1011110000101110': 0.0052490234375, '1011110000110000': 0.000244140625, '1011110000110010': 0.002197265625, '1011110000110100': 0.0003662109375, '1011110000110110': 0.00146484375, '1011110000110111': 0.0001220703125, '1011110000111000': 0.0001220703125, '1011110000111010': 0.002197265625, '1011110000111011': 0.0003662109375, '1011110000111100': 0.000244140625, '1011110000111110': 0.0003662109375, '1011110001001010': 0.000244140625, '1011110001001011': 0.0001220703125, '1011110001101010': 0.00048828125, '1011110001101011': 0.0001220703125, '1011110001101110': 0.0001220703125, '1011110001110100': 0.0001220703125, '1011110010000010': 0.0001220703125, '1011110010001010': 0.0003662109375, '1011110010001110': 0.0003662109375, '1011110010010010': 0.0001220703125, '1011110010100010': 0.0003662109375, '1011110010101000': 0.0006103515625, '1011110010101010': 0.001220703125, '1011110010101110': 0.000244140625, '1011110010110010': 0.000244140625, '1011110100011110': 0.0001220703125, '1011110100100010': 0.000244140625, '1011110100101000': 0.0003662109375, '1011110100101010': 0.0009765625, '1011110100101011': 0.0001220703125, '1011110100101110': 0.00048828125, '1011110100101111': 0.0001220703125, '1011110100110110': 0.0001220703125, '1011110100111011': 0.0001220703125, '1011110110001010': 0.0001220703125, '1011111000000010': 0.000244140625, '1011111000001010': 0.0003662109375, '1011111000010100': 0.0001220703125, '1011111000100010': 0.000244140625, '1011111000101000': 0.0001220703125, '1011111000101010': 0.0025634765625, '1011111000101100': 0.000244140625, '1011111000101110': 0.0001220703125, '1011111000110010': 0.0001220703125, '1011111000110110': 0.0001220703125, '1011111000111010': 0.0003662109375, '1011111010001000': 0.0001220703125, '1011111010101010': 0.0001220703125, '1011111100100010': 0.0001220703125, '1011111100101010': 0.0001220703125, '1011111101000110': 0.0001220703125, '1100000000101010': 0.0001220703125, '1100000000101101': 0.0001220703125, '1100010000000010': 0.0001220703125, '1100010000001010': 0.0001220703125, '1100010000101000': 0.0001220703125, '1100010000101010': 0.0008544921875, '1100010000111000': 0.0001220703125, '1100010000111010': 0.0001220703125, '1100010010101010': 0.0001220703125, '1100011000101110': 0.0001220703125, '1100011000111110': 0.0001220703125, '1100100000001010': 0.0003662109375, '1100100000101000': 0.000244140625, '1100100000101010': 0.0006103515625, '1100100000101110': 0.0001220703125, '1100100001110110': 0.0001220703125, '1100110000000010': 0.000244140625, '1100110000000100': 0.0001220703125, '1100110000000110': 0.0001220703125, '1100110000001010': 0.00048828125, '1100110000001110': 0.0003662109375, '1100110000010010': 0.0001220703125, '1100110000011010': 0.000244140625, '1100110000100010': 0.00048828125, '1100110000100011': 0.0001220703125, '1100110000100110': 0.0001220703125, '1100110000101000': 0.000244140625, '1100110000101001': 0.0001220703125, '1100110000101010': 0.0050048828125, '1100110000101110': 0.0009765625, '1100110000101111': 0.0001220703125, '1100110000110010': 0.00048828125, '1100110000110011': 0.0001220703125, '1100110000110110': 0.000244140625, '1100110000111000': 0.0001220703125, '1100110000111010': 0.0003662109375, '1100110000111110': 0.0001220703125, '1100110001101011': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110100001010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100111000001010': 0.0001220703125, '1100111000101010': 0.0006103515625, '1100111000111110': 0.0001220703125, '1101000000101000': 0.0001220703125, '1101000000110110': 0.0001220703125, '1101000010101010': 0.0001220703125, '1101000010110100': 0.0001220703125, '1101010000001010': 0.0003662109375, '1101010000100010': 0.0001220703125, '1101010000101000': 0.0001220703125, '1101010000101010': 0.00048828125, '1101010000101100': 0.0001220703125, '1101010000101101': 0.0001220703125, '1101010000101110': 0.0001220703125, '1101010010101010': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101011000111010': 0.0001220703125, '1101100000000110': 0.0001220703125, '1101100000001010': 0.0001220703125, '1101100000001011': 0.0001220703125, '1101100000011100': 0.0001220703125, '1101100000101000': 0.0003662109375, '1101100000101010': 0.0008544921875, '1101100000101011': 0.0001220703125, '1101100000101110': 0.0001220703125, '1101100010001010': 0.0001220703125, '1101100010101000': 0.0001220703125, '1101100010101010': 0.0001220703125, '1101100110101010': 0.0001220703125, '1101110000001000': 0.000244140625, '1101110000001010': 0.000732421875, '1101110000001011': 0.0001220703125, '1101110000001100': 0.0001220703125, '1101110000001110': 0.0003662109375, '1101110000010010': 0.000244140625, '1101110000011000': 0.0001220703125, '1101110000011010': 0.0001220703125, '1101110000100000': 0.0001220703125, '1101110000100010': 0.0001220703125, '1101110000100100': 0.0001220703125, '1101110000100110': 0.00048828125, '1101110000101000': 0.0003662109375, '1101110000101010': 0.0045166015625, '1101110000101011': 0.000244140625, '1101110000101100': 0.00048828125, '1101110000101101': 0.0001220703125, '1101110000101110': 0.001220703125, '1101110000110010': 0.000732421875, '1101110000110110': 0.0001220703125, '1101110000111000': 0.0001220703125, '1101110000111010': 0.000244140625, '1101110001101010': 0.0001220703125, '1101110010101000': 0.0001220703125, '1101110010101110': 0.0001220703125, '1101110010110100': 0.0001220703125, '1101110100001010': 0.0001220703125, '1101110100101010': 0.0003662109375, '1101111000001000': 0.0001220703125, '1101111000001010': 0.0001220703125, '1101111000101000': 0.0001220703125, '1101111000101010': 0.000244140625, '1101111000110011': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000001000010': 0.0001220703125, '1110010000100000': 0.0001220703125, '1110010000100010': 0.0001220703125, '1110010000101010': 0.000732421875, '1110010000110010': 0.0001220703125, '1110010010001010': 0.0001220703125, '1110010010010000': 0.0001220703125, '1110010100101010': 0.0001220703125, '1110011000101010': 0.0001220703125, '1110100000001110': 0.0001220703125, '1110100000010010': 0.0001220703125, '1110100000011010': 0.000244140625, '1110100000101010': 0.00048828125, '1110100000101011': 0.0001220703125, '1110100000110010': 0.0001220703125, '1110100010001000': 0.0001220703125, '1110100010101010': 0.0003662109375, '1110100010110110': 0.0001220703125, '1110110000001000': 0.0001220703125, '1110110000001010': 0.000732421875, '1110110000001011': 0.0001220703125, '1110110000001110': 0.000244140625, '1110110000010110': 0.0001220703125, '1110110000100010': 0.0008544921875, '1110110000100011': 0.0001220703125, '1110110000100100': 0.000244140625, '1110110000100110': 0.0001220703125, '1110110000101000': 0.0003662109375, '1110110000101010': 0.0042724609375, '1110110000101100': 0.0003662109375, '1110110000101101': 0.000244140625, '1110110000101110': 0.000732421875, '1110110000110010': 0.000732421875, '1110110000110110': 0.000244140625, '1110110000111000': 0.0001220703125, '1110110000111010': 0.000244140625, '1110110000111011': 0.0001220703125, '1110110001100110': 0.0001220703125, '1110110010001010': 0.000244140625, '1110110010100010': 0.0001220703125, '1110110010101010': 0.00048828125, '1110110010101011': 0.0001220703125, '1110110010111010': 0.0001220703125, '1110111000001010': 0.0001220703125, '1110111000011010': 0.0001220703125, '1110111000101010': 0.000244140625, '1110111000101110': 0.0001220703125, '1110111000110110': 0.000244140625, '1110111000111010': 0.0001220703125, '1110111001101010': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111000000110010': 0.0001220703125, '1111010000001100': 0.0001220703125, '1111010000101010': 0.0001220703125, '1111010000111010': 0.0001220703125, '1111010100011010': 0.0001220703125, '1111100000001010': 0.0001220703125, '1111100000101000': 0.0001220703125, '1111100000101010': 0.000244140625, '1111100000101100': 0.0001220703125, '1111100000111010': 0.0001220703125, '1111110000001010': 0.000244140625, '1111110000001101': 0.0001220703125, '1111110000100010': 0.0001220703125, '1111110000100110': 0.0001220703125, '1111110000101000': 0.000244140625, '1111110000101010': 0.0009765625, '1111110000101110': 0.0001220703125, '1111110000110010': 0.0001220703125, '1111110000110011': 0.0001220703125, '1111110000111001': 0.0001220703125, '1111110000111010': 0.0001220703125, '1111111000100110': 0.0001220703125, '1111111000101010': 0.0001220703125, '1111111100101110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=0_bit=0.txt <==
{'0000000000000000': 0.33740234375, '0000000000000001': 0.010986328125, '0000000000000010': 0.0142822265625, '0000000000000011': 0.0028076171875, '0000000000000100': 0.024169921875, '0000000000000101': 0.0010986328125, '0000000000000110': 0.01123046875, '0000000000000111': 0.005126953125, '0000000000001000': 0.0123291015625, '0000000000001001': 0.00048828125, '0000000000001010': 0.0009765625, '0000000000001100': 0.0023193359375, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0220947265625, '0000000000010001': 0.0006103515625, '0000000000010010': 0.0008544921875, '0000000000010100': 0.001220703125, '0000000000010101': 0.000244140625, '0000000000010110': 0.0003662109375, '0000000000010111': 0.0001220703125, '0000000000011000': 0.0064697265625, '0000000000011001': 0.00048828125, '0000000000011010': 0.000244140625, '0000000000011100': 0.0032958984375, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000100000': 0.007080078125, '0000000000100001': 0.00048828125, '0000000000100010': 0.00048828125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0006103515625, '0000000000100110': 0.000244140625, '0000000000101000': 0.000244140625, '0000000000101001': 0.000244140625, '0000000000101100': 0.0001220703125, '0000000000110000': 0.0037841796875, '0000000000110010': 0.0003662109375, '0000000000110100': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000110111': 0.0001220703125, '0000000000111000': 0.00048828125, '0000000000111100': 0.0001220703125, '0000000000111110': 0.0001220703125, '0000000001000000': 0.00537109375, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.000244140625, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001010001': 0.0001220703125, '0000000001010011': 0.0001220703125, '0000000001010110': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001110100': 0.0001220703125, '0000000010000000': 0.0179443359375, '0000000010000001': 0.000732421875, '0000000010000010': 0.00048828125, '0000000010000011': 0.00048828125, '0000000010000100': 0.001220703125, '0000000010000110': 0.000244140625, '0000000010000111': 0.000244140625, '0000000010001000': 0.0010986328125, '0000000010010000': 0.0009765625, '0000000010010011': 0.0001220703125, '0000000010010100': 0.0001220703125, '0000000010010111': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010011110': 0.0001220703125, '0000000010011111': 0.0001220703125, '0000000010100000': 0.000244140625, '0000000010110000': 0.0003662109375, '0000000010110100': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000100000000': 0.01318359375, '0000000100000001': 0.000244140625, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0008544921875, '0000000100000110': 0.000244140625, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0003662109375, '0000000100010000': 0.000732421875, '0000000100010001': 0.0001220703125, '0000000100010110': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000101000000': 0.000244140625, '0000000110000000': 0.000732421875, '0000000110000001': 0.000244140625, '0000001000000000': 0.0399169921875, '0000001000000001': 0.0015869140625, '0000001000000010': 0.002197265625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0028076171875, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0018310546875, '0000001000000111': 0.000244140625, '0000001000001000': 0.0009765625, '0000001000001100': 0.0003662109375, '0000001000010000': 0.00341796875, '0000001000010001': 0.000244140625, '0000001000010010': 0.0001220703125, '0000001000010100': 0.00048828125, '0000001000010110': 0.000244140625, '0000001000011000': 0.00048828125, '0000001000011100': 0.0006103515625, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0006103515625, '0000001000100011': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0009765625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001010000': 0.0001220703125, '0000001010000000': 0.0018310546875, '0000001010000100': 0.00048828125, '0000001010010000': 0.0003662109375, '0000001010011010': 0.0001220703125, '0000001100000000': 0.00146484375, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0003662109375, '0000001100000110': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100100110': 0.0001220703125, '0000001101000000': 0.0001220703125, '0000010000000000': 0.0087890625, '0000010000000001': 0.00048828125, '0000010000000010': 0.00048828125, '0000010000000100': 0.0009765625, '0000010000000110': 0.000244140625, '0000010000000111': 0.0003662109375, '0000010000001000': 0.00048828125, '0000010000010000': 0.0006103515625, '0000010000011001': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000110100': 0.0001220703125, '0000010001000001': 0.0001220703125, '0000010010000000': 0.000732421875, '0000010010010000': 0.0001220703125, '0000010100000000': 0.0001220703125, '0000010100001000': 0.000244140625, '0000010100100010': 0.0001220703125, '0000010110000000': 0.0001220703125, '0000011000000000': 0.0047607421875, '0000011000000001': 0.0001220703125, '0000011000000010': 0.000244140625, '0000011000000100': 0.0001220703125, '0000011000010000': 0.000244140625, '0000011000010001': 0.0001220703125, '0000011000101000': 0.0001220703125, '0000011010000000': 0.0003662109375, '0000011100000000': 0.0003662109375, '0000011100000001': 0.0001220703125, '0000100000000000': 0.00634765625, '0000100000000001': 0.000244140625, '0000100000000010': 0.000244140625, '0000100000000011': 0.000244140625, '0000100000000100': 0.0006103515625, '0000100000000110': 0.0001220703125, '0000100000010000': 0.000244140625, '0000100000010100': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100100': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100010001000': 0.0001220703125, '0000100010110000': 0.0001220703125, '0000100100000000': 0.000244140625, '0000100100100000': 0.0001220703125, '0000101000000000': 0.001220703125, '0000101001000000': 0.0001220703125, '0000110000000000': 0.0018310546875, '0000110000000010': 0.000244140625, '0000110000000011': 0.0001220703125, '0000110000000100': 0.0003662109375, '0000110000010000': 0.0001220703125, '0000110000011000': 0.0001220703125, '0000110010000000': 0.0001220703125, '0000111000000000': 0.0003662109375, '0000111000010000': 0.0001220703125, '0000111010000000': 0.0001220703125, '0000111100000000': 0.0001220703125, '0001000000000000': 0.1021728515625, '0001000000000001': 0.0048828125, '0001000000000010': 0.0025634765625, '0001000000000011': 0.0003662109375, '0001000000000100': 0.0062255859375, '0001000000000101': 0.0001220703125, '0001000000000110': 0.00439453125, '0001000000000111': 0.001708984375, '0001000000001000': 0.0032958984375, '0001000000001100': 0.0006103515625, '0001000000010000': 0.007080078125, '0001000000010001': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0006103515625, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0015869140625, '0001000000011001': 0.0001220703125, '0001000000011100': 0.0008544921875, '0001000000100000': 0.00146484375, '0001000000100010': 0.000244140625, '0001000000100011': 0.0001220703125, '0001000000100100': 0.000244140625, '0001000000101110': 0.0001220703125, '0001000000110000': 0.0010986328125, '0001000000110001': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000111000': 0.000244140625, '0001000001000000': 0.0009765625, '0001000001000001': 0.000244140625, '0001000001000010': 0.000244140625, '0001000001000100': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0054931640625, '0001000010000001': 0.0003662109375, '0001000010000010': 0.0003662109375, '0001000010000100': 0.0009765625, '0001000010001000': 0.0003662109375, '0001000010010000': 0.0003662109375, '0001000010011000': 0.000244140625, '0001000010011110': 0.0001220703125, '0001000010110111': 0.0001220703125, '0001000100000000': 0.004638671875, '0001000100000001': 0.0003662109375, '0001000100000011': 0.0001220703125, '0001000100000100': 0.000244140625, '0001000100000101': 0.0001220703125, '0001000100000110': 0.000244140625, '0001000100001000': 0.000244140625, '0001000100010000': 0.000244140625, '0001000100011100': 0.0001220703125, '0001000100100110': 0.0001220703125, '0001000110000000': 0.00048828125, '0001000110000111': 0.0001220703125, '0001001000000000': 0.0133056640625, '0001001000000001': 0.000732421875, '0001001000000010': 0.0003662109375, '0001001000000100': 0.0008544921875, '0001001000000110': 0.00048828125, '0001001000000111': 0.0001220703125, '0001001000001000': 0.00048828125, '0001001000010000': 0.0006103515625, '0001001000010111': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0003662109375, '0001001000011110': 0.0001220703125, '0001001000100000': 0.0003662109375, '0001001000100111': 0.0001220703125, '0001001000110000': 0.000244140625, '0001001000111000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001001000100': 0.0001220703125, '0001001010000000': 0.0010986328125, '0001001100000000': 0.0003662109375, '0001001100000100': 0.0001220703125, '0001001100110000': 0.0001220703125, '0001001110000000': 0.0001220703125, '0001010000000000': 0.002197265625, '0001010000000001': 0.000244140625, '0001010000000011': 0.0001220703125, '0001010000000100': 0.000244140625, '0001010000000110': 0.000244140625, '0001010000001000': 0.000244140625, '0001010000110000': 0.0001220703125, '0001010001000001': 0.0001220703125, '0001011000000000': 0.00146484375, '0001011000000110': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011000010110': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011010000111': 0.0001220703125, '0001100000000000': 0.0072021484375, '0001100000000001': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000000100': 0.00048828125, '0001100000000110': 0.0006103515625, '0001100000001000': 0.0003662109375, '0001100000010011': 0.0001220703125, '0001100000010100': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011010': 0.0001220703125, '0001100000011101': 0.0001220703125, '0001100000100000': 0.0003662109375, '0001100000100001': 0.0001220703125, '0001100000110000': 0.000244140625, '0001100001000001': 0.0001220703125, '0001100010000000': 0.000244140625, '0001100100000000': 0.000244140625, '0001100100110000': 0.0001220703125, '0001101000000000': 0.001220703125, '0001101000000100': 0.0001220703125, '0001101000000110': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101001000000': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0001220703125, '0001110000000000': 0.0040283203125, '0001110000000001': 0.0003662109375, '0001110000000010': 0.0001220703125, '0001110000000100': 0.0001220703125, '0001110000001000': 0.000244140625, '0001110000001100': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000010001': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110010000000': 0.0003662109375, '0001110010100000': 0.0001220703125, '0001110010110000': 0.0001220703125, '0001111000000000': 0.000244140625, '0001111000000001': 0.0001220703125, '0001111000000100': 0.0001220703125, '0001111000000110': 0.0001220703125, '0001111100000000': 0.0001220703125, '0010000000000000': 0.0045166015625, '0010000000000001': 0.000244140625, '0010000000000010': 0.0003662109375, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000110': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001101': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010010': 0.0001220703125, '0010000000010110': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000111000': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000010000100': 0.0001220703125, '0010000100001000': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010001000000000': 0.0003662109375, '0010001000000100': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010001010010100': 0.0001220703125, '0010010000000000': 0.000244140625, '0010011000000000': 0.0001220703125, '0010011000010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0011000000000000': 0.001953125, '0011000000000010': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000100000000': 0.000244140625, '0011001000000000': 0.0001220703125, '0011100000000000': 0.000244140625, '0011101000000010': 0.0001220703125, '0100000000000000': 0.030029296875, '0100000000000001': 0.001953125, '0100000000000010': 0.0008544921875, '0100000000000011': 0.0003662109375, '0100000000000100': 0.0023193359375, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0013427734375, '0100000000000111': 0.000244140625, '0100000000001000': 0.00146484375, '0100000000001100': 0.000244140625, '0100000000001110': 0.000244140625, '0100000000010000': 0.001708984375, '0100000000010010': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000010101': 0.0001220703125, '0100000000010111': 0.0001220703125, '0100000000011000': 0.0008544921875, '0100000000011100': 0.0009765625, '0100000000011101': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000100001': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000101010': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110100': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001001000': 0.0001220703125, '0100000010000000': 0.0029296875, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010000101': 0.0001220703125, '0100000010000110': 0.000244140625, '0100000010010000': 0.000244140625, '0100000010011000': 0.0001220703125, '0100000010011110': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000100000000': 0.001220703125, '0100000100011100': 0.0001220703125, '0100001000000000': 0.003662109375, '0100001000000001': 0.0003662109375, '0100001000000010': 0.000244140625, '0100001000000011': 0.0001220703125, '0100001000000100': 0.0003662109375, '0100001000000110': 0.000244140625, '0100001000001000': 0.0001220703125, '0100001000011001': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000110000': 0.000244140625, '0100001010000000': 0.0001220703125, '0100001100010000': 0.0001220703125, '0100010000000000': 0.00048828125, '0100010000000010': 0.0001220703125, '0100010000000100': 0.0001220703125, '0100010000000101': 0.0001220703125, '0100010000000110': 0.0001220703125, '0100010000010100': 0.0001220703125, '0100010000011100': 0.0001220703125, '0100010001010000': 0.0001220703125, '0100010100000000': 0.0001220703125, '0100011000000000': 0.0006103515625, '0100011000010110': 0.0001220703125, '0100100000000000': 0.0001220703125, '0100100000011000': 0.0001220703125, '0100101000001000': 0.0001220703125, '0100110010110000': 0.0001220703125, '0101000000000000': 0.006591796875, '0101000000000001': 0.000244140625, '0101000000000010': 0.0003662109375, '0101000000000100': 0.00048828125, '0101000000000101': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000000111': 0.0003662109375, '0101000000001000': 0.0006103515625, '0101000000001010': 0.000244140625, '0101000000001100': 0.000244140625, '0101000000010000': 0.000732421875, '0101000000010100': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000011100': 0.0006103515625, '0101000000100000': 0.0003662109375, '0101000000110000': 0.00048828125, '0101000000110001': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000010000000': 0.0003662109375, '0101000010000100': 0.000244140625, '0101000010011100': 0.0001220703125, '0101000100000000': 0.000732421875, '0101000100000100': 0.0001220703125, '0101001000000000': 0.000732421875, '0101001000000100': 0.0001220703125, '0101001000000111': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000001100': 0.0001220703125, '0101001010000010': 0.0001220703125, '0101001010101011': 0.0001220703125, '0101010000000000': 0.0003662109375, '0101011000001100': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100000000001': 0.0001220703125, '0101100000000010': 0.0001220703125, '0101100100000000': 0.0001220703125, '0101101000011000': 0.0001220703125, '0101110000000000': 0.0001220703125, '0110000000000000': 0.0050048828125, '0110000000000001': 0.00048828125, '0110000000000010': 0.0001220703125, '0110000000000100': 0.00048828125, '0110000000001000': 0.000244140625, '0110000000001110': 0.0001220703125, '0110000000010000': 0.00048828125, '0110000000010111': 0.0001220703125, '0110000000011000': 0.00048828125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.000244140625, '0110000000110010': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000010000110': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100000110': 0.000244140625, '0110001000000000': 0.0008544921875, '0110001000011110': 0.0001220703125, '0110010000000000': 0.000244140625, '0110010000010000': 0.0001220703125, '0110011000000000': 0.0001220703125, '0110011010010000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110100000001000': 0.0001220703125, '0110100000010000': 0.0001220703125, '0110101000000000': 0.0001220703125, '0110111000000001': 0.0001220703125, '0111000000000000': 0.0040283203125, '0111000000000001': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000000110': 0.000244140625, '0111000000001000': 0.0001220703125, '0111000000001100': 0.0001220703125, '0111000000001110': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000010100': 0.0001220703125, '0111000010000000': 0.000244140625, '0111000100000000': 0.0003662109375, '0111001000000000': 0.00048828125, '0111001000000100': 0.0001220703125, '0111001000000101': 0.0001220703125, '0111001100000110': 0.0001220703125, '0111010000000001': 0.0001220703125, '0111011000000000': 0.0001220703125, '0111100000000000': 0.0003662109375, '1000000000000000': 0.00341796875, '1000000000000001': 0.01318359375, '1000000000000010': 0.0009765625, '1000000000000011': 0.00048828125, '1000000000000100': 0.0006103515625, '1000000000000101': 0.0009765625, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0008544921875, '1000000000001000': 0.0003662109375, '1000000000001001': 0.00048828125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.0001220703125, '1000000000001100': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0006103515625, '1000000000010001': 0.0010986328125, '1000000000011010': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000100000': 0.0003662109375, '1000000000100001': 0.0003662109375, '1000000000100101': 0.0001220703125, '1000000000101101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000000110101': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000000': 0.00048828125, '1000000010000001': 0.00048828125, '1000000010000010': 0.0001220703125, '1000000010000100': 0.0001220703125, '1000000010000111': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000010101100': 0.0001220703125, '1000000100000001': 0.000732421875, '1000000100000010': 0.0001220703125, '1000000100001001': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.001708984375, '1000001000000010': 0.0001220703125, '1000001000000101': 0.000244140625, '1000001000001011': 0.000244140625, '1000001000010001': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000001100000001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.00048828125, '1000010100000011': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0001220703125, '1000100000000001': 0.0003662109375, '1000110000000001': 0.000244140625, '1000110000011111': 0.0001220703125, '1001000000000000': 0.0006103515625, '1001000000000001': 0.00341796875, '1001000000000010': 0.00048828125, '1001000000000011': 0.0001220703125, '1001000000000100': 0.0003662109375, '1001000000000101': 0.0003662109375, '1001000000000110': 0.0001220703125, '1001000000000111': 0.000244140625, '1001000000010001': 0.0001220703125, '1001000000010101': 0.0001220703125, '1001000000011001': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000001000001': 0.0001220703125, '1001000010000001': 0.000244140625, '1001000100000000': 0.0003662109375, '1001000100000001': 0.0001220703125, '1001000100000011': 0.0001220703125, '1001000100011101': 0.0001220703125, '1001001000000000': 0.000244140625, '1001001000000001': 0.0003662109375, '1001001000000111': 0.0001220703125, '1001001000010001': 0.000244140625, '1001001010000000': 0.0001220703125, '1001010000000001': 0.0001220703125, '1001011000000001': 0.0001220703125, '1001100000000001': 0.000244140625, '1001100001000111': 0.0001220703125, '1001100010000000': 0.0001220703125, '1001100010000001': 0.0001220703125, '1010000000000001': 0.0003662109375, '1010000000000110': 0.0001220703125, '1010000000001101': 0.0001220703125, '1010000000100101': 0.0001220703125, '1011000000000001': 0.0003662109375, '1011000000000011': 0.0001220703125, '1011001000000001': 0.0001220703125, '1100000000000000': 0.001953125, '1100000000000001': 0.00439453125, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.000732421875, '1100000000000111': 0.00048828125, '1100000000001001': 0.0003662109375, '1100000000001010': 0.0001220703125, '1100000000010001': 0.0001220703125, '1100000000010101': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011010': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000001000111': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0003662109375, '1100000010000010': 0.0001220703125, '1100000100000001': 0.0003662109375, '1100000100000111': 0.000244140625, '1100000110000001': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000000011': 0.0001220703125, '1100001000000110': 0.000244140625, '1100001000000111': 0.000244140625, '1100001000011001': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011000000111': 0.0001220703125, '1100011000110001': 0.0001220703125, '1100100010000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.0015869140625, '1101000000000010': 0.0001220703125, '1101000000000101': 0.0001220703125, '1101000000001000': 0.0001220703125, '1101000000011001': 0.000244140625, '1101000100010000': 0.0001220703125, '1101000100100001': 0.0001220703125, '1101001000000000': 0.0001220703125, '1101001000000111': 0.0001220703125, '1101010000000001': 0.0001220703125, '1101010100000000': 0.0001220703125, '1101100000000000': 0.000244140625, '1101100000010001': 0.0001220703125, '1101100001000110': 0.0001220703125, '1110000000000001': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000000001001': 0.0001220703125, '1110000001000101': 0.0001220703125, '1110000100000010': 0.0001220703125, '1111000000000001': 0.00048828125, '1111000000000011': 0.0001220703125, '1111000000000110': 0.0001220703125, '1111010000000010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=0_bit=1.txt <==
{'0000000100101010': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101010': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000001100001011': 0.000244140625, '0000001100101001': 0.0001220703125, '0000001100101010': 0.0001220703125, '0000001100101011': 0.0001220703125, '0000001110101001': 0.0001220703125, '0000010000101110': 0.0001220703125, '0000010100111010': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100010001011': 0.0001220703125, '0000100100100111': 0.0001220703125, '0000100100101000': 0.0001220703125, '0000100100101010': 0.0003662109375, '0000100100101011': 0.0001220703125, '0000100100101111': 0.000244140625, '0000100100111011': 0.0001220703125, '0000100110101011': 0.0001220703125, '0000100110101111': 0.0001220703125, '0000100110110110': 0.0001220703125, '0000101000000011': 0.0001220703125, '0000101000001011': 0.0001220703125, '0000101000100110': 0.0001220703125, '0000101000101010': 0.00048828125, '0000101000101011': 0.00048828125, '0000101000101101': 0.0001220703125, '0000101000101111': 0.0001220703125, '0000101000110111': 0.0001220703125, '0000101000111101': 0.0001220703125, '0000101100000010': 0.0001220703125, '0000101100000110': 0.0001220703125, '0000101100001010': 0.0003662109375, '0000101100001011': 0.00048828125, '0000101100001100': 0.0001220703125, '0000101100010011': 0.0001220703125, '0000101100010110': 0.0001220703125, '0000101100011111': 0.000244140625, '0000101100100011': 0.0001220703125, '0000101100100111': 0.0001220703125, '0000101100101000': 0.000732421875, '0000101100101001': 0.000244140625, '0000101100101010': 0.002197265625, '0000101100101011': 0.0010986328125, '0000101100101100': 0.0001220703125, '0000101100101101': 0.0003662109375, '0000101100101110': 0.0008544921875, '0000101100101111': 0.000244140625, '0000101100110010': 0.0001220703125, '0000101100110100': 0.0001220703125, '0000101100111000': 0.0001220703125, '0000101100111010': 0.0001220703125, '0000101100111011': 0.0001220703125, '0000101100111100': 0.0001220703125, '0000101101100010': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101101101100': 0.0001220703125, '0000101101101111': 0.0001220703125, '0000101110000011': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101110101111': 0.0001220703125, '0000101110110110': 0.0001220703125, '0000110000101011': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110110101011': 0.0001220703125, '0000111100101011': 0.0001220703125, '0000111100101110': 0.0001220703125, '0000111100111110': 0.0001220703125, '0001000100111001': 0.0001220703125, '0001001000101111': 0.0001220703125, '0001001000111010': 0.0001220703125, '0001001010011011': 0.0001220703125, '0001001100001001': 0.0001220703125, '0001001100011011': 0.0001220703125, '0001001100101001': 0.0001220703125, '0001001110001010': 0.0001220703125, '0001001110101010': 0.0001220703125, '0001011100101001': 0.0001220703125, '0001011100101011': 0.0001220703125, '0001100000100011': 0.0001220703125, '0001100000101010': 0.0001220703125, '0001100100101010': 0.0001220703125, '0001100100101011': 0.000244140625, '0001100110010011': 0.0001220703125, '0001101000001010': 0.0001220703125, '0001101000100011': 0.0001220703125, '0001101000101010': 0.000244140625, '0001101000101111': 0.0003662109375, '0001101100001010': 0.0003662109375, '0001101100001011': 0.00048828125, '0001101100001100': 0.0001220703125, '0001101100011011': 0.0001220703125, '0001101100100011': 0.0001220703125, '0001101100100100': 0.0001220703125, '0001101100101001': 0.000244140625, '0001101100101010': 0.0008544921875, '0001101100101011': 0.0009765625, '0001101100101100': 0.0001220703125, '0001101100101110': 0.000244140625, '0001101100101111': 0.0001220703125, '0001101100110010': 0.0001220703125, '0001101100110111': 0.0001220703125, '0001101100111011': 0.0001220703125, '0001101110100100': 0.0001220703125, '0001101110101011': 0.000244140625, '0001110100100101': 0.0001220703125, '0001110100101011': 0.0001220703125, '0001110100101100': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000100011010': 0.0001220703125, '0010000100100010': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101000': 0.0001220703125, '0010000100101010': 0.00048828125, '0010000100101011': 0.0001220703125, '0010000100101101': 0.0001220703125, '0010000100101111': 0.0001220703125, '0010000100111110': 0.0001220703125, '0010001000011110': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.0001220703125, '0010001000101100': 0.0001220703125, '0010001000101101': 0.0001220703125, '0010001000101110': 0.0001220703125, '0010001010101010': 0.0001220703125, '0010001100000011': 0.0001220703125, '0010001100001000': 0.000244140625, '0010001100001001': 0.0001220703125, '0010001100001010': 0.0001220703125, '0010001100001011': 0.000244140625, '0010001100001110': 0.000244140625, '0010001100001111': 0.000244140625, '0010001100010011': 0.0001220703125, '0010001100011011': 0.0001220703125, '0010001100100001': 0.0001220703125, '0010001100100010': 0.000244140625, '0010001100100011': 0.0001220703125, '0010001100100101': 0.0001220703125, '0010001100100110': 0.0001220703125, '0010001100101000': 0.0003662109375, '0010001100101001': 0.000244140625, '0010001100101010': 0.002685546875, '0010001100101011': 0.0010986328125, '0010001100101100': 0.000244140625, '0010001100101110': 0.0001220703125, '0010001100101111': 0.0008544921875, '0010001100110110': 0.0001220703125, '0010001100110111': 0.0001220703125, '0010001100111010': 0.0006103515625, '0010001100111011': 0.0001220703125, '0010001100111110': 0.0001220703125, '0010001100111111': 0.0001220703125, '0010001101101011': 0.0001220703125, '0010001110100010': 0.0001220703125, '0010001110101010': 0.0001220703125, '0010001110101011': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101110': 0.0001220703125, '0010010100111011': 0.0001220703125, '0010010100111110': 0.0001220703125, '0010011000100010': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010011100001110': 0.000244140625, '0010011100100000': 0.0001220703125, '0010011100100010': 0.0001220703125, '0010011100101010': 0.0003662109375, '0010011100101011': 0.000244140625, '0010011100110011': 0.0001220703125, '0010100000000010': 0.0001220703125, '0010100000001010': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101001': 0.0001220703125, '0010100000101010': 0.00048828125, '0010100000101011': 0.0003662109375, '0010100000101110': 0.0001220703125, '0010100001101011': 0.0001220703125, '0010100100001000': 0.0001220703125, '0010100100001010': 0.000244140625, '0010100100001011': 0.0003662109375, '0010100100001101': 0.0001220703125, '0010100100001110': 0.0001220703125, '0010100100010010': 0.000244140625, '0010100100011010': 0.0001220703125, '0010100100011011': 0.0001220703125, '0010100100100010': 0.0003662109375, '0010100100100011': 0.0001220703125, '0010100100100110': 0.000244140625, '0010100100100111': 0.000244140625, '0010100100101000': 0.0001220703125, '0010100100101001': 0.000244140625, '0010100100101010': 0.0015869140625, '0010100100101011': 0.002197265625, '0010100100101100': 0.0003662109375, '0010100100101110': 0.00048828125, '0010100100101111': 0.0008544921875, '0010100100110110': 0.000244140625, '0010100100111010': 0.0001220703125, '0010100100111011': 0.0001220703125, '0010100100111110': 0.0001220703125, '0010100100111111': 0.0001220703125, '0010100110000111': 0.0001220703125, '0010100110001110': 0.0001220703125, '0010100110101000': 0.0001220703125, '0010100110101010': 0.0003662109375, '0010100110110111': 0.0001220703125, '0010101000000011': 0.0001220703125, '0010101000001001': 0.0001220703125, '0010101000001010': 0.0013427734375, '0010101000001011': 0.0003662109375, '0010101000001110': 0.0001220703125, '0010101000010001': 0.0001220703125, '0010101000011010': 0.00048828125, '0010101000011110': 0.0001220703125, '0010101000011111': 0.0001220703125, '0010101000100001': 0.0001220703125, '0010101000100010': 0.0001220703125, '0010101000100011': 0.0001220703125, '0010101000100110': 0.0001220703125, '0010101000100111': 0.0001220703125, '0010101000101000': 0.0001220703125, '0010101000101001': 0.0001220703125, '0010101000101010': 0.00244140625, '0010101000101011': 0.0028076171875, '0010101000101100': 0.0003662109375, '0010101000101110': 0.00048828125, '0010101000101111': 0.0008544921875, '0010101000110010': 0.000244140625, '0010101000110100': 0.0001220703125, '0010101000110110': 0.0001220703125, '0010101000110111': 0.0001220703125, '0010101000111010': 0.0001220703125, '0010101000111011': 0.000244140625, '0010101001001011': 0.0001220703125, '0010101010101001': 0.0001220703125, '0010101010101011': 0.0001220703125, '0010101010101110': 0.0001220703125, '0010101100000000': 0.0001220703125, '0010101100000001': 0.0001220703125, '0010101100000010': 0.0003662109375, '0010101100000011': 0.0003662109375, '0010101100000111': 0.0001220703125, '0010101100001000': 0.0006103515625, '0010101100001001': 0.000244140625, '0010101100001010': 0.003662109375, '0010101100001011': 0.002685546875, '0010101100001100': 0.0001220703125, '0010101100001110': 0.0013427734375, '0010101100001111': 0.0010986328125, '0010101100010001': 0.0001220703125, '0010101100010010': 0.0003662109375, '0010101100010100': 0.0001220703125, '0010101100010110': 0.0001220703125, '0010101100010111': 0.000244140625, '0010101100011000': 0.0001220703125, '0010101100011010': 0.000732421875, '0010101100011011': 0.00048828125, '0010101100011100': 0.0001220703125, '0010101100011110': 0.0003662109375, '0010101100011111': 0.000244140625, '0010101100100000': 0.0003662109375, '0010101100100001': 0.0001220703125, '0010101100100010': 0.0020751953125, '0010101100100011': 0.0013427734375, '0010101100100100': 0.000244140625, '0010101100100110': 0.000244140625, '0010101100100111': 0.0008544921875, '0010101100101000': 0.0015869140625, '0010101100101001': 0.001220703125, '0010101100101010': 0.015625, '0010101100101011': 0.01220703125, '0010101100101100': 0.0008544921875, '0010101100101101': 0.0010986328125, '0010101100101110': 0.003173828125, '0010101100101111': 0.003662109375, '0010101100110000': 0.0001220703125, '0010101100110010': 0.0003662109375, '0010101100110011': 0.0003662109375, '0010101100110100': 0.0001220703125, '0010101100110101': 0.0001220703125, '0010101100110110': 0.0009765625, '0010101100110111': 0.0008544921875, '0010101100111000': 0.0001220703125, '0010101100111001': 0.000244140625, '0010101100111010': 0.001953125, '0010101100111011': 0.0006103515625, '0010101100111100': 0.0003662109375, '0010101100111110': 0.00048828125, '0010101100111111': 0.0003662109375, '0010101101001010': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101101010': 0.000244140625, '0010101101101011': 0.000244140625, '0010101101101110': 0.0001220703125, '0010101110001011': 0.000244140625, '0010101110011011': 0.0001220703125, '0010101110100000': 0.0001220703125, '0010101110100011': 0.0001220703125, '0010101110100110': 0.0001220703125, '0010101110101000': 0.0001220703125, '0010101110101001': 0.0001220703125, '0010101110101010': 0.00146484375, '0010101110101011': 0.00048828125, '0010101110101100': 0.0001220703125, '0010101110101101': 0.0001220703125, '0010101110101110': 0.00048828125, '0010101110101111': 0.0008544921875, '0010101110110100': 0.0001220703125, '0010101110111001': 0.0001220703125, '0010101110111010': 0.0001220703125, '0010101111101110': 0.0001220703125, '0010110000001011': 0.0001220703125, '0010110000001110': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101011': 0.0001220703125, '0010110000101111': 0.0001220703125, '0010110000110111': 0.0001220703125, '0010110100000010': 0.0001220703125, '0010110100001000': 0.0001220703125, '0010110100010010': 0.0001220703125, '0010110100011010': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100100111': 0.0001220703125, '0010110100101001': 0.0001220703125, '0010110100101010': 0.0003662109375, '0010110100101011': 0.00048828125, '0010110100101111': 0.0001220703125, '0010110100110111': 0.0001220703125, '0010110110101011': 0.000244140625, '0010110110110010': 0.0001220703125, '0010111000001010': 0.0001220703125, '0010111000001011': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111000101100': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100001110': 0.0001220703125, '0010111100010111': 0.0001220703125, '0010111100011010': 0.0001220703125, '0010111100100000': 0.0001220703125, '0010111100100010': 0.0001220703125, '0010111100101010': 0.0006103515625, '0010111100101011': 0.0009765625, '0010111100101101': 0.0001220703125, '0010111100101110': 0.0003662109375, '0010111100111011': 0.000244140625, '0010111110101000': 0.0001220703125, '0011000100001111': 0.0001220703125, '0011000100101010': 0.0003662109375, '0011000100101011': 0.0001220703125, '0011000100101100': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000101011': 0.0001220703125, '0011001010101011': 0.0001220703125, '0011001100001010': 0.000244140625, '0011001100001100': 0.0001220703125, '0011001100001111': 0.0001220703125, '0011001100010111': 0.0001220703125, '0011001100011010': 0.0001220703125, '0011001100011011': 0.0001220703125, '0011001100100010': 0.0001220703125, '0011001100100011': 0.000244140625, '0011001100100110': 0.0001220703125, '0011001100100111': 0.0001220703125, '0011001100101010': 0.000732421875, '0011001100101011': 0.001220703125, '0011001100101110': 0.00048828125, '0011001100101111': 0.0003662109375, '0011001100110000': 0.0001220703125, '0011001100110011': 0.0001220703125, '0011001100110110': 0.0001220703125, '0011001100111110': 0.0001220703125, '0011001110101110': 0.0001220703125, '0011010100000111': 0.0001220703125, '0011010100001011': 0.0001220703125, '0011010100100011': 0.0001220703125, '0011010100101000': 0.000244140625, '0011010100101010': 0.0003662109375, '0011010100101011': 0.0001220703125, '0011010101101111': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011011000110111': 0.0001220703125, '0011011100001000': 0.0001220703125, '0011011100001010': 0.0001220703125, '0011011100001011': 0.0001220703125, '0011011100011010': 0.0001220703125, '0011011100100010': 0.0001220703125, '0011011100100011': 0.0001220703125, '0011011100100110': 0.0001220703125, '0011011100101010': 0.0003662109375, '0011011100101011': 0.000244140625, '0011011100101110': 0.0001220703125, '0011011100101111': 0.000244140625, '0011100000001011': 0.0001220703125, '0011100000001111': 0.0001220703125, '0011100000100001': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000101101': 0.0001220703125, '0011100000101110': 0.0001220703125, '0011100100001010': 0.0003662109375, '0011100100001011': 0.0001220703125, '0011100100001110': 0.0001220703125, '0011100100101001': 0.000244140625, '0011100100101010': 0.0008544921875, '0011100100101011': 0.0010986328125, '0011100100101100': 0.0001220703125, '0011100100101110': 0.0003662109375, '0011100100111010': 0.0001220703125, '0011100100111011': 0.0001220703125, '0011100100111101': 0.0001220703125, '0011100110101011': 0.0001220703125, '0011101000001010': 0.0003662109375, '0011101000010111': 0.0001220703125, '0011101000011010': 0.0001220703125, '0011101000100011': 0.000244140625, '0011101000101001': 0.0001220703125, '0011101000101010': 0.0008544921875, '0011101000101011': 0.0003662109375, '0011101000101100': 0.0001220703125, '0011101000101110': 0.000244140625, '0011101000101111': 0.0001220703125, '0011101000111010': 0.000244140625, '0011101001001111': 0.0001220703125, '0011101001100010': 0.0001220703125, '0011101001101010': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101100000110': 0.0001220703125, '0011101100000111': 0.000244140625, '0011101100001010': 0.0009765625, '0011101100001011': 0.0006103515625, '0011101100001100': 0.0001220703125, '0011101100001110': 0.0003662109375, '0011101100001111': 0.000732421875, '0011101100010001': 0.0001220703125, '0011101100011010': 0.000244140625, '0011101100011011': 0.0003662109375, '0011101100011110': 0.0001220703125, '0011101100100000': 0.0001220703125, '0011101100100001': 0.0001220703125, '0011101100100010': 0.0003662109375, '0011101100100011': 0.0006103515625, '0011101100100110': 0.0001220703125, '0011101100100111': 0.0001220703125, '0011101100101000': 0.0001220703125, '0011101100101001': 0.000244140625, '0011101100101010': 0.00390625, '0011101100101011': 0.0030517578125, '0011101100101100': 0.000244140625, '0011101100101101': 0.000244140625, '0011101100101110': 0.0009765625, '0011101100101111': 0.0008544921875, '0011101100110010': 0.0003662109375, '0011101100110011': 0.000244140625, '0011101100110110': 0.0001220703125, '0011101100111010': 0.0003662109375, '0011101100111011': 0.0003662109375, '0011101100111110': 0.000244140625, '0011101100111111': 0.000244140625, '0011101101001010': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101110100010': 0.0001220703125, '0011101110101011': 0.000244140625, '0011101110101100': 0.0001220703125, '0011101110101110': 0.0003662109375, '0011101110110000': 0.0001220703125, '0011101110110010': 0.0001220703125, '0011101110111010': 0.0001220703125, '0011110000101010': 0.0001220703125, '0011110100001111': 0.0001220703125, '0011110100010110': 0.0001220703125, '0011110100100011': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101110': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110110101000': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111000101011': 0.0001220703125, '0011111000101100': 0.0001220703125, '0011111000101110': 0.0001220703125, '0011111100101010': 0.0001220703125, '0011111100101011': 0.000244140625, '0011111100101111': 0.0003662109375, '0011111100110010': 0.0001220703125, '0011111110101010': 0.0001220703125, '0100000000011011': 0.0001220703125, '0100001100001011': 0.0001220703125, '0100001100101011': 0.000244140625, '0100001100110010': 0.000244140625, '0100001100111111': 0.0001220703125, '0100001101010011': 0.0001220703125, '0100010100001001': 0.0001220703125, '0100011100001111': 0.0001220703125, '0100100000101011': 0.0003662109375, '0100100100001011': 0.00048828125, '0100100100011001': 0.0001220703125, '0100100100100010': 0.0001220703125, '0100100100101010': 0.0003662109375, '0100100100101011': 0.00048828125, '0100100100101111': 0.0001220703125, '0100100100111010': 0.0001220703125, '0100100100111011': 0.000244140625, '0100101000001011': 0.0001220703125, '0100101000101001': 0.0001220703125, '0100101000101010': 0.000244140625, '0100101000101011': 0.000244140625, '0100101000101111': 0.000244140625, '0100101100001011': 0.0003662109375, '0100101100001111': 0.0001220703125, '0100101100011010': 0.0001220703125, '0100101100011011': 0.0001220703125, '0100101100100010': 0.000244140625, '0100101100100011': 0.0001220703125, '0100101100100101': 0.0001220703125, '0100101100100111': 0.0001220703125, '0100101100101000': 0.000244140625, '0100101100101001': 0.0001220703125, '0100101100101010': 0.0010986328125, '0100101100101011': 0.001953125, '0100101100101100': 0.0001220703125, '0100101100101101': 0.000244140625, '0100101100101111': 0.0003662109375, '0100101100111001': 0.0001220703125, '0100101100111011': 0.0001220703125, '0100101100111101': 0.0001220703125, '0100101100111110': 0.0001220703125, '0100101110101010': 0.0001220703125, '0100101110101011': 0.000244140625, '0100110100001011': 0.0001220703125, '0100110100101010': 0.0001220703125, '0100111000101001': 0.0001220703125, '0100111000101010': 0.0001220703125, '0100111110101011': 0.0001220703125, '0101001000101011': 0.0001220703125, '0101001100001010': 0.0001220703125, '0101001100101001': 0.0001220703125, '0101001100101010': 0.000244140625, '0101001100101011': 0.0003662109375, '0101001100101111': 0.0001220703125, '0101100000001010': 0.0001220703125, '0101100001101011': 0.0001220703125, '0101100100001011': 0.0001220703125, '0101100100001111': 0.0001220703125, '0101100100010011': 0.0001220703125, '0101100100011010': 0.0001220703125, '0101100100100110': 0.0001220703125, '0101100100101010': 0.0001220703125, '0101100100101011': 0.0001220703125, '0101101000001011': 0.0001220703125, '0101101000100000': 0.0001220703125, '0101101010011110': 0.0001220703125, '0101101100001011': 0.0001220703125, '0101101100011010': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100100011': 0.0001220703125, '0101101100100111': 0.000244140625, '0101101100101000': 0.0001220703125, '0101101100101001': 0.000244140625, '0101101100101010': 0.0006103515625, '0101101100101101': 0.0001220703125, '0101101100101110': 0.00048828125, '0101101100101111': 0.000244140625, '0101101100110010': 0.0001220703125, '0101101100110111': 0.0001220703125, '0101110100101011': 0.0001220703125, '0101110100111110': 0.0001220703125, '0101111100110110': 0.0001220703125, '0110000000001011': 0.000244140625, '0110000000101011': 0.0001220703125, '0110000000111011': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000100101011': 0.0003662109375, '0110000100101101': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000100011': 0.0003662109375, '0110001000101010': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000110010': 0.0001220703125, '0110001000110110': 0.0001220703125, '0110001000110111': 0.0001220703125, '0110001100001010': 0.0001220703125, '0110001100001011': 0.00048828125, '0110001100001110': 0.0001220703125, '0110001100011101': 0.0001220703125, '0110001100100011': 0.00048828125, '0110001100101000': 0.0001220703125, '0110001100101001': 0.0001220703125, '0110001100101010': 0.000244140625, '0110001100101011': 0.0025634765625, '0110001100101110': 0.0001220703125, '0110001100101111': 0.0003662109375, '0110001100110011': 0.0001220703125, '0110001100110111': 0.000244140625, '0110001100111010': 0.0001220703125, '0110001100111011': 0.0001220703125, '0110001110101010': 0.0001220703125, '0110001110111111': 0.0001220703125, '0110010100100011': 0.0001220703125, '0110010100101010': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110010100110111': 0.0001220703125, '0110011100001011': 0.0001220703125, '0110011100101011': 0.0001220703125, '0110011100101101': 0.0001220703125, '0110100000000111': 0.0001220703125, '0110100000101011': 0.0001220703125, '0110100000101110': 0.0001220703125, '0110100100001010': 0.0001220703125, '0110100100001011': 0.00048828125, '0110100100001101': 0.0001220703125, '0110100100001110': 0.0001220703125, '0110100100001111': 0.0001220703125, '0110100100100011': 0.0001220703125, '0110100100100100': 0.0001220703125, '0110100100100110': 0.0001220703125, '0110100100101010': 0.000244140625, '0110100100101011': 0.001708984375, '0110100100101100': 0.0003662109375, '0110100100101110': 0.000244140625, '0110100100101111': 0.00048828125, '0110100100110011': 0.0001220703125, '0110100100110111': 0.000244140625, '0110100100111011': 0.0001220703125, '0110100100111100': 0.0001220703125, '0110100100111101': 0.0001220703125, '0110101000000111': 0.0001220703125, '0110101000001001': 0.0001220703125, '0110101000001010': 0.000244140625, '0110101000001011': 0.0010986328125, '0110101000001100': 0.0001220703125, '0110101000011011': 0.0001220703125, '0110101000100010': 0.0001220703125, '0110101000100011': 0.0003662109375, '0110101000101000': 0.0001220703125, '0110101000101001': 0.00048828125, '0110101000101010': 0.000732421875, '0110101000101011': 0.001953125, '0110101000101110': 0.000244140625, '0110101000101111': 0.00048828125, '0110101000110001': 0.0001220703125, '0110101000110011': 0.0001220703125, '0110101000110111': 0.0001220703125, '0110101000111001': 0.0001220703125, '0110101000111011': 0.0006103515625, '0110101000111101': 0.0001220703125, '0110101000111110': 0.0001220703125, '0110101010011011': 0.0001220703125, '0110101010100010': 0.0001220703125, '0110101010101011': 0.0003662109375, '0110101100000010': 0.0001220703125, '0110101100000011': 0.0001220703125, '0110101100000110': 0.0001220703125, '0110101100001010': 0.0009765625, '0110101100001011': 0.0030517578125, '0110101100001101': 0.000244140625, '0110101100001110': 0.0006103515625, '0110101100001111': 0.00048828125, '0110101100010011': 0.0001220703125, '0110101100010111': 0.0001220703125, '0110101100011010': 0.0001220703125, '0110101100011011': 0.00048828125, '0110101100011111': 0.0001220703125, '0110101100100001': 0.0001220703125, '0110101100100010': 0.00048828125, '0110101100100011': 0.00146484375, '0110101100100101': 0.000244140625, '0110101100100110': 0.0003662109375, '0110101100100111': 0.0006103515625, '0110101100101000': 0.0009765625, '0110101100101001': 0.0013427734375, '0110101100101010': 0.00244140625, '0110101100101011': 0.0137939453125, '0110101100101100': 0.00048828125, '0110101100101101': 0.0003662109375, '0110101100101110': 0.0013427734375, '0110101100101111': 0.0015869140625, '0110101100110011': 0.00048828125, '0110101100110110': 0.0001220703125, '0110101100110111': 0.0003662109375, '0110101100111000': 0.0001220703125, '0110101100111001': 0.0001220703125, '0110101100111011': 0.0008544921875, '0110101100111110': 0.0001220703125, '0110101101001001': 0.0001220703125, '0110101101100011': 0.0001220703125, '0110101101101011': 0.0003662109375, '0110101110000010': 0.0001220703125, '0110101110000011': 0.0001220703125, '0110101110001011': 0.000244140625, '0110101110001110': 0.0001220703125, '0110101110100011': 0.0001220703125, '0110101110101010': 0.00048828125, '0110101110101011': 0.000732421875, '0110110000011011': 0.0001220703125, '0110110000101011': 0.0001220703125, '0110110010100011': 0.0001220703125, '0110110100000111': 0.0001220703125, '0110110100001011': 0.00048828125, '0110110100011111': 0.0001220703125, '0110110100100011': 0.000244140625, '0110110100101010': 0.00048828125, '0110110100101011': 0.0001220703125, '0110110100101111': 0.0001220703125, '0110111000101011': 0.00048828125, '0110111100001111': 0.0001220703125, '0110111100100111': 0.0001220703125, '0110111100101010': 0.0001220703125, '0110111100101011': 0.00048828125, '0110111100101111': 0.000244140625, '0111000000101011': 0.0001220703125, '0111000100011011': 0.0001220703125, '0111000100100011': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111000100101110': 0.0001220703125, '0111000110101011': 0.0001220703125, '0111001000101011': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001100001001': 0.0001220703125, '0111001100001011': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111001100101010': 0.000244140625, '0111001100101011': 0.00048828125, '0111001100101101': 0.0001220703125, '0111001100101110': 0.0001220703125, '0111001100101111': 0.0001220703125, '0111001100110011': 0.000244140625, '0111001100111011': 0.0001220703125, '0111001101101010': 0.0001220703125, '0111001110101011': 0.0001220703125, '0111010100100011': 0.0001220703125, '0111011000001011': 0.0001220703125, '0111011000101011': 0.0001220703125, '0111011100001011': 0.0001220703125, '0111011100101011': 0.0006103515625, '0111100100001011': 0.0001220703125, '0111100100001101': 0.0001220703125, '0111100100001110': 0.0001220703125, '0111100100100011': 0.00048828125, '0111100100101010': 0.000244140625, '0111100100101011': 0.000244140625, '0111100100101101': 0.0001220703125, '0111100100101110': 0.0001220703125, '0111100100110111': 0.0001220703125, '0111100101101011': 0.0001220703125, '0111101000100011': 0.0001220703125, '0111101000101001': 0.000244140625, '0111101000101011': 0.000732421875, '0111101100001010': 0.000244140625, '0111101100001011': 0.0008544921875, '0111101100001100': 0.0001220703125, '0111101100001111': 0.000244140625, '0111101100011011': 0.0001220703125, '0111101100100010': 0.0001220703125, '0111101100100011': 0.0006103515625, '0111101100101001': 0.0008544921875, '0111101100101010': 0.000732421875, '0111101100101011': 0.00390625, '0111101100101101': 0.000244140625, '0111101100101110': 0.0003662109375, '0111101100101111': 0.0003662109375, '0111101100110011': 0.0001220703125, '0111101100111010': 0.0001220703125, '0111101100111011': 0.0003662109375, '0111101100111101': 0.0001220703125, '0111101101101011': 0.0001220703125, '0111101101101111': 0.0001220703125, '0111101110011011': 0.0001220703125, '0111101110100011': 0.0001220703125, '0111101110101001': 0.0001220703125, '0111101110101111': 0.000244140625, '0111110100101011': 0.0001220703125, '0111110100101101': 0.0001220703125, '0111111000101011': 0.0001220703125, '0111111100101010': 0.0001220703125, '0111111100101011': 0.0001220703125, '1000000000101010': 0.0001220703125, '1000000100100110': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000001000010110': 0.0001220703125, '1000001000101010': 0.000732421875, '1000001000101101': 0.0001220703125, '1000001000101110': 0.0003662109375, '1000001100000010': 0.0001220703125, '1000001100001000': 0.000244140625, '1000001100001010': 0.0001220703125, '1000001100010010': 0.0001220703125, '1000001100100010': 0.0001220703125, '1000001100101000': 0.000244140625, '1000001100101010': 0.0028076171875, '1000001100101011': 0.0001220703125, '1000001100101100': 0.0001220703125, '1000001100101111': 0.0001220703125, '1000001100110110': 0.0001220703125, '1000001101101110': 0.0001220703125, '1000001110100010': 0.0001220703125, '1000001110100110': 0.0001220703125, '1000011000100010': 0.0001220703125, '1000011010001110': 0.0001220703125, '1000011100001010': 0.0001220703125, '1000011100101010': 0.0001220703125, '1000011100101110': 0.0001220703125, '1000100000001010': 0.0001220703125, '1000100000001110': 0.000244140625, '1000100000101000': 0.0001220703125, '1000100000101010': 0.000244140625, '1000100000110110': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100100000110': 0.0001220703125, '1000100100001010': 0.0003662109375, '1000100100001111': 0.0001220703125, '1000100100011010': 0.000244140625, '1000100100011110': 0.0001220703125, '1000100100100000': 0.0001220703125, '1000100100100010': 0.0003662109375, '1000100100100011': 0.0001220703125, '1000100100101000': 0.000244140625, '1000100100101010': 0.001708984375, '1000100100101110': 0.0003662109375, '1000100100110010': 0.000244140625, '1000100100110110': 0.0001220703125, '1000100100111010': 0.0003662109375, '1000100110101010': 0.0001220703125, '1000101000000000': 0.0001220703125, '1000101000001010': 0.00048828125, '1000101000001100': 0.0001220703125, '1000101000001110': 0.0001220703125, '1000101000010010': 0.0001220703125, '1000101000010110': 0.0001220703125, '1000101000011000': 0.0001220703125, '1000101000100010': 0.0001220703125, '1000101000101000': 0.0006103515625, '1000101000101010': 0.0029296875, '1000101000101100': 0.000244140625, '1000101000101101': 0.000244140625, '1000101000101110': 0.0006103515625, '1000101000110111': 0.0001220703125, '1000101000111010': 0.000244140625, '1000101000111110': 0.0001220703125, '1000101001101010': 0.0001220703125, '1000101010101010': 0.000244140625, '1000101010101110': 0.0001220703125, '1000101010111110': 0.0001220703125, '1000101100000010': 0.000732421875, '1000101100001000': 0.0001220703125, '1000101100001010': 0.0029296875, '1000101100001100': 0.000244140625, '1000101100001110': 0.000732421875, '1000101100010010': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011000': 0.0001220703125, '1000101100011010': 0.000732421875, '1000101100100000': 0.0001220703125, '1000101100100010': 0.0023193359375, '1000101100100011': 0.0001220703125, '1000101100100110': 0.0006103515625, '1000101100100111': 0.000244140625, '1000101100101000': 0.00146484375, '1000101100101010': 0.0137939453125, '1000101100101011': 0.0006103515625, '1000101100101100': 0.0006103515625, '1000101100101101': 0.0003662109375, '1000101100101110': 0.0023193359375, '1000101100101111': 0.0001220703125, '1000101100110001': 0.000244140625, '1000101100110010': 0.0008544921875, '1000101100110110': 0.00048828125, '1000101100111000': 0.0001220703125, '1000101100111010': 0.0009765625, '1000101100111100': 0.0001220703125, '1000101100111110': 0.000244140625, '1000101101001000': 0.0001220703125, '1000101101100111': 0.0001220703125, '1000101101101010': 0.000244140625, '1000101101101011': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110001110': 0.0001220703125, '1000101110010100': 0.0001220703125, '1000101110011111': 0.0001220703125, '1000101110100010': 0.000244140625, '1000101110101000': 0.0001220703125, '1000101110101010': 0.000732421875, '1000101110101100': 0.0001220703125, '1000101110111110': 0.0001220703125, '1000110000101010': 0.0001220703125, '1000110000111001': 0.0001220703125, '1000110100001010': 0.00048828125, '1000110100001100': 0.0001220703125, '1000110100011010': 0.0001220703125, '1000110100011110': 0.0001220703125, '1000110100100110': 0.0001220703125, '1000110100101010': 0.0008544921875, '1000110100101011': 0.0001220703125, '1000110100101110': 0.000244140625, '1000110110101010': 0.0001220703125, '1000111000101010': 0.0001220703125, '1000111000111010': 0.0001220703125, '1000111100001000': 0.0001220703125, '1000111100100010': 0.000244140625, '1000111100101010': 0.0003662109375, '1000111100110000': 0.0001220703125, '1000111100111010': 0.0001220703125, '1000111110101011': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001001000101010': 0.000244140625, '1001001000101011': 0.0001220703125, '1001001100000010': 0.0001220703125, '1001001100010110': 0.0001220703125, '1001001100011010': 0.0001220703125, '1001001100100010': 0.000244140625, '1001001100101000': 0.0001220703125, '1001001100101010': 0.000732421875, '1001001100111010': 0.0001220703125, '1001010100101000': 0.0001220703125, '1001010100101101': 0.0001220703125, '1001011000001110': 0.0001220703125, '1001011100001010': 0.0001220703125, '1001011100001110': 0.0001220703125, '1001011100010110': 0.0001220703125, '1001011100101010': 0.000732421875, '1001011100101110': 0.0001220703125, '1001011100110110': 0.0001220703125, '1001100100001000': 0.0001220703125, '1001100100001010': 0.000244140625, '1001100100100010': 0.000244140625, '1001100100101010': 0.0008544921875, '1001101000000010': 0.000244140625, '1001101000001010': 0.0001220703125, '1001101000010110': 0.0001220703125, '1001101000011000': 0.0001220703125, '1001101000100010': 0.000244140625, '1001101000100011': 0.0001220703125, '1001101000101000': 0.0001220703125, '1001101000101010': 0.00048828125, '1001101000111110': 0.0001220703125, '1001101010101010': 0.000244140625, '1001101100000010': 0.000244140625, '1001101100001000': 0.0001220703125, '1001101100001010': 0.000732421875, '1001101100011010': 0.000244140625, '1001101100100000': 0.0001220703125, '1001101100100010': 0.0001220703125, '1001101100101000': 0.0003662109375, '1001101100101010': 0.0057373046875, '1001101100101100': 0.0001220703125, '1001101100101101': 0.000244140625, '1001101100101110': 0.001220703125, '1001101100101111': 0.0001220703125, '1001101100110010': 0.00048828125, '1001101100110100': 0.0001220703125, '1001101100110110': 0.0001220703125, '1001101100111010': 0.0001220703125, '1001101101001010': 0.0001220703125, '1001101110101011': 0.0001220703125, '1001101110101110': 0.0001220703125, '1001101111101010': 0.0001220703125, '1001110000101110': 0.0001220703125, '1001110100001010': 0.0001220703125, '1001110100011010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110110101100': 0.0001220703125, '1001110110110111': 0.0001220703125, '1001111100001010': 0.0001220703125, '1001111100010010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000010010': 0.0001220703125, '1010000000101000': 0.0001220703125, '1010000000101010': 0.00048828125, '1010000001110010': 0.0001220703125, '1010000100001000': 0.0001220703125, '1010000100001010': 0.0001220703125, '1010000100001110': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100010': 0.0003662109375, '1010000100100100': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010000100101010': 0.0032958984375, '1010000100101101': 0.0001220703125, '1010000100101110': 0.0003662109375, '1010000100110010': 0.000244140625, '1010000100110110': 0.0001220703125, '1010000100111010': 0.000244140625, '1010000101101010': 0.0001220703125, '1010001000000110': 0.0001220703125, '1010001000001010': 0.000732421875, '1010001000010010': 0.0001220703125, '1010001000011010': 0.0003662109375, '1010001000100000': 0.000244140625, '1010001000100010': 0.00048828125, '1010001000101000': 0.000244140625, '1010001000101010': 0.003173828125, '1010001000101011': 0.0001220703125, '1010001000101100': 0.000244140625, '1010001000101101': 0.0001220703125, '1010001000101110': 0.000732421875, '1010001000110010': 0.0003662109375, '1010001000111010': 0.000244140625, '1010001000111110': 0.0001220703125, '1010001010101011': 0.0001220703125, '1010001100000000': 0.0001220703125, '1010001100000010': 0.0003662109375, '1010001100000011': 0.0001220703125, '1010001100001000': 0.0001220703125, '1010001100001010': 0.0020751953125, '1010001100001011': 0.000244140625, '1010001100001100': 0.0001220703125, '1010001100001101': 0.000244140625, '1010001100001110': 0.000732421875, '1010001100010000': 0.0001220703125, '1010001100010010': 0.0003662109375, '1010001100010110': 0.0001220703125, '1010001100011000': 0.000244140625, '1010001100011010': 0.00048828125, '1010001100011011': 0.0001220703125, '1010001100011100': 0.0001220703125, '1010001100011110': 0.0001220703125, '1010001100100000': 0.0001220703125, '1010001100100010': 0.001708984375, '1010001100100100': 0.000244140625, '1010001100100110': 0.000244140625, '1010001100101000': 0.001708984375, '1010001100101010': 0.0133056640625, '1010001100101011': 0.0008544921875, '1010001100101100': 0.0008544921875, '1010001100101110': 0.002685546875, '1010001100101111': 0.0001220703125, '1010001100110000': 0.0001220703125, '1010001100110001': 0.0001220703125, '1010001100110010': 0.00048828125, '1010001100110011': 0.0001220703125, '1010001100110110': 0.000244140625, '1010001100111000': 0.0001220703125, '1010001100111010': 0.000732421875, '1010001100111110': 0.0001220703125, '1010001101101010': 0.000244140625, '1010001101101110': 0.0001220703125, '1010001101110110': 0.0001220703125, '1010001101111111': 0.0001220703125, '1010001110001010': 0.0001220703125, '1010001110001100': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.0010986328125, '1010001110101110': 0.0001220703125, '1010001110110010': 0.0001220703125, '1010001110111010': 0.0001220703125, '1010010000101010': 0.000244140625, '1010010000101110': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100101000': 0.000244140625, '1010010100101010': 0.0010986328125, '1010010100101011': 0.0001220703125, '1010010100101110': 0.0001220703125, '1010010100111100': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011000101011': 0.0001220703125, '1010011100000010': 0.0001220703125, '1010011100001010': 0.0001220703125, '1010011100001011': 0.0001220703125, '1010011100001100': 0.0001220703125, '1010011100010010': 0.0001220703125, '1010011100011000': 0.0001220703125, '1010011100011010': 0.000244140625, '1010011100101000': 0.0001220703125, '1010011100101010': 0.001708984375, '1010011100101110': 0.00048828125, '1010011100110010': 0.0001220703125, '1010011100110110': 0.0001220703125, '1010011101101010': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001010': 0.0010986328125, '1010100000001110': 0.000244140625, '1010100000011010': 0.00048828125, '1010100000100010': 0.000732421875, '1010100000101000': 0.000732421875, '1010100000101010': 0.0023193359375, '1010100000101011': 0.000244140625, '1010100000101100': 0.0001220703125, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0009765625, '1010100000110110': 0.000244140625, '1010100000111010': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.000244140625, '1010100010101110': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100100000010': 0.000732421875, '1010100100000110': 0.0003662109375, '1010100100001000': 0.0006103515625, '1010100100001010': 0.0045166015625, '1010100100001011': 0.0001220703125, '1010100100001100': 0.00048828125, '1010100100001110': 0.0006103515625, '1010100100010010': 0.0003662109375, '1010100100011010': 0.0008544921875, '1010100100011101': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.0003662109375, '1010100100100010': 0.00146484375, '1010100100100100': 0.0001220703125, '1010100100100110': 0.00048828125, '1010100100101000': 0.0020751953125, '1010100100101010': 0.017822265625, '1010100100101011': 0.0009765625, '1010100100101100': 0.000732421875, '1010100100101101': 0.00048828125, '1010100100101110': 0.0028076171875, '1010100100110000': 0.0001220703125, '1010100100110010': 0.000732421875, '1010100100110100': 0.0001220703125, '1010100100110110': 0.0003662109375, '1010100100111010': 0.0010986328125, '1010100100111011': 0.000244140625, '1010100100111100': 0.000244140625, '1010100100111110': 0.0003662109375, '1010100100111111': 0.0001220703125, '1010100101101010': 0.0001220703125, '1010100101101100': 0.000244140625, '1010100101111010': 0.0001220703125, '1010100110000010': 0.0001220703125, '1010100110001000': 0.0001220703125, '1010100110001011': 0.0001220703125, '1010100110100010': 0.000244140625, '1010100110101000': 0.0001220703125, '1010100110101010': 0.0013427734375, '1010100110101100': 0.0001220703125, '1010100110101101': 0.0001220703125, '1010100110101110': 0.0003662109375, '1010100110110100': 0.0001220703125, '1010101000000010': 0.0003662109375, '1010101000000111': 0.0001220703125, '1010101000001000': 0.0003662109375, '1010101000001010': 0.0045166015625, '1010101000001100': 0.00048828125, '1010101000001110': 0.0008544921875, '1010101000001111': 0.0001220703125, '1010101000010000': 0.0001220703125, '1010101000010010': 0.0003662109375, '1010101000010101': 0.0001220703125, '1010101000011000': 0.0001220703125, '1010101000011010': 0.000732421875, '1010101000011100': 0.0001220703125, '1010101000011110': 0.0003662109375, '1010101000100000': 0.0001220703125, '1010101000100010': 0.0025634765625, '1010101000100101': 0.0001220703125, '1010101000100110': 0.00048828125, '1010101000101000': 0.001953125, '1010101000101001': 0.000244140625, '1010101000101010': 0.021240234375, '1010101000101011': 0.0015869140625, '1010101000101100': 0.0010986328125, '1010101000101101': 0.000244140625, '1010101000101110': 0.00439453125, '1010101000101111': 0.0001220703125, '1010101000110000': 0.0001220703125, '1010101000110010': 0.000244140625, '1010101000110011': 0.0003662109375, '1010101000110100': 0.0001220703125, '1010101000110110': 0.0006103515625, '1010101000111000': 0.0001220703125, '1010101000111010': 0.001708984375, '1010101000111011': 0.0001220703125, '1010101000111100': 0.00048828125, '1010101000111110': 0.0001220703125, '1010101001001000': 0.0001220703125, '1010101001001010': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001101010': 0.0006103515625, '1010101001101100': 0.0001220703125, '1010101001110010': 0.0001220703125, '1010101010000010': 0.0001220703125, '1010101010001010': 0.0001220703125, '1010101010011010': 0.0001220703125, '1010101010100010': 0.0001220703125, '1010101010101000': 0.000244140625, '1010101010101010': 0.001220703125, '1010101010101011': 0.0001220703125, '1010101010101110': 0.0001220703125, '1010101010110010': 0.0001220703125, '1010101010110110': 0.000244140625, '1010101011100010': 0.0001220703125, '1010101011101010': 0.0001220703125, '1010101100000000': 0.0001220703125, '1010101100000010': 0.0037841796875, '1010101100000011': 0.000244140625, '1010101100000100': 0.000244140625, '1010101100000110': 0.0006103515625, '1010101100001000': 0.002197265625, '1010101100001001': 0.0001220703125, '1010101100001010': 0.022216796875, '1010101100001011': 0.0009765625, '1010101100001100': 0.0015869140625, '1010101100001110': 0.0032958984375, '1010101100001111': 0.00048828125, '1010101100010000': 0.0001220703125, '1010101100010010': 0.0013427734375, '1010101100010100': 0.0001220703125, '1010101100010110': 0.0003662109375, '1010101100011000': 0.000732421875, '1010101100011010': 0.0042724609375, '1010101100011011': 0.00048828125, '1010101100011100': 0.000244140625, '1010101100011110': 0.0010986328125, '1010101100100000': 0.0018310546875, '1010101100100001': 0.000244140625, '1010101100100010': 0.012939453125, '1010101100100011': 0.0009765625, '1010101100100100': 0.0009765625, '1010101100100101': 0.0008544921875, '1010101100100110': 0.0020751953125, '1010101100101000': 0.01123046875, '1010101100101001': 0.0008544921875, '1010101100101010': 0.1141357421875, '1010101100101011': 0.0050048828125, '1010101100101100': 0.005126953125, '1010101100101101': 0.001953125, '1010101100101110': 0.020751953125, '1010101100101111': 0.000732421875, '1010101100110000': 0.0006103515625, '1010101100110001': 0.0001220703125, '1010101100110010': 0.00537109375, '1010101100110011': 0.000732421875, '1010101100110100': 0.000732421875, '1010101100110101': 0.0001220703125, '1010101100110110': 0.00341796875, '1010101100110111': 0.0001220703125, '1010101100111000': 0.0006103515625, '1010101100111001': 0.000244140625, '1010101100111010': 0.009521484375, '1010101100111011': 0.0006103515625, '1010101100111100': 0.00048828125, '1010101100111101': 0.0003662109375, '1010101100111110': 0.0020751953125, '1010101100111111': 0.000244140625, '1010101101001010': 0.0003662109375, '1010101101001011': 0.0001220703125, '1010101101011010': 0.0001220703125, '1010101101100010': 0.0001220703125, '1010101101101000': 0.0003662109375, '1010101101101010': 0.0010986328125, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101111': 0.0001220703125, '1010101101110010': 0.000244140625, '1010101101110110': 0.0001220703125, '1010101101111010': 0.0001220703125, '1010101110001010': 0.0010986328125, '1010101110001011': 0.0001220703125, '1010101110001100': 0.000244140625, '1010101110001101': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110011010': 0.000244140625, '1010101110011100': 0.0001220703125, '1010101110011110': 0.000244140625, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0006103515625, '1010101110100110': 0.0001220703125, '1010101110101000': 0.00048828125, '1010101110101010': 0.0045166015625, '1010101110101011': 0.0003662109375, '1010101110101100': 0.00048828125, '1010101110101110': 0.000732421875, '1010101110110010': 0.00048828125, '1010101110110110': 0.000244140625, '1010101110111010': 0.0003662109375, '1010101110111100': 0.0001220703125, '1010101111100010': 0.000244140625, '1010101111101010': 0.000244140625, '1010110000001010': 0.000244140625, '1010110000001110': 0.0001220703125, '1010110000011010': 0.0001220703125, '1010110000101000': 0.000244140625, '1010110000101010': 0.000732421875, '1010110000101110': 0.0003662109375, '1010110000110010': 0.0001220703125, '1010110000110110': 0.0001220703125, '1010110010010010': 0.0001220703125, '1010110010101110': 0.0001220703125, '1010110100000010': 0.0001220703125, '1010110100001010': 0.001220703125, '1010110100001011': 0.0001220703125, '1010110100001100': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100010100': 0.0001220703125, '1010110100010110': 0.0001220703125, '1010110100011010': 0.000244140625, '1010110100100000': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100011': 0.0001220703125, '1010110100101000': 0.00048828125, '1010110100101001': 0.0003662109375, '1010110100101010': 0.0054931640625, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0009765625, '1010110100101111': 0.0001220703125, '1010110100111000': 0.0001220703125, '1010110100111010': 0.0009765625, '1010110100111110': 0.0003662109375, '1010110101100010': 0.0001220703125, '1010110110100001': 0.0001220703125, '1010110110101010': 0.00048828125, '1010110110101100': 0.0001220703125, '1010110110101110': 0.000244140625, '1010110110110110': 0.0001220703125, '1010110110111000': 0.0001220703125, '1010111000001001': 0.0001220703125, '1010111000001010': 0.0001220703125, '1010111000010010': 0.0001220703125, '1010111000011000': 0.0001220703125, '1010111000100010': 0.0001220703125, '1010111000100100': 0.0001220703125, '1010111000101010': 0.001220703125, '1010111000101100': 0.000244140625, '1010111000101110': 0.0001220703125, '1010111000110010': 0.0001220703125, '1010111000110011': 0.0001220703125, '1010111000111010': 0.0001220703125, '1010111100001000': 0.0001220703125, '1010111100001010': 0.0009765625, '1010111100001100': 0.000244140625, '1010111100001110': 0.0001220703125, '1010111100010110': 0.0001220703125, '1010111100011010': 0.0003662109375, '1010111100100010': 0.0010986328125, '1010111100100110': 0.000244140625, '1010111100101000': 0.0008544921875, '1010111100101010': 0.00390625, '1010111100101011': 0.0001220703125, '1010111100101100': 0.0001220703125, '1010111100101110': 0.000732421875, '1010111100110000': 0.0001220703125, '1010111100110010': 0.0001220703125, '1010111100111010': 0.00048828125, '1010111100111100': 0.0001220703125, '1010111101011010': 0.0001220703125, '1010111110001100': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101000': 0.0001220703125, '1010111110101010': 0.0003662109375, '1011000000001010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000000101000': 0.0001220703125, '1011000000101010': 0.0001220703125, '1011000000110110': 0.0001220703125, '1011000100001010': 0.000244140625, '1011000100001101': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100011110': 0.0001220703125, '1011000100101010': 0.0015869140625, '1011000100101011': 0.0001220703125, '1011000100101110': 0.000244140625, '1011000100111010': 0.0001220703125, '1011000110101110': 0.0001220703125, '1011001000001000': 0.0001220703125, '1011001000001010': 0.000244140625, '1011001000001101': 0.0001220703125, '1011001000001111': 0.0001220703125, '1011001000010110': 0.0001220703125, '1011001000011010': 0.0001220703125, '1011001000101010': 0.001220703125, '1011001000101110': 0.000244140625, '1011001000110010': 0.0001220703125, '1011001000110110': 0.000244140625, '1011001010101010': 0.0001220703125, '1011001011001010': 0.0001220703125, '1011001100001010': 0.00146484375, '1011001100001100': 0.000244140625, '1011001100001110': 0.0001220703125, '1011001100010000': 0.0001220703125, '1011001100010010': 0.0001220703125, '1011001100010110': 0.0001220703125, '1011001100011000': 0.0001220703125, '1011001100011001': 0.0001220703125, '1011001100011010': 0.000244140625, '1011001100011100': 0.0001220703125, '1011001100011110': 0.0001220703125, '1011001100100010': 0.000244140625, '1011001100100110': 0.000244140625, '1011001100101000': 0.0010986328125, '1011001100101010': 0.00634765625, '1011001100101011': 0.000244140625, '1011001100101100': 0.00048828125, '1011001100101110': 0.000732421875, '1011001100101111': 0.0001220703125, '1011001100110010': 0.0010986328125, '1011001100110101': 0.000244140625, '1011001100110110': 0.00048828125, '1011001100111000': 0.0001220703125, '1011001100111010': 0.000244140625, '1011001100111110': 0.0001220703125, '1011001101100010': 0.0001220703125, '1011001101101010': 0.0001220703125, '1011001101101110': 0.000244140625, '1011001110001110': 0.0001220703125, '1011001110011010': 0.0001220703125, '1011001110101000': 0.0001220703125, '1011001110101010': 0.0003662109375, '1011001110110000': 0.0001220703125, '1011010000001010': 0.0001220703125, '1011010000101110': 0.0001220703125, '1011010100000010': 0.0001220703125, '1011010100001010': 0.00048828125, '1011010100001110': 0.0001220703125, '1011010100101010': 0.00048828125, '1011010100101100': 0.0001220703125, '1011010100101110': 0.000244140625, '1011010100110010': 0.0001220703125, '1011010110101000': 0.000244140625, '1011011000001000': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000001100': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000101000': 0.000244140625, '1011011000101010': 0.0006103515625, '1011011000101011': 0.0001220703125, '1011011000101110': 0.0001220703125, '1011011000110010': 0.000244140625, '1011011000111010': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001010': 0.0003662109375, '1011011100011010': 0.00048828125, '1011011100011011': 0.0001220703125, '1011011100100010': 0.000244140625, '1011011100100110': 0.000244140625, '1011011100101000': 0.00048828125, '1011011100101010': 0.0025634765625, '1011011100101011': 0.0001220703125, '1011011100101110': 0.0003662109375, '1011011100110010': 0.00048828125, '1011011100110110': 0.0003662109375, '1011011110100010': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011100000000100': 0.0001220703125, '1011100000001010': 0.000244140625, '1011100000101000': 0.0001220703125, '1011100000101001': 0.0001220703125, '1011100000101010': 0.001220703125, '1011100000101100': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000110011': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100100000010': 0.0001220703125, '1011100100001010': 0.0006103515625, '1011100100010110': 0.0001220703125, '1011100100011010': 0.000244140625, '1011100100100010': 0.0003662109375, '1011100100100110': 0.0001220703125, '1011100100101000': 0.0006103515625, '1011100100101010': 0.0047607421875, '1011100100101100': 0.0006103515625, '1011100100101110': 0.0003662109375, '1011100100101111': 0.0001220703125, '1011100100110010': 0.0003662109375, '1011100100110011': 0.0001220703125, '1011100100110110': 0.0001220703125, '1011100100111010': 0.0003662109375, '1011100100111100': 0.0001220703125, '1011100101000010': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011100110001000': 0.0001220703125, '1011100110101000': 0.0001220703125, '1011100110101010': 0.0001220703125, '1011100110111000': 0.0001220703125, '1011100110111010': 0.0001220703125, '1011100111101010': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001010': 0.00146484375, '1011101000001100': 0.0001220703125, '1011101000001110': 0.0003662109375, '1011101000010000': 0.0001220703125, '1011101000010010': 0.000244140625, '1011101000011010': 0.000244140625, '1011101000011110': 0.0001220703125, '1011101000100010': 0.0003662109375, '1011101000100110': 0.0003662109375, '1011101000101000': 0.000732421875, '1011101000101001': 0.0003662109375, '1011101000101010': 0.00537109375, '1011101000101011': 0.00048828125, '1011101000101100': 0.0003662109375, '1011101000101110': 0.000732421875, '1011101000101111': 0.0003662109375, '1011101000110000': 0.0001220703125, '1011101000110010': 0.0001220703125, '1011101000110011': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111010': 0.000244140625, '1011101000111110': 0.0001220703125, '1011101001001010': 0.0001220703125, '1011101010101010': 0.0003662109375, '1011101011101010': 0.0001220703125, '1011101100000010': 0.0008544921875, '1011101100000011': 0.0001220703125, '1011101100000100': 0.0003662109375, '1011101100000110': 0.0001220703125, '1011101100001000': 0.000244140625, '1011101100001001': 0.0001220703125, '1011101100001010': 0.0057373046875, '1011101100001011': 0.000244140625, '1011101100001100': 0.00048828125, '1011101100001101': 0.0001220703125, '1011101100001110': 0.0008544921875, '1011101100001111': 0.000244140625, '1011101100010010': 0.000244140625, '1011101100011000': 0.0001220703125, '1011101100011010': 0.0008544921875, '1011101100011011': 0.0001220703125, '1011101100011100': 0.0001220703125, '1011101100011110': 0.0001220703125, '1011101100100000': 0.0006103515625, '1011101100100001': 0.000244140625, '1011101100100010': 0.003662109375, '1011101100100011': 0.0001220703125, '1011101100100110': 0.000732421875, '1011101100101000': 0.003662109375, '1011101100101001': 0.0001220703125, '1011101100101010': 0.030029296875, '1011101100101011': 0.0018310546875, '1011101100101100': 0.0020751953125, '1011101100101101': 0.000244140625, '1011101100101110': 0.004638671875, '1011101100101111': 0.0008544921875, '1011101100110010': 0.001220703125, '1011101100110011': 0.0001220703125, '1011101100110101': 0.0001220703125, '1011101100110110': 0.000732421875, '1011101100111000': 0.0003662109375, '1011101100111010': 0.003173828125, '1011101100111100': 0.000244140625, '1011101100111101': 0.0001220703125, '1011101101001010': 0.00048828125, '1011101101001110': 0.0001220703125, '1011101101101010': 0.00048828125, '1011101101101110': 0.0001220703125, '1011101101110010': 0.0001220703125, '1011101101110110': 0.000244140625, '1011101101111010': 0.0001220703125, '1011101110001010': 0.000244140625, '1011101110001110': 0.0001220703125, '1011101110011110': 0.0001220703125, '1011101110100010': 0.0003662109375, '1011101110101000': 0.000244140625, '1011101110101010': 0.0006103515625, '1011101110101011': 0.0001220703125, '1011101110101101': 0.0001220703125, '1011101110101110': 0.0003662109375, '1011101110110010': 0.000244140625, '1011101110111010': 0.000244140625, '1011110000001010': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110000101110': 0.0001220703125, '1011110000110010': 0.0001220703125, '1011110000110110': 0.0001220703125, '1011110100001010': 0.0006103515625, '1011110100001100': 0.0001220703125, '1011110100011010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100100101': 0.0001220703125, '1011110100101000': 0.000244140625, '1011110100101010': 0.0010986328125, '1011110100101011': 0.0001220703125, '1011110100101110': 0.000244140625, '1011110100111010': 0.0001220703125, '1011110110001011': 0.0001220703125, '1011110110101000': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000100100': 0.0001220703125, '1011111000101010': 0.0003662109375, '1011111001111110': 0.0001220703125, '1011111010010010': 0.0001220703125, '1011111100000010': 0.0001220703125, '1011111100001001': 0.0001220703125, '1011111100001010': 0.0001220703125, '1011111100001110': 0.0001220703125, '1011111100100010': 0.0001220703125, '1011111100101010': 0.001953125, '1011111100101100': 0.0001220703125, '1011111100110010': 0.0001220703125, '1011111100110110': 0.0001220703125, '1011111100111010': 0.0001220703125, '1011111110000110': 0.0001220703125, '1011111110101010': 0.0001220703125, '1011111110101100': 0.0001220703125, '1011111110110110': 0.0001220703125, '1100001000101010': 0.000244140625, '1100001100101000': 0.0001220703125, '1100001100101010': 0.0010986328125, '1100001100101110': 0.000244140625, '1100001100110010': 0.000244140625, '1100001100111010': 0.0001220703125, '1100010100101110': 0.0001220703125, '1100011100101011': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100001100010': 0.0001220703125, '1100100100000010': 0.0001220703125, '1100100100100000': 0.0001220703125, '1100100100100010': 0.0003662109375, '1100100100101010': 0.00048828125, '1100100100101100': 0.0001220703125, '1100100100101110': 0.000244140625, '1100100100110010': 0.0001220703125, '1100100100110100': 0.0001220703125, '1100100100111010': 0.0001220703125, '1100100110101010': 0.0001220703125, '1100101000001010': 0.000244140625, '1100101000001110': 0.0001220703125, '1100101000011110': 0.0001220703125, '1100101000011111': 0.0001220703125, '1100101000101010': 0.0008544921875, '1100101000101011': 0.000244140625, '1100101000101110': 0.00048828125, '1100101000110110': 0.0001220703125, '1100101010101010': 0.0001220703125, '1100101100000010': 0.0003662109375, '1100101100000110': 0.000244140625, '1100101100001000': 0.0001220703125, '1100101100001010': 0.000732421875, '1100101100001100': 0.0001220703125, '1100101100001110': 0.000244140625, '1100101100010010': 0.000244140625, '1100101100010110': 0.000244140625, '1100101100011010': 0.0001220703125, '1100101100100000': 0.000244140625, '1100101100100010': 0.0006103515625, '1100101100100100': 0.0001220703125, '1100101100100110': 0.000244140625, '1100101100101000': 0.000244140625, '1100101100101010': 0.004638671875, '1100101100101011': 0.000732421875, '1100101100101110': 0.000244140625, '1100101100101111': 0.000244140625, '1100101100110010': 0.0003662109375, '1100101100111010': 0.0006103515625, '1100101100111100': 0.0001220703125, '1100101100111110': 0.0003662109375, '1100101101101010': 0.0001220703125, '1100101110001110': 0.0001220703125, '1100101110011010': 0.0001220703125, '1100110000100010': 0.0001220703125, '1100110000101010': 0.0001220703125, '1100110010100110': 0.0001220703125, '1100110100000100': 0.0001220703125, '1100110100001010': 0.000244140625, '1100110100100010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100111000001010': 0.0001220703125, '1100111000101010': 0.0001220703125, '1100111100110010': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101001000000010': 0.0001220703125, '1101001000011010': 0.0001220703125, '1101001000101010': 0.000244140625, '1101001000111000': 0.0001220703125, '1101001100000010': 0.0001220703125, '1101001100001010': 0.0001220703125, '1101001100010010': 0.0001220703125, '1101001100100010': 0.0001220703125, '1101001100100110': 0.0001220703125, '1101001100101010': 0.000732421875, '1101001100101110': 0.0001220703125, '1101001100101111': 0.0001220703125, '1101001100110010': 0.0001220703125, '1101001100110110': 0.0001220703125, '1101011100100110': 0.0001220703125, '1101011100101010': 0.0001220703125, '1101100100100010': 0.0001220703125, '1101100100100110': 0.0001220703125, '1101100100101000': 0.0001220703125, '1101100100101010': 0.0008544921875, '1101100100110110': 0.0001220703125, '1101100101111010': 0.0001220703125, '1101100110100000': 0.0001220703125, '1101101000001010': 0.0001220703125, '1101101000100000': 0.0001220703125, '1101101000100010': 0.0001220703125, '1101101000100110': 0.0001220703125, '1101101000101010': 0.0009765625, '1101101000101110': 0.000244140625, '1101101000110010': 0.0001220703125, '1101101010100010': 0.0001220703125, '1101101100001000': 0.000244140625, '1101101100001010': 0.0008544921875, '1101101100001100': 0.0001220703125, '1101101100010010': 0.0001220703125, '1101101100011010': 0.0001220703125, '1101101100100000': 0.0001220703125, '1101101100100010': 0.000732421875, '1101101100100100': 0.0001220703125, '1101101100100110': 0.000244140625, '1101101100101000': 0.0008544921875, '1101101100101001': 0.000244140625, '1101101100101010': 0.0048828125, '1101101100101011': 0.000244140625, '1101101100101100': 0.0001220703125, '1101101100101101': 0.0001220703125, '1101101100101110': 0.000244140625, '1101101100110001': 0.0001220703125, '1101101100110010': 0.0003662109375, '1101101100110100': 0.0001220703125, '1101101100111010': 0.000244140625, '1101101100111101': 0.0001220703125, '1101101100111110': 0.000244140625, '1101101101101010': 0.0003662109375, '1101101110010010': 0.0001220703125, '1101101110101000': 0.0001220703125, '1101101110101010': 0.0003662109375, '1101101110101110': 0.0001220703125, '1101101110101111': 0.0001220703125, '1101101110110000': 0.0001220703125, '1101101110111101': 0.0001220703125, '1101110100000010': 0.0001220703125, '1101110100001010': 0.0001220703125, '1101111100101100': 0.0001220703125, '1101111100101110': 0.0001220703125, '1110000100101010': 0.000244140625, '1110001000001010': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110001100100110': 0.0001220703125, '1110001100101000': 0.0001220703125, '1110001100101010': 0.000732421875, '1110001100101100': 0.0001220703125, '1110001100110111': 0.0001220703125, '1110001110101010': 0.0001220703125, '1110001110110010': 0.0001220703125, '1110011100101010': 0.0001220703125, '1110100000100010': 0.0001220703125, '1110100100001010': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101010': 0.0003662109375, '1110100100101100': 0.0001220703125, '1110101000001010': 0.0001220703125, '1110101000100010': 0.000244140625, '1110101000100110': 0.0001220703125, '1110101000101000': 0.0001220703125, '1110101000101010': 0.0008544921875, '1110101000101011': 0.000244140625, '1110101000101100': 0.0001220703125, '1110101000101110': 0.0001220703125, '1110101000111110': 0.0001220703125, '1110101100000010': 0.000244140625, '1110101100000011': 0.0001220703125, '1110101100000100': 0.0001220703125, '1110101100000110': 0.0001220703125, '1110101100001000': 0.0001220703125, '1110101100001010': 0.0003662109375, '1110101100010010': 0.000244140625, '1110101100010011': 0.0001220703125, '1110101100010100': 0.0001220703125, '1110101100011010': 0.0001220703125, '1110101100100000': 0.000244140625, '1110101100100010': 0.000732421875, '1110101100100011': 0.0001220703125, '1110101100100101': 0.0001220703125, '1110101100100111': 0.0001220703125, '1110101100101000': 0.0003662109375, '1110101100101001': 0.0001220703125, '1110101100101010': 0.002685546875, '1110101100101100': 0.0001220703125, '1110101100101101': 0.0001220703125, '1110101100101110': 0.0008544921875, '1110101100101111': 0.0001220703125, '1110101100110010': 0.0003662109375, '1110101100110011': 0.0001220703125, '1110101100110100': 0.0001220703125, '1110101100110110': 0.00048828125, '1110101100111010': 0.000244140625, '1110101101100110': 0.0001220703125, '1110101110100010': 0.0001220703125, '1110101110101010': 0.000244140625, '1110101110110110': 0.0001220703125, '1110110100101010': 0.00048828125, '1110110100101011': 0.0001220703125, '1110110100110010': 0.0001220703125, '1110111000100110': 0.0001220703125, '1110111100001010': 0.0001220703125, '1110111100101011': 0.0001220703125, '1110111100101100': 0.0001220703125, '1111000100101010': 0.000244140625, '1111001000101010': 0.0001220703125, '1111001100100010': 0.000244140625, '1111001100101010': 0.000244140625, '1111001100110010': 0.000244140625, '1111010110100010': 0.0001220703125, '1111011100111010': 0.0001220703125, '1111100100101010': 0.0001220703125, '1111100100101110': 0.000244140625, '1111101000101010': 0.0001220703125, '1111101000111000': 0.0001220703125, '1111101100001010': 0.0001220703125, '1111101100001101': 0.0001220703125, '1111101100010010': 0.0001220703125, '1111101100100010': 0.0001220703125, '1111101100101001': 0.000244140625, '1111101100101010': 0.0006103515625, '1111101100101011': 0.0001220703125, '1111101100101110': 0.000244140625, '1111101100101111': 0.000244140625, '1111101100110010': 0.0001220703125, '1111101100110101': 0.0001220703125, '1111101100111110': 0.0001220703125, '1111101110100010': 0.0001220703125, '1111101110100101': 0.0001220703125, '1111101110101000': 0.0001220703125, '1111101110101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=1_bit=0.txt <==
{'0000000000000000': 0.3353271484375, '0000000000000001': 0.013427734375, '0000000000000010': 0.010986328125, '0000000000000011': 0.002197265625, '0000000000000100': 0.022705078125, '0000000000000101': 0.001708984375, '0000000000000110': 0.0128173828125, '0000000000000111': 0.005615234375, '0000000000001000': 0.011474609375, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.001708984375, '0000000000001101': 0.0001220703125, '0000000000001110': 0.000244140625, '0000000000010000': 0.02294921875, '0000000000010001': 0.001220703125, '0000000000010010': 0.0013427734375, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0029296875, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0008544921875, '0000000000011000': 0.006591796875, '0000000000011001': 0.000244140625, '0000000000011010': 0.00048828125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0040283203125, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0003662109375, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0086669921875, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0003662109375, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.00048828125, '0000000000101100': 0.000244140625, '0000000000110000': 0.0059814453125, '0000000000110001': 0.00048828125, '0000000000110100': 0.0003662109375, '0000000000110110': 0.0001220703125, '0000000000111100': 0.000244140625, '0000000001000000': 0.00390625, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0003662109375, '0000000001000110': 0.000244140625, '0000000001001000': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000010000000': 0.0223388671875, '0000000010000001': 0.000732421875, '0000000010000010': 0.0009765625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.000732421875, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0013427734375, '0000000010000111': 0.0001220703125, '0000000010001000': 0.00048828125, '0000000010010000': 0.001953125, '0000000010010001': 0.0001220703125, '0000000010010100': 0.0001220703125, '0000000010010111': 0.000244140625, '0000000010011000': 0.0003662109375, '0000000010011001': 0.0001220703125, '0000000010011100': 0.0003662109375, '0000000010011111': 0.0001220703125, '0000000010100000': 0.0003662109375, '0000000010101100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000010111100': 0.0001220703125, '0000000011000000': 0.0006103515625, '0000000011010000': 0.0001220703125, '0000000100000000': 0.015625, '0000000100000001': 0.0006103515625, '0000000100000010': 0.0003662109375, '0000000100000100': 0.0009765625, '0000000100000110': 0.0010986328125, '0000000100000111': 0.0003662109375, '0000000100001000': 0.0003662109375, '0000000100001001': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.0008544921875, '0000000100010100': 0.0001220703125, '0000000100011100': 0.0001220703125, '0000000100100000': 0.0001220703125, '0000000100100110': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000110000000': 0.001220703125, '0000000110110000': 0.0001220703125, '0000001000000000': 0.042236328125, '0000001000000001': 0.0018310546875, '0000001000000010': 0.001220703125, '0000001000000011': 0.0001220703125, '0000001000000100': 0.003662109375, '0000001000000110': 0.001220703125, '0000001000000111': 0.00048828125, '0000001000001000': 0.001220703125, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0028076171875, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0003662109375, '0000001000010011': 0.000244140625, '0000001000010100': 0.0006103515625, '0000001000010110': 0.000244140625, '0000001000010111': 0.0001220703125, '0000001000011000': 0.00048828125, '0000001000011100': 0.000732421875, '0000001000100000': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000110010': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000244140625, '0000001001000010': 0.0001220703125, '0000001001000100': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001010000000': 0.0025634765625, '0000001010000010': 0.0001220703125, '0000001010000011': 0.0001220703125, '0000001010000100': 0.000244140625, '0000001010000110': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001010010100': 0.0001220703125, '0000001100000000': 0.00146484375, '0000001100000100': 0.0001220703125, '0000001100000101': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000010000000000': 0.0093994140625, '0000010000000001': 0.0008544921875, '0000010000000010': 0.0008544921875, '0000010000000100': 0.0009765625, '0000010000000110': 0.0003662109375, '0000010000000111': 0.000244140625, '0000010000001000': 0.00048828125, '0000010000001111': 0.0001220703125, '0000010000010000': 0.0008544921875, '0000010000010001': 0.000244140625, '0000010000011100': 0.000244140625, '0000010000100100': 0.0001220703125, '0000010000111000': 0.0001220703125, '0000010001000001': 0.0001220703125, '0000010001110000': 0.0001220703125, '0000010010000000': 0.0009765625, '0000010010000010': 0.0001220703125, '0000010010000100': 0.0001220703125, '0000010010010000': 0.0001220703125, '0000010010110000': 0.0001220703125, '0000010100000000': 0.000244140625, '0000010100001000': 0.000244140625, '0000010100010000': 0.0001220703125, '0000011000000000': 0.00439453125, '0000011000000001': 0.000244140625, '0000011000000010': 0.0001220703125, '0000011000000100': 0.00048828125, '0000011000000110': 0.000244140625, '0000011000000111': 0.0001220703125, '0000011000001000': 0.0001220703125, '0000011000010000': 0.00048828125, '0000011000010100': 0.0001220703125, '0000011000011100': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011010000001': 0.0001220703125, '0000011010010000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000011100000100': 0.0001220703125, '0000100000000000': 0.0068359375, '0000100000000001': 0.0003662109375, '0000100000000010': 0.000244140625, '0000100000000100': 0.000244140625, '0000100000000111': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.00048828125, '0000100000010010': 0.0001220703125, '0000100000010110': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100000': 0.000244140625, '0000100010000000': 0.0003662109375, '0000100010000001': 0.0001220703125, '0000100010011110': 0.0001220703125, '0000100100000000': 0.0003662109375, '0000100100000100': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000100110000000': 0.0001220703125, '0000100110011100': 0.0001220703125, '0000101000000000': 0.0008544921875, '0000101000011000': 0.0001220703125, '0000101010000000': 0.0001220703125, '0000110000000000': 0.0020751953125, '0000110000000011': 0.0001220703125, '0000110000000100': 0.000244140625, '0000110000001000': 0.0001220703125, '0000110000010000': 0.0001220703125, '0000110000011000': 0.0003662109375, '0000110010000000': 0.0001220703125, '0000111000000000': 0.0001220703125, '0000111000000011': 0.0001220703125, '0000111000000100': 0.0001220703125, '0000111000100000': 0.0001220703125, '0001000000000000': 0.0899658203125, '0001000000000001': 0.002685546875, '0001000000000010': 0.0032958984375, '0001000000000011': 0.0009765625, '0001000000000100': 0.0062255859375, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0023193359375, '0001000000000111': 0.00146484375, '0001000000001000': 0.00244140625, '0001000000001010': 0.000244140625, '0001000000001100': 0.000244140625, '0001000000001101': 0.0001220703125, '0001000000010000': 0.006103515625, '0001000000010001': 0.0003662109375, '0001000000010010': 0.0003662109375, '0001000000010100': 0.000732421875, '0001000000010110': 0.000244140625, '0001000000011000': 0.0013427734375, '0001000000011100': 0.0015869140625, '0001000000100000': 0.0030517578125, '0001000000100001': 0.0001220703125, '0001000000100100': 0.00048828125, '0001000000100110': 0.000244140625, '0001000000101000': 0.000244140625, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0009765625, '0001000000110001': 0.0001220703125, '0001000000110011': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000001000000': 0.00146484375, '0001000001010000': 0.000244140625, '0001000001011100': 0.0001220703125, '0001000010000000': 0.005126953125, '0001000010000001': 0.0001220703125, '0001000010000010': 0.0003662109375, '0001000010000100': 0.000244140625, '0001000010000110': 0.0003662109375, '0001000010001000': 0.000244140625, '0001000010010000': 0.0003662109375, '0001000010100000': 0.000244140625, '0001000100000000': 0.0035400390625, '0001000100000001': 0.000244140625, '0001000100000011': 0.0001220703125, '0001000100000100': 0.0003662109375, '0001000100001000': 0.0001220703125, '0001000100001001': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000100100000': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001000110000000': 0.000244140625, '0001001000000000': 0.0111083984375, '0001001000000001': 0.00048828125, '0001001000000010': 0.0008544921875, '0001001000000100': 0.0010986328125, '0001001000000101': 0.0001220703125, '0001001000000110': 0.00048828125, '0001001000001000': 0.0006103515625, '0001001000010000': 0.0013427734375, '0001001000010010': 0.0001220703125, '0001001000011100': 0.0003662109375, '0001001000011110': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001001000000': 0.000244140625, '0001001010000000': 0.0003662109375, '0001001010000010': 0.0001220703125, '0001001010000100': 0.000244140625, '0001001010010000': 0.0001220703125, '0001001010100001': 0.0001220703125, '0001001100000000': 0.0006103515625, '0001001100001000': 0.0001220703125, '0001001110000000': 0.0001220703125, '0001010000000000': 0.0025634765625, '0001010000000001': 0.000244140625, '0001010000000010': 0.0001220703125, '0001010000000100': 0.000244140625, '0001010000000110': 0.0001220703125, '0001010000000111': 0.0003662109375, '0001010000001000': 0.000244140625, '0001010000010110': 0.0001220703125, '0001010000101000': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001010010000100': 0.0001220703125, '0001010010001000': 0.0001220703125, '0001010100010000': 0.0001220703125, '0001010111000001': 0.0001220703125, '0001011000000000': 0.001220703125, '0001011000000101': 0.0001220703125, '0001011000001001': 0.0001220703125, '0001011000010000': 0.000244140625, '0001011110101000': 0.0001220703125, '0001100000000000': 0.0047607421875, '0001100000000001': 0.000244140625, '0001100000000010': 0.000244140625, '0001100000000100': 0.000244140625, '0001100000000110': 0.0003662109375, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.0006103515625, '0001100000010011': 0.0001220703125, '0001100000011000': 0.000244140625, '0001100000011001': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100000110000': 0.0001220703125, '0001100000110100': 0.0001220703125, '0001100001000000': 0.000244140625, '0001100010000000': 0.0009765625, '0001100010000110': 0.000244140625, '0001100010001000': 0.0001220703125, '0001100010100000': 0.0001220703125, '0001100100000000': 0.00048828125, '0001100100000111': 0.0001220703125, '0001100100010000': 0.000244140625, '0001101000000000': 0.000244140625, '0001101100000000': 0.0001220703125, '0001110000000000': 0.00244140625, '0001110000000001': 0.000244140625, '0001110000000010': 0.000244140625, '0001110000000100': 0.0001220703125, '0001110000000110': 0.0001220703125, '0001110000000111': 0.0001220703125, '0001110000001000': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000100100': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110010000000': 0.000244140625, '0001110010000100': 0.000244140625, '0001110110000000': 0.0001220703125, '0001111000000000': 0.00048828125, '0001111000100000': 0.0001220703125, '0001111000110000': 0.0001220703125, '0010000000000000': 0.00537109375, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000110': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000010000': 0.00048828125, '0010000000010100': 0.000244140625, '0010000000011000': 0.0003662109375, '0010000000011100': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000111000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.00048828125, '0010000010000010': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000010000': 0.000244140625, '0010001000011000': 0.0001220703125, '0010001000100000': 0.0001220703125, '0010010000000000': 0.00048828125, '0010110001000000': 0.0001220703125, '0011000000000000': 0.0023193359375, '0011000000000010': 0.0001220703125, '0011000000000100': 0.000244140625, '0011000000010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100001000': 0.0001220703125, '0011001000000000': 0.000244140625, '0011001000000100': 0.000244140625, '0011001000010100': 0.0001220703125, '0011001010000000': 0.0001220703125, '0011011000000000': 0.0001220703125, '0011100000000000': 0.000244140625, '0100000000000000': 0.032958984375, '0100000000000001': 0.0015869140625, '0100000000000010': 0.001220703125, '0100000000000011': 0.000244140625, '0100000000000100': 0.001953125, '0100000000000110': 0.001708984375, '0100000000000111': 0.0003662109375, '0100000000001000': 0.002197265625, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001100': 0.00048828125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.0015869140625, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0003662109375, '0100000000011000': 0.0020751953125, '0100000000011100': 0.00146484375, '0100000000100000': 0.0008544921875, '0100000000101000': 0.000244140625, '0100000000101100': 0.000244140625, '0100000000110000': 0.0001220703125, '0100000001000000': 0.000732421875, '0100000001000010': 0.0001220703125, '0100000001000100': 0.0001220703125, '0100000010000000': 0.0028076171875, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000011000100': 0.0001220703125, '0100000100000000': 0.0009765625, '0100000100001000': 0.0001220703125, '0100001000000000': 0.003173828125, '0100001000000010': 0.0003662109375, '0100001000000100': 0.000244140625, '0100001000000110': 0.000244140625, '0100001000001000': 0.0009765625, '0100001000010000': 0.00048828125, '0100001000010110': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001000100001': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001010000001': 0.0001220703125, '0100001010001000': 0.0001220703125, '0100001010010000': 0.0001220703125, '0100001010011000': 0.0001220703125, '0100001100010000': 0.0001220703125, '0100010000000000': 0.00048828125, '0100010000011000': 0.0001220703125, '0100010000100001': 0.0001220703125, '0100010011000000': 0.0001220703125, '0100010100000100': 0.0001220703125, '0100010100100000': 0.0001220703125, '0100011000000000': 0.0006103515625, '0100011000000110': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100100000000000': 0.000244140625, '0100100000000110': 0.0001220703125, '0100100010010000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000011000': 0.0001220703125, '0100110000110000': 0.0001220703125, '0100110010000000': 0.0001220703125, '0101000000000000': 0.007568359375, '0101000000000001': 0.000244140625, '0101000000000010': 0.0001220703125, '0101000000000100': 0.0006103515625, '0101000000000110': 0.00048828125, '0101000000001000': 0.0003662109375, '0101000000001001': 0.0001220703125, '0101000000001100': 0.0001220703125, '0101000000010000': 0.000732421875, '0101000000010100': 0.0001220703125, '0101000000010111': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000011100': 0.000244140625, '0101000000100000': 0.0003662109375, '0101000001000000': 0.0001220703125, '0101000010000000': 0.0003662109375, '0101000010001000': 0.0001220703125, '0101000010011000': 0.0001220703125, '0101000100000000': 0.0003662109375, '0101000101000000': 0.0001220703125, '0101000110000000': 0.000244140625, '0101001000000000': 0.00146484375, '0101001000000010': 0.0001220703125, '0101001000000100': 0.0001220703125, '0101001010000000': 0.0001220703125, '0101001100001000': 0.0001220703125, '0101010000000000': 0.000244140625, '0101010000011100': 0.0001220703125, '0101010100000000': 0.0001220703125, '0101011000000000': 0.000244140625, '0101011010000000': 0.0001220703125, '0101011100001101': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100000001000': 0.0001220703125, '0101100000001010': 0.0001220703125, '0101100000011000': 0.0001220703125, '0101100000110000': 0.0001220703125, '0101110000000000': 0.00048828125, '0101110000000100': 0.0001220703125, '0110000000000000': 0.0032958984375, '0110000000000001': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000000100': 0.0001220703125, '0110000000000101': 0.0001220703125, '0110000000000110': 0.000244140625, '0110000000000111': 0.0001220703125, '0110000000001000': 0.00048828125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000011110': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000010001000': 0.0001220703125, '0110000011000000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100000100': 0.0001220703125, '0110001000000000': 0.0008544921875, '0110001000000100': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110010000000000': 0.0003662109375, '0110011000000000': 0.000244140625, '0110100100000000': 0.0001220703125, '0111000000000000': 0.0035400390625, '0111000000000100': 0.0003662109375, '0111000000000110': 0.000244140625, '0111000000000111': 0.000244140625, '0111000000001001': 0.0001220703125, '0111000000010000': 0.00048828125, '0111000000011000': 0.000244140625, '0111000000011100': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000010000000': 0.000244140625, '0111000010010000': 0.0001220703125, '0111000100000000': 0.000244140625, '0111001000000000': 0.0010986328125, '0111001000010111': 0.0001220703125, '0111010001000000': 0.0001220703125, '0111100110000000': 0.0001220703125, '1000000000000000': 0.0042724609375, '1000000000000001': 0.013916015625, '1000000000000010': 0.0010986328125, '1000000000000011': 0.0006103515625, '1000000000000100': 0.0001220703125, '1000000000000101': 0.000732421875, '1000000000000110': 0.000244140625, '1000000000000111': 0.0008544921875, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0006103515625, '1000000000010000': 0.000244140625, '1000000000010001': 0.0013427734375, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100111': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001001000': 0.0001220703125, '1000000010000000': 0.0003662109375, '1000000010000001': 0.0008544921875, '1000000010000101': 0.0001220703125, '1000000010011001': 0.0001220703125, '1000000011000011': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.00048828125, '1000000100000010': 0.000244140625, '1000000100000101': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000000110000001': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0018310546875, '1000001000000010': 0.000244140625, '1000001000000011': 0.0003662109375, '1000001000000101': 0.0001220703125, '1000001000001000': 0.0001220703125, '1000001000001101': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001010000010': 0.0001220703125, '1000010000000001': 0.00048828125, '1000010000010000': 0.0001220703125, '1000010010000000': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000001': 0.0003662109375, '1000011000000111': 0.0001220703125, '1000100000010001': 0.0001220703125, '1000101000000011': 0.0001220703125, '1000101000010001': 0.0001220703125, '1000101010000010': 0.0001220703125, '1000110000000001': 0.0001220703125, '1001000000000000': 0.0009765625, '1001000000000001': 0.00244140625, '1001000000000010': 0.0001220703125, '1001000000000011': 0.000244140625, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0003662109375, '1001000000000110': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000010111': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000010000000': 0.0001220703125, '1001000010000001': 0.000244140625, '1001000010000101': 0.0001220703125, '1001000100000000': 0.000244140625, '1001000100000001': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001011000000001': 0.0001220703125, '1001100000000001': 0.0003662109375, '1001100000110110': 0.0001220703125, '1001100001000001': 0.0001220703125, '1001100010000001': 0.0001220703125, '1001110000000001': 0.0001220703125, '1001110000100001': 0.0001220703125, '1001111000000110': 0.0001220703125, '1010000000000001': 0.000732421875, '1010000000000011': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000010000': 0.0001220703125, '1011000000000001': 0.0003662109375, '1011000000001001': 0.0001220703125, '1011000000010001': 0.0001220703125, '1011001000000001': 0.0001220703125, '1100000000000000': 0.000244140625, '1100000000000001': 0.0047607421875, '1100000000000010': 0.0003662109375, '1100000000000011': 0.000732421875, '1100000000000101': 0.000244140625, '1100000000000110': 0.00048828125, '1100000000000111': 0.000732421875, '1100000000001011': 0.0001220703125, '1100000000001101': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000011000': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000110001': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000101': 0.0001220703125, '1100000010000000': 0.000244140625, '1100000010000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000110000001': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.000244140625, '1100001000000011': 0.000244140625, '1100001000000110': 0.0001220703125, '1100001000001001': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001001000100': 0.0001220703125, '1100011000000000': 0.000244140625, '1100011000010001': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100000000111': 0.0001220703125, '1100110000000011': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.0013427734375, '1101000000000101': 0.0001220703125, '1101000000001000': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000000011001': 0.0003662109375, '1101000000011010': 0.0001220703125, '1101000000110110': 0.0001220703125, '1101000010000001': 0.0001220703125, '1101000011000001': 0.0001220703125, '1101000100000001': 0.000244140625, '1101001000000110': 0.0001220703125, '1101001000000111': 0.0001220703125, '1101001000001000': 0.0001220703125, '1101001000011001': 0.0001220703125, '1101010000000011': 0.0001220703125, '1101010000011111': 0.0001220703125, '1110000000000001': 0.0006103515625, '1110000000010010': 0.0001220703125, '1110010000000101': 0.0001220703125, '1111000000000001': 0.0001220703125, '1111000100000001': 0.0001220703125, '1111110000000011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=1_bit=1.txt <==
{'0000000100001011': 0.0001220703125, '0000000100011101': 0.0001220703125, '0000001100100010': 0.0001220703125, '0000001100101001': 0.0001220703125, '0000001100101010': 0.0001220703125, '0000001100101011': 0.0003662109375, '0000001100101110': 0.0001220703125, '0000001100110010': 0.0001220703125, '0000001110101010': 0.0001220703125, '0000001110101111': 0.0001220703125, '0000100000101010': 0.000244140625, '0000100000101011': 0.0001220703125, '0000100000111011': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000100100001010': 0.000244140625, '0000100100100010': 0.0001220703125, '0000100100100011': 0.0001220703125, '0000100100101010': 0.000244140625, '0000100100101011': 0.0001220703125, '0000100100101111': 0.0001220703125, '0000100100110001': 0.0001220703125, '0000100110101010': 0.0001220703125, '0000100110101011': 0.0001220703125, '0000101000001010': 0.0001220703125, '0000101000001111': 0.0001220703125, '0000101000101010': 0.0003662109375, '0000101000101100': 0.0001220703125, '0000101000101110': 0.000244140625, '0000101000101111': 0.0001220703125, '0000101000111011': 0.0001220703125, '0000101100000010': 0.0001220703125, '0000101100000011': 0.0001220703125, '0000101100001010': 0.000244140625, '0000101100001011': 0.0003662109375, '0000101100001110': 0.0001220703125, '0000101100001111': 0.0003662109375, '0000101100010111': 0.0001220703125, '0000101100011011': 0.0001220703125, '0000101100100011': 0.0003662109375, '0000101100100110': 0.0001220703125, '0000101100101000': 0.0003662109375, '0000101100101001': 0.0001220703125, '0000101100101010': 0.001708984375, '0000101100101011': 0.0018310546875, '0000101100101100': 0.0001220703125, '0000101100101110': 0.00048828125, '0000101100101111': 0.000244140625, '0000101100110010': 0.0001220703125, '0000101100110011': 0.0003662109375, '0000101100110101': 0.0001220703125, '0000101100110111': 0.0001220703125, '0000101100111001': 0.000244140625, '0000101100111010': 0.0001220703125, '0000101100111011': 0.0001220703125, '0000101100111100': 0.0001220703125, '0000101100111111': 0.0001220703125, '0000101110101001': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.00048828125, '0000101110101101': 0.0001220703125, '0000110000101111': 0.0001220703125, '0000110001001011': 0.0001220703125, '0000110100100010': 0.0001220703125, '0000110100101010': 0.000244140625, '0000110100101011': 0.000244140625, '0000110100101110': 0.0001220703125, '0000110100111010': 0.0001220703125, '0000111100001010': 0.0001220703125, '0000111100101011': 0.0001220703125, '0001000100101011': 0.000244140625, '0001001000011100': 0.0001220703125, '0001001100001110': 0.0001220703125, '0001001100011010': 0.0001220703125, '0001001100100011': 0.0001220703125, '0001001100101011': 0.0001220703125, '0001001100101100': 0.0001220703125, '0001001100101111': 0.0001220703125, '0001011100101010': 0.0001220703125, '0001100000101011': 0.0001220703125, '0001100100001100': 0.0001220703125, '0001100100001101': 0.0001220703125, '0001100100100111': 0.0001220703125, '0001100100101000': 0.0001220703125, '0001100110100010': 0.0001220703125, '0001101000011010': 0.0001220703125, '0001101000101011': 0.0001220703125, '0001101000101101': 0.0001220703125, '0001101100000011': 0.000244140625, '0001101100001010': 0.000244140625, '0001101100001110': 0.0001220703125, '0001101100100011': 0.000244140625, '0001101100101010': 0.00048828125, '0001101100101011': 0.0010986328125, '0001101100101110': 0.000244140625, '0001101100101111': 0.00048828125, '0001101100110010': 0.000244140625, '0001101100110011': 0.0001220703125, '0001101100111011': 0.0003662109375, '0001101100111110': 0.0001220703125, '0001101101001011': 0.0001220703125, '0001101101101001': 0.0001220703125, '0001101110100110': 0.0001220703125, '0001111100101011': 0.0001220703125, '0010000000101001': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000010101010': 0.000244140625, '0010000100001110': 0.0001220703125, '0010000100101000': 0.000244140625, '0010000100101010': 0.0003662109375, '0010000100101011': 0.0001220703125, '0010000100101111': 0.000244140625, '0010000100110011': 0.0001220703125, '0010000100110110': 0.0001220703125, '0010000110101111': 0.0001220703125, '0010001000101000': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.0003662109375, '0010001000101101': 0.0001220703125, '0010001000101111': 0.000244140625, '0010001100001010': 0.0001220703125, '0010001100001011': 0.0001220703125, '0010001100011100': 0.0001220703125, '0010001100100010': 0.0003662109375, '0010001100100011': 0.0001220703125, '0010001100100101': 0.0001220703125, '0010001100101001': 0.0001220703125, '0010001100101010': 0.0010986328125, '0010001100101011': 0.0010986328125, '0010001100101101': 0.0001220703125, '0010001100101110': 0.0008544921875, '0010001100101111': 0.0003662109375, '0010001100110010': 0.000244140625, '0010001100110011': 0.0001220703125, '0010001100110100': 0.0001220703125, '0010001100110110': 0.0001220703125, '0010001100110111': 0.0001220703125, '0010001100111000': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111011': 0.000244140625, '0010001100111100': 0.0001220703125, '0010001100111101': 0.0001220703125, '0010001110001111': 0.0001220703125, '0010001110010111': 0.0001220703125, '0010001110101001': 0.0001220703125, '0010001110101110': 0.0001220703125, '0010001110101111': 0.0001220703125, '0010001111101011': 0.0001220703125, '0010010000101011': 0.0001220703125, '0010010100101010': 0.000244140625, '0010010100101011': 0.000244140625, '0010010100110110': 0.0001220703125, '0010010110101010': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010011100001111': 0.0001220703125, '0010011100101010': 0.0001220703125, '0010011100101011': 0.0001220703125, '0010011100101110': 0.0001220703125, '0010011101101011': 0.0001220703125, '0010100000000010': 0.0001220703125, '0010100000001011': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101010': 0.0001220703125, '0010100000101011': 0.0003662109375, '0010100000101110': 0.0001220703125, '0010100000111010': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100001110011': 0.0001220703125, '0010100010101100': 0.0001220703125, '0010100100000011': 0.0001220703125, '0010100100001010': 0.000244140625, '0010100100001011': 0.0001220703125, '0010100100001100': 0.0001220703125, '0010100100001110': 0.0001220703125, '0010100100010010': 0.0001220703125, '0010100100010101': 0.0001220703125, '0010100100011011': 0.0001220703125, '0010100100100011': 0.0001220703125, '0010100100100110': 0.0003662109375, '0010100100101000': 0.00048828125, '0010100100101010': 0.002197265625, '0010100100101011': 0.0013427734375, '0010100100101110': 0.00048828125, '0010100100101111': 0.00048828125, '0010100100110000': 0.0001220703125, '0010100100110100': 0.0001220703125, '0010100100110110': 0.0001220703125, '0010100100111001': 0.0001220703125, '0010100100111010': 0.0006103515625, '0010100100111110': 0.0001220703125, '0010100100111111': 0.0001220703125, '0010100110001010': 0.0001220703125, '0010100110100011': 0.0001220703125, '0010100110101010': 0.000244140625, '0010100110101111': 0.0001220703125, '0010101000000010': 0.0001220703125, '0010101000000011': 0.0001220703125, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0006103515625, '0010101000001011': 0.00048828125, '0010101000001100': 0.0001220703125, '0010101000001110': 0.000244140625, '0010101000001111': 0.0001220703125, '0010101000010011': 0.0001220703125, '0010101000011001': 0.0001220703125, '0010101000100000': 0.0001220703125, '0010101000100010': 0.00048828125, '0010101000100011': 0.00048828125, '0010101000101000': 0.000244140625, '0010101000101001': 0.00048828125, '0010101000101010': 0.0025634765625, '0010101000101011': 0.0018310546875, '0010101000101100': 0.0001220703125, '0010101000101101': 0.000244140625, '0010101000101110': 0.0006103515625, '0010101000101111': 0.00048828125, '0010101000110010': 0.0001220703125, '0010101000110011': 0.000244140625, '0010101000110110': 0.000244140625, '0010101000110111': 0.00048828125, '0010101000111000': 0.0001220703125, '0010101000111110': 0.000244140625, '0010101010001011': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010101010': 0.0003662109375, '0010101010101011': 0.000244140625, '0010101010101111': 0.0001220703125, '0010101100000010': 0.0003662109375, '0010101100000011': 0.0003662109375, '0010101100000101': 0.0001220703125, '0010101100000110': 0.0001220703125, '0010101100000111': 0.0001220703125, '0010101100001000': 0.0003662109375, '0010101100001001': 0.0001220703125, '0010101100001010': 0.0035400390625, '0010101100001011': 0.0028076171875, '0010101100001100': 0.0003662109375, '0010101100001101': 0.0001220703125, '0010101100001110': 0.0008544921875, '0010101100001111': 0.0009765625, '0010101100010001': 0.0001220703125, '0010101100010010': 0.0001220703125, '0010101100010111': 0.0001220703125, '0010101100011010': 0.000732421875, '0010101100011011': 0.000244140625, '0010101100011101': 0.0001220703125, '0010101100011110': 0.0001220703125, '0010101100011111': 0.0001220703125, '0010101100100000': 0.0001220703125, '0010101100100010': 0.0013427734375, '0010101100100011': 0.0015869140625, '0010101100100100': 0.0003662109375, '0010101100100101': 0.0001220703125, '0010101100100110': 0.0010986328125, '0010101100100111': 0.000732421875, '0010101100101000': 0.001708984375, '0010101100101001': 0.00146484375, '0010101100101010': 0.015380859375, '0010101100101011': 0.0113525390625, '0010101100101100': 0.000732421875, '0010101100101101': 0.0008544921875, '0010101100101110': 0.0035400390625, '0010101100101111': 0.001953125, '0010101100110001': 0.000244140625, '0010101100110010': 0.0010986328125, '0010101100110011': 0.00048828125, '0010101100110101': 0.0001220703125, '0010101100110110': 0.0003662109375, '0010101100110111': 0.0003662109375, '0010101100111000': 0.000244140625, '0010101100111001': 0.0001220703125, '0010101100111010': 0.0013427734375, '0010101100111011': 0.0010986328125, '0010101100111100': 0.0001220703125, '0010101100111110': 0.00048828125, '0010101100111111': 0.000244140625, '0010101101001010': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101101': 0.0001220703125, '0010101101101111': 0.0001220703125, '0010101110000010': 0.0001220703125, '0010101110000111': 0.0001220703125, '0010101110001000': 0.0001220703125, '0010101110001010': 0.0001220703125, '0010101110001011': 0.0001220703125, '0010101110100010': 0.0001220703125, '0010101110100011': 0.0001220703125, '0010101110101001': 0.000244140625, '0010101110101010': 0.001708984375, '0010101110101011': 0.0009765625, '0010101110101101': 0.000244140625, '0010101110101110': 0.0001220703125, '0010101110110100': 0.0001220703125, '0010101110110111': 0.0001220703125, '0010101110111011': 0.0003662109375, '0010110000001011': 0.0001220703125, '0010110000101001': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101111': 0.000244140625, '0010110001011010': 0.0001220703125, '0010110010101010': 0.0001220703125, '0010110100000110': 0.0001220703125, '0010110100001010': 0.000244140625, '0010110100001011': 0.0001220703125, '0010110100100011': 0.000244140625, '0010110100100100': 0.0001220703125, '0010110100100110': 0.000244140625, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.0008544921875, '0010110100101101': 0.000244140625, '0010110100101110': 0.0006103515625, '0010110100111000': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110100111111': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111000101011': 0.0001220703125, '0010111000110101': 0.0001220703125, '0010111010101111': 0.0001220703125, '0010111100000111': 0.0001220703125, '0010111100001000': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100001100': 0.0001220703125, '0010111100001111': 0.0001220703125, '0010111100010110': 0.0001220703125, '0010111100100010': 0.0001220703125, '0010111100100110': 0.0001220703125, '0010111100100111': 0.0001220703125, '0010111100101001': 0.000244140625, '0010111100101010': 0.0009765625, '0010111100101011': 0.000244140625, '0010111100101110': 0.00048828125, '0010111100110011': 0.0001220703125, '0010111100111010': 0.000244140625, '0010111110101001': 0.0001220703125, '0010111110101010': 0.0001220703125, '0010111110101011': 0.0001220703125, '0011000000101011': 0.0001220703125, '0011000100000010': 0.0001220703125, '0011000100001011': 0.0001220703125, '0011000100011011': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011000100111010': 0.0001220703125, '0011001000001011': 0.0001220703125, '0011001000001111': 0.0001220703125, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000101110': 0.0001220703125, '0011001000111111': 0.0001220703125, '0011001010101110': 0.0001220703125, '0011001100001010': 0.00048828125, '0011001100001011': 0.0001220703125, '0011001100001111': 0.0001220703125, '0011001100011010': 0.0001220703125, '0011001100011011': 0.0001220703125, '0011001100100001': 0.0001220703125, '0011001100100010': 0.000244140625, '0011001100100110': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101010': 0.0008544921875, '0011001100101011': 0.000732421875, '0011001100101101': 0.0001220703125, '0011001100101110': 0.000244140625, '0011001100101111': 0.0003662109375, '0011001100110000': 0.0001220703125, '0011001100110011': 0.0001220703125, '0011001100111011': 0.0001220703125, '0011001100111110': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001110111001': 0.0001220703125, '0011010100001110': 0.0001220703125, '0011010100101010': 0.000244140625, '0011010100101011': 0.0001220703125, '0011011000001011': 0.0001220703125, '0011011000100010': 0.0001220703125, '0011011000100101': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011100001011': 0.0001220703125, '0011011100001111': 0.0001220703125, '0011011100011010': 0.0001220703125, '0011011100100001': 0.0001220703125, '0011011100100010': 0.0001220703125, '0011011100101000': 0.0003662109375, '0011011100101010': 0.0003662109375, '0011011100101011': 0.0001220703125, '0011011100111001': 0.0001220703125, '0011100000101101': 0.0001220703125, '0011100000101110': 0.0001220703125, '0011100010001010': 0.0001220703125, '0011100100001010': 0.0001220703125, '0011100100001110': 0.0001220703125, '0011100100001111': 0.0001220703125, '0011100100011110': 0.0001220703125, '0011100100101000': 0.0001220703125, '0011100100101010': 0.00048828125, '0011100100101011': 0.0006103515625, '0011100100101101': 0.0001220703125, '0011100100101110': 0.000244140625, '0011100100101111': 0.000244140625, '0011100100111011': 0.0001220703125, '0011101000000011': 0.0001220703125, '0011101000000111': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101000001100': 0.0001220703125, '0011101000001111': 0.000244140625, '0011101000100010': 0.000244140625, '0011101000100011': 0.0001220703125, '0011101000101000': 0.0001220703125, '0011101000101010': 0.000732421875, '0011101000101011': 0.0008544921875, '0011101000101111': 0.0003662109375, '0011101000110010': 0.0001220703125, '0011101000111010': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101100001001': 0.000244140625, '0011101100001010': 0.0010986328125, '0011101100001011': 0.000732421875, '0011101100001100': 0.0001220703125, '0011101100001111': 0.0003662109375, '0011101100010011': 0.0001220703125, '0011101100011010': 0.0001220703125, '0011101100011011': 0.0003662109375, '0011101100011110': 0.000244140625, '0011101100100010': 0.00048828125, '0011101100100011': 0.0003662109375, '0011101100100110': 0.000244140625, '0011101100100111': 0.000244140625, '0011101100101000': 0.00048828125, '0011101100101001': 0.0001220703125, '0011101100101010': 0.00341796875, '0011101100101011': 0.0028076171875, '0011101100101100': 0.00048828125, '0011101100101101': 0.0001220703125, '0011101100101110': 0.001220703125, '0011101100101111': 0.000732421875, '0011101100110010': 0.0001220703125, '0011101100110110': 0.000244140625, '0011101100111010': 0.000244140625, '0011101100111011': 0.0003662109375, '0011101100111101': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101110': 0.0001220703125, '0011101110000110': 0.0001220703125, '0011101110001010': 0.0001220703125, '0011101110001011': 0.000244140625, '0011101110001101': 0.0001220703125, '0011101110001111': 0.0001220703125, '0011101110100011': 0.0001220703125, '0011101110101011': 0.000244140625, '0011110000101010': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101011': 0.0003662109375, '0011110100101111': 0.0001220703125, '0011110100110011': 0.0001220703125, '0011111000101011': 0.0001220703125, '0011111100001010': 0.0001220703125, '0011111100001100': 0.0001220703125, '0011111100101010': 0.0001220703125, '0011111100101111': 0.0001220703125, '0100000100101001': 0.0001220703125, '0100000100101011': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001100101001': 0.0001220703125, '0100001100101010': 0.000244140625, '0100001100101011': 0.0003662109375, '0100001110001010': 0.0001220703125, '0100011000101111': 0.0001220703125, '0100011100101011': 0.0001220703125, '0100011110101110': 0.0001220703125, '0100100000101011': 0.0001220703125, '0100100010100011': 0.0001220703125, '0100100100101011': 0.0003662109375, '0100100100101100': 0.0001220703125, '0100100100101111': 0.0001220703125, '0100100100111011': 0.0001220703125, '0100101000000011': 0.0001220703125, '0100101000000110': 0.0001220703125, '0100101000011011': 0.0001220703125, '0100101000100011': 0.0001220703125, '0100101000101000': 0.0001220703125, '0100101000101010': 0.0001220703125, '0100101000101011': 0.0003662109375, '0100101000101100': 0.0001220703125, '0100101100000110': 0.0001220703125, '0100101100001010': 0.0001220703125, '0100101100001011': 0.0001220703125, '0100101100001110': 0.0001220703125, '0100101100011110': 0.0001220703125, '0100101100100010': 0.0001220703125, '0100101100100011': 0.00048828125, '0100101100101001': 0.000244140625, '0100101100101010': 0.0008544921875, '0100101100101011': 0.0020751953125, '0100101100101100': 0.0001220703125, '0100101100101101': 0.0001220703125, '0100101100101110': 0.00048828125, '0100101100101111': 0.000244140625, '0100101100110111': 0.0001220703125, '0100101100111010': 0.0001220703125, '0100101100111011': 0.000244140625, '0100101100111110': 0.000244140625, '0100101100111111': 0.000244140625, '0100101101101011': 0.0001220703125, '0100101110001011': 0.0001220703125, '0100101110010011': 0.0001220703125, '0100101110101010': 0.0001220703125, '0100110100001111': 0.0001220703125, '0100110100100011': 0.0001220703125, '0100110100100100': 0.0001220703125, '0100110100101011': 0.000244140625, '0100111100101011': 0.0001220703125, '0100111100101110': 0.0001220703125, '0101001100100010': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101010100001111': 0.0001220703125, '0101011100100010': 0.0001220703125, '0101011100101010': 0.0001220703125, '0101011100101011': 0.0001220703125, '0101011100101111': 0.0001220703125, '0101100000101010': 0.0001220703125, '0101100100100010': 0.0001220703125, '0101100100101010': 0.0001220703125, '0101100100101111': 0.0001220703125, '0101100100110010': 0.0001220703125, '0101100100110011': 0.0001220703125, '0101100110001001': 0.0001220703125, '0101100110101011': 0.0001220703125, '0101101000101010': 0.000244140625, '0101101000101011': 0.0001220703125, '0101101000101110': 0.000244140625, '0101101000101111': 0.0001220703125, '0101101001101011': 0.0001220703125, '0101101100001010': 0.000244140625, '0101101100001011': 0.0001220703125, '0101101100010011': 0.0001220703125, '0101101100100001': 0.0001220703125, '0101101100100010': 0.000244140625, '0101101100101010': 0.0008544921875, '0101101100101011': 0.0008544921875, '0101101100101100': 0.0001220703125, '0101101100101110': 0.0001220703125, '0101101100101111': 0.000244140625, '0101101100110111': 0.0001220703125, '0101101100111010': 0.0001220703125, '0101101100111011': 0.0001220703125, '0101101110001010': 0.0001220703125, '0101101110101010': 0.0001220703125, '0101101110101011': 0.0003662109375, '0101110100001011': 0.0001220703125, '0101110100101010': 0.0001220703125, '0101110100101011': 0.0001220703125, '0101111100101010': 0.0001220703125, '0101111100110011': 0.0001220703125, '0101111110101100': 0.0001220703125, '0110000100001011': 0.000244140625, '0110000100010011': 0.0001220703125, '0110000100011011': 0.0001220703125, '0110000100101010': 0.0001220703125, '0110000100101111': 0.0001220703125, '0110000110011010': 0.0001220703125, '0110000110101011': 0.0001220703125, '0110001000001010': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000101110': 0.0001220703125, '0110001000101111': 0.000244140625, '0110001001101011': 0.0001220703125, '0110001100000011': 0.0001220703125, '0110001100001010': 0.000244140625, '0110001100001011': 0.0006103515625, '0110001100010001': 0.0001220703125, '0110001100100010': 0.000244140625, '0110001100100011': 0.0001220703125, '0110001100101010': 0.0006103515625, '0110001100101011': 0.001220703125, '0110001100101100': 0.0001220703125, '0110001100101101': 0.000244140625, '0110001100101110': 0.000244140625, '0110001100101111': 0.00048828125, '0110001100110011': 0.0001220703125, '0110001100110100': 0.0001220703125, '0110001100111011': 0.0001220703125, '0110001101011011': 0.0001220703125, '0110001110101011': 0.000244140625, '0110001110101111': 0.0001220703125, '0110010000100111': 0.0001220703125, '0110010000101011': 0.0001220703125, '0110010100001001': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110011100001111': 0.0001220703125, '0110011100101001': 0.0001220703125, '0110011110101111': 0.0001220703125, '0110100000000010': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000101001': 0.0001220703125, '0110100000101010': 0.000244140625, '0110100000101011': 0.00048828125, '0110100000101111': 0.000244140625, '0110100000111011': 0.000244140625, '0110100100001010': 0.0001220703125, '0110100100001011': 0.000732421875, '0110100100010011': 0.0001220703125, '0110100100010111': 0.0001220703125, '0110100100100011': 0.000244140625, '0110100100100111': 0.0001220703125, '0110100100101001': 0.0001220703125, '0110100100101010': 0.0006103515625, '0110100100101011': 0.0020751953125, '0110100100101100': 0.0001220703125, '0110100100101101': 0.000244140625, '0110100100101111': 0.0003662109375, '0110100100111011': 0.000244140625, '0110100100111110': 0.0001220703125, '0110100101101001': 0.0001220703125, '0110100101111010': 0.0001220703125, '0110100110101001': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110100110111011': 0.0001220703125, '0110101000001001': 0.0001220703125, '0110101000001010': 0.0001220703125, '0110101000001011': 0.000244140625, '0110101000010011': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000100111': 0.0001220703125, '0110101000101001': 0.00048828125, '0110101000101010': 0.0003662109375, '0110101000101011': 0.0010986328125, '0110101000101100': 0.0001220703125, '0110101000101101': 0.0001220703125, '0110101000101110': 0.000244140625, '0110101000101111': 0.000244140625, '0110101000111011': 0.000244140625, '0110101001000001': 0.0001220703125, '0110101001101011': 0.000244140625, '0110101010100011': 0.0001220703125, '0110101010111110': 0.0001220703125, '0110101100000011': 0.000244140625, '0110101100000100': 0.0001220703125, '0110101100001001': 0.0001220703125, '0110101100001010': 0.000244140625, '0110101100001011': 0.0020751953125, '0110101100001101': 0.000244140625, '0110101100001110': 0.0003662109375, '0110101100001111': 0.0009765625, '0110101100010001': 0.0001220703125, '0110101100010011': 0.000244140625, '0110101100010101': 0.0001220703125, '0110101100010110': 0.0001220703125, '0110101100010111': 0.0001220703125, '0110101100011001': 0.0001220703125, '0110101100011010': 0.0001220703125, '0110101100011011': 0.0008544921875, '0110101100011111': 0.000244140625, '0110101100100000': 0.0003662109375, '0110101100100001': 0.000244140625, '0110101100100010': 0.0003662109375, '0110101100100011': 0.00146484375, '0110101100100101': 0.0003662109375, '0110101100100110': 0.000244140625, '0110101100100111': 0.00048828125, '0110101100101000': 0.0001220703125, '0110101100101001': 0.00146484375, '0110101100101010': 0.00244140625, '0110101100101011': 0.0135498046875, '0110101100101100': 0.000244140625, '0110101100101101': 0.00048828125, '0110101100101110': 0.0013427734375, '0110101100101111': 0.002685546875, '0110101100110001': 0.000244140625, '0110101100110011': 0.000244140625, '0110101100110100': 0.0001220703125, '0110101100110111': 0.0003662109375, '0110101100111001': 0.0001220703125, '0110101100111010': 0.0001220703125, '0110101100111011': 0.001220703125, '0110101110001111': 0.0001220703125, '0110101110100011': 0.0001220703125, '0110101110101010': 0.0001220703125, '0110101110101011': 0.000732421875, '0110101110101100': 0.000244140625, '0110101110101111': 0.0001220703125, '0110101110111011': 0.0001220703125, '0110110000001011': 0.0001220703125, '0110110000111011': 0.0001220703125, '0110110100001111': 0.0001220703125, '0110110100011110': 0.0001220703125, '0110110100100010': 0.000244140625, '0110110100100011': 0.0001220703125, '0110110100100111': 0.0001220703125, '0110110100101001': 0.000244140625, '0110110100101011': 0.000732421875, '0110110100101101': 0.0001220703125, '0110110100101110': 0.0001220703125, '0110110110001011': 0.0001220703125, '0110111000101010': 0.0001220703125, '0110111000101011': 0.0001220703125, '0110111100001011': 0.0001220703125, '0110111100001111': 0.0001220703125, '0110111100011011': 0.0001220703125, '0110111100100011': 0.0001220703125, '0110111100100111': 0.0001220703125, '0110111100101000': 0.0001220703125, '0110111100101001': 0.0001220703125, '0110111100101011': 0.0006103515625, '0110111100101111': 0.0001220703125, '0110111100110011': 0.0001220703125, '0111000000101011': 0.0001220703125, '0111000100101010': 0.0001220703125, '0111001000101010': 0.000244140625, '0111001010101111': 0.0001220703125, '0111001100000011': 0.0001220703125, '0111001100001010': 0.0001220703125, '0111001100010011': 0.0001220703125, '0111001100010111': 0.0001220703125, '0111001100011011': 0.0001220703125, '0111001100100011': 0.000244140625, '0111001100101010': 0.000244140625, '0111001100101011': 0.0008544921875, '0111001100101111': 0.0001220703125, '0111001100111111': 0.0001220703125, '0111001110100011': 0.0001220703125, '0111010100001011': 0.0001220703125, '0111010100101011': 0.000244140625, '0111010110101011': 0.0001220703125, '0111011000001100': 0.0001220703125, '0111011000101010': 0.0001220703125, '0111011000101011': 0.000244140625, '0111011100001001': 0.0001220703125, '0111011100001011': 0.0001220703125, '0111011100101010': 0.0001220703125, '0111011100101011': 0.0003662109375, '0111011100101111': 0.000244140625, '0111011110101011': 0.0001220703125, '0111100000101001': 0.0001220703125, '0111100000101011': 0.0001220703125, '0111100100000011': 0.0001220703125, '0111100100000101': 0.0001220703125, '0111100100001011': 0.0001220703125, '0111100100011011': 0.0001220703125, '0111100100101010': 0.0003662109375, '0111100100101011': 0.000244140625, '0111100100101101': 0.0001220703125, '0111100100111011': 0.0001220703125, '0111100110001001': 0.0001220703125, '0111100110101011': 0.0001220703125, '0111101000001011': 0.0003662109375, '0111101000100011': 0.000244140625, '0111101000101000': 0.000244140625, '0111101000101011': 0.0006103515625, '0111101000101101': 0.0001220703125, '0111101000101110': 0.0001220703125, '0111101000110011': 0.0001220703125, '0111101000110111': 0.0001220703125, '0111101100000001': 0.0001220703125, '0111101100001001': 0.0003662109375, '0111101100001010': 0.000244140625, '0111101100001011': 0.0009765625, '0111101100001100': 0.0001220703125, '0111101100001111': 0.0001220703125, '0111101100011001': 0.0001220703125, '0111101100100000': 0.0001220703125, '0111101100100010': 0.0001220703125, '0111101100100011': 0.0003662109375, '0111101100100111': 0.000244140625, '0111101100101000': 0.000244140625, '0111101100101001': 0.0008544921875, '0111101100101010': 0.00048828125, '0111101100101011': 0.0045166015625, '0111101100101100': 0.0001220703125, '0111101100101101': 0.000244140625, '0111101100101110': 0.00048828125, '0111101100101111': 0.0001220703125, '0111101100110010': 0.0001220703125, '0111101100110011': 0.000244140625, '0111101100110111': 0.000244140625, '0111101100111001': 0.0001220703125, '0111101100111011': 0.0001220703125, '0111101100111111': 0.0001220703125, '0111101110001010': 0.0001220703125, '0111101110100111': 0.0001220703125, '0111101110101010': 0.0001220703125, '0111101110101011': 0.0003662109375, '0111101110101110': 0.000244140625, '0111110100101011': 0.0001220703125, '0111111100001011': 0.0001220703125, '0111111100011011': 0.0001220703125, '0111111100100111': 0.0001220703125, '0111111100101011': 0.0001220703125, '0111111100101110': 0.0001220703125, '1000000100001000': 0.0001220703125, '1000000100001010': 0.0001220703125, '1000000100101010': 0.00048828125, '1000000100101110': 0.0003662109375, '1000001000101010': 0.000244140625, '1000001000101110': 0.0001220703125, '1000001100000010': 0.0001220703125, '1000001100001010': 0.00048828125, '1000001100100010': 0.0003662109375, '1000001100101000': 0.00048828125, '1000001100101010': 0.001953125, '1000001100101011': 0.0001220703125, '1000001100101110': 0.000732421875, '1000001100110000': 0.0001220703125, '1000001100111010': 0.0001220703125, '1000001100111110': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000010100100110': 0.0001220703125, '1000010100101010': 0.0001220703125, '1000010100110110': 0.0001220703125, '1000010100111010': 0.0001220703125, '1000011010100010': 0.0001220703125, '1000011100101010': 0.0001220703125, '1000011100110110': 0.0001220703125, '1000011100111010': 0.0001220703125, '1000011110101010': 0.0001220703125, '1000100000000010': 0.000244140625, '1000100000001010': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000101001': 0.0001220703125, '1000100000101010': 0.000244140625, '1000100000101110': 0.0001220703125, '1000100000110000': 0.0001220703125, '1000100000111010': 0.000244140625, '1000100000111110': 0.0001220703125, '1000100100001010': 0.0003662109375, '1000100100001011': 0.0001220703125, '1000100100001101': 0.0001220703125, '1000100100010010': 0.0001220703125, '1000100100011010': 0.000244140625, '1000100100100010': 0.0001220703125, '1000100100100100': 0.000244140625, '1000100100100110': 0.0003662109375, '1000100100101000': 0.0003662109375, '1000100100101010': 0.00244140625, '1000100100101011': 0.000244140625, '1000100100101100': 0.0001220703125, '1000100100101110': 0.000244140625, '1000100100101111': 0.0001220703125, '1000100100110010': 0.0001220703125, '1000100100110100': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000100100111011': 0.0001220703125, '1000100110101011': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000001010': 0.0003662109375, '1000101000001011': 0.0001220703125, '1000101000001110': 0.0001220703125, '1000101000011010': 0.0001220703125, '1000101000011110': 0.0001220703125, '1000101000100010': 0.000244140625, '1000101000100011': 0.0001220703125, '1000101000100100': 0.0001220703125, '1000101000100110': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101001': 0.0001220703125, '1000101000101010': 0.0025634765625, '1000101000101011': 0.0001220703125, '1000101000101110': 0.00048828125, '1000101000101111': 0.0001220703125, '1000101000110010': 0.000244140625, '1000101000110110': 0.0001220703125, '1000101000111010': 0.0001220703125, '1000101000111101': 0.0001220703125, '1000101010000010': 0.0001220703125, '1000101010001010': 0.000244140625, '1000101010101010': 0.000244140625, '1000101010101100': 0.0001220703125, '1000101100000000': 0.0001220703125, '1000101100000010': 0.0003662109375, '1000101100000110': 0.0001220703125, '1000101100001000': 0.0006103515625, '1000101100001010': 0.0029296875, '1000101100001011': 0.0001220703125, '1000101100001100': 0.0003662109375, '1000101100001110': 0.000732421875, '1000101100010010': 0.000244140625, '1000101100010110': 0.0001220703125, '1000101100011010': 0.000244140625, '1000101100011011': 0.0001220703125, '1000101100011100': 0.0001220703125, '1000101100011110': 0.0001220703125, '1000101100100010': 0.00146484375, '1000101100100011': 0.0001220703125, '1000101100100110': 0.0010986328125, '1000101100101000': 0.0010986328125, '1000101100101010': 0.0123291015625, '1000101100101011': 0.00048828125, '1000101100101100': 0.0006103515625, '1000101100101101': 0.00048828125, '1000101100101110': 0.001953125, '1000101100101111': 0.0001220703125, '1000101100110000': 0.0001220703125, '1000101100110010': 0.000732421875, '1000101100110011': 0.0001220703125, '1000101100110110': 0.000244140625, '1000101100111010': 0.0010986328125, '1000101100111110': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101011': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101110001010': 0.000244140625, '1000101110001110': 0.0001220703125, '1000101110101000': 0.0001220703125, '1000101110101010': 0.000732421875, '1000101110101110': 0.0001220703125, '1000101110111000': 0.0001220703125, '1000101110111010': 0.0001220703125, '1000110000001010': 0.0001220703125, '1000110000011110': 0.0001220703125, '1000110000101000': 0.0001220703125, '1000110000110110': 0.0001220703125, '1000110100000010': 0.0001220703125, '1000110100001010': 0.000244140625, '1000110100101010': 0.0008544921875, '1000110100101011': 0.0001220703125, '1000110100101100': 0.000244140625, '1000110100110110': 0.0001220703125, '1000110100111000': 0.0001220703125, '1000111000101010': 0.000244140625, '1000111000101011': 0.0001220703125, '1000111001001000': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111100001000': 0.0001220703125, '1000111100001010': 0.0001220703125, '1000111100100110': 0.0001220703125, '1000111100101000': 0.0003662109375, '1000111100101001': 0.0001220703125, '1000111100101010': 0.00048828125, '1000111100110010': 0.0001220703125, '1000111100111000': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001000100101110': 0.000244140625, '1001000110001010': 0.0001220703125, '1001001000101010': 0.0006103515625, '1001001000101110': 0.0001220703125, '1001001100001110': 0.0001220703125, '1001001100100010': 0.000244140625, '1001001100101010': 0.001220703125, '1001001100110010': 0.000244140625, '1001001100110110': 0.0001220703125, '1001001100111010': 0.0001220703125, '1001001110100111': 0.0001220703125, '1001010100101011': 0.0001220703125, '1001010100111010': 0.0001220703125, '1001011000101010': 0.0001220703125, '1001011000101110': 0.0001220703125, '1001011010101010': 0.0001220703125, '1001011100100010': 0.0001220703125, '1001011100101010': 0.0003662109375, '1001011100101100': 0.0001220703125, '1001011110101010': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100010101010': 0.0001220703125, '1001100010110110': 0.0001220703125, '1001100100001010': 0.0003662109375, '1001100100100010': 0.0001220703125, '1001100100100110': 0.0001220703125, '1001100100101010': 0.0003662109375, '1001100100101011': 0.0001220703125, '1001100100101101': 0.0001220703125, '1001100100110010': 0.0001220703125, '1001100101001110': 0.0001220703125, '1001100101101100': 0.0001220703125, '1001100110101010': 0.0001220703125, '1001101000001010': 0.0001220703125, '1001101000101000': 0.0001220703125, '1001101000101010': 0.001220703125, '1001101000101110': 0.000244140625, '1001101000110010': 0.000244140625, '1001101010001010': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101100000010': 0.0001220703125, '1001101100000100': 0.0001220703125, '1001101100001000': 0.00048828125, '1001101100001010': 0.000732421875, '1001101100001011': 0.0001220703125, '1001101100001100': 0.0001220703125, '1001101100001110': 0.000244140625, '1001101100010011': 0.0001220703125, '1001101100011010': 0.0001220703125, '1001101100100010': 0.00048828125, '1001101100100110': 0.000244140625, '1001101100101000': 0.000732421875, '1001101100101010': 0.00439453125, '1001101100101100': 0.0001220703125, '1001101100101110': 0.0008544921875, '1001101100110010': 0.000244140625, '1001101100110110': 0.0003662109375, '1001101100111010': 0.000244140625, '1001101100111101': 0.0001220703125, '1001101101001010': 0.0001220703125, '1001101110001010': 0.0001220703125, '1001101110100010': 0.0001220703125, '1001101110101000': 0.0001220703125, '1001101110101010': 0.000244140625, '1001101110101110': 0.0001220703125, '1001110000101010': 0.0001220703125, '1001110100001010': 0.0001220703125, '1001110100101000': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001111000111010': 0.0001220703125, '1001111100100000': 0.0001220703125, '1001111100101010': 0.0001220703125, '1001111110101010': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000100010': 0.000244140625, '1010000000101010': 0.000732421875, '1010000000101101': 0.0001220703125, '1010000000110110': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000100001000': 0.0001220703125, '1010000100001010': 0.0003662109375, '1010000100001110': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100010': 0.000244140625, '1010000100101000': 0.0006103515625, '1010000100101010': 0.0025634765625, '1010000100101011': 0.000244140625, '1010000100101100': 0.0001220703125, '1010000100101101': 0.0001220703125, '1010000100101110': 0.000732421875, '1010000100101111': 0.0001220703125, '1010000100110100': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010000100111010': 0.000244140625, '1010000100111110': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010000110101010': 0.000244140625, '1010000110110110': 0.0001220703125, '1010001000001000': 0.000244140625, '1010001000001010': 0.0006103515625, '1010001000011010': 0.000244140625, '1010001000100001': 0.0001220703125, '1010001000100010': 0.0003662109375, '1010001000100110': 0.0001220703125, '1010001000101000': 0.0006103515625, '1010001000101010': 0.002197265625, '1010001000101100': 0.0001220703125, '1010001000101110': 0.000244140625, '1010001000101111': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000110110': 0.000244140625, '1010001000111000': 0.0001220703125, '1010001000111010': 0.00048828125, '1010001010101010': 0.0001220703125, '1010001100000000': 0.0001220703125, '1010001100000010': 0.0001220703125, '1010001100000110': 0.0001220703125, '1010001100001000': 0.000244140625, '1010001100001010': 0.0030517578125, '1010001100001011': 0.0001220703125, '1010001100001100': 0.000244140625, '1010001100001110': 0.000732421875, '1010001100001111': 0.0001220703125, '1010001100010010': 0.0001220703125, '1010001100010110': 0.0001220703125, '1010001100011000': 0.0001220703125, '1010001100011010': 0.000732421875, '1010001100011100': 0.000244140625, '1010001100011110': 0.000244140625, '1010001100100000': 0.000244140625, '1010001100100001': 0.000244140625, '1010001100100010': 0.00146484375, '1010001100100011': 0.0001220703125, '1010001100100100': 0.00048828125, '1010001100100110': 0.0008544921875, '1010001100101000': 0.0008544921875, '1010001100101001': 0.000244140625, '1010001100101010': 0.0157470703125, '1010001100101011': 0.0006103515625, '1010001100101100': 0.0015869140625, '1010001100101101': 0.000244140625, '1010001100101110': 0.002197265625, '1010001100110000': 0.0001220703125, '1010001100110010': 0.0001220703125, '1010001100110100': 0.0001220703125, '1010001100110110': 0.000244140625, '1010001100111010': 0.0018310546875, '1010001100111110': 0.0006103515625, '1010001100111111': 0.0001220703125, '1010001101000010': 0.0001220703125, '1010001101001010': 0.0001220703125, '1010001101100101': 0.0001220703125, '1010001101101000': 0.0001220703125, '1010001101101010': 0.00048828125, '1010001101101100': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101110110': 0.0001220703125, '1010001110000010': 0.0001220703125, '1010001110001010': 0.0003662109375, '1010001110011011': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110100100': 0.000244140625, '1010001110100110': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.0008544921875, '1010001110101011': 0.0001220703125, '1010001110101110': 0.000244140625, '1010001110111010': 0.000244140625, '1010001111101110': 0.0001220703125, '1010010000000010': 0.0001220703125, '1010010000101010': 0.0001220703125, '1010010100001010': 0.000244140625, '1010010100001100': 0.0001220703125, '1010010100001110': 0.0001220703125, '1010010100010010': 0.0001220703125, '1010010100101010': 0.0009765625, '1010010100101011': 0.0001220703125, '1010010100111010': 0.000244140625, '1010010110000010': 0.0001220703125, '1010010110101010': 0.000244140625, '1010010110101110': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101000': 0.0001220703125, '1010011000101010': 0.000244140625, '1010011000101011': 0.0001220703125, '1010011000101100': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011100000010': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100001100': 0.000244140625, '1010011100001110': 0.0001220703125, '1010011100010010': 0.000244140625, '1010011100100010': 0.0006103515625, '1010011100101000': 0.0003662109375, '1010011100101010': 0.0010986328125, '1010011100101100': 0.0001220703125, '1010011100110110': 0.0001220703125, '1010011100111010': 0.000244140625, '1010011100111100': 0.0001220703125, '1010011101101010': 0.000244140625, '1010011110101010': 0.0001220703125, '1010011110101011': 0.0001220703125, '1010011110110000': 0.0001220703125, '1010011110111010': 0.0001220703125, '1010100000001010': 0.00048828125, '1010100000001101': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000100010': 0.0008544921875, '1010100000100110': 0.0001220703125, '1010100000101000': 0.0006103515625, '1010100000101010': 0.0032958984375, '1010100000101011': 0.0003662109375, '1010100000101100': 0.00048828125, '1010100000101110': 0.00146484375, '1010100000110000': 0.0001220703125, '1010100000110010': 0.0003662109375, '1010100000111000': 0.0001220703125, '1010100000111110': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001010': 0.0003662109375, '1010100010010110': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010101010': 0.0006103515625, '1010100010101110': 0.0001220703125, '1010100100000010': 0.000244140625, '1010100100000011': 0.0001220703125, '1010100100001000': 0.0010986328125, '1010100100001010': 0.0035400390625, '1010100100001011': 0.000244140625, '1010100100001100': 0.0001220703125, '1010100100001101': 0.0001220703125, '1010100100001110': 0.0003662109375, '1010100100010010': 0.00048828125, '1010100100011010': 0.000244140625, '1010100100011011': 0.0003662109375, '1010100100011101': 0.0001220703125, '1010100100011110': 0.0003662109375, '1010100100100000': 0.0003662109375, '1010100100100010': 0.00244140625, '1010100100100110': 0.000732421875, '1010100100101000': 0.00146484375, '1010100100101001': 0.0001220703125, '1010100100101010': 0.019775390625, '1010100100101011': 0.0015869140625, '1010100100101100': 0.0009765625, '1010100100101101': 0.0003662109375, '1010100100101110': 0.00341796875, '1010100100101111': 0.000244140625, '1010100100110010': 0.001220703125, '1010100100110101': 0.0001220703125, '1010100100110110': 0.0006103515625, '1010100100110111': 0.0001220703125, '1010100100111010': 0.00146484375, '1010100100111011': 0.0001220703125, '1010100100111100': 0.0001220703125, '1010100100111110': 0.000244140625, '1010100101001000': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101000': 0.000244140625, '1010100110101010': 0.001220703125, '1010100110101110': 0.0003662109375, '1010100110111100': 0.0001220703125, '1010101000000010': 0.000244140625, '1010101000000111': 0.0001220703125, '1010101000001000': 0.00048828125, '1010101000001010': 0.0028076171875, '1010101000001011': 0.0003662109375, '1010101000001100': 0.0001220703125, '1010101000001101': 0.000244140625, '1010101000001110': 0.001220703125, '1010101000001111': 0.0001220703125, '1010101000010010': 0.0001220703125, '1010101000010101': 0.0001220703125, '1010101000010110': 0.0001220703125, '1010101000011010': 0.000732421875, '1010101000011011': 0.000244140625, '1010101000100000': 0.0001220703125, '1010101000100010': 0.00146484375, '1010101000100100': 0.0001220703125, '1010101000100110': 0.0006103515625, '1010101000100111': 0.0001220703125, '1010101000101000': 0.0023193359375, '1010101000101001': 0.0001220703125, '1010101000101010': 0.020751953125, '1010101000101011': 0.001708984375, '1010101000101100': 0.001220703125, '1010101000101101': 0.000244140625, '1010101000101110': 0.0037841796875, '1010101000101111': 0.0001220703125, '1010101000110000': 0.000244140625, '1010101000110010': 0.000732421875, '1010101000110110': 0.0008544921875, '1010101000111000': 0.0003662109375, '1010101000111010': 0.001953125, '1010101000111110': 0.00048828125, '1010101001001010': 0.0001220703125, '1010101001001110': 0.0001220703125, '1010101001011010': 0.0001220703125, '1010101001100010': 0.0001220703125, '1010101001101100': 0.0001220703125, '1010101001110101': 0.0001220703125, '1010101010001001': 0.0001220703125, '1010101010001010': 0.00048828125, '1010101010001101': 0.0001220703125, '1010101010100010': 0.000244140625, '1010101010100110': 0.000244140625, '1010101010101010': 0.0015869140625, '1010101010101011': 0.0001220703125, '1010101010101100': 0.0001220703125, '1010101010101110': 0.00048828125, '1010101010111110': 0.0001220703125, '1010101010111111': 0.0001220703125, '1010101100000000': 0.0006103515625, '1010101100000010': 0.0020751953125, '1010101100000011': 0.0001220703125, '1010101100000100': 0.000244140625, '1010101100000101': 0.0001220703125, '1010101100000110': 0.0010986328125, '1010101100001000': 0.0029296875, '1010101100001001': 0.0003662109375, '1010101100001010': 0.0244140625, '1010101100001011': 0.001220703125, '1010101100001100': 0.0010986328125, '1010101100001101': 0.00048828125, '1010101100001110': 0.003662109375, '1010101100001111': 0.00048828125, '1010101100010000': 0.000244140625, '1010101100010010': 0.0009765625, '1010101100010011': 0.0001220703125, '1010101100010110': 0.00048828125, '1010101100011000': 0.000732421875, '1010101100011001': 0.0003662109375, '1010101100011010': 0.0032958984375, '1010101100011011': 0.0003662109375, '1010101100011100': 0.000244140625, '1010101100011101': 0.0001220703125, '1010101100011110': 0.0006103515625, '1010101100100000': 0.000732421875, '1010101100100010': 0.013671875, '1010101100100011': 0.00048828125, '1010101100100100': 0.0009765625, '1010101100100110': 0.0030517578125, '1010101100100111': 0.0001220703125, '1010101100101000': 0.0113525390625, '1010101100101001': 0.0008544921875, '1010101100101010': 0.1141357421875, '1010101100101011': 0.0045166015625, '1010101100101100': 0.0050048828125, '1010101100101101': 0.00244140625, '1010101100101110': 0.02001953125, '1010101100101111': 0.0010986328125, '1010101100110000': 0.0006103515625, '1010101100110010': 0.0047607421875, '1010101100110011': 0.00048828125, '1010101100110100': 0.000732421875, '1010101100110101': 0.0003662109375, '1010101100110110': 0.00390625, '1010101100110111': 0.000244140625, '1010101100111000': 0.0009765625, '1010101100111010': 0.010009765625, '1010101100111011': 0.00048828125, '1010101100111100': 0.000244140625, '1010101100111110': 0.001708984375, '1010101100111111': 0.000244140625, '1010101101001010': 0.0006103515625, '1010101101011111': 0.0001220703125, '1010101101100010': 0.00048828125, '1010101101101000': 0.0001220703125, '1010101101101010': 0.0015869140625, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101110': 0.00048828125, '1010101101111010': 0.0001220703125, '1010101101111110': 0.0001220703125, '1010101110000000': 0.0001220703125, '1010101110000010': 0.0001220703125, '1010101110000110': 0.0001220703125, '1010101110001010': 0.001220703125, '1010101110001100': 0.000244140625, '1010101110001101': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110011010': 0.0003662109375, '1010101110011100': 0.0001220703125, '1010101110011110': 0.0001220703125, '1010101110100000': 0.0001220703125, '1010101110100001': 0.0001220703125, '1010101110100010': 0.0009765625, '1010101110100101': 0.0001220703125, '1010101110100110': 0.000244140625, '1010101110101000': 0.000732421875, '1010101110101010': 0.00830078125, '1010101110101011': 0.00048828125, '1010101110101100': 0.000244140625, '1010101110101110': 0.00146484375, '1010101110110010': 0.0006103515625, '1010101110110011': 0.0001220703125, '1010101110111010': 0.0008544921875, '1010101110111011': 0.0001220703125, '1010101110111110': 0.0001220703125, '1010101111101010': 0.0001220703125, '1010101111101111': 0.0001220703125, '1010110000001010': 0.000244140625, '1010110000011010': 0.0001220703125, '1010110000100010': 0.000244140625, '1010110000100011': 0.0001220703125, '1010110000101000': 0.000244140625, '1010110000101010': 0.0010986328125, '1010110000101011': 0.0001220703125, '1010110000101110': 0.000244140625, '1010110000101111': 0.0001220703125, '1010110010100010': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110100000110': 0.000244140625, '1010110100001000': 0.0001220703125, '1010110100001010': 0.000732421875, '1010110100001110': 0.0001220703125, '1010110100011010': 0.0003662109375, '1010110100011100': 0.0001220703125, '1010110100100010': 0.0008544921875, '1010110100100011': 0.0001220703125, '1010110100100100': 0.0001220703125, '1010110100100110': 0.0001220703125, '1010110100101000': 0.0006103515625, '1010110100101010': 0.0052490234375, '1010110100101011': 0.000244140625, '1010110100101100': 0.00048828125, '1010110100101110': 0.0013427734375, '1010110100101111': 0.0001220703125, '1010110100110010': 0.000732421875, '1010110100110100': 0.0001220703125, '1010110100110110': 0.0001220703125, '1010110100111001': 0.0001220703125, '1010110100111010': 0.0003662109375, '1010110100111110': 0.000244140625, '1010110110101010': 0.00048828125, '1010110110101011': 0.0001220703125, '1010110110110000': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000001110': 0.0001220703125, '1010111000101000': 0.0001220703125, '1010111000101010': 0.00048828125, '1010111000101100': 0.000244140625, '1010111000101101': 0.0001220703125, '1010111000101110': 0.0001220703125, '1010111000110010': 0.000244140625, '1010111010101010': 0.0003662109375, '1010111100000010': 0.0001220703125, '1010111100000110': 0.0001220703125, '1010111100001000': 0.000244140625, '1010111100001010': 0.00048828125, '1010111100001100': 0.0001220703125, '1010111100001110': 0.0001220703125, '1010111100011010': 0.0001220703125, '1010111100011110': 0.0001220703125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.0003662109375, '1010111100100011': 0.0001220703125, '1010111100100110': 0.0003662109375, '1010111100101000': 0.0003662109375, '1010111100101010': 0.005615234375, '1010111100101011': 0.0001220703125, '1010111100101100': 0.000244140625, '1010111100101110': 0.00146484375, '1010111100110010': 0.0003662109375, '1010111100111000': 0.0003662109375, '1010111100111010': 0.000732421875, '1010111100111011': 0.0001220703125, '1010111100111100': 0.0001220703125, '1010111101110010': 0.0001220703125, '1010111110011010': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101000': 0.0001220703125, '1010111110101010': 0.0003662109375, '1010111110101110': 0.0001220703125, '1010111111101000': 0.0001220703125, '1011000000101000': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000000101110': 0.0001220703125, '1011000010001010': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000100001000': 0.0001220703125, '1011000100001010': 0.0001220703125, '1011000100010010': 0.0001220703125, '1011000100010011': 0.0001220703125, '1011000100101010': 0.0013427734375, '1011000100101011': 0.0001220703125, '1011000100101110': 0.0001220703125, '1011000100110000': 0.0001220703125, '1011000100111010': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000000110': 0.0001220703125, '1011001000001010': 0.000244140625, '1011001000001110': 0.0001220703125, '1011001000100010': 0.000244140625, '1011001000101000': 0.000244140625, '1011001000101010': 0.0010986328125, '1011001000101100': 0.0001220703125, '1011001000101110': 0.0001220703125, '1011001000110001': 0.0001220703125, '1011001000110110': 0.0001220703125, '1011001000111010': 0.000244140625, '1011001100000000': 0.000244140625, '1011001100000010': 0.00048828125, '1011001100000110': 0.0001220703125, '1011001100001000': 0.0008544921875, '1011001100001001': 0.0001220703125, '1011001100001010': 0.001708984375, '1011001100001101': 0.0001220703125, '1011001100100000': 0.0001220703125, '1011001100100010': 0.0009765625, '1011001100100110': 0.0003662109375, '1011001100101000': 0.0009765625, '1011001100101001': 0.000244140625, '1011001100101010': 0.006591796875, '1011001100101011': 0.00048828125, '1011001100101100': 0.000244140625, '1011001100101110': 0.002197265625, '1011001100110010': 0.0006103515625, '1011001100110011': 0.000244140625, '1011001100110110': 0.0001220703125, '1011001100111001': 0.0001220703125, '1011001100111010': 0.000244140625, '1011001100111110': 0.0001220703125, '1011001101101010': 0.000244140625, '1011001101110010': 0.0001220703125, '1011001110001110': 0.0001220703125, '1011001110100010': 0.0001220703125, '1011001110100110': 0.0001220703125, '1011001110101010': 0.0003662109375, '1011001110101101': 0.0001220703125, '1011001110101110': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100001011': 0.000244140625, '1011010100001110': 0.0001220703125, '1011010100100000': 0.0001220703125, '1011010100100010': 0.000244140625, '1011010100101000': 0.0001220703125, '1011010100101010': 0.0010986328125, '1011010100110010': 0.0001220703125, '1011010110101110': 0.0001220703125, '1011011000000000': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000101010': 0.000732421875, '1011011000101110': 0.0001220703125, '1011011000110010': 0.0003662109375, '1011011010101011': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001010': 0.000732421875, '1011011100001110': 0.0001220703125, '1011011100100011': 0.0001220703125, '1011011100100110': 0.0003662109375, '1011011100101000': 0.0001220703125, '1011011100101010': 0.0028076171875, '1011011100101011': 0.0001220703125, '1011011100101100': 0.0001220703125, '1011011100101110': 0.0008544921875, '1011011100110010': 0.0001220703125, '1011011100110110': 0.0001220703125, '1011011100111010': 0.0001220703125, '1011011110010110': 0.0001220703125, '1011011110100010': 0.0001220703125, '1011011110101010': 0.000244140625, '1011011110110110': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000010010': 0.0001220703125, '1011100000010110': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101000': 0.000244140625, '1011100000101010': 0.00048828125, '1011100000101110': 0.0001220703125, '1011100000111010': 0.0001220703125, '1011100011001010': 0.0001220703125, '1011100100000000': 0.0001220703125, '1011100100000010': 0.0001220703125, '1011100100000110': 0.0001220703125, '1011100100001000': 0.0001220703125, '1011100100001010': 0.00048828125, '1011100100001011': 0.0001220703125, '1011100100001110': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100100010': 0.0009765625, '1011100100100101': 0.0001220703125, '1011100100100110': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011100100101001': 0.000244140625, '1011100100101010': 0.005859375, '1011100100101100': 0.0001220703125, '1011100100101110': 0.000244140625, '1011100100110010': 0.000244140625, '1011100100110110': 0.0001220703125, '1011100100111000': 0.0001220703125, '1011100100111010': 0.0003662109375, '1011100110001010': 0.000244140625, '1011100110101000': 0.0001220703125, '1011100110101010': 0.0006103515625, '1011100110101110': 0.0001220703125, '1011101000000000': 0.0001220703125, '1011101000000010': 0.000244140625, '1011101000000110': 0.0001220703125, '1011101000001010': 0.000732421875, '1011101000011010': 0.0001220703125, '1011101000100010': 0.0006103515625, '1011101000100011': 0.000244140625, '1011101000100101': 0.0001220703125, '1011101000100110': 0.0001220703125, '1011101000101000': 0.0006103515625, '1011101000101001': 0.0001220703125, '1011101000101010': 0.0040283203125, '1011101000101011': 0.0001220703125, '1011101000101100': 0.000244140625, '1011101000101110': 0.0008544921875, '1011101000110010': 0.0001220703125, '1011101000110100': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111000': 0.0001220703125, '1011101000111010': 0.00048828125, '1011101001101100': 0.0001220703125, '1011101010001010': 0.0001220703125, '1011101010001100': 0.0001220703125, '1011101010001110': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.00048828125, '1011101010101100': 0.0001220703125, '1011101100000000': 0.0001220703125, '1011101100000010': 0.0008544921875, '1011101100000110': 0.000244140625, '1011101100001000': 0.000732421875, '1011101100001010': 0.0048828125, '1011101100001011': 0.0001220703125, '1011101100001100': 0.0006103515625, '1011101100001101': 0.00048828125, '1011101100001110': 0.000244140625, '1011101100010010': 0.0001220703125, '1011101100011010': 0.0008544921875, '1011101100011110': 0.0001220703125, '1011101100100000': 0.00048828125, '1011101100100010': 0.003173828125, '1011101100100011': 0.0001220703125, '1011101100100100': 0.00048828125, '1011101100100110': 0.0018310546875, '1011101100100111': 0.0001220703125, '1011101100101000': 0.0029296875, '1011101100101001': 0.0003662109375, '1011101100101010': 0.023193359375, '1011101100101011': 0.0018310546875, '1011101100101100': 0.0020751953125, '1011101100101101': 0.000732421875, '1011101100101110': 0.00439453125, '1011101100101111': 0.000244140625, '1011101100110000': 0.000244140625, '1011101100110010': 0.00146484375, '1011101100110011': 0.0001220703125, '1011101100110110': 0.0008544921875, '1011101100111000': 0.0003662109375, '1011101100111010': 0.002197265625, '1011101100111100': 0.0003662109375, '1011101100111101': 0.0001220703125, '1011101100111111': 0.0001220703125, '1011101101000110': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101100011': 0.0001220703125, '1011101101100110': 0.0001220703125, '1011101101101010': 0.0001220703125, '1011101101101011': 0.0001220703125, '1011101110001000': 0.0001220703125, '1011101110001010': 0.000244140625, '1011101110001101': 0.0001220703125, '1011101110011010': 0.0003662109375, '1011101110100010': 0.0003662109375, '1011101110101000': 0.0006103515625, '1011101110101001': 0.0001220703125, '1011101110101010': 0.001220703125, '1011101110101011': 0.0001220703125, '1011101110101100': 0.0001220703125, '1011101110101110': 0.0001220703125, '1011101110111110': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110100001000': 0.0001220703125, '1011110100001010': 0.0003662109375, '1011110100100010': 0.000244140625, '1011110100100110': 0.0001220703125, '1011110100101000': 0.000244140625, '1011110100101010': 0.0015869140625, '1011110100101100': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.000244140625, '1011110100110011': 0.0001220703125, '1011110100110110': 0.000244140625, '1011110101101010': 0.0001220703125, '1011110110011010': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011111000001010': 0.000244140625, '1011111000100010': 0.000244140625, '1011111000101010': 0.000244140625, '1011111000101100': 0.0001220703125, '1011111100001010': 0.000244140625, '1011111100001100': 0.0001220703125, '1011111100001110': 0.0001220703125, '1011111100100000': 0.000244140625, '1011111100100010': 0.00048828125, '1011111100101010': 0.001220703125, '1011111100101110': 0.000244140625, '1011111100111100': 0.0001220703125, '1011111101111110': 0.0001220703125, '1011111110011010': 0.0001220703125, '1011111110101010': 0.0001220703125, '1011111110101110': 0.0001220703125, '1100000000100010': 0.0001220703125, '1100000000110110': 0.0001220703125, '1100000100101000': 0.0001220703125, '1100000100101010': 0.000244140625, '1100001000011110': 0.0001220703125, '1100001100001011': 0.0001220703125, '1100001100011100': 0.0001220703125, '1100001100101000': 0.0001220703125, '1100001100101010': 0.0006103515625, '1100001100101011': 0.0001220703125, '1100001100110010': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011100100110': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100011110101110': 0.0001220703125, '1100100000001010': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100100001010': 0.000244140625, '1100100100100010': 0.0001220703125, '1100100100101010': 0.0009765625, '1100100100101011': 0.0001220703125, '1100100100101110': 0.0001220703125, '1100100100110010': 0.0003662109375, '1100100100110110': 0.0001220703125, '1100101000000110': 0.0001220703125, '1100101000001000': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000001110': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101000100110': 0.0001220703125, '1100101000101000': 0.0001220703125, '1100101000101010': 0.0009765625, '1100101000101011': 0.0001220703125, '1100101000101100': 0.0001220703125, '1100101000101110': 0.0001220703125, '1100101000110010': 0.0001220703125, '1100101000111010': 0.0001220703125, '1100101000111101': 0.0001220703125, '1100101010101110': 0.0001220703125, '1100101100000010': 0.000244140625, '1100101100001000': 0.0001220703125, '1100101100001010': 0.000732421875, '1100101100001011': 0.0001220703125, '1100101100001100': 0.0001220703125, '1100101100001110': 0.000244140625, '1100101100010010': 0.0001220703125, '1100101100010110': 0.0001220703125, '1100101100011110': 0.0001220703125, '1100101100100010': 0.0003662109375, '1100101100100011': 0.000244140625, '1100101100100110': 0.000244140625, '1100101100101000': 0.00048828125, '1100101100101010': 0.004638671875, '1100101100101011': 0.0001220703125, '1100101100101100': 0.000732421875, '1100101100101110': 0.00048828125, '1100101100101111': 0.000244140625, '1100101100110010': 0.000244140625, '1100101100110011': 0.000244140625, '1100101100110110': 0.0001220703125, '1100101100111010': 0.00048828125, '1100101100111011': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110100010': 0.0001220703125, '1100101110100101': 0.0001220703125, '1100101110101000': 0.000244140625, '1100101110101010': 0.0003662109375, '1100101110101110': 0.0003662109375, '1100101110111000': 0.0001220703125, '1100101110111010': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100110100101010': 0.00048828125, '1100110100101100': 0.000244140625, '1100111000011010': 0.0001220703125, '1100111100100110': 0.0001220703125, '1100111100101000': 0.0001220703125, '1100111100101010': 0.0001220703125, '1101000000101110': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100001100': 0.0001220703125, '1101000100100010': 0.0001220703125, '1101000100101010': 0.000244140625, '1101001000001010': 0.0001220703125, '1101001000110000': 0.0001220703125, '1101001100001010': 0.0003662109375, '1101001100100010': 0.0001220703125, '1101001100101010': 0.0008544921875, '1101001100101011': 0.0001220703125, '1101001100101110': 0.0001220703125, '1101001100111010': 0.0003662109375, '1101010110001110': 0.0001220703125, '1101011000001010': 0.0001220703125, '1101011000100010': 0.0001220703125, '1101011100101101': 0.0001220703125, '1101011100101110': 0.0001220703125, '1101011110000110': 0.0001220703125, '1101011110001010': 0.0001220703125, '1101100000101000': 0.0001220703125, '1101100100001010': 0.000244140625, '1101100100100010': 0.0001220703125, '1101100100101010': 0.00048828125, '1101100100101011': 0.0001220703125, '1101100100101101': 0.0001220703125, '1101100100101110': 0.000244140625, '1101100110100010': 0.0001220703125, '1101100110101100': 0.0001220703125, '1101101000011010': 0.0001220703125, '1101101000101000': 0.0001220703125, '1101101000101001': 0.0001220703125, '1101101000101010': 0.0009765625, '1101101100000010': 0.000244140625, '1101101100000100': 0.0001220703125, '1101101100000101': 0.0001220703125, '1101101100001010': 0.00048828125, '1101101100001110': 0.0003662109375, '1101101100011010': 0.0001220703125, '1101101100011110': 0.0001220703125, '1101101100100000': 0.0001220703125, '1101101100100010': 0.0003662109375, '1101101100100011': 0.0001220703125, '1101101100100101': 0.0001220703125, '1101101100100110': 0.0003662109375, '1101101100101000': 0.0003662109375, '1101101100101010': 0.0032958984375, '1101101100101011': 0.0003662109375, '1101101100101100': 0.0001220703125, '1101101100101110': 0.0006103515625, '1101101100101111': 0.0001220703125, '1101101100110010': 0.0003662109375, '1101101100111010': 0.000244140625, '1101101100111110': 0.0001220703125, '1101101110001010': 0.000244140625, '1101101110101010': 0.0003662109375, '1101110100101000': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100101110': 0.0001220703125, '1101110101001101': 0.0001220703125, '1101111000001010': 0.0001220703125, '1101111000101010': 0.0001220703125, '1101111000111010': 0.0001220703125, '1101111100100011': 0.0001220703125, '1101111100110010': 0.0001220703125, '1110000100001010': 0.0001220703125, '1110001000110110': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110001100100110': 0.0001220703125, '1110001100101010': 0.00048828125, '1110001100110100': 0.0001220703125, '1110001100110111': 0.0001220703125, '1110001101101000': 0.0001220703125, '1110011000101010': 0.0001220703125, '1110011100001000': 0.0001220703125, '1110100000100010': 0.0001220703125, '1110100100001000': 0.0001220703125, '1110100100001010': 0.000244140625, '1110100100001110': 0.0001220703125, '1110100100100010': 0.000244140625, '1110100100101010': 0.00048828125, '1110100100110010': 0.000244140625, '1110100100111000': 0.0001220703125, '1110100100111100': 0.0001220703125, '1110100110101011': 0.0001220703125, '1110101000001110': 0.0001220703125, '1110101000011010': 0.0001220703125, '1110101000100010': 0.0003662109375, '1110101000100110': 0.0001220703125, '1110101000101010': 0.000732421875, '1110101000101011': 0.000244140625, '1110101000101110': 0.000244140625, '1110101010101010': 0.0001220703125, '1110101100000110': 0.0001220703125, '1110101100001010': 0.0006103515625, '1110101100001011': 0.0001220703125, '1110101100001100': 0.0001220703125, '1110101100001110': 0.0001220703125, '1110101100011010': 0.0001220703125, '1110101100011110': 0.000244140625, '1110101100100000': 0.0001220703125, '1110101100100010': 0.000732421875, '1110101100100011': 0.0001220703125, '1110101100100100': 0.0001220703125, '1110101100100110': 0.0001220703125, '1110101100101000': 0.00048828125, '1110101100101001': 0.000244140625, '1110101100101010': 0.0030517578125, '1110101100101011': 0.0006103515625, '1110101100101100': 0.0003662109375, '1110101100101110': 0.000732421875, '1110101100101111': 0.0001220703125, '1110101100110000': 0.0001220703125, '1110101100110001': 0.0001220703125, '1110101100110110': 0.0001220703125, '1110101100111010': 0.0001220703125, '1110101100111110': 0.0001220703125, '1110101110100010': 0.000244140625, '1110101110100100': 0.0001220703125, '1110101110101010': 0.0003662109375, '1110101110111010': 0.0001220703125, '1110110100011100': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110110100111110': 0.0001220703125, '1110111100011000': 0.0001220703125, '1110111100101000': 0.0001220703125, '1110111100101010': 0.0001220703125, '1110111100101110': 0.0001220703125, '1110111100110000': 0.0001220703125, '1110111100110010': 0.0001220703125, '1110111100110110': 0.0001220703125, '1111000100001010': 0.0001220703125, '1111001000111010': 0.0001220703125, '1111001100100000': 0.0001220703125, '1111001100101011': 0.0001220703125, '1111001100101100': 0.0001220703125, '1111001100101110': 0.0001220703125, '1111001110001010': 0.0001220703125, '1111001110101010': 0.0001220703125, '1111001110111010': 0.0001220703125, '1111010110110010': 0.0001220703125, '1111011100101011': 0.0001220703125, '1111011100101100': 0.0001220703125, '1111100000100010': 0.0001220703125, '1111100100001011': 0.0001220703125, '1111100100101010': 0.000244140625, '1111100100101110': 0.0001220703125, '1111100100101111': 0.0001220703125, '1111101000001010': 0.0001220703125, '1111101000101010': 0.0003662109375, '1111101000101011': 0.0001220703125, '1111101000101100': 0.0001220703125, '1111101000101110': 0.0001220703125, '1111101000101111': 0.0001220703125, '1111101100001010': 0.000244140625, '1111101100100010': 0.0001220703125, '1111101100101010': 0.0010986328125, '1111101100110010': 0.0001220703125, '1111101100110110': 0.000244140625, '1111101110011010': 0.0001220703125, '1111101110100010': 0.0001220703125, '1111101110101010': 0.0001220703125, '1111101110101011': 0.0001220703125, '1111110000001010': 0.0001220703125, '1111111100110011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=2_bit=0.txt <==
{'0000000000000000': 0.3441162109375, '0000000000000001': 0.015380859375, '0000000000000010': 0.0126953125, '0000000000000011': 0.0025634765625, '0000000000000100': 0.025390625, '0000000000000101': 0.0009765625, '0000000000000110': 0.0126953125, '0000000000000111': 0.0045166015625, '0000000000001000': 0.01416015625, '0000000000001001': 0.000732421875, '0000000000001010': 0.00048828125, '0000000000001100': 0.0010986328125, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.023681640625, '0000000000010001': 0.0009765625, '0000000000010010': 0.0008544921875, '0000000000010100': 0.0029296875, '0000000000010101': 0.000244140625, '0000000000010110': 0.0003662109375, '0000000000010111': 0.000244140625, '0000000000011000': 0.0047607421875, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0003662109375, '0000000000011011': 0.0001220703125, '0000000000011100': 0.0052490234375, '0000000000011101': 0.000244140625, '0000000000011110': 0.0006103515625, '0000000000100000': 0.0062255859375, '0000000000100001': 0.0003662109375, '0000000000100100': 0.00048828125, '0000000000100110': 0.0003662109375, '0000000000101000': 0.0003662109375, '0000000000101100': 0.0003662109375, '0000000000110000': 0.0032958984375, '0000000000110001': 0.000244140625, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0001220703125, '0000000000110110': 0.000244140625, '0000000000111000': 0.0001220703125, '0000000000111010': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0050048828125, '0000000001000010': 0.000244140625, '0000000001000100': 0.0001220703125, '0000000001000101': 0.000244140625, '0000000001001000': 0.000244140625, '0000000001010000': 0.0003662109375, '0000000001100100': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0169677734375, '0000000010000001': 0.0010986328125, '0000000010000010': 0.0006103515625, '0000000010000011': 0.000244140625, '0000000010000100': 0.0006103515625, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0008544921875, '0000000010000111': 0.0003662109375, '0000000010001000': 0.00048828125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.00146484375, '0000000010010110': 0.000244140625, '0000000010011000': 0.00048828125, '0000000010011100': 0.0006103515625, '0000000010011110': 0.0001220703125, '0000000010100000': 0.0003662109375, '0000000010100110': 0.0001220703125, '0000000010101100': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000011000000': 0.000244140625, '0000000011000110': 0.0001220703125, '0000000100000000': 0.012939453125, '0000000100000001': 0.0003662109375, '0000000100000010': 0.0003662109375, '0000000100000100': 0.0008544921875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.00048828125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0001220703125, '0000000100001101': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100010001': 0.0001220703125, '0000000100010010': 0.0001220703125, '0000000100010100': 0.000244140625, '0000000100010101': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0001220703125, '0000000100011110': 0.0001220703125, '0000000100100111': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000110000000': 0.000732421875, '0000000110000001': 0.0001220703125, '0000000110000010': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000001000000000': 0.043701171875, '0000001000000001': 0.002197265625, '0000001000000010': 0.0013427734375, '0000001000000011': 0.000244140625, '0000001000000100': 0.0023193359375, '0000001000000101': 0.0001220703125, '0000001000000110': 0.001220703125, '0000001000000111': 0.0001220703125, '0000001000001000': 0.0008544921875, '0000001000001001': 0.0001220703125, '0000001000010000': 0.0020751953125, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.00048828125, '0000001000100000': 0.000732421875, '0000001000100011': 0.0001220703125, '0000001000101000': 0.000244140625, '0000001000110000': 0.000244140625, '0000001000111110': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001011000': 0.000244140625, '0000001001100000': 0.0001220703125, '0000001001100010': 0.0001220703125, '0000001010000000': 0.00244140625, '0000001010000010': 0.0001220703125, '0000001010000100': 0.000244140625, '0000001010000111': 0.0001220703125, '0000001010010000': 0.000244140625, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0015869140625, '0000001100000100': 0.000244140625, '0000001100001000': 0.0001220703125, '0000001110000000': 0.0003662109375, '0000010000000000': 0.0098876953125, '0000010000000010': 0.0003662109375, '0000010000000100': 0.0003662109375, '0000010000000110': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0003662109375, '0000010000010000': 0.00048828125, '0000010000011000': 0.0001220703125, '0000010000011010': 0.0001220703125, '0000010000011100': 0.000244140625, '0000010000100000': 0.000244140625, '0000010000110000': 0.000244140625, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0008544921875, '0000010010000001': 0.000244140625, '0000010010001000': 0.0001220703125, '0000010011000000': 0.0001220703125, '0000010011011100': 0.0001220703125, '0000010100000000': 0.000244140625, '0000010100001000': 0.0001220703125, '0000010110000000': 0.0001220703125, '0000011000000000': 0.0040283203125, '0000011000000001': 0.0003662109375, '0000011000000010': 0.0001220703125, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0009765625, '0000011000000110': 0.000244140625, '0000011000000111': 0.0001220703125, '0000011000010000': 0.0001220703125, '0000011000011000': 0.0001220703125, '0000011001000001': 0.0001220703125, '0000011010000000': 0.000244140625, '0000011100000000': 0.0001220703125, '0000100000000000': 0.0048828125, '0000100000000001': 0.00048828125, '0000100000000010': 0.000244140625, '0000100000000100': 0.0003662109375, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000010001': 0.0001220703125, '0000100000100000': 0.0003662109375, '0000100000110000': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100010000001': 0.000244140625, '0000100010000110': 0.0001220703125, '0000100100000000': 0.0003662109375, '0000101000000000': 0.0003662109375, '0000101000000100': 0.000244140625, '0000101000001000': 0.0001220703125, '0000101000001010': 0.0001220703125, '0000101000100110': 0.0001220703125, '0000110000000000': 0.0020751953125, '0000110000000001': 0.0001220703125, '0000110000000100': 0.0001220703125, '0000110000000110': 0.0001220703125, '0000110000000111': 0.0001220703125, '0000110000001100': 0.0001220703125, '0000110000010000': 0.0001220703125, '0000110001011000': 0.0001220703125, '0000110010000000': 0.0003662109375, '0000111000000000': 0.0001220703125, '0000111000000110': 0.0001220703125, '0000111000011000': 0.0001220703125, '0000111000101100': 0.0001220703125, '0001000000000000': 0.1011962890625, '0001000000000001': 0.0030517578125, '0001000000000010': 0.00341796875, '0001000000000011': 0.00048828125, '0001000000000100': 0.0048828125, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0029296875, '0001000000000111': 0.00146484375, '0001000000001000': 0.0028076171875, '0001000000001001': 0.000244140625, '0001000000001010': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0059814453125, '0001000000010001': 0.0001220703125, '0001000000010010': 0.0003662109375, '0001000000010011': 0.0001220703125, '0001000000010100': 0.0006103515625, '0001000000010110': 0.000244140625, '0001000000010111': 0.0001220703125, '0001000000011000': 0.0008544921875, '0001000000011011': 0.0001220703125, '0001000000011100': 0.0008544921875, '0001000000011110': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100000': 0.0010986328125, '0001000000100110': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0008544921875, '0001000000110100': 0.000244140625, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0009765625, '0001000001000001': 0.0001220703125, '0001000001000010': 0.000244140625, '0001000001000100': 0.0001220703125, '0001000001000110': 0.0001220703125, '0001000001010000': 0.0003662109375, '0001000001011001': 0.0001220703125, '0001000010000000': 0.0069580078125, '0001000010000001': 0.0001220703125, '0001000010000010': 0.0003662109375, '0001000010000100': 0.00048828125, '0001000010000110': 0.000244140625, '0001000010001000': 0.0001220703125, '0001000010010000': 0.000244140625, '0001000010100000': 0.0001220703125, '0001000010110000': 0.000244140625, '0001000010111100': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000100000000': 0.0040283203125, '0001000100000001': 0.000244140625, '0001000100000010': 0.000244140625, '0001000100000100': 0.0001220703125, '0001000100000101': 0.0001220703125, '0001000100000110': 0.0001220703125, '0001000100000111': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001000100010001': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001000101000100': 0.0001220703125, '0001000110000000': 0.000244140625, '0001001000000000': 0.011474609375, '0001001000000010': 0.0006103515625, '0001001000000011': 0.0001220703125, '0001001000000100': 0.0006103515625, '0001001000000110': 0.000244140625, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0008544921875, '0001001000010111': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001001000100001': 0.0001220703125, '0001001000100110': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001001000000': 0.000244140625, '0001001010000000': 0.000732421875, '0001001010010100': 0.0001220703125, '0001001010011100': 0.0001220703125, '0001001010110000': 0.0001220703125, '0001001100000000': 0.00048828125, '0001001100001000': 0.0001220703125, '0001001100010000': 0.0001220703125, '0001001100100000': 0.0001220703125, '0001001100110000': 0.0001220703125, '0001010000000000': 0.002197265625, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000010110': 0.0001220703125, '0001010000011100': 0.0001220703125, '0001010010010000': 0.0001220703125, '0001010100000000': 0.0001220703125, '0001011000000000': 0.0009765625, '0001011000000010': 0.0001220703125, '0001011000000100': 0.000244140625, '0001011000000110': 0.0001220703125, '0001011000010000': 0.0003662109375, '0001011001000000': 0.0001220703125, '0001100000000000': 0.006103515625, '0001100000000001': 0.0001220703125, '0001100000000100': 0.0003662109375, '0001100000000101': 0.0001220703125, '0001100000000110': 0.00048828125, '0001100000001000': 0.000244140625, '0001100000010000': 0.0001220703125, '0001100000011000': 0.0003662109375, '0001100000100000': 0.00048828125, '0001100000101100': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0008544921875, '0001100100000000': 0.000244140625, '0001100110000000': 0.0001220703125, '0001101000000000': 0.0009765625, '0001101000000011': 0.0001220703125, '0001101000000110': 0.000244140625, '0001101000001100': 0.0001220703125, '0001101000100000': 0.0001220703125, '0001101010000100': 0.0001220703125, '0001101101000000': 0.0001220703125, '0001110000000000': 0.0042724609375, '0001110000000100': 0.0001220703125, '0001110000000110': 0.000244140625, '0001110000001000': 0.000244140625, '0001110000011000': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110100000000': 0.0001220703125, '0001110100010000': 0.0001220703125, '0001111000000000': 0.0003662109375, '0001111000000100': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000011110': 0.0001220703125, '0010000000000000': 0.00341796875, '0010000000000001': 0.000244140625, '0010000000000010': 0.0001220703125, '0010000000000100': 0.00048828125, '0010000000000101': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.0001220703125, '0010000001110111': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000100000000': 0.000244140625, '0010000100000110': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000000111': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000100': 0.0001220703125, '0010010000011100': 0.0001220703125, '0011000000000000': 0.0020751953125, '0011000000000100': 0.0001220703125, '0011000000001000': 0.0001220703125, '0011000000001001': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000000101000': 0.0001220703125, '0011000010000000': 0.0003662109375, '0011000010000110': 0.0001220703125, '0011000010011001': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100011110': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011001000100000': 0.0001220703125, '0011010000000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0100000000000000': 0.030029296875, '0100000000000001': 0.001708984375, '0100000000000010': 0.0009765625, '0100000000000011': 0.0001220703125, '0100000000000100': 0.0010986328125, '0100000000000101': 0.0003662109375, '0100000000000110': 0.0013427734375, '0100000000000111': 0.0003662109375, '0100000000001000': 0.00146484375, '0100000000001001': 0.000244140625, '0100000000001010': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000010000': 0.0023193359375, '0100000000010001': 0.000244140625, '0100000000011000': 0.0008544921875, '0100000000011100': 0.0009765625, '0100000000011110': 0.0001220703125, '0100000000011111': 0.0001220703125, '0100000000100000': 0.000244140625, '0100000000101000': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110010': 0.0001220703125, '0100000000110110': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001010000': 0.0001220703125, '0100000001011100': 0.0001220703125, '0100000001011101': 0.0001220703125, '0100000010000000': 0.00244140625, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010010100': 0.0001220703125, '0100000010011000': 0.000244140625, '0100000010011100': 0.0001220703125, '0100000100000000': 0.0008544921875, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100000110000000': 0.00048828125, '0100001000000000': 0.00537109375, '0100001000000001': 0.00048828125, '0100001000000010': 0.0003662109375, '0100001000000011': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000111': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000010100': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000100000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001010000000': 0.0003662109375, '0100001100000000': 0.0003662109375, '0100001100010100': 0.0001220703125, '0100010000000000': 0.0003662109375, '0100010001000000': 0.0001220703125, '0100010010000000': 0.0001220703125, '0100011000000000': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100100000000000': 0.00048828125, '0100100000000001': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000010010': 0.0001220703125, '0100100000100000': 0.0001220703125, '0100100010000000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0101000000000000': 0.0087890625, '0101000000000001': 0.0008544921875, '0101000000000010': 0.000732421875, '0101000000000011': 0.000244140625, '0101000000000100': 0.0009765625, '0101000000000110': 0.000244140625, '0101000000000111': 0.000244140625, '0101000000001000': 0.0003662109375, '0101000000010000': 0.0006103515625, '0101000000011000': 0.000244140625, '0101000000011100': 0.0003662109375, '0101000000011101': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000100100': 0.0001220703125, '0101000000110100': 0.0001220703125, '0101000001000000': 0.0003662109375, '0101000001000010': 0.0001220703125, '0101000010000000': 0.0006103515625, '0101000100000000': 0.0003662109375, '0101001000000000': 0.0009765625, '0101001000000010': 0.000244140625, '0101001000010000': 0.0001220703125, '0101001000011000': 0.0001220703125, '0101001000011100': 0.0001220703125, '0101001001000000': 0.0001220703125, '0101001010000000': 0.0001220703125, '0101001100000000': 0.000244140625, '0101010000000000': 0.000244140625, '0101010000000001': 0.0001220703125, '0101010000001100': 0.0001220703125, '0101010010000000': 0.0001220703125, '0101011000000000': 0.0003662109375, '0101100000000000': 0.0006103515625, '0101100000010000': 0.000244140625, '0101100010000000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101101010000000': 0.0001220703125, '0101110000000000': 0.0006103515625, '0101110000000100': 0.0001220703125, '0110000000000000': 0.0042724609375, '0110000000000001': 0.00048828125, '0110000000000011': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000111': 0.0003662109375, '0110000000001000': 0.0003662109375, '0110000000001010': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000010100': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011010': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000110000': 0.000244140625, '0110000001000000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000100001001': 0.0001220703125, '0110000100100000': 0.0001220703125, '0110001000000000': 0.000732421875, '0110010000000000': 0.0001220703125, '0110010000000010': 0.0001220703125, '0110010000000100': 0.0001220703125, '0110011000000000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110101000000010': 0.0001220703125, '0110110000000000': 0.0001220703125, '0110110000000110': 0.0001220703125, '0110110010000000': 0.0001220703125, '0111000000000000': 0.00341796875, '0111000000000001': 0.000244140625, '0111000000000010': 0.0001220703125, '0111000000000100': 0.00048828125, '0111000000000110': 0.0001220703125, '0111000000001000': 0.00048828125, '0111000000001100': 0.0001220703125, '0111000000011100': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000010000000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111000100001100': 0.0001220703125, '0111001000000000': 0.000244140625, '0111001000000010': 0.0001220703125, '0111001000010000': 0.000244140625, '0111010000000000': 0.0001220703125, '0111011000000000': 0.000244140625, '1000000000000000': 0.005126953125, '1000000000000001': 0.013916015625, '1000000000000010': 0.001220703125, '1000000000000011': 0.0006103515625, '1000000000000100': 0.00048828125, '1000000000000101': 0.0010986328125, '1000000000000110': 0.0006103515625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0009765625, '1000000000001011': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0015869140625, '1000000000010010': 0.000244140625, '1000000000010100': 0.0001220703125, '1000000000010101': 0.000244140625, '1000000000011001': 0.0003662109375, '1000000000011101': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100110': 0.0001220703125, '1000000000101101': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000001000000': 0.000244140625, '1000000001000001': 0.0001220703125, '1000000001000111': 0.0001220703125, '1000000010000000': 0.0003662109375, '1000000010000001': 0.000732421875, '1000000010000011': 0.0001220703125, '1000000010000101': 0.0001220703125, '1000000010001000': 0.0001220703125, '1000000010001001': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000010110001': 0.0001220703125, '1000000100000001': 0.0003662109375, '1000000100011001': 0.0001220703125, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0020751953125, '1000001000000011': 0.000244140625, '1000001000001101': 0.0001220703125, '1000001000010001': 0.0003662109375, '1000001000011001': 0.0001220703125, '1000001010000001': 0.000244140625, '1000001010000010': 0.0001220703125, '1000010000000000': 0.000244140625, '1000010000000001': 0.0001220703125, '1000011000000001': 0.00048828125, '1000011100000001': 0.0001220703125, '1000100000000001': 0.0001220703125, '1000100010000001': 0.0001220703125, '1000111000000000': 0.000244140625, '1001000000000000': 0.0010986328125, '1001000000000001': 0.0032958984375, '1001000000000010': 0.000244140625, '1001000000000011': 0.00048828125, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0003662109375, '1001000000000110': 0.000244140625, '1001000000001000': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000011001': 0.0001220703125, '1001000000011100': 0.0001220703125, '1001000001000001': 0.0001220703125, '1001000010000101': 0.0001220703125, '1001000010010000': 0.0001220703125, '1001000100000001': 0.000244140625, '1001001000000001': 0.0001220703125, '1001001000000010': 0.000244140625, '1001001000000011': 0.0001220703125, '1001001000000101': 0.0001220703125, '1001001000000110': 0.0001220703125, '1001001000001000': 0.0001220703125, '1001001000010000': 0.0001220703125, '1001001100000000': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001010000000001': 0.0001220703125, '1001010000001001': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100100011000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000010110001': 0.0001220703125, '1010000110000000': 0.0001220703125, '1010100000010001': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000011': 0.0001220703125, '1011000000000101': 0.0001220703125, '1011000000011101': 0.0001220703125, '1011011000000001': 0.0001220703125, '1100000000000000': 0.0008544921875, '1100000000000001': 0.0047607421875, '1100000000000010': 0.0003662109375, '1100000000000011': 0.0006103515625, '1100000000000101': 0.000244140625, '1100000000000110': 0.0008544921875, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000001010': 0.0001220703125, '1100000000001011': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010001': 0.0006103515625, '1100000000010111': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000111001': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0003662109375, '1100000100000001': 0.0001220703125, '1100000100000111': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100000100011101': 0.0001220703125, '1100000100111001': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0009765625, '1100001000000100': 0.0001220703125, '1100001000000110': 0.0003662109375, '1100001000000111': 0.0001220703125, '1100001100011101': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000011': 0.0001220703125, '1100010010000001': 0.0001220703125, '1100011000001011': 0.0001220703125, '1100100000000011': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.000732421875, '1101000000000011': 0.0001220703125, '1101000000000100': 0.0001220703125, '1101000000000101': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101000000011100': 0.0001220703125, '1101000000100001': 0.0001220703125, '1101000010000001': 0.0003662109375, '1101000010000100': 0.0001220703125, '1101000100000001': 0.0001220703125, '1101001000000001': 0.000244140625, '1101010000000001': 0.0001220703125, '1101100000000000': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.00048828125, '1110000000000110': 0.0001220703125, '1110000000000111': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000000010': 0.0001220703125, '1111000100000000': 0.0001220703125, '1111010100000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=2_bit=1.txt <==
{'0000000000101001': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000000100111011': 0.0001220703125, '0000000110010110': 0.0001220703125, '0000001000101011': 0.000244140625, '0000001100001011': 0.0001220703125, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0003662109375, '0000001100101111': 0.000244140625, '0000001100111111': 0.0001220703125, '0000001110101010': 0.0001220703125, '0000010100100011': 0.0001220703125, '0000011100100011': 0.0001220703125, '0000100000010110': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100100001111': 0.0001220703125, '0000100100101010': 0.000244140625, '0000100100101110': 0.0001220703125, '0000100100110010': 0.0001220703125, '0000101000001000': 0.0001220703125, '0000101000001110': 0.0001220703125, '0000101000100010': 0.0001220703125, '0000101000100011': 0.0001220703125, '0000101000101000': 0.000244140625, '0000101000101010': 0.000244140625, '0000101000101011': 0.000244140625, '0000101000101111': 0.00048828125, '0000101000110011': 0.0001220703125, '0000101100001000': 0.0001220703125, '0000101100001010': 0.0003662109375, '0000101100001011': 0.0006103515625, '0000101100001111': 0.0001220703125, '0000101100010011': 0.0001220703125, '0000101100011010': 0.0001220703125, '0000101100100011': 0.0001220703125, '0000101100100100': 0.0001220703125, '0000101100100110': 0.000244140625, '0000101100101000': 0.0001220703125, '0000101100101001': 0.000244140625, '0000101100101010': 0.0025634765625, '0000101100101011': 0.001953125, '0000101100101100': 0.000244140625, '0000101100101110': 0.0001220703125, '0000101100101111': 0.000732421875, '0000101100110011': 0.0001220703125, '0000101100110101': 0.0001220703125, '0000101100110111': 0.000244140625, '0000101100111011': 0.000244140625, '0000101100111101': 0.0001220703125, '0000101100111111': 0.0001220703125, '0000101110001010': 0.0001220703125, '0000101110001011': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.000244140625, '0000101110101110': 0.0001220703125, '0000110100100010': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110100101011': 0.000244140625, '0000111100001011': 0.0001220703125, '0001000100100110': 0.0001220703125, '0001000100101001': 0.0001220703125, '0001000100101101': 0.0001220703125, '0001001000101011': 0.0001220703125, '0001001100101010': 0.000244140625, '0001001100101011': 0.0001220703125, '0001010100101011': 0.0001220703125, '0001011100101110': 0.0001220703125, '0001100000001101': 0.0001220703125, '0001100100101010': 0.0001220703125, '0001100100101011': 0.000244140625, '0001101000101011': 0.0003662109375, '0001101010101011': 0.0001220703125, '0001101100000001': 0.0001220703125, '0001101100000011': 0.0001220703125, '0001101100001010': 0.0001220703125, '0001101100001011': 0.0001220703125, '0001101100011011': 0.0001220703125, '0001101100101001': 0.0001220703125, '0001101100101010': 0.000244140625, '0001101100101011': 0.000732421875, '0001101100101100': 0.0001220703125, '0001101100101101': 0.0001220703125, '0001101100101111': 0.0003662109375, '0001101100111010': 0.0001220703125, '0001101110001010': 0.0001220703125, '0001101110101111': 0.0001220703125, '0001110100101001': 0.0001220703125, '0001110100111011': 0.0001220703125, '0001111100010000': 0.0001220703125, '0001111100101010': 0.0001220703125, '0010000000100011': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000100001110': 0.0001220703125, '0010000100100100': 0.0001220703125, '0010000100100111': 0.0001220703125, '0010000100101010': 0.00048828125, '0010000100101011': 0.0006103515625, '0010000100101100': 0.0001220703125, '0010000100101110': 0.000244140625, '0010000100101111': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000011011': 0.0001220703125, '0010001000101010': 0.0003662109375, '0010001000101011': 0.000244140625, '0010001000101101': 0.0001220703125, '0010001000101110': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010001100001010': 0.0003662109375, '0010001100001011': 0.000244140625, '0010001100001110': 0.000244140625, '0010001100001111': 0.0001220703125, '0010001100010011': 0.0001220703125, '0010001100100010': 0.00048828125, '0010001100100011': 0.00048828125, '0010001100101001': 0.0001220703125, '0010001100101010': 0.0020751953125, '0010001100101011': 0.0010986328125, '0010001100101110': 0.0006103515625, '0010001100101111': 0.000244140625, '0010001100110010': 0.0001220703125, '0010001100110011': 0.0001220703125, '0010001100110110': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111111': 0.0001220703125, '0010001101101010': 0.0001220703125, '0010001101101011': 0.0001220703125, '0010001110001010': 0.0001220703125, '0010001110101010': 0.0001220703125, '0010001110101011': 0.0001220703125, '0010010000101111': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010010100101100': 0.0001220703125, '0010010100111010': 0.0001220703125, '0010011000001110': 0.0001220703125, '0010011000101010': 0.0001220703125, '0010011100000010': 0.0001220703125, '0010011100001010': 0.0001220703125, '0010011100001110': 0.0001220703125, '0010011100101010': 0.000244140625, '0010011100101011': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000100000': 0.0001220703125, '0010100000100011': 0.0001220703125, '0010100000101010': 0.000244140625, '0010100000101011': 0.000244140625, '0010100000111010': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100100000011': 0.0001220703125, '0010100100001010': 0.0006103515625, '0010100100001011': 0.000244140625, '0010100100001101': 0.0001220703125, '0010100100001110': 0.000244140625, '0010100100001111': 0.0001220703125, '0010100100010010': 0.0001220703125, '0010100100011000': 0.0001220703125, '0010100100100010': 0.000244140625, '0010100100100011': 0.000244140625, '0010100100100111': 0.0001220703125, '0010100100101000': 0.0001220703125, '0010100100101001': 0.0001220703125, '0010100100101010': 0.0023193359375, '0010100100101011': 0.00146484375, '0010100100101100': 0.000244140625, '0010100100101101': 0.0001220703125, '0010100100101110': 0.0009765625, '0010100100101111': 0.001220703125, '0010100100110010': 0.0001220703125, '0010100100110011': 0.0001220703125, '0010100100111010': 0.00048828125, '0010100100111011': 0.0001220703125, '0010100100111110': 0.000244140625, '0010100101101010': 0.0001220703125, '0010100110101010': 0.0003662109375, '0010100110101011': 0.0003662109375, '0010101000000010': 0.0001220703125, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0003662109375, '0010101000001011': 0.0003662109375, '0010101000001110': 0.0001220703125, '0010101000001111': 0.0003662109375, '0010101000010110': 0.0001220703125, '0010101000011011': 0.0001220703125, '0010101000011110': 0.0001220703125, '0010101000100010': 0.0006103515625, '0010101000100011': 0.0003662109375, '0010101000100110': 0.0001220703125, '0010101000100111': 0.0001220703125, '0010101000101000': 0.0003662109375, '0010101000101001': 0.000244140625, '0010101000101010': 0.0040283203125, '0010101000101011': 0.0023193359375, '0010101000101100': 0.0001220703125, '0010101000101101': 0.0001220703125, '0010101000101110': 0.0008544921875, '0010101000101111': 0.0008544921875, '0010101000111010': 0.000244140625, '0010101000111011': 0.0003662109375, '0010101000111111': 0.000244140625, '0010101001010010': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010001110': 0.0001220703125, '0010101010100100': 0.0001220703125, '0010101010101010': 0.000244140625, '0010101010101011': 0.0001220703125, '0010101010101111': 0.000244140625, '0010101100000001': 0.000244140625, '0010101100000010': 0.00048828125, '0010101100000011': 0.0003662109375, '0010101100000110': 0.0001220703125, '0010101100000111': 0.000244140625, '0010101100001000': 0.00048828125, '0010101100001001': 0.000244140625, '0010101100001010': 0.00341796875, '0010101100001011': 0.00146484375, '0010101100001100': 0.000244140625, '0010101100001101': 0.000244140625, '0010101100001110': 0.001220703125, '0010101100001111': 0.000244140625, '0010101100010010': 0.0003662109375, '0010101100010110': 0.0001220703125, '0010101100010111': 0.0001220703125, '0010101100011010': 0.000244140625, '0010101100011011': 0.0006103515625, '0010101100011100': 0.0001220703125, '0010101100011111': 0.0006103515625, '0010101100100000': 0.0001220703125, '0010101100100001': 0.000244140625, '0010101100100010': 0.001953125, '0010101100100011': 0.0008544921875, '0010101100100100': 0.0001220703125, '0010101100100101': 0.000244140625, '0010101100100110': 0.0003662109375, '0010101100100111': 0.000732421875, '0010101100101000': 0.0015869140625, '0010101100101001': 0.0013427734375, '0010101100101010': 0.0164794921875, '0010101100101011': 0.012451171875, '0010101100101100': 0.00146484375, '0010101100101101': 0.000732421875, '0010101100101110': 0.0037841796875, '0010101100101111': 0.0045166015625, '0010101100110001': 0.000244140625, '0010101100110010': 0.0006103515625, '0010101100110011': 0.0006103515625, '0010101100110110': 0.0009765625, '0010101100110111': 0.000732421875, '0010101100111000': 0.0001220703125, '0010101100111001': 0.0001220703125, '0010101100111010': 0.0009765625, '0010101100111011': 0.0006103515625, '0010101100111110': 0.000244140625, '0010101100111111': 0.000244140625, '0010101101001010': 0.000244140625, '0010101101001111': 0.0001220703125, '0010101101011110': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101101010': 0.0001220703125, '0010101101101111': 0.000244140625, '0010101101111010': 0.0001220703125, '0010101110000011': 0.0001220703125, '0010101110001010': 0.0003662109375, '0010101110100110': 0.000244140625, '0010101110100111': 0.0001220703125, '0010101110101010': 0.0010986328125, '0010101110101011': 0.000244140625, '0010101110101101': 0.0001220703125, '0010101110101110': 0.000244140625, '0010101110101111': 0.00048828125, '0010101110110001': 0.0001220703125, '0010101111101111': 0.0001220703125, '0010110000001000': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101011': 0.000244140625, '0010110100001110': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.0003662109375, '0010110100101100': 0.0001220703125, '0010110100101101': 0.0001220703125, '0010110100101110': 0.000244140625, '0010110100101111': 0.0001220703125, '0010110100110110': 0.0001220703125, '0010110100111001': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110110101010': 0.0003662109375, '0010110110111011': 0.0001220703125, '0010111000001011': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000101011': 0.0001220703125, '0010111010101111': 0.0001220703125, '0010111100000010': 0.0001220703125, '0010111100001001': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100100010': 0.000244140625, '0010111100101000': 0.0001220703125, '0010111100101010': 0.000244140625, '0010111100101011': 0.000732421875, '0010111100101100': 0.0001220703125, '0010111100101101': 0.00048828125, '0010111100101111': 0.000244140625, '0010111100110111': 0.0001220703125, '0010111110001011': 0.0001220703125, '0010111110101011': 0.0001220703125, '0011000000010010': 0.0001220703125, '0011000100100011': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101010': 0.0001220703125, '0011000100101011': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101010': 0.0003662109375, '0011001000101011': 0.000244140625, '0011001000101111': 0.0001220703125, '0011001000111111': 0.0001220703125, '0011001100001010': 0.0006103515625, '0011001100001100': 0.0001220703125, '0011001100100110': 0.0001220703125, '0011001100101001': 0.000244140625, '0011001100101010': 0.000732421875, '0011001100101011': 0.00048828125, '0011001100101110': 0.0001220703125, '0011001100110010': 0.0001220703125, '0011001100110111': 0.0001220703125, '0011001100111010': 0.000244140625, '0011001100111011': 0.000244140625, '0011001110001010': 0.0001220703125, '0011001110101010': 0.0001220703125, '0011001110101011': 0.000244140625, '0011010100000011': 0.0001220703125, '0011010100101010': 0.0003662109375, '0011011000010111': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011011010101111': 0.0001220703125, '0011011100101010': 0.00048828125, '0011011100101011': 0.00048828125, '0011011100101110': 0.000244140625, '0011011100110011': 0.0001220703125, '0011011100111010': 0.0001220703125, '0011011110101011': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100000111011': 0.0001220703125, '0011100100001000': 0.0001220703125, '0011100100001010': 0.000244140625, '0011100100100010': 0.000244140625, '0011100100100011': 0.0001220703125, '0011100100101001': 0.0001220703125, '0011100100101010': 0.0008544921875, '0011100100101011': 0.000244140625, '0011100100101110': 0.0001220703125, '0011100100101111': 0.000244140625, '0011100100110110': 0.0001220703125, '0011100100111010': 0.000244140625, '0011100110000011': 0.0001220703125, '0011100110101010': 0.000244140625, '0011101000001000': 0.0001220703125, '0011101000001010': 0.000244140625, '0011101000001011': 0.000244140625, '0011101000001110': 0.0001220703125, '0011101000001111': 0.000244140625, '0011101000011010': 0.0001220703125, '0011101000011011': 0.0001220703125, '0011101000100010': 0.0001220703125, '0011101000100011': 0.0001220703125, '0011101000100110': 0.000244140625, '0011101000101010': 0.000244140625, '0011101000101011': 0.0001220703125, '0011101000101110': 0.000244140625, '0011101000101111': 0.0001220703125, '0011101010101000': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101010101110': 0.0001220703125, '0011101010110011': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101100001010': 0.0015869140625, '0011101100001011': 0.0009765625, '0011101100001101': 0.0001220703125, '0011101100001110': 0.0003662109375, '0011101100001111': 0.0003662109375, '0011101100010010': 0.0001220703125, '0011101100011010': 0.0001220703125, '0011101100011100': 0.0001220703125, '0011101100011101': 0.0001220703125, '0011101100011111': 0.0001220703125, '0011101100100010': 0.0003662109375, '0011101100100011': 0.0003662109375, '0011101100100100': 0.0001220703125, '0011101100100110': 0.000244140625, '0011101100100111': 0.0001220703125, '0011101100101000': 0.00048828125, '0011101100101001': 0.000732421875, '0011101100101010': 0.00341796875, '0011101100101011': 0.00244140625, '0011101100101100': 0.0003662109375, '0011101100101101': 0.0003662109375, '0011101100101110': 0.0003662109375, '0011101100101111': 0.0015869140625, '0011101100110001': 0.0001220703125, '0011101100110011': 0.0001220703125, '0011101100110110': 0.000244140625, '0011101100111000': 0.0001220703125, '0011101100111010': 0.0001220703125, '0011101100111011': 0.000244140625, '0011101100111111': 0.000244140625, '0011101101100111': 0.0001220703125, '0011101101101000': 0.0001220703125, '0011101101111001': 0.0001220703125, '0011101110001010': 0.0001220703125, '0011101110100010': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101011': 0.0003662109375, '0011101110101101': 0.0001220703125, '0011110000101100': 0.0001220703125, '0011110100000010': 0.0001220703125, '0011110100001011': 0.0001220703125, '0011110100101000': 0.0001220703125, '0011110100101011': 0.0001220703125, '0011110100101101': 0.0001220703125, '0011110100101110': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110110100011': 0.0001220703125, '0011110110101110': 0.0001220703125, '0011111000101111': 0.0001220703125, '0011111010101011': 0.0001220703125, '0011111100000011': 0.0001220703125, '0011111100100011': 0.0001220703125, '0011111100101010': 0.0001220703125, '0011111100101011': 0.0001220703125, '0011111100101111': 0.0001220703125, '0100000100001011': 0.000244140625, '0100000100101011': 0.0001220703125, '0100000100110010': 0.0001220703125, '0100001000001010': 0.0001220703125, '0100001000101010': 0.0001220703125, '0100001100001011': 0.0001220703125, '0100001100101010': 0.000244140625, '0100001100101011': 0.0003662109375, '0100001100101101': 0.0001220703125, '0100001100101111': 0.0001220703125, '0100001110001011': 0.0001220703125, '0100011100101011': 0.0001220703125, '0100011100110111': 0.0001220703125, '0100011101100010': 0.0001220703125, '0100100100100011': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100101011': 0.000244140625, '0100100100101101': 0.0001220703125, '0100100100101110': 0.0001220703125, '0100100100110011': 0.0001220703125, '0100100101101011': 0.0001220703125, '0100101000001010': 0.0001220703125, '0100101000010111': 0.0001220703125, '0100101000100001': 0.0001220703125, '0100101000100011': 0.0001220703125, '0100101000101011': 0.0003662109375, '0100101000110111': 0.0001220703125, '0100101000111010': 0.0001220703125, '0100101100001010': 0.0003662109375, '0100101100001011': 0.000244140625, '0100101100011011': 0.0001220703125, '0100101100011110': 0.0001220703125, '0100101100100001': 0.0001220703125, '0100101100100010': 0.000244140625, '0100101100100011': 0.000244140625, '0100101100100111': 0.0001220703125, '0100101100101000': 0.00048828125, '0100101100101001': 0.000244140625, '0100101100101010': 0.0009765625, '0100101100101011': 0.001220703125, '0100101100101110': 0.000244140625, '0100101100101111': 0.0003662109375, '0100101100110011': 0.000244140625, '0100101100111010': 0.000244140625, '0100101100111011': 0.0003662109375, '0100101101001011': 0.0001220703125, '0100101101011011': 0.0001220703125, '0100101101101011': 0.0001220703125, '0100101110100111': 0.0001220703125, '0100101110101111': 0.000244140625, '0100110100101011': 0.000244140625, '0100111100101001': 0.0001220703125, '0101001000100110': 0.0001220703125, '0101001100000011': 0.0001220703125, '0101001100101010': 0.0001220703125, '0101001100101110': 0.0001220703125, '0101010100111010': 0.0001220703125, '0101011100101001': 0.0001220703125, '0101011100101011': 0.0001220703125, '0101011100110011': 0.0001220703125, '0101100000101010': 0.0001220703125, '0101100100000100': 0.0001220703125, '0101100100101010': 0.0001220703125, '0101100100101011': 0.000244140625, '0101100100101111': 0.0001220703125, '0101100110011011': 0.0001220703125, '0101101000001011': 0.000244140625, '0101101000001110': 0.0003662109375, '0101101000101000': 0.0001220703125, '0101101100000100': 0.0001220703125, '0101101100001010': 0.0001220703125, '0101101100001011': 0.0001220703125, '0101101100001110': 0.0001220703125, '0101101100010011': 0.0001220703125, '0101101100011010': 0.000244140625, '0101101100100000': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100100111': 0.0001220703125, '0101101100101000': 0.0001220703125, '0101101100101010': 0.00048828125, '0101101100101011': 0.0006103515625, '0101101100101110': 0.0001220703125, '0101101100101111': 0.0001220703125, '0101101100110001': 0.0001220703125, '0101101110111010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000100001010': 0.0001220703125, '0110000100001011': 0.0001220703125, '0110000100101011': 0.0003662109375, '0110000101101100': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000011110': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000111011': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001010101011': 0.0001220703125, '0110001100000000': 0.000244140625, '0110001100001010': 0.0001220703125, '0110001100001011': 0.0003662109375, '0110001100001110': 0.0001220703125, '0110001100011011': 0.0001220703125, '0110001100100010': 0.0001220703125, '0110001100100011': 0.0006103515625, '0110001100101001': 0.0003662109375, '0110001100101011': 0.0013427734375, '0110001100101101': 0.0001220703125, '0110001100101110': 0.0001220703125, '0110001100101111': 0.00048828125, '0110001100110011': 0.0001220703125, '0110001100111011': 0.000244140625, '0110001101100111': 0.0001220703125, '0110001110101011': 0.0001220703125, '0110010000101011': 0.0001220703125, '0110010100101010': 0.0001220703125, '0110010100101111': 0.0001220703125, '0110011000101001': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110011100101011': 0.000244140625, '0110011100111110': 0.0001220703125, '0110100000001110': 0.0001220703125, '0110100000101001': 0.0001220703125, '0110100000101011': 0.000244140625, '0110100000101100': 0.0001220703125, '0110100000101111': 0.0001220703125, '0110100000110011': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100100000011': 0.000244140625, '0110100100000101': 0.0001220703125, '0110100100001001': 0.0001220703125, '0110100100001011': 0.000244140625, '0110100100001110': 0.000244140625, '0110100100010100': 0.0001220703125, '0110100100011011': 0.0001220703125, '0110100100011111': 0.0001220703125, '0110100100100010': 0.0001220703125, '0110100100100011': 0.0001220703125, '0110100100101001': 0.0001220703125, '0110100100101010': 0.0003662109375, '0110100100101011': 0.002685546875, '0110100100101100': 0.000244140625, '0110100100101101': 0.0001220703125, '0110100100101110': 0.0001220703125, '0110100100101111': 0.000244140625, '0110100100110011': 0.0001220703125, '0110100100110111': 0.0001220703125, '0110100100111011': 0.0001220703125, '0110100110101011': 0.000244140625, '0110101000000011': 0.0001220703125, '0110101000001010': 0.0001220703125, '0110101000001011': 0.0006103515625, '0110101000001110': 0.0001220703125, '0110101000001111': 0.000244140625, '0110101000011101': 0.0001220703125, '0110101000100011': 0.000244140625, '0110101000100110': 0.0001220703125, '0110101000101000': 0.000244140625, '0110101000101010': 0.000732421875, '0110101000101011': 0.001953125, '0110101000101101': 0.000244140625, '0110101000101111': 0.000244140625, '0110101000110010': 0.0001220703125, '0110101000110011': 0.0001220703125, '0110101000110111': 0.0001220703125, '0110101001001100': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010011001': 0.0001220703125, '0110101010101011': 0.000244140625, '0110101010101111': 0.0001220703125, '0110101100000010': 0.0001220703125, '0110101100000011': 0.0006103515625, '0110101100000101': 0.0001220703125, '0110101100000111': 0.000244140625, '0110101100001000': 0.0001220703125, '0110101100001001': 0.0001220703125, '0110101100001010': 0.000244140625, '0110101100001011': 0.0025634765625, '0110101100001100': 0.0001220703125, '0110101100001101': 0.000244140625, '0110101100001110': 0.00048828125, '0110101100010010': 0.0001220703125, '0110101100010011': 0.0001220703125, '0110101100010111': 0.0001220703125, '0110101100011001': 0.0001220703125, '0110101100011011': 0.000732421875, '0110101100011110': 0.000244140625, '0110101100100010': 0.000244140625, '0110101100100011': 0.0008544921875, '0110101100100101': 0.0001220703125, '0110101100100110': 0.0003662109375, '0110101100100111': 0.00048828125, '0110101100101000': 0.0001220703125, '0110101100101001': 0.0020751953125, '0110101100101010': 0.0023193359375, '0110101100101011': 0.0142822265625, '0110101100101100': 0.0006103515625, '0110101100101101': 0.0003662109375, '0110101100101110': 0.0015869140625, '0110101100101111': 0.002197265625, '0110101100110001': 0.000244140625, '0110101100110011': 0.0009765625, '0110101100110110': 0.000244140625, '0110101100110111': 0.0001220703125, '0110101100111001': 0.0001220703125, '0110101100111010': 0.0001220703125, '0110101100111011': 0.000732421875, '0110101101001011': 0.000244140625, '0110101101100011': 0.0001220703125, '0110101101100111': 0.0001220703125, '0110101101101010': 0.0001220703125, '0110101101101011': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110100011': 0.0001220703125, '0110101110100111': 0.0001220703125, '0110101110101010': 0.0001220703125, '0110101110101011': 0.0009765625, '0110101110110011': 0.0001220703125, '0110101110111001': 0.0001220703125, '0110101111100011': 0.0001220703125, '0110110000101110': 0.0001220703125, '0110110100000111': 0.0001220703125, '0110110100001010': 0.0001220703125, '0110110100001011': 0.0001220703125, '0110110100011110': 0.0001220703125, '0110110100100010': 0.0001220703125, '0110110100100110': 0.0001220703125, '0110110100101011': 0.0003662109375, '0110110100110110': 0.0001220703125, '0110111000100111': 0.0001220703125, '0110111000101011': 0.0001220703125, '0110111100000111': 0.0001220703125, '0110111100001011': 0.000244140625, '0110111100100011': 0.0001220703125, '0110111100101000': 0.0001220703125, '0110111100101001': 0.0001220703125, '0110111100101010': 0.0001220703125, '0110111100101011': 0.00048828125, '0110111100101110': 0.0001220703125, '0110111100101111': 0.0001220703125, '0110111110101011': 0.0001220703125, '0111000000001011': 0.0001220703125, '0111000010001011': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111001000001011': 0.0001220703125, '0111001010001011': 0.0001220703125, '0111001100011111': 0.0001220703125, '0111001100101001': 0.000244140625, '0111001100101010': 0.0003662109375, '0111001100101011': 0.0008544921875, '0111001100101100': 0.0001220703125, '0111001100101110': 0.0001220703125, '0111001100101111': 0.000244140625, '0111001100110010': 0.0001220703125, '0111001100110111': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111001110101001': 0.0001220703125, '0111010000101010': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111010100101111': 0.0001220703125, '0111011000001010': 0.0001220703125, '0111011000101101': 0.000244140625, '0111011100001010': 0.0001220703125, '0111011100100010': 0.0001220703125, '0111011100100011': 0.0001220703125, '0111011100101001': 0.0001220703125, '0111011100101011': 0.0001220703125, '0111011100101110': 0.0001220703125, '0111011100110111': 0.0001220703125, '0111011110101011': 0.0001220703125, '0111100000100011': 0.0001220703125, '0111100000101001': 0.0001220703125, '0111100000101011': 0.0001220703125, '0111100100100011': 0.000244140625, '0111100100101010': 0.000244140625, '0111100100101011': 0.0008544921875, '0111100100101111': 0.0001220703125, '0111100100111010': 0.0001220703125, '0111101000000001': 0.0001220703125, '0111101000010111': 0.0001220703125, '0111101000101011': 0.000732421875, '0111101000101111': 0.0001220703125, '0111101000110011': 0.0001220703125, '0111101000111011': 0.0001220703125, '0111101010101110': 0.0001220703125, '0111101100000011': 0.0001220703125, '0111101100001001': 0.0001220703125, '0111101100001011': 0.0003662109375, '0111101100001111': 0.0001220703125, '0111101100010010': 0.0001220703125, '0111101100011000': 0.0001220703125, '0111101100011010': 0.0001220703125, '0111101100011011': 0.0001220703125, '0111101100100011': 0.0003662109375, '0111101100100111': 0.000244140625, '0111101100101001': 0.0003662109375, '0111101100101010': 0.00048828125, '0111101100101011': 0.00390625, '0111101100101101': 0.0001220703125, '0111101100101110': 0.0006103515625, '0111101100101111': 0.0006103515625, '0111101100110011': 0.0001220703125, '0111101100111001': 0.0001220703125, '0111101100111011': 0.000244140625, '0111101101001011': 0.0001220703125, '0111101101111011': 0.0001220703125, '0111101110101011': 0.0003662109375, '0111110100001010': 0.0001220703125, '0111110100101001': 0.0001220703125, '0111110100101010': 0.0001220703125, '0111110100101011': 0.0001220703125, '0111111000101001': 0.0001220703125, '0111111000101010': 0.0001220703125, '0111111100101011': 0.0001220703125, '1000000000101010': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000100001010': 0.0001220703125, '1000000100010110': 0.0001220703125, '1000000100101000': 0.000244140625, '1000000100101010': 0.00048828125, '1000000100101110': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000101010': 0.000244140625, '1000001000101111': 0.0001220703125, '1000001100001010': 0.000244140625, '1000001100001011': 0.0001220703125, '1000001100010110': 0.0001220703125, '1000001100011010': 0.000244140625, '1000001100100010': 0.000244140625, '1000001100100110': 0.0001220703125, '1000001100100111': 0.0001220703125, '1000001100101000': 0.0003662109375, '1000001100101010': 0.001220703125, '1000001100110010': 0.0001220703125, '1000001100111010': 0.0003662109375, '1000001100111011': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000001110101110': 0.0001220703125, '1000010100101010': 0.0003662109375, '1000011100001010': 0.000244140625, '1000011100101000': 0.0001220703125, '1000011100101010': 0.0001220703125, '1000011110101110': 0.0001220703125, '1000100000001100': 0.0001220703125, '1000100000101010': 0.000732421875, '1000100000101110': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100100000000': 0.0001220703125, '1000100100000110': 0.0001220703125, '1000100100001000': 0.0001220703125, '1000100100001010': 0.000244140625, '1000100100100100': 0.0001220703125, '1000100100100101': 0.0001220703125, '1000100100101000': 0.0003662109375, '1000100100101010': 0.001953125, '1000100100101011': 0.0001220703125, '1000100100101110': 0.00048828125, '1000100100110000': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000100100111000': 0.0001220703125, '1000100110101010': 0.0001220703125, '1000101000001010': 0.0001220703125, '1000101000001110': 0.0001220703125, '1000101000010010': 0.000244140625, '1000101000011010': 0.0001220703125, '1000101000100010': 0.0003662109375, '1000101000101000': 0.0001220703125, '1000101000101001': 0.000244140625, '1000101000101010': 0.0025634765625, '1000101000101100': 0.0001220703125, '1000101000111010': 0.000244140625, '1000101010101010': 0.0001220703125, '1000101100000010': 0.000244140625, '1000101100000110': 0.0006103515625, '1000101100001000': 0.000244140625, '1000101100001001': 0.0001220703125, '1000101100001010': 0.0020751953125, '1000101100001011': 0.0003662109375, '1000101100001100': 0.0001220703125, '1000101100001110': 0.00048828125, '1000101100001111': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011010': 0.000732421875, '1000101100011110': 0.000244140625, '1000101100011111': 0.0001220703125, '1000101100100010': 0.00146484375, '1000101100100100': 0.0001220703125, '1000101100100110': 0.0006103515625, '1000101100100111': 0.0001220703125, '1000101100101000': 0.00146484375, '1000101100101010': 0.01171875, '1000101100101011': 0.0009765625, '1000101100101100': 0.0003662109375, '1000101100101101': 0.000244140625, '1000101100101110': 0.0025634765625, '1000101100101111': 0.000244140625, '1000101100110010': 0.00048828125, '1000101100110110': 0.000244140625, '1000101100111000': 0.0003662109375, '1000101100111010': 0.0009765625, '1000101100111100': 0.0001220703125, '1000101100111110': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101101111010': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110101010': 0.0009765625, '1000101110101110': 0.0001220703125, '1000101110111110': 0.0001220703125, '1000101111101010': 0.0001220703125, '1000110000101010': 0.000244140625, '1000110100011000': 0.0001220703125, '1000110100100110': 0.0001220703125, '1000110100101000': 0.000244140625, '1000110100101010': 0.0006103515625, '1000110100101100': 0.0001220703125, '1000110100101110': 0.0003662109375, '1000110100110010': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000111000001110': 0.0001220703125, '1000111000100010': 0.0001220703125, '1000111000101010': 0.0001220703125, '1000111100001010': 0.000244140625, '1000111100011010': 0.0001220703125, '1000111100100110': 0.000244140625, '1000111100101010': 0.000244140625, '1000111100101110': 0.0006103515625, '1000111100110010': 0.0001220703125, '1000111100111000': 0.0001220703125, '1000111101001010': 0.0001220703125, '1000111110101110': 0.0001220703125, '1000111110111010': 0.0001220703125, '1001000100111000': 0.0001220703125, '1001001000101010': 0.0003662109375, '1001001001101000': 0.0001220703125, '1001001100001010': 0.0001220703125, '1001001100001011': 0.0001220703125, '1001001100100000': 0.0001220703125, '1001001100101010': 0.00146484375, '1001001100101100': 0.0001220703125, '1001001100101110': 0.0003662109375, '1001001100110110': 0.000244140625, '1001001100111010': 0.0001220703125, '1001001101100110': 0.0001220703125, '1001001101101111': 0.0001220703125, '1001001110101010': 0.000244140625, '1001010100011010': 0.0001220703125, '1001010100101000': 0.0001220703125, '1001011000001110': 0.0001220703125, '1001011000101010': 0.000244140625, '1001011100001010': 0.0001220703125, '1001011100101000': 0.0001220703125, '1001011100101010': 0.0003662109375, '1001011100101100': 0.0001220703125, '1001011101101000': 0.0001220703125, '1001100000101010': 0.0001220703125, '1001100100001010': 0.0003662109375, '1001100100010010': 0.0001220703125, '1001100100011110': 0.0001220703125, '1001100100101000': 0.0001220703125, '1001100100101010': 0.0013427734375, '1001100100101011': 0.0001220703125, '1001100100101110': 0.0001220703125, '1001100100110010': 0.0001220703125, '1001100100111010': 0.0001220703125, '1001100110101010': 0.0001220703125, '1001101000001010': 0.0001220703125, '1001101000100000': 0.0001220703125, '1001101000101010': 0.0008544921875, '1001101000101110': 0.0001220703125, '1001101000111010': 0.0001220703125, '1001101001010010': 0.0001220703125, '1001101010100010': 0.0001220703125, '1001101010101110': 0.0001220703125, '1001101100000010': 0.0001220703125, '1001101100000110': 0.0003662109375, '1001101100001010': 0.0015869140625, '1001101100001100': 0.0001220703125, '1001101100001110': 0.0001220703125, '1001101100100000': 0.0001220703125, '1001101100100010': 0.00048828125, '1001101100100011': 0.0001220703125, '1001101100100100': 0.0001220703125, '1001101100100110': 0.0001220703125, '1001101100100111': 0.0001220703125, '1001101100101000': 0.00048828125, '1001101100101010': 0.005126953125, '1001101100101011': 0.00048828125, '1001101100101110': 0.00048828125, '1001101100110010': 0.0008544921875, '1001101100110110': 0.00048828125, '1001101100111010': 0.00048828125, '1001101100111110': 0.0001220703125, '1001101101101010': 0.0001220703125, '1001101110101001': 0.0001220703125, '1001101110101010': 0.0003662109375, '1001101110101011': 0.0001220703125, '1001110000001010': 0.0001220703125, '1001110000001011': 0.0001220703125, '1001110100001010': 0.0001220703125, '1001110100100010': 0.0001220703125, '1001110100101100': 0.0001220703125, '1001110100111010': 0.0001220703125, '1001111000110110': 0.0001220703125, '1001111100101010': 0.000244140625, '1010000000001010': 0.0001220703125, '1010000000001110': 0.0001220703125, '1010000000010010': 0.0001220703125, '1010000000100010': 0.0001220703125, '1010000000101001': 0.0001220703125, '1010000000101010': 0.0003662109375, '1010000010101010': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001010': 0.00048828125, '1010000100010100': 0.0001220703125, '1010000100011010': 0.000244140625, '1010000100100001': 0.0001220703125, '1010000100100010': 0.0006103515625, '1010000100100110': 0.0003662109375, '1010000100101000': 0.000244140625, '1010000100101010': 0.002197265625, '1010000100101011': 0.000244140625, '1010000100101100': 0.000244140625, '1010000100101110': 0.0001220703125, '1010000100101111': 0.0001220703125, '1010000100110010': 0.0001220703125, '1010000100110110': 0.0001220703125, '1010000100111001': 0.0001220703125, '1010000101001010': 0.0001220703125, '1010000110101010': 0.000244140625, '1010000111101110': 0.0001220703125, '1010001000000110': 0.0001220703125, '1010001000001000': 0.0001220703125, '1010001000001001': 0.0001220703125, '1010001000001010': 0.00048828125, '1010001000010010': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000100000': 0.0001220703125, '1010001000100010': 0.0001220703125, '1010001000100101': 0.000244140625, '1010001000100110': 0.0001220703125, '1010001000101000': 0.000244140625, '1010001000101010': 0.003662109375, '1010001000101011': 0.000244140625, '1010001000101100': 0.000244140625, '1010001000101110': 0.0009765625, '1010001000101111': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000111010': 0.000244140625, '1010001100000010': 0.0008544921875, '1010001100001000': 0.0006103515625, '1010001100001010': 0.003662109375, '1010001100001110': 0.0003662109375, '1010001100011000': 0.0001220703125, '1010001100011010': 0.00048828125, '1010001100011110': 0.0001220703125, '1010001100100000': 0.000244140625, '1010001100100010': 0.0015869140625, '1010001100100011': 0.000244140625, '1010001100100100': 0.000244140625, '1010001100100110': 0.00048828125, '1010001100100111': 0.0001220703125, '1010001100101000': 0.001220703125, '1010001100101001': 0.0001220703125, '1010001100101010': 0.0155029296875, '1010001100101011': 0.0006103515625, '1010001100101100': 0.0003662109375, '1010001100101101': 0.0001220703125, '1010001100101110': 0.00244140625, '1010001100110010': 0.0010986328125, '1010001100110011': 0.0001220703125, '1010001100110100': 0.0001220703125, '1010001100110110': 0.0001220703125, '1010001100111000': 0.0001220703125, '1010001100111010': 0.0013427734375, '1010001100111100': 0.0001220703125, '1010001100111110': 0.0001220703125, '1010001101001010': 0.0001220703125, '1010001101101010': 0.0003662109375, '1010001110001010': 0.000244140625, '1010001110100010': 0.000244140625, '1010001110101010': 0.0010986328125, '1010001110101110': 0.0003662109375, '1010001110110000': 0.0001220703125, '1010001110110010': 0.0001220703125, '1010010000101010': 0.000244140625, '1010010100001010': 0.0001220703125, '1010010100011100': 0.0001220703125, '1010010100100010': 0.000244140625, '1010010100101010': 0.0009765625, '1010010100101110': 0.000244140625, '1010010100110010': 0.0001220703125, '1010010101101110': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101010': 0.0003662109375, '1010011000101100': 0.0001220703125, '1010011000101110': 0.0001220703125, '1010011010101000': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011100000000': 0.0001220703125, '1010011100001000': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100001110': 0.000244140625, '1010011100100010': 0.000244140625, '1010011100101010': 0.0009765625, '1010011100101011': 0.0001220703125, '1010011100111010': 0.0001220703125, '1010011110010110': 0.0001220703125, '1010011110101001': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001010': 0.000732421875, '1010100000001110': 0.0001220703125, '1010100000010011': 0.0001220703125, '1010100000100010': 0.0003662109375, '1010100000100011': 0.0001220703125, '1010100000100110': 0.0003662109375, '1010100000101000': 0.0003662109375, '1010100000101010': 0.0037841796875, '1010100000101100': 0.00048828125, '1010100000101110': 0.0006103515625, '1010100000110010': 0.00048828125, '1010100000110110': 0.0003662109375, '1010100000111000': 0.0001220703125, '1010100000111010': 0.000244140625, '1010100000111100': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010101010': 0.0001220703125, '1010100010101110': 0.0001220703125, '1010100100000010': 0.0008544921875, '1010100100001000': 0.0006103515625, '1010100100001001': 0.0001220703125, '1010100100001010': 0.00390625, '1010100100001100': 0.000244140625, '1010100100001110': 0.00048828125, '1010100100010010': 0.000244140625, '1010100100010110': 0.0001220703125, '1010100100011010': 0.000732421875, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100010': 0.0025634765625, '1010100100100011': 0.000244140625, '1010100100100100': 0.0003662109375, '1010100100100101': 0.0001220703125, '1010100100100110': 0.00048828125, '1010100100100111': 0.0001220703125, '1010100100101000': 0.002685546875, '1010100100101001': 0.0001220703125, '1010100100101010': 0.0162353515625, '1010100100101011': 0.0006103515625, '1010100100101100': 0.0010986328125, '1010100100101101': 0.0003662109375, '1010100100101110': 0.003173828125, '1010100100101111': 0.0001220703125, '1010100100110000': 0.000244140625, '1010100100110010': 0.0013427734375, '1010100100110011': 0.000244140625, '1010100100110100': 0.0001220703125, '1010100100110110': 0.0006103515625, '1010100100111010': 0.0015869140625, '1010100100111110': 0.0003662109375, '1010100101101010': 0.000244140625, '1010100110001010': 0.0001220703125, '1010100110001110': 0.0001220703125, '1010100110010110': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101000': 0.0001220703125, '1010100110101010': 0.0006103515625, '1010100110101011': 0.0001220703125, '1010100110101101': 0.0001220703125, '1010100110101110': 0.000244140625, '1010100110111010': 0.0001220703125, '1010100111111000': 0.0001220703125, '1010101000000010': 0.0006103515625, '1010101000000111': 0.0001220703125, '1010101000001000': 0.0006103515625, '1010101000001001': 0.0001220703125, '1010101000001010': 0.0045166015625, '1010101000001100': 0.00048828125, '1010101000001101': 0.0001220703125, '1010101000001110': 0.000732421875, '1010101000010010': 0.00048828125, '1010101000010110': 0.0001220703125, '1010101000011000': 0.0001220703125, '1010101000011010': 0.0006103515625, '1010101000011100': 0.0001220703125, '1010101000100001': 0.0001220703125, '1010101000100010': 0.0030517578125, '1010101000100011': 0.0001220703125, '1010101000100100': 0.000244140625, '1010101000100101': 0.0001220703125, '1010101000100110': 0.000244140625, '1010101000101000': 0.002685546875, '1010101000101001': 0.000244140625, '1010101000101010': 0.021240234375, '1010101000101011': 0.000244140625, '1010101000101100': 0.0015869140625, '1010101000101101': 0.00048828125, '1010101000101110': 0.0042724609375, '1010101000101111': 0.0003662109375, '1010101000110000': 0.000244140625, '1010101000110010': 0.0009765625, '1010101000110011': 0.0001220703125, '1010101000110100': 0.000244140625, '1010101000110110': 0.0006103515625, '1010101000110111': 0.0001220703125, '1010101000111000': 0.000244140625, '1010101000111001': 0.0001220703125, '1010101000111010': 0.0015869140625, '1010101000111100': 0.0001220703125, '1010101000111110': 0.00048828125, '1010101001001110': 0.0001220703125, '1010101001100010': 0.0001220703125, '1010101001101100': 0.000244140625, '1010101001101110': 0.000244140625, '1010101001110010': 0.0001220703125, '1010101010000010': 0.0001220703125, '1010101010001000': 0.0001220703125, '1010101010001010': 0.0006103515625, '1010101010001110': 0.0001220703125, '1010101010100010': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.00146484375, '1010101010110110': 0.0001220703125, '1010101010111010': 0.0001220703125, '1010101100000000': 0.00048828125, '1010101100000010': 0.0025634765625, '1010101100000011': 0.000244140625, '1010101100000101': 0.000244140625, '1010101100000110': 0.001220703125, '1010101100000111': 0.0001220703125, '1010101100001000': 0.0023193359375, '1010101100001001': 0.00048828125, '1010101100001010': 0.0234375, '1010101100001011': 0.0010986328125, '1010101100001100': 0.0020751953125, '1010101100001101': 0.000244140625, '1010101100001110': 0.0037841796875, '1010101100001111': 0.0003662109375, '1010101100010000': 0.0001220703125, '1010101100010010': 0.00146484375, '1010101100010100': 0.0003662109375, '1010101100010110': 0.000732421875, '1010101100010111': 0.0001220703125, '1010101100011000': 0.000244140625, '1010101100011010': 0.0045166015625, '1010101100011011': 0.0001220703125, '1010101100011100': 0.000244140625, '1010101100011110': 0.0008544921875, '1010101100011111': 0.0001220703125, '1010101100100000': 0.0013427734375, '1010101100100001': 0.000244140625, '1010101100100010': 0.01416015625, '1010101100100011': 0.000244140625, '1010101100100100': 0.00146484375, '1010101100100101': 0.000244140625, '1010101100100110': 0.0045166015625, '1010101100100111': 0.0003662109375, '1010101100101000': 0.0137939453125, '1010101100101001': 0.0003662109375, '1010101100101010': 0.1121826171875, '1010101100101011': 0.0037841796875, '1010101100101100': 0.0059814453125, '1010101100101101': 0.0020751953125, '1010101100101110': 0.01953125, '1010101100101111': 0.000732421875, '1010101100110000': 0.0009765625, '1010101100110010': 0.006591796875, '1010101100110011': 0.0003662109375, '1010101100110100': 0.000732421875, '1010101100110101': 0.0001220703125, '1010101100110110': 0.0035400390625, '1010101100110111': 0.000244140625, '1010101100111000': 0.0008544921875, '1010101100111010': 0.0113525390625, '1010101100111011': 0.00048828125, '1010101100111100': 0.0001220703125, '1010101100111101': 0.000244140625, '1010101100111110': 0.001708984375, '1010101100111111': 0.0001220703125, '1010101101000010': 0.0001220703125, '1010101101001010': 0.0001220703125, '1010101101001011': 0.0001220703125, '1010101101010110': 0.0001220703125, '1010101101011010': 0.000244140625, '1010101101011100': 0.0001220703125, '1010101101011110': 0.0001220703125, '1010101101101000': 0.000244140625, '1010101101101010': 0.0018310546875, '1010101101101011': 0.0001220703125, '1010101101101110': 0.00048828125, '1010101101110000': 0.0001220703125, '1010101101111010': 0.00048828125, '1010101110000010': 0.0003662109375, '1010101110001010': 0.00146484375, '1010101110001011': 0.000244140625, '1010101110001110': 0.00048828125, '1010101110011010': 0.00048828125, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0003662109375, '1010101110100110': 0.000244140625, '1010101110101000': 0.00048828125, '1010101110101010': 0.00390625, '1010101110101101': 0.000244140625, '1010101110101110': 0.0008544921875, '1010101110110010': 0.0001220703125, '1010101110110011': 0.0001220703125, '1010101110111010': 0.000244140625, '1010101111101010': 0.0001220703125, '1010110000001000': 0.000244140625, '1010110000001010': 0.0003662109375, '1010110000010010': 0.0001220703125, '1010110000011010': 0.000244140625, '1010110000100001': 0.0001220703125, '1010110000100010': 0.0001220703125, '1010110000101000': 0.000244140625, '1010110000101010': 0.000732421875, '1010110000101011': 0.0001220703125, '1010110000101101': 0.0001220703125, '1010110000110110': 0.0001220703125, '1010110000111010': 0.0001220703125, '1010110010010000': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110100001010': 0.001708984375, '1010110100001101': 0.000244140625, '1010110100010000': 0.0001220703125, '1010110100011010': 0.000244140625, '1010110100011011': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.0013427734375, '1010110100100100': 0.000244140625, '1010110100101000': 0.0001220703125, '1010110100101001': 0.000244140625, '1010110100101010': 0.00634765625, '1010110100101011': 0.0003662109375, '1010110100101100': 0.0006103515625, '1010110100101110': 0.000732421875, '1010110100110010': 0.000244140625, '1010110100111010': 0.0001220703125, '1010110110100110': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110101100': 0.0001220703125, '1010110110101110': 0.0001220703125, '1010110110110010': 0.0001220703125, '1010110110111110': 0.0001220703125, '1010111000001001': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000001110': 0.0001220703125, '1010111000100110': 0.0001220703125, '1010111000101000': 0.000244140625, '1010111000101010': 0.0015869140625, '1010111000101110': 0.0001220703125, '1010111000101111': 0.000244140625, '1010111000110010': 0.0001220703125, '1010111000111010': 0.00048828125, '1010111001101010': 0.0001220703125, '1010111010101010': 0.0001220703125, '1010111100001010': 0.0015869140625, '1010111100001011': 0.0001220703125, '1010111100001110': 0.000244140625, '1010111100011000': 0.0001220703125, '1010111100011010': 0.000732421875, '1010111100011100': 0.000244140625, '1010111100100000': 0.0001220703125, '1010111100100010': 0.000732421875, '1010111100100101': 0.0001220703125, '1010111100100110': 0.0001220703125, '1010111100101000': 0.00048828125, '1010111100101001': 0.0001220703125, '1010111100101010': 0.0048828125, '1010111100101011': 0.000244140625, '1010111100101100': 0.0003662109375, '1010111100101110': 0.0013427734375, '1010111100101111': 0.000244140625, '1010111100110010': 0.0003662109375, '1010111100110110': 0.0006103515625, '1010111100111010': 0.0003662109375, '1010111100111100': 0.0001220703125, '1010111110011010': 0.0001220703125, '1010111110101000': 0.0003662109375, '1010111110101010': 0.0003662109375, '1011000000001100': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101010': 0.000732421875, '1011000000101111': 0.0001220703125, '1011000100000010': 0.0001220703125, '1011000100001100': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100100010': 0.000244140625, '1011000100100011': 0.0001220703125, '1011000100101010': 0.0015869140625, '1011000100101101': 0.0001220703125, '1011000100101110': 0.00048828125, '1011000100111110': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000000010': 0.0001220703125, '1011001000000110': 0.0001220703125, '1011001000001010': 0.0006103515625, '1011001000001011': 0.0001220703125, '1011001000001110': 0.0001220703125, '1011001000010110': 0.0001220703125, '1011001000011010': 0.0001220703125, '1011001000100010': 0.000244140625, '1011001000100011': 0.0001220703125, '1011001000100101': 0.0001220703125, '1011001000101000': 0.0001220703125, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0010986328125, '1011001000101011': 0.0003662109375, '1011001000101110': 0.000244140625, '1011001000110010': 0.0001220703125, '1011001000111110': 0.0001220703125, '1011001001001010': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001100000110': 0.0001220703125, '1011001100001000': 0.000244140625, '1011001100001001': 0.0001220703125, '1011001100001010': 0.000732421875, '1011001100001011': 0.000244140625, '1011001100001110': 0.000244140625, '1011001100010110': 0.0001220703125, '1011001100011010': 0.0003662109375, '1011001100100010': 0.0010986328125, '1011001100100011': 0.0001220703125, '1011001100100100': 0.0001220703125, '1011001100100110': 0.0001220703125, '1011001100101000': 0.0006103515625, '1011001100101001': 0.000244140625, '1011001100101010': 0.0069580078125, '1011001100101011': 0.00048828125, '1011001100101100': 0.0003662109375, '1011001100101110': 0.000732421875, '1011001100101111': 0.0001220703125, '1011001100110010': 0.00048828125, '1011001100110100': 0.0001220703125, '1011001100110110': 0.0001220703125, '1011001100111010': 0.000732421875, '1011001100111101': 0.0001220703125, '1011001100111111': 0.0001220703125, '1011001101101010': 0.0001220703125, '1011001110000010': 0.0001220703125, '1011001110010010': 0.0001220703125, '1011001110010011': 0.0001220703125, '1011001110101000': 0.0001220703125, '1011001110101010': 0.0006103515625, '1011001110110010': 0.000244140625, '1011010000000010': 0.0001220703125, '1011010000101010': 0.0003662109375, '1011010000101110': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100100010': 0.0001220703125, '1011010100101010': 0.0010986328125, '1011010110001010': 0.0001220703125, '1011010110101010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000011010': 0.000244140625, '1011011000100010': 0.0001220703125, '1011011000101010': 0.00048828125, '1011011000110000': 0.0001220703125, '1011011000110010': 0.0001220703125, '1011011010101110': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001010': 0.0006103515625, '1011011100001100': 0.0001220703125, '1011011100001101': 0.0001220703125, '1011011100001110': 0.0001220703125, '1011011100011000': 0.0001220703125, '1011011100100010': 0.00048828125, '1011011100100101': 0.0001220703125, '1011011100100110': 0.00048828125, '1011011100101000': 0.000244140625, '1011011100101010': 0.0032958984375, '1011011100101011': 0.0001220703125, '1011011100101100': 0.000244140625, '1011011100101101': 0.000244140625, '1011011100101110': 0.00048828125, '1011011100110000': 0.0001220703125, '1011011100110010': 0.000244140625, '1011011100110100': 0.0001220703125, '1011011100110110': 0.0001220703125, '1011011100111010': 0.000244140625, '1011011110001010': 0.0001220703125, '1011011110100010': 0.0001220703125, '1011011110100110': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000010010': 0.0001220703125, '1011100000011010': 0.000244140625, '1011100000100010': 0.0003662109375, '1011100000101000': 0.0001220703125, '1011100000101010': 0.0009765625, '1011100000101011': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000110010': 0.000244140625, '1011100000110101': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100100000010': 0.00048828125, '1011100100001000': 0.0001220703125, '1011100100001010': 0.0006103515625, '1011100100001100': 0.0001220703125, '1011100100001110': 0.000244140625, '1011100100100000': 0.0001220703125, '1011100100100010': 0.00048828125, '1011100100100100': 0.000244140625, '1011100100100111': 0.0001220703125, '1011100100101000': 0.0003662109375, '1011100100101010': 0.003662109375, '1011100100101011': 0.00048828125, '1011100100101100': 0.000244140625, '1011100100101101': 0.0003662109375, '1011100100101110': 0.0006103515625, '1011100100110010': 0.000244140625, '1011100100110110': 0.0001220703125, '1011100100111000': 0.0001220703125, '1011100100111010': 0.000244140625, '1011100110001010': 0.0001220703125, '1011100110001110': 0.0001220703125, '1011100110101010': 0.0006103515625, '1011100110110110': 0.0001220703125, '1011101000000010': 0.0001220703125, '1011101000000110': 0.000244140625, '1011101000001000': 0.0001220703125, '1011101000001010': 0.0018310546875, '1011101000001110': 0.0001220703125, '1011101000010010': 0.000244140625, '1011101000011010': 0.0003662109375, '1011101000100000': 0.000244140625, '1011101000100001': 0.0001220703125, '1011101000100010': 0.0009765625, '1011101000100110': 0.000244140625, '1011101000100111': 0.0001220703125, '1011101000101000': 0.00048828125, '1011101000101010': 0.0042724609375, '1011101000101011': 0.0001220703125, '1011101000101100': 0.00048828125, '1011101000101101': 0.0003662109375, '1011101000101110': 0.0003662109375, '1011101000110010': 0.0003662109375, '1011101000111000': 0.0001220703125, '1011101000111010': 0.0003662109375, '1011101000111101': 0.0001220703125, '1011101000111110': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.000244140625, '1011101010110011': 0.0001220703125, '1011101011101110': 0.0001220703125, '1011101100000000': 0.0001220703125, '1011101100000010': 0.000732421875, '1011101100000011': 0.0001220703125, '1011101100000100': 0.0001220703125, '1011101100000110': 0.0001220703125, '1011101100001000': 0.0008544921875, '1011101100001010': 0.006103515625, '1011101100001011': 0.000244140625, '1011101100001100': 0.00048828125, '1011101100001101': 0.0003662109375, '1011101100001110': 0.000732421875, '1011101100010000': 0.0001220703125, '1011101100010010': 0.0001220703125, '1011101100010110': 0.000244140625, '1011101100011010': 0.0010986328125, '1011101100011011': 0.0001220703125, '1011101100011110': 0.0003662109375, '1011101100100000': 0.0003662109375, '1011101100100010': 0.00244140625, '1011101100100011': 0.0003662109375, '1011101100100100': 0.0003662109375, '1011101100100101': 0.0001220703125, '1011101100100110': 0.0009765625, '1011101100101000': 0.0025634765625, '1011101100101001': 0.000244140625, '1011101100101010': 0.0283203125, '1011101100101011': 0.001953125, '1011101100101100': 0.0028076171875, '1011101100101101': 0.0003662109375, '1011101100101110': 0.00341796875, '1011101100101111': 0.00048828125, '1011101100110010': 0.0013427734375, '1011101100110011': 0.0001220703125, '1011101100110110': 0.0013427734375, '1011101100111000': 0.000732421875, '1011101100111001': 0.0001220703125, '1011101100111010': 0.002685546875, '1011101100111011': 0.0003662109375, '1011101100111100': 0.0003662109375, '1011101100111110': 0.0003662109375, '1011101101001000': 0.0001220703125, '1011101101001010': 0.0003662109375, '1011101101100000': 0.0001220703125, '1011101101101000': 0.0001220703125, '1011101101101010': 0.000244140625, '1011101101101011': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101101101111': 0.0001220703125, '1011101110000010': 0.0001220703125, '1011101110001010': 0.0003662109375, '1011101110001110': 0.0001220703125, '1011101110100010': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101010': 0.0015869140625, '1011101110101100': 0.000244140625, '1011101110110010': 0.000244140625, '1011101110110100': 0.0001220703125, '1011110000000100': 0.0001220703125, '1011110000101010': 0.000244140625, '1011110000101110': 0.0001220703125, '1011110010101110': 0.0001220703125, '1011110100001010': 0.000244140625, '1011110100011110': 0.0001220703125, '1011110100100000': 0.000244140625, '1011110100100010': 0.0003662109375, '1011110100101000': 0.0001220703125, '1011110100101010': 0.00048828125, '1011110100101011': 0.0001220703125, '1011110100101101': 0.0001220703125, '1011110100101110': 0.000244140625, '1011110101101010': 0.0001220703125, '1011110110001010': 0.0001220703125, '1011111000010110': 0.0001220703125, '1011111000100010': 0.0001220703125, '1011111000101010': 0.0006103515625, '1011111000110010': 0.0001220703125, '1011111100000010': 0.0001220703125, '1011111100001010': 0.000244140625, '1011111100010100': 0.0001220703125, '1011111100011101': 0.0001220703125, '1011111100100000': 0.0001220703125, '1011111100101001': 0.0001220703125, '1011111100101010': 0.0008544921875, '1011111100101101': 0.0001220703125, '1011111100101110': 0.000244140625, '1011111100110010': 0.0001220703125, '1011111100110110': 0.0001220703125, '1011111100111010': 0.0001220703125, '1011111110101000': 0.0001220703125, '1011111110101110': 0.0001220703125, '1100000000001010': 0.0001220703125, '1100000100001010': 0.0001220703125, '1100000100011000': 0.0001220703125, '1100000100101100': 0.0001220703125, '1100000100101111': 0.0001220703125, '1100001000101000': 0.0001220703125, '1100001000101010': 0.000244140625, '1100001000101110': 0.0001220703125, '1100001100001101': 0.0001220703125, '1100001100011000': 0.0001220703125, '1100001100101010': 0.000244140625, '1100001100101100': 0.0001220703125, '1100001100110100': 0.0001220703125, '1100001101101110': 0.0001220703125, '1100001110110010': 0.0001220703125, '1100010100101101': 0.0001220703125, '1100011100001011': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100011100101011': 0.0001220703125, '1100100000101010': 0.0001220703125, '1100100000101011': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100000111010': 0.0001220703125, '1100100000111110': 0.0001220703125, '1100100100000010': 0.0001220703125, '1100100100011010': 0.0001220703125, '1100100100100010': 0.0003662109375, '1100100100100110': 0.0001220703125, '1100100100101000': 0.0003662109375, '1100100100101010': 0.0003662109375, '1100100100101110': 0.000244140625, '1100100100110010': 0.0001220703125, '1100100100111000': 0.0001220703125, '1100100101110110': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000100110': 0.0001220703125, '1100101000101010': 0.0010986328125, '1100101000101011': 0.0001220703125, '1100101000101110': 0.0001220703125, '1100101010101010': 0.0001220703125, '1100101100000010': 0.0001220703125, '1100101100000110': 0.0001220703125, '1100101100001000': 0.0003662109375, '1100101100001010': 0.001220703125, '1100101100001100': 0.000244140625, '1100101100001110': 0.0001220703125, '1100101100010010': 0.0003662109375, '1100101100011010': 0.0001220703125, '1100101100011100': 0.0001220703125, '1100101100100010': 0.0006103515625, '1100101100100011': 0.000244140625, '1100101100101000': 0.0003662109375, '1100101100101010': 0.00439453125, '1100101100101011': 0.0001220703125, '1100101100101100': 0.000244140625, '1100101100101101': 0.0001220703125, '1100101100101110': 0.0008544921875, '1100101100110010': 0.0003662109375, '1100101100110100': 0.0001220703125, '1100101100110110': 0.000244140625, '1100101100110111': 0.0001220703125, '1100101100111010': 0.000732421875, '1100101100111101': 0.0001220703125, '1100101100111110': 0.0001220703125, '1100101110000010': 0.0001220703125, '1100101110001010': 0.0001220703125, '1100101110101100': 0.0001220703125, '1100101110101110': 0.0001220703125, '1100101110101111': 0.0001220703125, '1100101110111110': 0.0001220703125, '1100110000101010': 0.0001220703125, '1100110100100110': 0.0001220703125, '1100110100101010': 0.0003662109375, '1100111000001010': 0.0001220703125, '1100111000101010': 0.0003662109375, '1100111100101010': 0.0001220703125, '1100111100101110': 0.000244140625, '1101000100001010': 0.0001220703125, '1101000100011110': 0.0001220703125, '1101000100101010': 0.0001220703125, '1101001000100010': 0.0001220703125, '1101001000101010': 0.000244140625, '1101001100101010': 0.0009765625, '1101001100101110': 0.0001220703125, '1101010000100010': 0.0001220703125, '1101011000100010': 0.0001220703125, '1101011100001010': 0.0001220703125, '1101011100101010': 0.000244140625, '1101011100110010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1101100100001010': 0.0001220703125, '1101100100100010': 0.000244140625, '1101100100101010': 0.000244140625, '1101100100101110': 0.000244140625, '1101100100110010': 0.0001220703125, '1101100100111010': 0.0001220703125, '1101101000000011': 0.0001220703125, '1101101000001010': 0.000244140625, '1101101000100010': 0.000244140625, '1101101000101000': 0.000244140625, '1101101000101010': 0.000732421875, '1101101000101110': 0.00048828125, '1101101000110010': 0.0001220703125, '1101101010001110': 0.0001220703125, '1101101100001010': 0.0008544921875, '1101101100001101': 0.0001220703125, '1101101100010000': 0.000244140625, '1101101100010010': 0.0001220703125, '1101101100011010': 0.0003662109375, '1101101100100010': 0.00048828125, '1101101100101000': 0.000244140625, '1101101100101010': 0.003173828125, '1101101100101011': 0.0001220703125, '1101101100101100': 0.000244140625, '1101101100101110': 0.0001220703125, '1101101100110110': 0.0001220703125, '1101101100111010': 0.0001220703125, '1101101101100011': 0.0001220703125, '1101101101101001': 0.0001220703125, '1101101101110110': 0.0001220703125, '1101101110101010': 0.000244140625, '1101101110101110': 0.0001220703125, '1101110100100110': 0.0001220703125, '1101111000101010': 0.0001220703125, '1101111100101010': 0.0006103515625, '1101111100101110': 0.0001220703125, '1110000000011010': 0.0001220703125, '1110000000110110': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110001000101010': 0.000244140625, '1110001000101101': 0.0001220703125, '1110001100000010': 0.0001220703125, '1110001100100010': 0.000244140625, '1110001100101000': 0.0003662109375, '1110001100101010': 0.0006103515625, '1110001100101011': 0.0001220703125, '1110001100110010': 0.0001220703125, '1110001100111010': 0.0001220703125, '1110010100101011': 0.0001220703125, '1110011000001010': 0.0001220703125, '1110011100101000': 0.0001220703125, '1110011100110010': 0.0001220703125, '1110100000001010': 0.0001220703125, '1110100000001101': 0.0001220703125, '1110100000010010': 0.0001220703125, '1110100010100110': 0.0001220703125, '1110100100001001': 0.0001220703125, '1110100100011011': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101010': 0.0003662109375, '1110100100101011': 0.000244140625, '1110100100101110': 0.0001220703125, '1110100100110010': 0.0001220703125, '1110100100111011': 0.0001220703125, '1110100110110010': 0.0001220703125, '1110101000000010': 0.0001220703125, '1110101000001010': 0.0001220703125, '1110101000001011': 0.0001220703125, '1110101000010010': 0.0001220703125, '1110101000100010': 0.0001220703125, '1110101000101010': 0.000244140625, '1110101000101101': 0.0001220703125, '1110101000110011': 0.0001220703125, '1110101000111010': 0.0001220703125, '1110101010101010': 0.000244140625, '1110101010101011': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100001010': 0.0006103515625, '1110101100001011': 0.0001220703125, '1110101100001110': 0.0003662109375, '1110101100011010': 0.0001220703125, '1110101100100010': 0.00048828125, '1110101100100011': 0.0001220703125, '1110101100100110': 0.000244140625, '1110101100101000': 0.00048828125, '1110101100101010': 0.004638671875, '1110101100101011': 0.0010986328125, '1110101100101100': 0.0001220703125, '1110101100101110': 0.0009765625, '1110101100101111': 0.000244140625, '1110101100110000': 0.0001220703125, '1110101100110010': 0.0001220703125, '1110101100110110': 0.0003662109375, '1110101100111010': 0.00048828125, '1110101101001010': 0.0001220703125, '1110110000001010': 0.0001220703125, '1110110100001011': 0.0001220703125, '1110110100101010': 0.0001220703125, '1110111000111010': 0.0001220703125, '1110111100101010': 0.000244140625, '1110111100101100': 0.0001220703125, '1110111100101110': 0.0001220703125, '1110111100111010': 0.0001220703125, '1110111101001110': 0.0001220703125, '1110111110000010': 0.0001220703125, '1110111110110011': 0.0001220703125, '1111000100001110': 0.0001220703125, '1111000100101010': 0.0001220703125, '1111001000100010': 0.0001220703125, '1111001100000010': 0.0001220703125, '1111001100000100': 0.0001220703125, '1111001100101010': 0.000244140625, '1111011000100010': 0.0001220703125, '1111011100101000': 0.0001220703125, '1111011100101010': 0.0001220703125, '1111100000001010': 0.0001220703125, '1111100100101000': 0.0001220703125, '1111100100101010': 0.0001220703125, '1111101000011010': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101000101110': 0.0001220703125, '1111101000110010': 0.0001220703125, '1111101010100110': 0.0001220703125, '1111101100000110': 0.0001220703125, '1111101100001000': 0.0001220703125, '1111101100001010': 0.0003662109375, '1111101100100010': 0.0001220703125, '1111101100100110': 0.0001220703125, '1111101100101010': 0.00048828125, '1111101100101100': 0.0001220703125, '1111101100101110': 0.000244140625, '1111101100101111': 0.0001220703125, '1111101100110010': 0.0001220703125, '1111101100111000': 0.0001220703125, '1111101100111010': 0.0001220703125, '1111110000100010': 0.0001220703125, '1111110100100010': 0.0001220703125, '1111110100100110': 0.0001220703125, '1111110110101110': 0.0001220703125, '1111111000101110': 0.0001220703125, '1111111100001010': 0.0001220703125, '1111111110101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=3_bit=0.txt <==
{'0000000000000000': 0.3380126953125, '0000000000000001': 0.0142822265625, '0000000000000010': 0.01220703125, '0000000000000011': 0.001953125, '0000000000000100': 0.0247802734375, '0000000000000101': 0.00146484375, '0000000000000110': 0.0108642578125, '0000000000000111': 0.00439453125, '0000000000001000': 0.0118408203125, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0006103515625, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0018310546875, '0000000000010000': 0.0235595703125, '0000000000010001': 0.0003662109375, '0000000000010010': 0.000732421875, '0000000000010011': 0.00048828125, '0000000000010100': 0.0023193359375, '0000000000010110': 0.00146484375, '0000000000010111': 0.0009765625, '0000000000011000': 0.00634765625, '0000000000011001': 0.0001220703125, '0000000000011010': 0.00048828125, '0000000000011100': 0.005615234375, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0072021484375, '0000000000100001': 0.0006103515625, '0000000000100010': 0.000244140625, '0000000000100100': 0.0006103515625, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0003662109375, '0000000000101000': 0.00048828125, '0000000000101100': 0.0001220703125, '0000000000110000': 0.0045166015625, '0000000000110001': 0.0001220703125, '0000000000110100': 0.000244140625, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000001000000': 0.004638671875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.000244140625, '0000000001000100': 0.00048828125, '0000000001000110': 0.0003662109375, '0000000001001000': 0.000244140625, '0000000001010000': 0.000244140625, '0000000001011100': 0.000244140625, '0000000001100000': 0.0001220703125, '0000000010000000': 0.017822265625, '0000000010000001': 0.0003662109375, '0000000010000010': 0.00048828125, '0000000010000100': 0.0013427734375, '0000000010000101': 0.0001220703125, '0000000010000110': 0.00048828125, '0000000010001000': 0.000244140625, '0000000010001001': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.000732421875, '0000000010010010': 0.000244140625, '0000000010010100': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0006103515625, '0000000010100100': 0.0001220703125, '0000000010110000': 0.000244140625, '0000000011000000': 0.0001220703125, '0000000011010000': 0.0001220703125, '0000000011010010': 0.0001220703125, '0000000011100000': 0.0001220703125, '0000000100000000': 0.01318359375, '0000000100000001': 0.0001220703125, '0000000100000010': 0.0006103515625, '0000000100000100': 0.0010986328125, '0000000100000110': 0.0001220703125, '0000000100000111': 0.0001220703125, '0000000100001000': 0.0006103515625, '0000000100001001': 0.0001220703125, '0000000100010000': 0.0009765625, '0000000100011000': 0.000244140625, '0000000100011101': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100110000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101000110': 0.0001220703125, '0000000110000000': 0.000244140625, '0000000110000011': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110010100': 0.0001220703125, '0000000110110001': 0.0001220703125, '0000001000000000': 0.039794921875, '0000001000000001': 0.0010986328125, '0000001000000010': 0.001220703125, '0000001000000011': 0.0003662109375, '0000001000000100': 0.0040283203125, '0000001000000110': 0.0018310546875, '0000001000000111': 0.0006103515625, '0000001000001000': 0.0020751953125, '0000001000001100': 0.0003662109375, '0000001000010000': 0.0030517578125, '0000001000010001': 0.0001220703125, '0000001000010011': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0009765625, '0000001000011100': 0.000732421875, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0003662109375, '0000001000110110': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0006103515625, '0000001001000001': 0.0001220703125, '0000001001110000': 0.0001220703125, '0000001010000000': 0.001220703125, '0000001010000001': 0.0003662109375, '0000001010010100': 0.0001220703125, '0000001010011000': 0.0001220703125, '0000001010011100': 0.0001220703125, '0000001100000000': 0.0010986328125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001110000000': 0.0001220703125, '0000010000000000': 0.0086669921875, '0000010000000001': 0.0001220703125, '0000010000000010': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000110': 0.000244140625, '0000010000000111': 0.000244140625, '0000010000001000': 0.000244140625, '0000010000010000': 0.0006103515625, '0000010000010100': 0.0001220703125, '0000010000010110': 0.0001220703125, '0000010000011000': 0.0003662109375, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000010': 0.0001220703125, '0000010010000000': 0.000732421875, '0000010100000000': 0.0006103515625, '0000010100000100': 0.0001220703125, '0000011000000000': 0.0047607421875, '0000011000000001': 0.000244140625, '0000011000000010': 0.000244140625, '0000011000000100': 0.0003662109375, '0000011000000110': 0.0001220703125, '0000011000000111': 0.000244140625, '0000011000001000': 0.00048828125, '0000011000001001': 0.0001220703125, '0000011000001100': 0.0001220703125, '0000011000010000': 0.0001220703125, '0000011000010001': 0.0001220703125, '0000011000110100': 0.0001220703125, '0000011010000000': 0.000244140625, '0000100000000000': 0.0050048828125, '0000100000000010': 0.00048828125, '0000100000000011': 0.0001220703125, '0000100000000100': 0.000244140625, '0000100000000110': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.0003662109375, '0000100001010000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100010010100': 0.0001220703125, '0000100010100000': 0.0001220703125, '0000100100000000': 0.0003662109375, '0000101000000000': 0.00146484375, '0000101000000001': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000011000': 0.0001220703125, '0000101001000000': 0.0001220703125, '0000101001000100': 0.0001220703125, '0000110000000000': 0.0013427734375, '0000110000000001': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000100': 0.0001220703125, '0000110010001100': 0.0001220703125, '0000111000000000': 0.0001220703125, '0001000000000000': 0.09765625, '0001000000000001': 0.0045166015625, '0001000000000010': 0.00341796875, '0001000000000011': 0.0003662109375, '0001000000000100': 0.0054931640625, '0001000000000101': 0.0008544921875, '0001000000000110': 0.00244140625, '0001000000000111': 0.001220703125, '0001000000001000': 0.0029296875, '0001000000001010': 0.0001220703125, '0001000000001011': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001101': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0052490234375, '0001000000010001': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011000': 0.001220703125, '0001000000011001': 0.0001220703125, '0001000000011011': 0.0001220703125, '0001000000011100': 0.0008544921875, '0001000000011110': 0.000244140625, '0001000000100000': 0.002197265625, '0001000000100110': 0.00048828125, '0001000000110000': 0.0018310546875, '0001000000110001': 0.0001220703125, '0001000000110100': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000000111110': 0.0001220703125, '0001000001000000': 0.001220703125, '0001000001000001': 0.0001220703125, '0001000001000110': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001010100': 0.0001220703125, '0001000001110001': 0.0001220703125, '0001000010000000': 0.0032958984375, '0001000010000001': 0.000244140625, '0001000010000010': 0.0003662109375, '0001000010000100': 0.00048828125, '0001000010000110': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010001000': 0.0001220703125, '0001000010010000': 0.00048828125, '0001000010100000': 0.0003662109375, '0001000010110000': 0.0001220703125, '0001000100000000': 0.0045166015625, '0001000100000001': 0.000244140625, '0001000100000010': 0.0003662109375, '0001000100000110': 0.000244140625, '0001000100001000': 0.000244140625, '0001000100010000': 0.0003662109375, '0001000100011000': 0.0003662109375, '0001000101000000': 0.0001220703125, '0001000110000000': 0.0003662109375, '0001001000000000': 0.0107421875, '0001001000000001': 0.000732421875, '0001001000000010': 0.000732421875, '0001001000000011': 0.0001220703125, '0001001000000100': 0.0006103515625, '0001001000000110': 0.0001220703125, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0006103515625, '0001001000001100': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001000010100': 0.0001220703125, '0001001000011000': 0.000244140625, '0001001000011001': 0.0001220703125, '0001001000011100': 0.00048828125, '0001001000100000': 0.000244140625, '0001001000100100': 0.0001220703125, '0001001010000000': 0.00048828125, '0001001010000110': 0.0001220703125, '0001001100000000': 0.0003662109375, '0001001100000110': 0.0001220703125, '0001010000000000': 0.002197265625, '0001010000000001': 0.0001220703125, '0001010000000011': 0.0001220703125, '0001010000000111': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000110000': 0.0001220703125, '0001010001000000': 0.0001220703125, '0001010010000100': 0.000244140625, '0001010010011100': 0.0001220703125, '0001010110000100': 0.0001220703125, '0001011000000000': 0.001220703125, '0001011000001100': 0.0001220703125, '0001011000101000': 0.0001220703125, '0001011100000000': 0.0001220703125, '0001100000000000': 0.0067138671875, '0001100000000001': 0.0001220703125, '0001100000000011': 0.000244140625, '0001100000000100': 0.000244140625, '0001100000000110': 0.0003662109375, '0001100000000111': 0.000244140625, '0001100000001000': 0.0001220703125, '0001100000001010': 0.0001220703125, '0001100000010000': 0.0006103515625, '0001100000011100': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100000110001': 0.0001220703125, '0001100000110100': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.000732421875, '0001100010001000': 0.0001220703125, '0001100010010000': 0.0001220703125, '0001100010011000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001100100001000': 0.0001220703125, '0001101000000000': 0.0008544921875, '0001101000010010': 0.0001220703125, '0001110000000000': 0.003173828125, '0001110000000010': 0.0001220703125, '0001110000000100': 0.0001220703125, '0001110000000110': 0.000244140625, '0001110000000111': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000010001': 0.0001220703125, '0001110000010011': 0.0001220703125, '0001110010000000': 0.0001220703125, '0001110100000000': 0.0001220703125, '0001111000000000': 0.00048828125, '0001111010000000': 0.0001220703125, '0010000000000000': 0.005859375, '0010000000000001': 0.000244140625, '0010000000000100': 0.0008544921875, '0010000000000110': 0.000244140625, '0010000000001000': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010101': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000001010000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010011000': 0.0001220703125, '0010000010110000': 0.0001220703125, '0010000100100001': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010001010000000': 0.0001220703125, '0010001010000100': 0.0001220703125, '0010010001000000': 0.0001220703125, '0010100000000000': 0.000244140625, '0011000000000000': 0.002685546875, '0011000000000001': 0.0003662109375, '0011000000000010': 0.000244140625, '0011000000001001': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000000011000': 0.0001220703125, '0011000000011010': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000001000010': 0.0001220703125, '0011000010000011': 0.0001220703125, '0011000010000100': 0.0001220703125, '0011000010001100': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011001000000111': 0.0001220703125, '0011001100000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011110000000000': 0.000244140625, '0100000000000000': 0.0333251953125, '0100000000000001': 0.0020751953125, '0100000000000010': 0.001953125, '0100000000000011': 0.00048828125, '0100000000000100': 0.002197265625, '0100000000000101': 0.000244140625, '0100000000000110': 0.0015869140625, '0100000000000111': 0.0003662109375, '0100000000001000': 0.0018310546875, '0100000000001011': 0.0001220703125, '0100000000001100': 0.0006103515625, '0100000000001101': 0.0001220703125, '0100000000001110': 0.000244140625, '0100000000010000': 0.0032958984375, '0100000000010001': 0.000244140625, '0100000000010111': 0.0001220703125, '0100000000011000': 0.0015869140625, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0006103515625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.00048828125, '0100000000101000': 0.000244140625, '0100000000101001': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000110001': 0.0001220703125, '0100000000111000': 0.000244140625, '0100000000111100': 0.000244140625, '0100000001000000': 0.0003662109375, '0100000001001000': 0.0001220703125, '0100000001001100': 0.0001220703125, '0100000001011000': 0.0001220703125, '0100000001100000': 0.000244140625, '0100000010000000': 0.00146484375, '0100000010000001': 0.000244140625, '0100000010000100': 0.0001220703125, '0100000010000111': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010001100': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010010100': 0.0001220703125, '0100000010101000': 0.0001220703125, '0100000100000000': 0.001708984375, '0100000100000100': 0.0001220703125, '0100000100010010': 0.0001220703125, '0100000100011010': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000100100001': 0.0001220703125, '0100000110000000': 0.0003662109375, '0100000110000100': 0.000244140625, '0100001000000000': 0.00439453125, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.0003662109375, '0100001000011000': 0.0001220703125, '0100001000011001': 0.0001220703125, '0100001000011100': 0.000244140625, '0100001000100000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001010000000': 0.00048828125, '0100001100000000': 0.0003662109375, '0100001100000100': 0.0001220703125, '0100010000000000': 0.0009765625, '0100010000000110': 0.0001220703125, '0100010000010100': 0.0001220703125, '0100010000011110': 0.0001220703125, '0100011000000000': 0.0006103515625, '0100011000000001': 0.0001220703125, '0100011000000100': 0.0001220703125, '0100100000000000': 0.0006103515625, '0100100000000001': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000001001': 0.0001220703125, '0100100001000000': 0.0001220703125, '0100100010000000': 0.0001220703125, '0100100100000000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000000111': 0.0001220703125, '0101000000000000': 0.013427734375, '0101000000000001': 0.0008544921875, '0101000000000010': 0.0006103515625, '0101000000000100': 0.0008544921875, '0101000000000110': 0.0006103515625, '0101000000000111': 0.0001220703125, '0101000000001000': 0.000244140625, '0101000000001001': 0.0001220703125, '0101000000001100': 0.0001220703125, '0101000000010000': 0.0008544921875, '0101000000011000': 0.0003662109375, '0101000000011010': 0.0001220703125, '0101000000011100': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000001011101': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000010010000': 0.0001220703125, '0101000010010100': 0.000244140625, '0101000010011000': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101000100000001': 0.0001220703125, '0101000100000011': 0.0001220703125, '0101000100000100': 0.0001220703125, '0101000100001000': 0.0001220703125, '0101000100001011': 0.0001220703125, '0101001000000000': 0.000732421875, '0101001000000100': 0.0001220703125, '0101001000010000': 0.000244140625, '0101001000010100': 0.0001220703125, '0101001100000100': 0.0001220703125, '0101010000000000': 0.0003662109375, '0101010000000100': 0.0001220703125, '0101010000110000': 0.0001220703125, '0101011000000000': 0.000244140625, '0101011010000010': 0.0001220703125, '0101100000000000': 0.0008544921875, '0101100000000001': 0.0001220703125, '0101100000010100': 0.0001220703125, '0101101000010000': 0.0001220703125, '0101110000000000': 0.000244140625, '0101110000001100': 0.0001220703125, '0101110000010000': 0.0001220703125, '0101110000011100': 0.000244140625, '0110000000000000': 0.004150390625, '0110000000000100': 0.00048828125, '0110000000000110': 0.0001220703125, '0110000000001000': 0.0003662109375, '0110000000001010': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.000732421875, '0110000000010010': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000111000': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000010011100': 0.0001220703125, '0110000100000000': 0.0003662109375, '0110001000000000': 0.000732421875, '0110001100010000': 0.0001220703125, '0110001100011000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000000100': 0.0001220703125, '0110010000010000': 0.0001220703125, '0110011000010000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110100010001000': 0.0001220703125, '0110100100000000': 0.0001220703125, '0110111000000000': 0.0001220703125, '0111000000000000': 0.0042724609375, '0111000000000001': 0.0001220703125, '0111000000000010': 0.0003662109375, '0111000000000011': 0.0001220703125, '0111000000000100': 0.0001220703125, '0111000000000110': 0.000244140625, '0111000000001000': 0.0006103515625, '0111000000001110': 0.0001220703125, '0111000000100000': 0.000244140625, '0111000000100001': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111001000000000': 0.00048828125, '0111001000000001': 0.0001220703125, '0111001010000000': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111110000000010': 0.0001220703125, '1000000000000000': 0.003662109375, '1000000000000001': 0.0140380859375, '1000000000000010': 0.000732421875, '1000000000000011': 0.000732421875, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0010986328125, '1000000000000110': 0.000244140625, '1000000000000111': 0.000244140625, '1000000000001000': 0.00048828125, '1000000000001001': 0.000244140625, '1000000000001111': 0.0001220703125, '1000000000010000': 0.00048828125, '1000000000010001': 0.0010986328125, '1000000000010010': 0.0001220703125, '1000000000010011': 0.000244140625, '1000000000010110': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000100000': 0.00048828125, '1000000000100001': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000001000001': 0.00048828125, '1000000001000010': 0.0001220703125, '1000000001000011': 0.0001220703125, '1000000010000000': 0.000244140625, '1000000010000001': 0.0008544921875, '1000000010000011': 0.0001220703125, '1000000010100001': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.0003662109375, '1000000100010001': 0.0001220703125, '1000000100110001': 0.0001220703125, '1000001000000000': 0.000732421875, '1000001000000001': 0.00146484375, '1000001000000011': 0.0001220703125, '1000001000000101': 0.0003662109375, '1000001000000110': 0.0001220703125, '1000001000000111': 0.0001220703125, '1000001000010001': 0.00048828125, '1000001001010001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.0003662109375, '1000010000010001': 0.0001220703125, '1000011000000001': 0.000244140625, '1000011000011110': 0.0001220703125, '1000011010000001': 0.0001220703125, '1000100000000000': 0.000244140625, '1000100000000111': 0.0001220703125, '1000100000001001': 0.0001220703125, '1001000000000000': 0.0009765625, '1001000000000001': 0.0028076171875, '1001000000000010': 0.0003662109375, '1001000000000011': 0.000244140625, '1001000000000101': 0.0003662109375, '1001000000001001': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000110000': 0.0001220703125, '1001000000110011': 0.0001220703125, '1001000010000000': 0.000244140625, '1001000100000000': 0.0001220703125, '1001000100000101': 0.0001220703125, '1001000100001001': 0.0001220703125, '1001001000000000': 0.000244140625, '1001001000000001': 0.000244140625, '1001001000000010': 0.0001220703125, '1001001000010011': 0.0001220703125, '1001001010010001': 0.0001220703125, '1001001100000001': 0.0001220703125, '1001010001000010': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000000011': 0.0001220703125, '1001100000000111': 0.0001220703125, '1001101000001001': 0.0001220703125, '1001110000000001': 0.0001220703125, '1001110000000100': 0.0001220703125, '1001111000000001': 0.0001220703125, '1010000000010001': 0.0001220703125, '1010000000110001': 0.0001220703125, '1010000010000001': 0.0001220703125, '1010001000000010': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000010000000': 0.0001220703125, '1011001000000001': 0.0001220703125, '1100000000000000': 0.0015869140625, '1100000000000001': 0.005126953125, '1100000000000100': 0.0003662109375, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0008544921875, '1100000000001110': 0.0001220703125, '1100000000010001': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0003662109375, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000110001': 0.000244140625, '1100000001000001': 0.000244140625, '1100000001000110': 0.0001220703125, '1100000010000001': 0.0003662109375, '1100000010001011': 0.0001220703125, '1100000010010001': 0.000244140625, '1100000010011001': 0.000244140625, '1100000010100001': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100011110': 0.0001220703125, '1100001000000001': 0.0008544921875, '1100001000000011': 0.0001220703125, '1100001000000110': 0.000244140625, '1100001000001001': 0.000244140625, '1100001000001101': 0.0001220703125, '1100001100000001': 0.0001220703125, '1100010000000001': 0.0003662109375, '1100010000000010': 0.0001220703125, '1100010000100100': 0.0001220703125, '1100010010000001': 0.0001220703125, '1100010010001001': 0.0001220703125, '1100011000010001': 0.0001220703125, '1100100000000001': 0.0001220703125, '1101000000000000': 0.0003662109375, '1101000000000001': 0.001220703125, '1101000000000110': 0.0001220703125, '1101000000000111': 0.0001220703125, '1101000000001001': 0.00048828125, '1101000000010000': 0.0001220703125, '1101000000010010': 0.0001220703125, '1101000000010101': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101000000011101': 0.000244140625, '1101000000011110': 0.0001220703125, '1101000000011111': 0.0001220703125, '1101000000110001': 0.0001220703125, '1101000001001001': 0.0001220703125, '1101000010000001': 0.0003662109375, '1101000100000001': 0.0001220703125, '1101000100000110': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101001000000110': 0.0001220703125, '1101001000011100': 0.0001220703125, '1101001010000001': 0.0001220703125, '1101011000000001': 0.0001220703125, '1101100000000000': 0.0001220703125, '1101110000000110': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000000101': 0.0001220703125, '1110000000011000': 0.0001220703125, '1110000010000001': 0.0001220703125, '1110011000000001': 0.0001220703125, '1111000000000000': 0.0003662109375, '1111000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=3_bit=1.txt <==
{'0000000100101010': 0.0001220703125, '0000000100101110': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100101010': 0.000244140625, '0000001100101011': 0.000244140625, '0000001100101111': 0.0001220703125, '0000001101111011': 0.0001220703125, '0000100000001011': 0.0001220703125, '0000100000011111': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100100001100': 0.0001220703125, '0000100100100011': 0.0001220703125, '0000100100100110': 0.0001220703125, '0000100100101001': 0.0001220703125, '0000100100101010': 0.000244140625, '0000100100101011': 0.000244140625, '0000100100101100': 0.0001220703125, '0000101000101010': 0.0006103515625, '0000101000101011': 0.000244140625, '0000101000101101': 0.0001220703125, '0000101000101110': 0.0001220703125, '0000101000101111': 0.0001220703125, '0000101000111010': 0.0001220703125, '0000101010001011': 0.0001220703125, '0000101010100010': 0.0001220703125, '0000101100000001': 0.0001220703125, '0000101100001001': 0.0001220703125, '0000101100001010': 0.000244140625, '0000101100001011': 0.0008544921875, '0000101100011010': 0.000244140625, '0000101100100010': 0.0003662109375, '0000101100100011': 0.000244140625, '0000101100100111': 0.0001220703125, '0000101100101000': 0.0001220703125, '0000101100101001': 0.0001220703125, '0000101100101010': 0.001708984375, '0000101100101011': 0.0020751953125, '0000101100101110': 0.00048828125, '0000101100101111': 0.000732421875, '0000101100110010': 0.000244140625, '0000101100110110': 0.0001220703125, '0000101100110111': 0.0001220703125, '0000101100111010': 0.0001220703125, '0000101100111011': 0.000244140625, '0000101101001011': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101110011101': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101110101111': 0.0001220703125, '0000110100101010': 0.0001220703125, '0000110100101011': 0.000244140625, '0000111100001010': 0.0001220703125, '0000111100101001': 0.000244140625, '0000111100101110': 0.000244140625, '0000111100110111': 0.0001220703125, '0001001100101010': 0.00048828125, '0001001100110111': 0.0001220703125, '0001011100001110': 0.0001220703125, '0001011100101011': 0.0001220703125, '0001100011101111': 0.0001220703125, '0001100100100010': 0.0001220703125, '0001100100101010': 0.000244140625, '0001101000101011': 0.0003662109375, '0001101000111010': 0.0001220703125, '0001101000111011': 0.0001220703125, '0001101000111110': 0.0001220703125, '0001101100001010': 0.0001220703125, '0001101100001011': 0.000244140625, '0001101100100111': 0.0001220703125, '0001101100101000': 0.0001220703125, '0001101100101010': 0.000244140625, '0001101100101011': 0.0006103515625, '0001101100101100': 0.0001220703125, '0001101100101111': 0.0003662109375, '0001101100110010': 0.0003662109375, '0001101100111010': 0.0001220703125, '0001101100111110': 0.0001220703125, '0001101100111111': 0.0001220703125, '0001101110100010': 0.0001220703125, '0001110100101101': 0.0001220703125, '0010000000101010': 0.0003662109375, '0010000000101011': 0.0001220703125, '0010000100001110': 0.0001220703125, '0010000100100011': 0.0001220703125, '0010000100101010': 0.000244140625, '0010000100101011': 0.0003662109375, '0010000100101111': 0.0001220703125, '0010000110110010': 0.0001220703125, '0010001000001110': 0.0001220703125, '0010001000100001': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000100100': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.00048828125, '0010001000101110': 0.000244140625, '0010001000101111': 0.0001220703125, '0010001000110011': 0.0001220703125, '0010001000111011': 0.0001220703125, '0010001100001010': 0.0003662109375, '0010001100001011': 0.0001220703125, '0010001100011011': 0.0001220703125, '0010001100011111': 0.000244140625, '0010001100100010': 0.000244140625, '0010001100100011': 0.000244140625, '0010001100100101': 0.0001220703125, '0010001100100111': 0.000244140625, '0010001100101001': 0.0001220703125, '0010001100101010': 0.0020751953125, '0010001100101011': 0.0018310546875, '0010001100101100': 0.0001220703125, '0010001100101101': 0.0001220703125, '0010001100101110': 0.0006103515625, '0010001100101111': 0.0003662109375, '0010001100110010': 0.0001220703125, '0010001100110100': 0.0001220703125, '0010001100110110': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111011': 0.0001220703125, '0010001110001101': 0.0001220703125, '0010001110011011': 0.0001220703125, '0010001110101011': 0.000244140625, '0010001110101110': 0.000244140625, '0010001110111010': 0.0001220703125, '0010010000100111': 0.0001220703125, '0010010100001010': 0.000244140625, '0010010100001011': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010010100101111': 0.0001220703125, '0010011000100110': 0.0001220703125, '0010011100000010': 0.0001220703125, '0010011100100010': 0.0001220703125, '0010011100101001': 0.0001220703125, '0010011100101010': 0.000244140625, '0010011100101011': 0.000244140625, '0010011100110010': 0.0001220703125, '0010100000001110': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000010011': 0.0001220703125, '0010100000011001': 0.0001220703125, '0010100000100011': 0.0001220703125, '0010100000100110': 0.0001220703125, '0010100000101001': 0.0001220703125, '0010100000101010': 0.0006103515625, '0010100000101011': 0.00048828125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.0001220703125, '0010100000101111': 0.0003662109375, '0010100000111000': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100010100010': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100100001000': 0.000244140625, '0010100100001010': 0.0003662109375, '0010100100001011': 0.0003662109375, '0010100100001100': 0.0001220703125, '0010100100001110': 0.0001220703125, '0010100100011010': 0.0001220703125, '0010100100011011': 0.0001220703125, '0010100100011110': 0.0001220703125, '0010100100100010': 0.00048828125, '0010100100100011': 0.00048828125, '0010100100100111': 0.0001220703125, '0010100100101000': 0.00048828125, '0010100100101001': 0.00048828125, '0010100100101010': 0.00244140625, '0010100100101011': 0.0010986328125, '0010100100101100': 0.0001220703125, '0010100100101101': 0.0001220703125, '0010100100101110': 0.00048828125, '0010100100101111': 0.0008544921875, '0010100100110100': 0.0001220703125, '0010100100110110': 0.0001220703125, '0010100100111000': 0.0001220703125, '0010100100111010': 0.0001220703125, '0010100100111011': 0.000244140625, '0010100100111110': 0.000244140625, '0010100100111111': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101101010': 0.0001220703125, '0010100101111011': 0.0001220703125, '0010100110001011': 0.0001220703125, '0010100110100110': 0.0001220703125, '0010100110101010': 0.000244140625, '0010100110101011': 0.000244140625, '0010100110101111': 0.0001220703125, '0010100110110011': 0.0001220703125, '0010101000000010': 0.0001220703125, '0010101000000011': 0.000244140625, '0010101000000110': 0.0001220703125, '0010101000001010': 0.0008544921875, '0010101000001011': 0.000732421875, '0010101000001111': 0.0001220703125, '0010101000010010': 0.0001220703125, '0010101000010111': 0.000244140625, '0010101000011011': 0.0001220703125, '0010101000100010': 0.000244140625, '0010101000100011': 0.00048828125, '0010101000100100': 0.0001220703125, '0010101000100101': 0.000244140625, '0010101000100111': 0.0001220703125, '0010101000101000': 0.000244140625, '0010101000101001': 0.000244140625, '0010101000101010': 0.003173828125, '0010101000101011': 0.0018310546875, '0010101000101101': 0.0001220703125, '0010101000101110': 0.000732421875, '0010101000101111': 0.0006103515625, '0010101000110010': 0.0001220703125, '0010101000110011': 0.0003662109375, '0010101000110110': 0.000244140625, '0010101000111010': 0.0001220703125, '0010101000111011': 0.000244140625, '0010101001101011': 0.0001220703125, '0010101010010011': 0.0001220703125, '0010101010100111': 0.0001220703125, '0010101010101011': 0.0001220703125, '0010101010110010': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010101100000010': 0.0001220703125, '0010101100000011': 0.000244140625, '0010101100000101': 0.0001220703125, '0010101100000111': 0.000244140625, '0010101100001000': 0.0001220703125, '0010101100001001': 0.0003662109375, '0010101100001010': 0.0020751953125, '0010101100001011': 0.0028076171875, '0010101100001100': 0.000244140625, '0010101100001110': 0.0010986328125, '0010101100001111': 0.00048828125, '0010101100010001': 0.0001220703125, '0010101100010110': 0.000244140625, '0010101100011000': 0.000244140625, '0010101100011001': 0.0001220703125, '0010101100011010': 0.000732421875, '0010101100011011': 0.0006103515625, '0010101100011110': 0.0001220703125, '0010101100100000': 0.000244140625, '0010101100100001': 0.0001220703125, '0010101100100010': 0.001220703125, '0010101100100011': 0.001953125, '0010101100100101': 0.000244140625, '0010101100100110': 0.000732421875, '0010101100100111': 0.00048828125, '0010101100101000': 0.0023193359375, '0010101100101001': 0.0015869140625, '0010101100101010': 0.01806640625, '0010101100101011': 0.0123291015625, '0010101100101100': 0.0013427734375, '0010101100101101': 0.0003662109375, '0010101100101110': 0.00390625, '0010101100101111': 0.0052490234375, '0010101100110000': 0.0001220703125, '0010101100110001': 0.0001220703125, '0010101100110010': 0.00146484375, '0010101100110011': 0.00048828125, '0010101100110100': 0.0003662109375, '0010101100110101': 0.000244140625, '0010101100110110': 0.00048828125, '0010101100110111': 0.000732421875, '0010101100111010': 0.0009765625, '0010101100111011': 0.0010986328125, '0010101100111100': 0.000244140625, '0010101100111101': 0.0001220703125, '0010101100111110': 0.00048828125, '0010101100111111': 0.0006103515625, '0010101101001011': 0.0001220703125, '0010101101100101': 0.0001220703125, '0010101101101010': 0.00048828125, '0010101101101011': 0.000244140625, '0010101110001000': 0.0001220703125, '0010101110001011': 0.000244140625, '0010101110001111': 0.0001220703125, '0010101110011010': 0.0001220703125, '0010101110101000': 0.0001220703125, '0010101110101010': 0.001220703125, '0010101110101011': 0.0010986328125, '0010101110101110': 0.000244140625, '0010101110101111': 0.0001220703125, '0010101110110011': 0.0001220703125, '0010101111101011': 0.0001220703125, '0010110000001011': 0.0001220703125, '0010110000101010': 0.000244140625, '0010110100001001': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.0001220703125, '0010110100100000': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.00048828125, '0010110100101011': 0.0003662109375, '0010110100101100': 0.0001220703125, '0010110100101110': 0.0003662109375, '0010110100101111': 0.0001220703125, '0010110100110000': 0.0001220703125, '0010110100110111': 0.0001220703125, '0010110100111110': 0.000244140625, '0010110110101001': 0.0001220703125, '0010111000011010': 0.0001220703125, '0010111000101010': 0.000244140625, '0010111000101011': 0.0001220703125, '0010111000101100': 0.0001220703125, '0010111100001010': 0.000244140625, '0010111100001011': 0.000244140625, '0010111100011111': 0.0001220703125, '0010111100101000': 0.0001220703125, '0010111100101001': 0.000244140625, '0010111100101010': 0.000732421875, '0010111100101011': 0.000732421875, '0010111100101110': 0.0001220703125, '0010111100101111': 0.0001220703125, '0010111100110011': 0.0001220703125, '0010111100110110': 0.0001220703125, '0010111100111010': 0.000244140625, '0010111110001010': 0.0001220703125, '0010111110110010': 0.0001220703125, '0011000100001010': 0.0001220703125, '0011000100001011': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100101010': 0.0003662109375, '0011000100101100': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011000100101111': 0.0001220703125, '0011000100111111': 0.0001220703125, '0011000110101011': 0.0001220703125, '0011001000101001': 0.0001220703125, '0011001000101010': 0.0003662109375, '0011001000101011': 0.0003662109375, '0011001100001010': 0.000244140625, '0011001100010111': 0.0001220703125, '0011001100100011': 0.0001220703125, '0011001100101001': 0.0001220703125, '0011001100101010': 0.0003662109375, '0011001100101011': 0.0009765625, '0011001100101101': 0.0001220703125, '0011001100101111': 0.0003662109375, '0011001100111011': 0.0001220703125, '0011001110101010': 0.0001220703125, '0011010100101100': 0.0001220703125, '0011010100111010': 0.0001220703125, '0011011000100010': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011011100001011': 0.0001220703125, '0011011100001101': 0.0001220703125, '0011011100010111': 0.0001220703125, '0011011100101010': 0.00048828125, '0011011100101011': 0.00048828125, '0011011100101101': 0.0001220703125, '0011011100101110': 0.0001220703125, '0011011100101111': 0.0001220703125, '0011100000100010': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000101100': 0.0001220703125, '0011100100001011': 0.0001220703125, '0011100100100011': 0.0001220703125, '0011100100100111': 0.0001220703125, '0011100100101000': 0.000244140625, '0011100100101001': 0.0001220703125, '0011100100101010': 0.0006103515625, '0011100100101011': 0.0001220703125, '0011100100101110': 0.000244140625, '0011100100101111': 0.0001220703125, '0011100100111110': 0.0001220703125, '0011100110001010': 0.0001220703125, '0011101000001010': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101000010111': 0.0001220703125, '0011101000011000': 0.0001220703125, '0011101000100011': 0.0001220703125, '0011101000100110': 0.0001220703125, '0011101000101010': 0.0010986328125, '0011101000101011': 0.0008544921875, '0011101000101101': 0.0001220703125, '0011101000101110': 0.0003662109375, '0011101000101111': 0.000244140625, '0011101000110110': 0.0001220703125, '0011101000111011': 0.0001220703125, '0011101000111110': 0.0001220703125, '0011101000111111': 0.0001220703125, '0011101010101101': 0.0001220703125, '0011101100000110': 0.0003662109375, '0011101100001001': 0.0001220703125, '0011101100001010': 0.0013427734375, '0011101100001011': 0.000732421875, '0011101100001100': 0.00048828125, '0011101100001110': 0.000244140625, '0011101100001111': 0.000244140625, '0011101100010100': 0.0001220703125, '0011101100011010': 0.000244140625, '0011101100011111': 0.000244140625, '0011101100100010': 0.0003662109375, '0011101100100011': 0.0006103515625, '0011101100100100': 0.0001220703125, '0011101100100101': 0.0001220703125, '0011101100100110': 0.000244140625, '0011101100101000': 0.00048828125, '0011101100101001': 0.0006103515625, '0011101100101010': 0.0042724609375, '0011101100101011': 0.00341796875, '0011101100101101': 0.0001220703125, '0011101100101110': 0.0009765625, '0011101100101111': 0.0009765625, '0011101100110000': 0.0001220703125, '0011101100110011': 0.0003662109375, '0011101100110110': 0.0006103515625, '0011101100111000': 0.0001220703125, '0011101100111010': 0.000244140625, '0011101100111011': 0.000244140625, '0011101100111101': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101110101001': 0.0001220703125, '0011101110101011': 0.000244140625, '0011110000001010': 0.0001220703125, '0011110000101111': 0.0001220703125, '0011110100001010': 0.0001220703125, '0011110100001011': 0.0001220703125, '0011110100101000': 0.0001220703125, '0011110100101011': 0.0001220703125, '0011110100101110': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110100111011': 0.0001220703125, '0011110110101000': 0.0001220703125, '0011110110101010': 0.0001220703125, '0011111100101011': 0.000244140625, '0011111100101111': 0.0003662109375, '0011111100110011': 0.0001220703125, '0011111110100011': 0.0001220703125, '0100000100101011': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000011011': 0.0001220703125, '0100001010101010': 0.0001220703125, '0100001100100010': 0.0001220703125, '0100001100101011': 0.0003662109375, '0100001100110010': 0.0001220703125, '0100100000001101': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000111011': 0.0001220703125, '0100100100001011': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100101011': 0.0001220703125, '0100100100101111': 0.0001220703125, '0100101000001011': 0.000244140625, '0100101000101010': 0.0001220703125, '0100101000101011': 0.000244140625, '0100101000101110': 0.000244140625, '0100101000110111': 0.0001220703125, '0100101000111010': 0.0001220703125, '0100101100000011': 0.0001220703125, '0100101100001010': 0.0001220703125, '0100101100001011': 0.0003662109375, '0100101100001110': 0.0001220703125, '0100101100011011': 0.0003662109375, '0100101100100011': 0.000244140625, '0100101100100111': 0.0001220703125, '0100101100101010': 0.0010986328125, '0100101100101011': 0.0023193359375, '0100101100101100': 0.0001220703125, '0100101100101101': 0.00048828125, '0100101100101110': 0.0006103515625, '0100101100101111': 0.0003662109375, '0100101100110001': 0.0001220703125, '0100101100110011': 0.0001220703125, '0100101100111010': 0.0001220703125, '0100101100111011': 0.0003662109375, '0100101101110011': 0.0001220703125, '0100101110101010': 0.000244140625, '0100101110101011': 0.0001220703125, '0100101110101111': 0.0001220703125, '0100110100101011': 0.0003662109375, '0100111000101111': 0.0001220703125, '0100111100100011': 0.0001220703125, '0100111100101000': 0.0001220703125, '0101000100101010': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101001100100010': 0.0001220703125, '0101001100101011': 0.0001220703125, '0101001100101110': 0.0001220703125, '0101001100101111': 0.0001220703125, '0101011000101011': 0.000244140625, '0101011000101111': 0.0001220703125, '0101011100101011': 0.0001220703125, '0101100100011101': 0.0001220703125, '0101100100100011': 0.0001220703125, '0101100100101001': 0.0001220703125, '0101100100101010': 0.0001220703125, '0101101000100011': 0.0001220703125, '0101101000101011': 0.0001220703125, '0101101000111010': 0.0001220703125, '0101101100001001': 0.0001220703125, '0101101100001100': 0.0001220703125, '0101101100001111': 0.0001220703125, '0101101100010011': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100100111': 0.0001220703125, '0101101100101001': 0.000244140625, '0101101100101010': 0.000732421875, '0101101100101011': 0.0009765625, '0101101100101110': 0.0001220703125, '0101101100101111': 0.0003662109375, '0101101100111011': 0.0001220703125, '0101101101101011': 0.0001220703125, '0101110000101011': 0.0001220703125, '0101111110101011': 0.0001220703125, '0110000000101011': 0.000244140625, '0110000000101101': 0.0001220703125, '0110000000110001': 0.0001220703125, '0110000100101011': 0.0001220703125, '0110001000000011': 0.0001220703125, '0110001000011011': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000101100': 0.0001220703125, '0110001000101101': 0.0001220703125, '0110001010001110': 0.0001220703125, '0110001100001000': 0.0001220703125, '0110001100001011': 0.0006103515625, '0110001100001110': 0.0001220703125, '0110001100001111': 0.000244140625, '0110001100010010': 0.0001220703125, '0110001100100011': 0.00048828125, '0110001100101000': 0.0001220703125, '0110001100101001': 0.0003662109375, '0110001100101010': 0.0001220703125, '0110001100101011': 0.001708984375, '0110001100101101': 0.0001220703125, '0110001100101110': 0.0001220703125, '0110001100101111': 0.000244140625, '0110001100110011': 0.0001220703125, '0110001100111011': 0.00048828125, '0110001100111101': 0.0001220703125, '0110001110001011': 0.0001220703125, '0110001110101011': 0.00048828125, '0110010100001011': 0.0001220703125, '0110010100100111': 0.0001220703125, '0110010100101011': 0.000244140625, '0110011000100111': 0.0001220703125, '0110011000111001': 0.0001220703125, '0110011100100011': 0.0001220703125, '0110011100101011': 0.000244140625, '0110011100111011': 0.0001220703125, '0110011110101011': 0.0001220703125, '0110100000010111': 0.0001220703125, '0110100000101010': 0.0001220703125, '0110100000101011': 0.0006103515625, '0110100000101110': 0.000244140625, '0110100010101011': 0.000244140625, '0110100100000011': 0.000244140625, '0110100100001011': 0.000244140625, '0110100100001110': 0.0003662109375, '0110100100001111': 0.000244140625, '0110100100010110': 0.0001220703125, '0110100100100001': 0.0001220703125, '0110100100100011': 0.0001220703125, '0110100100101000': 0.0001220703125, '0110100100101001': 0.000244140625, '0110100100101010': 0.000732421875, '0110100100101011': 0.001953125, '0110100100101110': 0.000244140625, '0110100100101111': 0.0003662109375, '0110100100110111': 0.000244140625, '0110100100111011': 0.0001220703125, '0110100101111011': 0.0001220703125, '0110100110101011': 0.000244140625, '0110101000000011': 0.0001220703125, '0110101000000111': 0.0001220703125, '0110101000001011': 0.0009765625, '0110101000001110': 0.0001220703125, '0110101000001111': 0.0001220703125, '0110101000011011': 0.0001220703125, '0110101000100011': 0.000244140625, '0110101000101000': 0.0001220703125, '0110101000101010': 0.000732421875, '0110101000101011': 0.001953125, '0110101000101110': 0.0001220703125, '0110101000101111': 0.0001220703125, '0110101000110010': 0.000244140625, '0110101000110111': 0.000244140625, '0110101000111000': 0.0001220703125, '0110101000111001': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010101011': 0.0001220703125, '0110101100000001': 0.000244140625, '0110101100000010': 0.0001220703125, '0110101100000011': 0.0001220703125, '0110101100000111': 0.0001220703125, '0110101100001001': 0.000244140625, '0110101100001010': 0.0006103515625, '0110101100001011': 0.00244140625, '0110101100001101': 0.000244140625, '0110101100001111': 0.00048828125, '0110101100010000': 0.0001220703125, '0110101100010001': 0.0001220703125, '0110101100010010': 0.0001220703125, '0110101100010100': 0.0001220703125, '0110101100011001': 0.0001220703125, '0110101100011011': 0.000732421875, '0110101100011110': 0.0001220703125, '0110101100100001': 0.0006103515625, '0110101100100010': 0.000244140625, '0110101100100011': 0.001220703125, '0110101100100110': 0.0001220703125, '0110101100100111': 0.0003662109375, '0110101100101000': 0.000244140625, '0110101100101001': 0.0023193359375, '0110101100101010': 0.00244140625, '0110101100101011': 0.0155029296875, '0110101100101100': 0.0003662109375, '0110101100101101': 0.0008544921875, '0110101100101110': 0.001220703125, '0110101100101111': 0.0023193359375, '0110101100110011': 0.0006103515625, '0110101100110111': 0.0003662109375, '0110101100111010': 0.000244140625, '0110101100111011': 0.0009765625, '0110101100111110': 0.0001220703125, '0110101100111111': 0.0003662109375, '0110101101100111': 0.0001220703125, '0110101101101001': 0.0001220703125, '0110101101101011': 0.0003662109375, '0110101101101111': 0.0001220703125, '0110101101110010': 0.0001220703125, '0110101110001010': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110001111': 0.0001220703125, '0110101110011011': 0.0001220703125, '0110101110101010': 0.0003662109375, '0110101110101011': 0.0009765625, '0110101110101111': 0.0001220703125, '0110101111101001': 0.0001220703125, '0110110000101010': 0.0001220703125, '0110110010101111': 0.0001220703125, '0110110100000000': 0.0001220703125, '0110110100001000': 0.0001220703125, '0110110100001001': 0.0001220703125, '0110110100001011': 0.0001220703125, '0110110100001101': 0.0001220703125, '0110110100011011': 0.0001220703125, '0110110100101010': 0.0001220703125, '0110110100101011': 0.0006103515625, '0110110100101111': 0.0001220703125, '0110110110101010': 0.0001220703125, '0110111000100111': 0.0001220703125, '0110111000101111': 0.0001220703125, '0110111010011011': 0.0001220703125, '0110111100001011': 0.0001220703125, '0110111100100110': 0.0001220703125, '0110111100101010': 0.0001220703125, '0110111100101011': 0.0003662109375, '0110111100110011': 0.0001220703125, '0110111110101011': 0.0001220703125, '0110111110101111': 0.0001220703125, '0110111110110010': 0.0001220703125, '0111000000111011': 0.0001220703125, '0111000100001011': 0.0001220703125, '0111000100100111': 0.0001220703125, '0111000100101100': 0.0001220703125, '0111000100101101': 0.0001220703125, '0111001000000111': 0.0001220703125, '0111001100001011': 0.0001220703125, '0111001100001101': 0.0001220703125, '0111001100001110': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111001100101011': 0.001220703125, '0111001100101101': 0.0001220703125, '0111001100111001': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111001110011011': 0.0001220703125, '0111001110100011': 0.0001220703125, '0111001110101011': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111011100001011': 0.0001220703125, '0111011100001110': 0.0001220703125, '0111011100011011': 0.000244140625, '0111011100100011': 0.0001220703125, '0111011100101001': 0.0001220703125, '0111011100101010': 0.000244140625, '0111011100101011': 0.0006103515625, '0111011100101100': 0.0001220703125, '0111011100101110': 0.0001220703125, '0111011100110011': 0.0001220703125, '0111100000100011': 0.0001220703125, '0111100100001001': 0.0001220703125, '0111100100001110': 0.0001220703125, '0111100100100001': 0.0001220703125, '0111100100100011': 0.0001220703125, '0111100100101001': 0.000244140625, '0111100100101010': 0.000244140625, '0111100100101011': 0.0008544921875, '0111100100110011': 0.0001220703125, '0111100100110111': 0.0001220703125, '0111100100111011': 0.0001220703125, '0111101000000011': 0.0001220703125, '0111101000001011': 0.0001220703125, '0111101000001100': 0.0001220703125, '0111101000011000': 0.0001220703125, '0111101000101001': 0.000244140625, '0111101000101010': 0.000244140625, '0111101000101011': 0.0006103515625, '0111101000111011': 0.0001220703125, '0111101000111101': 0.0001220703125, '0111101100000010': 0.0001220703125, '0111101100000011': 0.0001220703125, '0111101100000100': 0.0001220703125, '0111101100000101': 0.0001220703125, '0111101100001000': 0.0001220703125, '0111101100001010': 0.0001220703125, '0111101100001011': 0.0009765625, '0111101100001111': 0.0001220703125, '0111101100010001': 0.0001220703125, '0111101100010010': 0.0001220703125, '0111101100010011': 0.0001220703125, '0111101100010101': 0.0001220703125, '0111101100011011': 0.0003662109375, '0111101100100000': 0.0001220703125, '0111101100100010': 0.000244140625, '0111101100100011': 0.0001220703125, '0111101100101000': 0.0001220703125, '0111101100101001': 0.0006103515625, '0111101100101010': 0.0006103515625, '0111101100101011': 0.0028076171875, '0111101100101100': 0.0001220703125, '0111101100101101': 0.000244140625, '0111101100101110': 0.000244140625, '0111101100101111': 0.0006103515625, '0111101100110011': 0.0001220703125, '0111101100111011': 0.0001220703125, '0111101101001011': 0.0001220703125, '0111101110100111': 0.0001220703125, '0111101110101010': 0.0001220703125, '0111101110101011': 0.000244140625, '0111110000101111': 0.0001220703125, '0111110100001011': 0.0001220703125, '0111110100011011': 0.0001220703125, '0111110100101011': 0.000244140625, '0111111000001100': 0.0001220703125, '0111111000001111': 0.0001220703125, '0111111100001011': 0.0001220703125, '0111111100101010': 0.0001220703125, '0111111100101011': 0.0001220703125, '0111111100101111': 0.000244140625, '0111111100110011': 0.0001220703125, '0111111100111110': 0.0001220703125, '1000000000000110': 0.0001220703125, '1000000000001000': 0.0001220703125, '1000000000101010': 0.000244140625, '1000000100101000': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000000100101110': 0.0001220703125, '1000000100110001': 0.0001220703125, '1000000100110010': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000101010': 0.0003662109375, '1000001000101100': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001100001000': 0.0001220703125, '1000001100001010': 0.000244140625, '1000001100010000': 0.0001220703125, '1000001100100010': 0.0001220703125, '1000001100100100': 0.0001220703125, '1000001100100110': 0.0001220703125, '1000001100101000': 0.0003662109375, '1000001100101010': 0.001953125, '1000001100101100': 0.0003662109375, '1000001100101101': 0.0001220703125, '1000001100101110': 0.000244140625, '1000001100110010': 0.0001220703125, '1000001100111010': 0.0001220703125, '1000001110101000': 0.0001220703125, '1000001110101010': 0.0003662109375, '1000010100000110': 0.0001220703125, '1000010100001110': 0.0001220703125, '1000011100001010': 0.0001220703125, '1000011100101010': 0.0003662109375, '1000011100101110': 0.000244140625, '1000100000001010': 0.000244140625, '1000100000101000': 0.0001220703125, '1000100000101010': 0.000732421875, '1000100000101110': 0.0001220703125, '1000100000101111': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100100001000': 0.0001220703125, '1000100100001010': 0.00048828125, '1000100100001100': 0.0001220703125, '1000100100001110': 0.000244140625, '1000100100011000': 0.0001220703125, '1000100100100010': 0.000732421875, '1000100100101000': 0.0001220703125, '1000100100101001': 0.0001220703125, '1000100100101010': 0.00146484375, '1000100100101011': 0.00048828125, '1000100100101100': 0.0001220703125, '1000100100101110': 0.0001220703125, '1000100100110010': 0.0001220703125, '1000100100110011': 0.0001220703125, '1000100100110101': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000100100111010': 0.0001220703125, '1000100110001010': 0.0001220703125, '1000101000001000': 0.0001220703125, '1000101000001010': 0.0006103515625, '1000101000001101': 0.0001220703125, '1000101000001110': 0.0001220703125, '1000101000010010': 0.0001220703125, '1000101000011001': 0.0001220703125, '1000101000011010': 0.0001220703125, '1000101000100010': 0.000732421875, '1000101000100100': 0.0001220703125, '1000101000100110': 0.0001220703125, '1000101000100111': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.002685546875, '1000101000101110': 0.000244140625, '1000101000110000': 0.0001220703125, '1000101000110010': 0.000244140625, '1000101010101010': 0.000244140625, '1000101010101011': 0.0001220703125, '1000101010101110': 0.0001220703125, '1000101100000110': 0.0001220703125, '1000101100001000': 0.000244140625, '1000101100001010': 0.0030517578125, '1000101100001011': 0.000244140625, '1000101100001111': 0.0001220703125, '1000101100010010': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011010': 0.000244140625, '1000101100011110': 0.000244140625, '1000101100100000': 0.0001220703125, '1000101100100010': 0.001708984375, '1000101100100101': 0.0001220703125, '1000101100100110': 0.0008544921875, '1000101100101000': 0.001220703125, '1000101100101001': 0.0001220703125, '1000101100101010': 0.012451171875, '1000101100101011': 0.0006103515625, '1000101100101100': 0.00048828125, '1000101100101101': 0.0001220703125, '1000101100101110': 0.0018310546875, '1000101100101111': 0.000244140625, '1000101100110000': 0.0001220703125, '1000101100110010': 0.0010986328125, '1000101100110011': 0.0001220703125, '1000101100110100': 0.0001220703125, '1000101100110110': 0.0003662109375, '1000101100111000': 0.000244140625, '1000101100111010': 0.000732421875, '1000101100111101': 0.0001220703125, '1000101100111110': 0.0001220703125, '1000101100111111': 0.0001220703125, '1000101101001110': 0.0001220703125, '1000101101101010': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110001111': 0.0001220703125, '1000101110100010': 0.0003662109375, '1000101110100110': 0.0001220703125, '1000101110101010': 0.000244140625, '1000101110110110': 0.0001220703125, '1000101110111010': 0.0001220703125, '1000110000101010': 0.000244140625, '1000110000101110': 0.000244140625, '1000110100001010': 0.0001220703125, '1000110100101000': 0.000244140625, '1000110100101010': 0.0003662109375, '1000110100101101': 0.0001220703125, '1000110100101110': 0.000244140625, '1000110100110010': 0.0001220703125, '1000110100111010': 0.000244140625, '1000110101001110': 0.0001220703125, '1000110110100010': 0.0001220703125, '1000111000101010': 0.0001220703125, '1000111010100110': 0.0001220703125, '1000111010110110': 0.0001220703125, '1000111100101010': 0.000244140625, '1000111100111010': 0.0001220703125, '1000111101101010': 0.0001220703125, '1001000100101010': 0.0003662109375, '1001001000001010': 0.000244140625, '1001001100001010': 0.000244140625, '1001001100001110': 0.0001220703125, '1001001100001111': 0.000244140625, '1001001100100110': 0.0001220703125, '1001001100101000': 0.0001220703125, '1001001100101010': 0.00048828125, '1001001100101100': 0.0001220703125, '1001001100101110': 0.0001220703125, '1001001110101010': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001011100101010': 0.00048828125, '1001011100101100': 0.0001220703125, '1001011100101111': 0.0001220703125, '1001011101101010': 0.0001220703125, '1001100000101000': 0.0001220703125, '1001100000101010': 0.000244140625, '1001100000101110': 0.0001220703125, '1001100001101010': 0.0001220703125, '1001100100001010': 0.000244140625, '1001100100100110': 0.0001220703125, '1001100100101000': 0.0001220703125, '1001100100101010': 0.0003662109375, '1001101000000010': 0.0001220703125, '1001101000001100': 0.0001220703125, '1001101000001110': 0.0001220703125, '1001101000100000': 0.0001220703125, '1001101000100110': 0.0001220703125, '1001101000101010': 0.0006103515625, '1001101000110110': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101100000010': 0.0001220703125, '1001101100000011': 0.0001220703125, '1001101100001010': 0.00048828125, '1001101100001011': 0.0001220703125, '1001101100001110': 0.000244140625, '1001101100010010': 0.0001220703125, '1001101100010100': 0.0001220703125, '1001101100011000': 0.0001220703125, '1001101100011010': 0.000244140625, '1001101100100000': 0.0001220703125, '1001101100100010': 0.0003662109375, '1001101100101000': 0.00048828125, '1001101100101001': 0.0001220703125, '1001101100101010': 0.0042724609375, '1001101100101011': 0.000244140625, '1001101100101110': 0.000244140625, '1001101100110000': 0.0001220703125, '1001101100110100': 0.0001220703125, '1001101100110110': 0.0003662109375, '1001101100111010': 0.0003662109375, '1001101101101010': 0.0001220703125, '1001101110001010': 0.0001220703125, '1001101110101010': 0.000244140625, '1001110010110010': 0.0001220703125, '1001110100001010': 0.0001220703125, '1001111100000000': 0.0001220703125, '1001111100001010': 0.0001220703125, '1001111100011010': 0.000244140625, '1001111100101010': 0.000244140625, '1001111100101011': 0.0001220703125, '1001111100110010': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000011010': 0.0001220703125, '1010000000100010': 0.0001220703125, '1010000000101000': 0.000244140625, '1010000000101010': 0.0003662109375, '1010000000101110': 0.0001220703125, '1010000010101011': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001010': 0.00048828125, '1010000100001111': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100000': 0.000244140625, '1010000100100010': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010000100101010': 0.0023193359375, '1010000100101011': 0.000244140625, '1010000100101100': 0.0001220703125, '1010000100101101': 0.0001220703125, '1010000100101110': 0.000244140625, '1010000100110010': 0.0003662109375, '1010000100110110': 0.0001220703125, '1010000100111010': 0.0001220703125, '1010000110011010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010000110101100': 0.0001220703125, '1010000110101110': 0.0001220703125, '1010001000000110': 0.000244140625, '1010001000001010': 0.0003662109375, '1010001000010010': 0.0001220703125, '1010001000100000': 0.0001220703125, '1010001000100010': 0.0001220703125, '1010001000100110': 0.0001220703125, '1010001000101000': 0.000244140625, '1010001000101010': 0.001708984375, '1010001000101100': 0.0001220703125, '1010001000101110': 0.0008544921875, '1010001000101111': 0.000244140625, '1010001000110010': 0.0001220703125, '1010001000111001': 0.0001220703125, '1010001000111010': 0.00048828125, '1010001001101010': 0.0001220703125, '1010001010001010': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001100000000': 0.0001220703125, '1010001100000001': 0.0001220703125, '1010001100000010': 0.000244140625, '1010001100001000': 0.000244140625, '1010001100001010': 0.0030517578125, '1010001100001011': 0.0003662109375, '1010001100001100': 0.0003662109375, '1010001100001110': 0.0001220703125, '1010001100010010': 0.0001220703125, '1010001100010011': 0.0001220703125, '1010001100011000': 0.0001220703125, '1010001100011010': 0.00048828125, '1010001100011110': 0.000244140625, '1010001100100000': 0.0003662109375, '1010001100100010': 0.001220703125, '1010001100100110': 0.00048828125, '1010001100101000': 0.0010986328125, '1010001100101001': 0.0001220703125, '1010001100101010': 0.013427734375, '1010001100101011': 0.000732421875, '1010001100101100': 0.0001220703125, '1010001100101101': 0.000244140625, '1010001100101110': 0.002197265625, '1010001100110000': 0.0001220703125, '1010001100110010': 0.0003662109375, '1010001100110100': 0.0001220703125, '1010001100110110': 0.000244140625, '1010001100111000': 0.0003662109375, '1010001100111010': 0.0008544921875, '1010001101101010': 0.000244140625, '1010001101101100': 0.0001220703125, '1010001110001010': 0.0001220703125, '1010001110101010': 0.0006103515625, '1010001110101110': 0.0003662109375, '1010001110110110': 0.0001220703125, '1010001110111010': 0.0001220703125, '1010010100000110': 0.0001220703125, '1010010100001010': 0.0001220703125, '1010010100010010': 0.0001220703125, '1010010100011000': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100100011': 0.0001220703125, '1010010100101000': 0.000244140625, '1010010100101010': 0.0003662109375, '1010010100101011': 0.0001220703125, '1010010100110010': 0.0001220703125, '1010010100111010': 0.0001220703125, '1010010110110110': 0.0001220703125, '1010011000011010': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101010': 0.0003662109375, '1010011000101011': 0.0001220703125, '1010011000110110': 0.0001220703125, '1010011000111010': 0.0001220703125, '1010011001000010': 0.0001220703125, '1010011100001010': 0.0001220703125, '1010011100011010': 0.0001220703125, '1010011100100010': 0.000244140625, '1010011100101000': 0.0001220703125, '1010011100101010': 0.00048828125, '1010011100101110': 0.0001220703125, '1010011100101111': 0.0001220703125, '1010011100110010': 0.000244140625, '1010011100111010': 0.0001220703125, '1010100000001000': 0.000244140625, '1010100000001010': 0.0009765625, '1010100000001110': 0.0001220703125, '1010100000011010': 0.0006103515625, '1010100000100000': 0.0001220703125, '1010100000100010': 0.0003662109375, '1010100000100110': 0.000244140625, '1010100000101000': 0.0009765625, '1010100000101010': 0.0042724609375, '1010100000101100': 0.00048828125, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0006103515625, '1010100000101111': 0.0001220703125, '1010100000110010': 0.0003662109375, '1010100000110110': 0.0001220703125, '1010100000111010': 0.000244140625, '1010100001101010': 0.0001220703125, '1010100010010010': 0.0001220703125, '1010100010101010': 0.0003662109375, '1010100100000010': 0.0003662109375, '1010100100000110': 0.0003662109375, '1010100100001000': 0.0006103515625, '1010100100001010': 0.0040283203125, '1010100100001100': 0.0001220703125, '1010100100001101': 0.0001220703125, '1010100100001110': 0.00048828125, '1010100100010000': 0.0001220703125, '1010100100010010': 0.0001220703125, '1010100100011000': 0.000244140625, '1010100100011010': 0.0006103515625, '1010100100011110': 0.0001220703125, '1010100100100000': 0.0001220703125, '1010100100100010': 0.002685546875, '1010100100100011': 0.0001220703125, '1010100100100100': 0.0001220703125, '1010100100100110': 0.0003662109375, '1010100100101000': 0.0020751953125, '1010100100101001': 0.0001220703125, '1010100100101010': 0.0206298828125, '1010100100101011': 0.000732421875, '1010100100101100': 0.0013427734375, '1010100100101101': 0.00048828125, '1010100100101110': 0.0028076171875, '1010100100101111': 0.0001220703125, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0010986328125, '1010100100110100': 0.0001220703125, '1010100100110110': 0.0006103515625, '1010100100111000': 0.0001220703125, '1010100100111010': 0.000732421875, '1010100100111100': 0.0001220703125, '1010100100111110': 0.00048828125, '1010100101010010': 0.0001220703125, '1010100101100010': 0.0003662109375, '1010100101100110': 0.0001220703125, '1010100101101010': 0.00048828125, '1010100101101110': 0.0001220703125, '1010100101111010': 0.0001220703125, '1010100110001001': 0.0001220703125, '1010100110001110': 0.0001220703125, '1010100110010110': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110011111': 0.0001220703125, '1010100110100100': 0.0001220703125, '1010100110101010': 0.0018310546875, '1010100110101101': 0.000244140625, '1010100110110110': 0.0001220703125, '1010100110111010': 0.0001220703125, '1010100111101010': 0.0001220703125, '1010101000000000': 0.0001220703125, '1010101000000010': 0.0003662109375, '1010101000001000': 0.000732421875, '1010101000001001': 0.000244140625, '1010101000001010': 0.005615234375, '1010101000001011': 0.0001220703125, '1010101000001100': 0.0001220703125, '1010101000001101': 0.0001220703125, '1010101000001110': 0.00048828125, '1010101000010010': 0.0003662109375, '1010101000010100': 0.000244140625, '1010101000010110': 0.0001220703125, '1010101000011000': 0.0001220703125, '1010101000011010': 0.0013427734375, '1010101000011011': 0.0001220703125, '1010101000011100': 0.0001220703125, '1010101000011110': 0.0006103515625, '1010101000100000': 0.0001220703125, '1010101000100001': 0.0001220703125, '1010101000100010': 0.00244140625, '1010101000100100': 0.0001220703125, '1010101000100110': 0.0006103515625, '1010101000100111': 0.0001220703125, '1010101000101000': 0.0032958984375, '1010101000101001': 0.0003662109375, '1010101000101010': 0.021728515625, '1010101000101011': 0.0009765625, '1010101000101100': 0.0009765625, '1010101000101101': 0.0006103515625, '1010101000101110': 0.003662109375, '1010101000101111': 0.0003662109375, '1010101000110000': 0.0001220703125, '1010101000110010': 0.0018310546875, '1010101000110100': 0.000244140625, '1010101000110101': 0.0001220703125, '1010101000110110': 0.000732421875, '1010101000110111': 0.0001220703125, '1010101000111010': 0.00341796875, '1010101000111100': 0.0001220703125, '1010101000111110': 0.0003662109375, '1010101001001010': 0.00048828125, '1010101001101000': 0.000244140625, '1010101001101010': 0.0001220703125, '1010101010001010': 0.000244140625, '1010101010001110': 0.0001220703125, '1010101010011110': 0.0001220703125, '1010101010100010': 0.000244140625, '1010101010101000': 0.000244140625, '1010101010101010': 0.0006103515625, '1010101010101011': 0.00048828125, '1010101010101110': 0.0001220703125, '1010101010101111': 0.0001220703125, '1010101010111000': 0.0001220703125, '1010101010111010': 0.000244140625, '1010101100000000': 0.001220703125, '1010101100000010': 0.0028076171875, '1010101100000011': 0.000244140625, '1010101100000100': 0.000244140625, '1010101100000110': 0.0010986328125, '1010101100001000': 0.0020751953125, '1010101100001001': 0.0001220703125, '1010101100001010': 0.0240478515625, '1010101100001011': 0.0010986328125, '1010101100001100': 0.0008544921875, '1010101100001101': 0.00048828125, '1010101100001110': 0.006103515625, '1010101100010000': 0.0003662109375, '1010101100010001': 0.0001220703125, '1010101100010010': 0.001708984375, '1010101100010011': 0.0001220703125, '1010101100010101': 0.0001220703125, '1010101100010110': 0.0010986328125, '1010101100011000': 0.000732421875, '1010101100011010': 0.00439453125, '1010101100011011': 0.000244140625, '1010101100011100': 0.0001220703125, '1010101100011101': 0.000244140625, '1010101100011110': 0.000732421875, '1010101100100000': 0.00146484375, '1010101100100001': 0.000244140625, '1010101100100010': 0.010986328125, '1010101100100011': 0.0001220703125, '1010101100100100': 0.0006103515625, '1010101100100101': 0.0003662109375, '1010101100100110': 0.0042724609375, '1010101100100111': 0.000244140625, '1010101100101000': 0.0130615234375, '1010101100101001': 0.001708984375, '1010101100101010': 0.114990234375, '1010101100101011': 0.0052490234375, '1010101100101100': 0.0057373046875, '1010101100101101': 0.00244140625, '1010101100101110': 0.0174560546875, '1010101100101111': 0.001220703125, '1010101100110000': 0.0013427734375, '1010101100110001': 0.0001220703125, '1010101100110010': 0.0064697265625, '1010101100110011': 0.0003662109375, '1010101100110101': 0.000244140625, '1010101100110110': 0.0030517578125, '1010101100110111': 0.000244140625, '1010101100111000': 0.0009765625, '1010101100111001': 0.000244140625, '1010101100111010': 0.0091552734375, '1010101100111011': 0.00048828125, '1010101100111100': 0.00048828125, '1010101100111101': 0.000244140625, '1010101100111110': 0.001220703125, '1010101101001010': 0.000244140625, '1010101101100100': 0.0001220703125, '1010101101101000': 0.0001220703125, '1010101101101010': 0.0015869140625, '1010101101101100': 0.0001220703125, '1010101101101110': 0.0003662109375, '1010101101101111': 0.0001220703125, '1010101101111010': 0.0001220703125, '1010101110000010': 0.0003662109375, '1010101110000110': 0.0001220703125, '1010101110001000': 0.0001220703125, '1010101110001010': 0.001220703125, '1010101110001011': 0.000244140625, '1010101110001110': 0.0001220703125, '1010101110100010': 0.0006103515625, '1010101110100110': 0.000244140625, '1010101110101000': 0.0010986328125, '1010101110101010': 0.0054931640625, '1010101110101011': 0.00048828125, '1010101110101101': 0.000244140625, '1010101110101110': 0.0013427734375, '1010101110110010': 0.00048828125, '1010101110110110': 0.0003662109375, '1010101110111000': 0.0001220703125, '1010101110111010': 0.00048828125, '1010101111001110': 0.0001220703125, '1010101111100110': 0.0001220703125, '1010101111101010': 0.0001220703125, '1010110000001010': 0.0001220703125, '1010110000001110': 0.0001220703125, '1010110000010010': 0.0001220703125, '1010110000100010': 0.000244140625, '1010110000101001': 0.0001220703125, '1010110000101010': 0.00146484375, '1010110000101101': 0.0001220703125, '1010110000101110': 0.0001220703125, '1010110000110000': 0.0001220703125, '1010110000111100': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.0009765625, '1010110100001011': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100001111': 0.0001220703125, '1010110100010010': 0.0001220703125, '1010110100010100': 0.0001220703125, '1010110100011000': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100011110': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.000732421875, '1010110100100110': 0.000244140625, '1010110100100111': 0.0001220703125, '1010110100101000': 0.00048828125, '1010110100101001': 0.0001220703125, '1010110100101010': 0.0048828125, '1010110100101011': 0.000244140625, '1010110100101100': 0.000244140625, '1010110100101101': 0.0001220703125, '1010110100101110': 0.000732421875, '1010110100101111': 0.0001220703125, '1010110100110001': 0.0001220703125, '1010110100110010': 0.00048828125, '1010110100110110': 0.0003662109375, '1010110100111010': 0.000244140625, '1010110101011010': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110110001000': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110101011': 0.0001220703125, '1010111000001010': 0.0001220703125, '1010111000010010': 0.0001220703125, '1010111000100010': 0.0001220703125, '1010111000101000': 0.0001220703125, '1010111000101010': 0.0003662109375, '1010111000101100': 0.0001220703125, '1010111000101110': 0.0001220703125, '1010111000111010': 0.000244140625, '1010111010001010': 0.0001220703125, '1010111010100010': 0.0001220703125, '1010111100000010': 0.000244140625, '1010111100000110': 0.0001220703125, '1010111100001000': 0.000244140625, '1010111100001010': 0.0009765625, '1010111100001011': 0.0001220703125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.000244140625, '1010111100100110': 0.0001220703125, '1010111100100111': 0.0001220703125, '1010111100101000': 0.0003662109375, '1010111100101010': 0.0050048828125, '1010111100101011': 0.0001220703125, '1010111100101100': 0.00048828125, '1010111100101101': 0.0001220703125, '1010111100101110': 0.0010986328125, '1010111100110010': 0.0006103515625, '1010111100110011': 0.000244140625, '1010111100110100': 0.0001220703125, '1010111100110110': 0.0003662109375, '1010111100111010': 0.000244140625, '1010111101101110': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110101010': 0.0006103515625, '1010111110110010': 0.0001220703125, '1011000000011010': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000100001010': 0.0006103515625, '1011000100100000': 0.0001220703125, '1011000100100010': 0.000244140625, '1011000100101010': 0.0009765625, '1011000100101011': 0.000244140625, '1011000100101110': 0.000244140625, '1011000101001010': 0.0001220703125, '1011000110101100': 0.0001220703125, '1011000110101110': 0.0001220703125, '1011001000001010': 0.0006103515625, '1011001000011000': 0.0001220703125, '1011001000100110': 0.0001220703125, '1011001000101000': 0.0001220703125, '1011001000101010': 0.0008544921875, '1011001000101100': 0.0001220703125, '1011001000101110': 0.0001220703125, '1011001000110100': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001010101010': 0.0001220703125, '1011001100000010': 0.0001220703125, '1011001100001010': 0.00146484375, '1011001100001110': 0.0003662109375, '1011001100001111': 0.0001220703125, '1011001100011000': 0.000244140625, '1011001100011010': 0.000244140625, '1011001100011110': 0.0001220703125, '1011001100100010': 0.0006103515625, '1011001100100110': 0.000244140625, '1011001100100111': 0.0001220703125, '1011001100101000': 0.0013427734375, '1011001100101010': 0.00634765625, '1011001100101011': 0.0003662109375, '1011001100101100': 0.000732421875, '1011001100101110': 0.0015869140625, '1011001100110010': 0.0006103515625, '1011001100110101': 0.0001220703125, '1011001100110110': 0.00048828125, '1011001100111000': 0.0001220703125, '1011001100111010': 0.0003662109375, '1011001110001010': 0.00048828125, '1011001110101010': 0.0001220703125, '1011001110111011': 0.0001220703125, '1011010000001100': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010000101110': 0.0001220703125, '1011010100001010': 0.000244140625, '1011010100001100': 0.0001220703125, '1011010100011110': 0.0001220703125, '1011010100100010': 0.0001220703125, '1011010100101010': 0.00048828125, '1011010100101110': 0.0001220703125, '1011010100110010': 0.0001220703125, '1011010110101010': 0.0001220703125, '1011011000000010': 0.0001220703125, '1011011000000110': 0.0001220703125, '1011011000100010': 0.0001220703125, '1011011000100101': 0.0001220703125, '1011011000101010': 0.0013427734375, '1011011000101110': 0.000244140625, '1011011001101010': 0.000244140625, '1011011001110010': 0.0001220703125, '1011011010110001': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001000': 0.000244140625, '1011011100001010': 0.00048828125, '1011011100001011': 0.0001220703125, '1011011100011010': 0.0003662109375, '1011011100100010': 0.0006103515625, '1011011100101000': 0.0003662109375, '1011011100101010': 0.0018310546875, '1011011100101100': 0.0001220703125, '1011011100101110': 0.000732421875, '1011011100101111': 0.0001220703125, '1011011100111000': 0.0001220703125, '1011011100111010': 0.000244140625, '1011011100111011': 0.0001220703125, '1011011101111010': 0.0001220703125, '1011011110000110': 0.0001220703125, '1011011110111010': 0.0001220703125, '1011011110111110': 0.0001220703125, '1011011111101110': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000010000': 0.0001220703125, '1011100000100000': 0.000244140625, '1011100000100010': 0.0001220703125, '1011100000101000': 0.0001220703125, '1011100000101010': 0.0010986328125, '1011100000101100': 0.0001220703125, '1011100000101101': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100001101000': 0.0001220703125, '1011100001101010': 0.0001220703125, '1011100100000010': 0.0001220703125, '1011100100001000': 0.000244140625, '1011100100001010': 0.000732421875, '1011100100001011': 0.0001220703125, '1011100100001101': 0.000244140625, '1011100100010110': 0.0001220703125, '1011100100011000': 0.0001220703125, '1011100100011010': 0.00048828125, '1011100100011110': 0.0001220703125, '1011100100100000': 0.0001220703125, '1011100100100010': 0.00048828125, '1011100100100111': 0.0001220703125, '1011100100101000': 0.00048828125, '1011100100101001': 0.0001220703125, '1011100100101010': 0.005859375, '1011100100101110': 0.0006103515625, '1011100100101111': 0.0001220703125, '1011100100110010': 0.00048828125, '1011100100111010': 0.000244140625, '1011100100111100': 0.0001220703125, '1011100100111111': 0.0001220703125, '1011100101101010': 0.000244140625, '1011100110101000': 0.0001220703125, '1011100110101010': 0.0001220703125, '1011100111101010': 0.0001220703125, '1011101000000000': 0.0001220703125, '1011101000000001': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001010': 0.0010986328125, '1011101000001110': 0.000244140625, '1011101000011000': 0.0001220703125, '1011101000011010': 0.0001220703125, '1011101000011011': 0.0001220703125, '1011101000100000': 0.0001220703125, '1011101000100010': 0.0009765625, '1011101000100110': 0.0003662109375, '1011101000101000': 0.000244140625, '1011101000101010': 0.0042724609375, '1011101000101011': 0.000244140625, '1011101000101100': 0.000244140625, '1011101000101101': 0.00048828125, '1011101000101110': 0.0006103515625, '1011101000101111': 0.0001220703125, '1011101000110010': 0.0001220703125, '1011101000110100': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111000': 0.0001220703125, '1011101000111010': 0.00048828125, '1011101000111011': 0.0001220703125, '1011101001011010': 0.0001220703125, '1011101001101010': 0.0001220703125, '1011101010001010': 0.0001220703125, '1011101010001110': 0.0001220703125, '1011101010101010': 0.000244140625, '1011101010101100': 0.0001220703125, '1011101010101110': 0.0001220703125, '1011101100000010': 0.00048828125, '1011101100001000': 0.0009765625, '1011101100001001': 0.0001220703125, '1011101100001010': 0.0059814453125, '1011101100001011': 0.0001220703125, '1011101100001100': 0.0003662109375, '1011101100001101': 0.0001220703125, '1011101100001110': 0.0006103515625, '1011101100010000': 0.0001220703125, '1011101100010010': 0.00048828125, '1011101100010110': 0.0003662109375, '1011101100011000': 0.0003662109375, '1011101100011010': 0.0001220703125, '1011101100011100': 0.0001220703125, '1011101100011101': 0.0001220703125, '1011101100011110': 0.0003662109375, '1011101100100000': 0.000244140625, '1011101100100010': 0.003173828125, '1011101100100100': 0.0003662109375, '1011101100100110': 0.000244140625, '1011101100100111': 0.0001220703125, '1011101100101000': 0.0035400390625, '1011101100101001': 0.0008544921875, '1011101100101010': 0.0294189453125, '1011101100101011': 0.0020751953125, '1011101100101100': 0.00244140625, '1011101100101101': 0.0006103515625, '1011101100101110': 0.0042724609375, '1011101100101111': 0.0003662109375, '1011101100110010': 0.001953125, '1011101100110011': 0.000244140625, '1011101100110100': 0.000244140625, '1011101100110110': 0.0008544921875, '1011101100111000': 0.000244140625, '1011101100111001': 0.000244140625, '1011101100111010': 0.0025634765625, '1011101100111011': 0.000244140625, '1011101100111100': 0.0001220703125, '1011101100111101': 0.0001220703125, '1011101100111110': 0.0001220703125, '1011101101001000': 0.0001220703125, '1011101101101010': 0.000244140625, '1011101101110110': 0.0001220703125, '1011101101111010': 0.0001220703125, '1011101110001010': 0.000244140625, '1011101110001011': 0.0001220703125, '1011101110011000': 0.0001220703125, '1011101110100011': 0.0001220703125, '1011101110100110': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101010': 0.0018310546875, '1011101110101011': 0.0001220703125, '1011101110101100': 0.00048828125, '1011101110101101': 0.0001220703125, '1011101110101110': 0.000244140625, '1011101110110010': 0.000244140625, '1011101110110110': 0.000244140625, '1011110000001011': 0.0001220703125, '1011110000101100': 0.0001220703125, '1011110000110010': 0.0001220703125, '1011110100001000': 0.0001220703125, '1011110100001010': 0.0003662109375, '1011110100001110': 0.0001220703125, '1011110100011010': 0.0001220703125, '1011110100100010': 0.000244140625, '1011110100101000': 0.0001220703125, '1011110100101010': 0.0018310546875, '1011110100110010': 0.0001220703125, '1011110100111000': 0.0001220703125, '1011110100111010': 0.0001220703125, '1011110110001000': 0.0001220703125, '1011110110101010': 0.000244140625, '1011111000100010': 0.0001220703125, '1011111000101010': 0.000244140625, '1011111010011010': 0.0001220703125, '1011111100000010': 0.0001220703125, '1011111100001010': 0.0001220703125, '1011111100011010': 0.0001220703125, '1011111100011100': 0.0001220703125, '1011111100101010': 0.0009765625, '1011111100101100': 0.0001220703125, '1011111100101110': 0.0001220703125, '1011111100110010': 0.0001220703125, '1011111100110110': 0.0001220703125, '1011111100111110': 0.0001220703125, '1011111110101010': 0.0001220703125, '1011111111101010': 0.0001220703125, '1100000100001010': 0.0001220703125, '1100000110101010': 0.0001220703125, '1100000110110010': 0.0001220703125, '1100001000101010': 0.000244140625, '1100001010100010': 0.0001220703125, '1100001010101010': 0.0001220703125, '1100001100000010': 0.0001220703125, '1100001100000100': 0.0001220703125, '1100001100011010': 0.0001220703125, '1100001100100010': 0.000244140625, '1100001100100110': 0.0001220703125, '1100001100101010': 0.000732421875, '1100001100101110': 0.0001220703125, '1100011100001010': 0.0001220703125, '1100011100101000': 0.0001220703125, '1100100000001010': 0.0001220703125, '1100100100100010': 0.0001220703125, '1100100100101001': 0.0001220703125, '1100100100101010': 0.0006103515625, '1100101000000010': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000001100': 0.0001220703125, '1100101000011110': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101000101000': 0.000244140625, '1100101000101010': 0.0009765625, '1100101000101100': 0.0001220703125, '1100101000101110': 0.000244140625, '1100101000110010': 0.0001220703125, '1100101000111110': 0.0001220703125, '1100101001111010': 0.0001220703125, '1100101010101010': 0.000244140625, '1100101100000010': 0.0001220703125, '1100101100001000': 0.0001220703125, '1100101100001010': 0.000732421875, '1100101100001100': 0.0001220703125, '1100101100010010': 0.0001220703125, '1100101100010110': 0.0001220703125, '1100101100011000': 0.000244140625, '1100101100100010': 0.0003662109375, '1100101100100110': 0.0001220703125, '1100101100101000': 0.000732421875, '1100101100101010': 0.0047607421875, '1100101100101011': 0.000244140625, '1100101100101100': 0.0001220703125, '1100101100101101': 0.0001220703125, '1100101100101110': 0.0003662109375, '1100101100101111': 0.0001220703125, '1100101100110010': 0.000244140625, '1100101100110011': 0.0001220703125, '1100101100110110': 0.0001220703125, '1100101100111010': 0.0003662109375, '1100101100111011': 0.0001220703125, '1100101100111110': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110001010': 0.0001220703125, '1100101110100010': 0.000244140625, '1100101110101010': 0.000244140625, '1100110000101010': 0.0001220703125, '1100110100011000': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100110100101111': 0.0001220703125, '1100111000101010': 0.0001220703125, '1100111000111110': 0.0001220703125, '1100111100101010': 0.000244140625, '1100111101101010': 0.0001220703125, '1101000100100110': 0.0001220703125, '1101000100111010': 0.0001220703125, '1101001100001010': 0.0001220703125, '1101001100001101': 0.0001220703125, '1101001100001110': 0.0001220703125, '1101001100100100': 0.0001220703125, '1101001100101010': 0.00048828125, '1101001100101101': 0.0001220703125, '1101001100101110': 0.0001220703125, '1101001100110010': 0.0001220703125, '1101001110100010': 0.0001220703125, '1101011100100010': 0.0001220703125, '1101011100101010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1101100000101110': 0.0001220703125, '1101100000110110': 0.0001220703125, '1101100000111010': 0.0001220703125, '1101100100001010': 0.0001220703125, '1101100100011010': 0.0001220703125, '1101100100011011': 0.0001220703125, '1101100100100000': 0.0001220703125, '1101100100100010': 0.0003662109375, '1101100100101000': 0.0001220703125, '1101100100101010': 0.0006103515625, '1101100100101100': 0.0001220703125, '1101100110001010': 0.0001220703125, '1101101000001000': 0.000244140625, '1101101000001010': 0.00048828125, '1101101000100010': 0.0001220703125, '1101101000101010': 0.000732421875, '1101101000101110': 0.000244140625, '1101101000110010': 0.0001220703125, '1101101000111000': 0.0001220703125, '1101101000111110': 0.0001220703125, '1101101010101010': 0.0001220703125, '1101101100000000': 0.0001220703125, '1101101100000010': 0.0001220703125, '1101101100000110': 0.000244140625, '1101101100001010': 0.0006103515625, '1101101100001110': 0.000244140625, '1101101100011010': 0.0001220703125, '1101101100100000': 0.0003662109375, '1101101100100010': 0.000732421875, '1101101100100110': 0.0001220703125, '1101101100101000': 0.0008544921875, '1101101100101010': 0.003662109375, '1101101100101011': 0.000244140625, '1101101100101100': 0.0001220703125, '1101101100101110': 0.0006103515625, '1101101100110010': 0.0003662109375, '1101101100110110': 0.0001220703125, '1101101100111000': 0.0001220703125, '1101101100111001': 0.0001220703125, '1101101100111010': 0.0003662109375, '1101101100111100': 0.0001220703125, '1101101101101000': 0.0001220703125, '1101101110101000': 0.0003662109375, '1101101110101010': 0.0001220703125, '1101101110101100': 0.0001220703125, '1101101110111010': 0.0001220703125, '1101110100100010': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100111010': 0.0001220703125, '1101111100001110': 0.0001220703125, '1101111100101010': 0.0001220703125, '1101111100110010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110001000101010': 0.000244140625, '1110001000101011': 0.0001220703125, '1110001100100110': 0.0001220703125, '1110001100101010': 0.0001220703125, '1110001100101100': 0.0001220703125, '1110001100101101': 0.0001220703125, '1110001100101110': 0.0001220703125, '1110001100110110': 0.0001220703125, '1110001101101010': 0.0001220703125, '1110001110101010': 0.0001220703125, '1110100100001010': 0.0001220703125, '1110100100101000': 0.000244140625, '1110100100101010': 0.0013427734375, '1110100100101101': 0.0001220703125, '1110100110101010': 0.0001220703125, '1110101000100010': 0.000244140625, '1110101000100011': 0.0001220703125, '1110101000101010': 0.0008544921875, '1110101000101100': 0.000244140625, '1110101010001010': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100000011': 0.0001220703125, '1110101100000110': 0.0001220703125, '1110101100001010': 0.000732421875, '1110101100001110': 0.0001220703125, '1110101100010010': 0.0001220703125, '1110101100010110': 0.0001220703125, '1110101100011011': 0.0001220703125, '1110101100100010': 0.0003662109375, '1110101100100011': 0.0001220703125, '1110101100101000': 0.0001220703125, '1110101100101001': 0.0001220703125, '1110101100101010': 0.0030517578125, '1110101100101011': 0.000244140625, '1110101100101100': 0.0001220703125, '1110101100101110': 0.00048828125, '1110101100110010': 0.00048828125, '1110101100110011': 0.0001220703125, '1110101100111010': 0.000244140625, '1110101100111110': 0.0001220703125, '1110101101101111': 0.0001220703125, '1110101110000110': 0.000244140625, '1110101110101010': 0.000244140625, '1110101110101101': 0.0001220703125, '1110101110101111': 0.0001220703125, '1110101110111010': 0.0001220703125, '1110110000101010': 0.0001220703125, '1110110000111011': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110110110111010': 0.0001220703125, '1110111000101010': 0.0001220703125, '1110111100101010': 0.000244140625, '1110111100101100': 0.0001220703125, '1110111100111010': 0.0001220703125, '1111000000000101': 0.0001220703125, '1111000000101010': 0.0001220703125, '1111000100101010': 0.0001220703125, '1111001100100010': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111001100101110': 0.0001220703125, '1111001110101010': 0.0001220703125, '1111010100001010': 0.0001220703125, '1111010100110010': 0.0001220703125, '1111100100100101': 0.0001220703125, '1111100100101010': 0.0003662109375, '1111100100101011': 0.0001220703125, '1111100100101110': 0.0001220703125, '1111101000001010': 0.0001220703125, '1111101000101010': 0.00048828125, '1111101000110100': 0.0001220703125, '1111101010101000': 0.0001220703125, '1111101100000000': 0.0001220703125, '1111101100000010': 0.0001220703125, '1111101100001010': 0.000244140625, '1111101100001011': 0.0001220703125, '1111101100011010': 0.0001220703125, '1111101100100010': 0.000244140625, '1111101100101001': 0.0001220703125, '1111101100101010': 0.0009765625, '1111101100101100': 0.0001220703125, '1111101100110010': 0.000244140625, '1111101100110110': 0.0001220703125, '1111101110101110': 0.0001220703125, '1111111100101000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=4_bit=0.txt <==
{'0000000000000000': 0.347412109375, '0000000000000001': 0.0150146484375, '0000000000000010': 0.014404296875, '0000000000000011': 0.002197265625, '0000000000000100': 0.0238037109375, '0000000000000101': 0.001708984375, '0000000000000110': 0.0137939453125, '0000000000000111': 0.00390625, '0000000000001000': 0.0135498046875, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0001220703125, '0000000000001100': 0.002685546875, '0000000000001110': 0.0008544921875, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0220947265625, '0000000000010001': 0.00048828125, '0000000000010010': 0.00048828125, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0018310546875, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0006103515625, '0000000000011000': 0.0062255859375, '0000000000011001': 0.00048828125, '0000000000011010': 0.000244140625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.004150390625, '0000000000011101': 0.000244140625, '0000000000011110': 0.0001220703125, '0000000000100000': 0.0067138671875, '0000000000100001': 0.0003662109375, '0000000000100010': 0.000244140625, '0000000000100100': 0.0003662109375, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101010': 0.0001220703125, '0000000000101011': 0.0001220703125, '0000000000101100': 0.0001220703125, '0000000000110000': 0.0042724609375, '0000000000110001': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.000244140625, '0000000000110110': 0.000244140625, '0000000000110111': 0.0001220703125, '0000000001000000': 0.00634765625, '0000000001000001': 0.000244140625, '0000000001000010': 0.0003662109375, '0000000001000100': 0.000244140625, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001001100': 0.000244140625, '0000000001010000': 0.000244140625, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0169677734375, '0000000010000001': 0.000732421875, '0000000010000010': 0.000244140625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0010986328125, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0003662109375, '0000000010000111': 0.000244140625, '0000000010001000': 0.001220703125, '0000000010010000': 0.0006103515625, '0000000010011000': 0.0003662109375, '0000000010011100': 0.00048828125, '0000000010100000': 0.000244140625, '0000000011000000': 0.0001220703125, '0000000100000000': 0.013671875, '0000000100000001': 0.00048828125, '0000000100000010': 0.0008544921875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.000732421875, '0000000100000110': 0.000244140625, '0000000100001000': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.000732421875, '0000000100010100': 0.000244140625, '0000000100011000': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100100000': 0.0003662109375, '0000000100100010': 0.0001220703125, '0000000100100100': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000100110100': 0.0001220703125, '0000000100111000': 0.0001220703125, '0000000101000000': 0.00048828125, '0000000110000000': 0.000732421875, '0000000110001000': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000001000000000': 0.041748046875, '0000001000000001': 0.0028076171875, '0000001000000010': 0.001708984375, '0000001000000011': 0.0003662109375, '0000001000000100': 0.003173828125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.001220703125, '0000001000000111': 0.000244140625, '0000001000001000': 0.0018310546875, '0000001000001001': 0.000244140625, '0000001000001100': 0.000244140625, '0000001000010000': 0.0030517578125, '0000001000010001': 0.0003662109375, '0000001000010100': 0.0003662109375, '0000001000010110': 0.000244140625, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0003662109375, '0000001000011100': 0.000732421875, '0000001000100000': 0.0006103515625, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.000244140625, '0000001000101100': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001000001': 0.0001220703125, '0000001010000000': 0.0010986328125, '0000001010000001': 0.0001220703125, '0000001010000010': 0.000244140625, '0000001010000100': 0.000244140625, '0000001010010000': 0.0003662109375, '0000001010010010': 0.0001220703125, '0000001010010111': 0.0001220703125, '0000001010011100': 0.0001220703125, '0000001010011110': 0.0001220703125, '0000001100000000': 0.0010986328125, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100010000': 0.00048828125, '0000001110001000': 0.0001220703125, '0000010000000000': 0.0107421875, '0000010000000001': 0.0003662109375, '0000010000000010': 0.00048828125, '0000010000000100': 0.0006103515625, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000000111': 0.0001220703125, '0000010000001000': 0.000244140625, '0000010000010000': 0.00048828125, '0000010000010001': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000100000': 0.000244140625, '0000010000100001': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010000110001': 0.0001220703125, '0000010001010110': 0.0001220703125, '0000010010000000': 0.000732421875, '0000010010000100': 0.0001220703125, '0000010100000000': 0.000732421875, '0000010100000110': 0.0001220703125, '0000011000000000': 0.005615234375, '0000011000000100': 0.0003662109375, '0000011000000110': 0.0001220703125, '0000011000000111': 0.0001220703125, '0000011000001000': 0.000244140625, '0000011000010000': 0.0008544921875, '0000011000100000': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000011010100000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000011100010000': 0.0001220703125, '0000011101000000': 0.0001220703125, '0000100000000000': 0.0047607421875, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000000110': 0.000244140625, '0000100000000111': 0.000244140625, '0000100000001000': 0.0006103515625, '0000100000001011': 0.0001220703125, '0000100000001100': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000010111': 0.0001220703125, '0000100000011000': 0.000244140625, '0000100000100000': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100000110111': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000100100100000': 0.0001220703125, '0000101000000000': 0.0003662109375, '0000101000011000': 0.0001220703125, '0000101010000000': 0.0001220703125, '0000110000000000': 0.001708984375, '0000110000000001': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000110': 0.0001220703125, '0000110000010000': 0.000244140625, '0000110000110000': 0.0001220703125, '0000110010000000': 0.0001220703125, '0001000000000000': 0.0849609375, '0001000000000001': 0.0045166015625, '0001000000000010': 0.0037841796875, '0001000000000011': 0.0006103515625, '0001000000000100': 0.0069580078125, '0001000000000101': 0.0003662109375, '0001000000000110': 0.0023193359375, '0001000000000111': 0.0010986328125, '0001000000001000': 0.00341796875, '0001000000001100': 0.000244140625, '0001000000001111': 0.0001220703125, '0001000000010000': 0.0052490234375, '0001000000010001': 0.000244140625, '0001000000010010': 0.00048828125, '0001000000010100': 0.0010986328125, '0001000000010110': 0.000244140625, '0001000000010111': 0.0003662109375, '0001000000011000': 0.0020751953125, '0001000000011100': 0.0018310546875, '0001000000100000': 0.001953125, '0001000000100010': 0.0003662109375, '0001000000100100': 0.000244140625, '0001000000100111': 0.0001220703125, '0001000000101000': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0009765625, '0001000000110001': 0.0001220703125, '0001000001000000': 0.0008544921875, '0001000001000100': 0.000244140625, '0001000001000110': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001011000': 0.000244140625, '0001000001011101': 0.0001220703125, '0001000001111000': 0.0001220703125, '0001000010000000': 0.0040283203125, '0001000010000001': 0.0001220703125, '0001000010000010': 0.0001220703125, '0001000010000100': 0.000732421875, '0001000010001001': 0.0001220703125, '0001000010010000': 0.000244140625, '0001000010011010': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000011000000': 0.000244140625, '0001000100000000': 0.0042724609375, '0001000100000001': 0.0001220703125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100000110': 0.000244140625, '0001000100001000': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001000110010100': 0.0001220703125, '0001001000000000': 0.00927734375, '0001001000000001': 0.00048828125, '0001001000000100': 0.0010986328125, '0001001000000110': 0.0001220703125, '0001001000000111': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000010000': 0.0001220703125, '0001001000010001': 0.0001220703125, '0001001000010100': 0.000244140625, '0001001000011000': 0.000244140625, '0001001000011100': 0.0001220703125, '0001001000100000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.00048828125, '0001001010011000': 0.0001220703125, '0001001011000000': 0.0001220703125, '0001001100000000': 0.0003662109375, '0001001100000010': 0.0001220703125, '0001001100000100': 0.0001220703125, '0001001100010000': 0.000244140625, '0001001101000000': 0.0001220703125, '0001010000000000': 0.0023193359375, '0001010000000100': 0.0001220703125, '0001010000000111': 0.0001220703125, '0001010000010000': 0.000244140625, '0001010001000000': 0.000244140625, '0001010001000111': 0.0001220703125, '0001011000000000': 0.0013427734375, '0001011000110000': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011010110000': 0.0001220703125, '0001100000000000': 0.006103515625, '0001100000000001': 0.000244140625, '0001100000000010': 0.0006103515625, '0001100000000100': 0.00048828125, '0001100000000110': 0.000244140625, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0003662109375, '0001100000001100': 0.000244140625, '0001100000010000': 0.00048828125, '0001100000010100': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011100': 0.00048828125, '0001100000110000': 0.0001220703125, '0001100000111000': 0.0001220703125, '0001100001000000': 0.0003662109375, '0001100010000000': 0.00048828125, '0001100100000100': 0.0001220703125, '0001101000000000': 0.0010986328125, '0001101000000010': 0.0001220703125, '0001101000010100': 0.0001220703125, '0001110000000000': 0.0032958984375, '0001110000000001': 0.0001220703125, '0001110000000100': 0.000244140625, '0001110000001000': 0.0001220703125, '0001110010000000': 0.0001220703125, '0001110010010101': 0.0001220703125, '0001110100000000': 0.0003662109375, '0001110100110000': 0.0001220703125, '0001111000000000': 0.0001220703125, '0001111000000001': 0.0001220703125, '0001111000001100': 0.0001220703125, '0001111000010000': 0.0001220703125, '0001111000100000': 0.0001220703125, '0010000000000000': 0.0040283203125, '0010000000000001': 0.000244140625, '0010000000000010': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000001100': 0.000244140625, '0010000000010000': 0.0006103515625, '0010000000011000': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000111001': 0.0001220703125, '0010000010000000': 0.00048828125, '0010000010001000': 0.0001220703125, '0010000010011100': 0.0001220703125, '0010000010110010': 0.0001220703125, '0010000011000000': 0.0001220703125, '0010001000000000': 0.000732421875, '0010001000000100': 0.0001220703125, '0010010000000000': 0.000244140625, '0010010000010000': 0.0001220703125, '0010011000000100': 0.0001220703125, '0011000000000000': 0.001953125, '0011000000000010': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000000111': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000010000000': 0.000244140625, '0011000110000000': 0.0001220703125, '0011001000000000': 0.000244140625, '0011001000000001': 0.0001220703125, '0011001100000010': 0.0001220703125, '0011011000000000': 0.0001220703125, '0011100100000000': 0.0001220703125, '0011110100000000': 0.0001220703125, '0100000000000000': 0.0333251953125, '0100000000000001': 0.0015869140625, '0100000000000010': 0.0010986328125, '0100000000000011': 0.0003662109375, '0100000000000100': 0.002197265625, '0100000000000101': 0.000244140625, '0100000000000110': 0.00146484375, '0100000000000111': 0.000244140625, '0100000000001000': 0.002685546875, '0100000000001001': 0.0001220703125, '0100000000001010': 0.000244140625, '0100000000001100': 0.0001220703125, '0100000000010000': 0.003173828125, '0100000000010001': 0.000244140625, '0100000000010010': 0.000244140625, '0100000000010100': 0.0003662109375, '0100000000010110': 0.000244140625, '0100000000011000': 0.0015869140625, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0008544921875, '0100000000011110': 0.0001220703125, '0100000000011111': 0.000244140625, '0100000000100000': 0.000732421875, '0100000000100010': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000001000000': 0.0003662109375, '0100000001000100': 0.0001220703125, '0100000001000101': 0.0001220703125, '0100000001100000': 0.000244140625, '0100000010000000': 0.0018310546875, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010000110': 0.0003662109375, '0100000010001100': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000010111000': 0.0001220703125, '0100000100000000': 0.001708984375, '0100000100010000': 0.0001220703125, '0100001000000000': 0.004150390625, '0100001000000001': 0.0003662109375, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000010011': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011100': 0.000244140625, '0100001000100000': 0.0001220703125, '0100001001100000': 0.0001220703125, '0100001010000001': 0.0001220703125, '0100001010000110': 0.0001220703125, '0100001010011000': 0.0001220703125, '0100001100000000': 0.000244140625, '0100010000000000': 0.0009765625, '0100011000000000': 0.0001220703125, '0100011000100000': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000000101': 0.0001220703125, '0100101010000001': 0.0001220703125, '0100110000000000': 0.000244140625, '0100110000000001': 0.0001220703125, '0101000000000000': 0.00927734375, '0101000000000001': 0.0003662109375, '0101000000000010': 0.0001220703125, '0101000000000011': 0.000244140625, '0101000000000100': 0.000732421875, '0101000000000101': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000001000': 0.000732421875, '0101000000001100': 0.0001220703125, '0101000000010000': 0.00048828125, '0101000000010110': 0.0001220703125, '0101000000011000': 0.0006103515625, '0101000000011001': 0.0001220703125, '0101000000011010': 0.0001220703125, '0101000000011100': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000010000011': 0.0001220703125, '0101000010001000': 0.0001220703125, '0101000010010000': 0.0001220703125, '0101000100000000': 0.000244140625, '0101000100000110': 0.0001220703125, '0101000100001100': 0.0001220703125, '0101000110000000': 0.0001220703125, '0101001000000000': 0.000732421875, '0101001000000001': 0.0001220703125, '0101001000000010': 0.0001220703125, '0101001000010100': 0.0001220703125, '0101001010000000': 0.0001220703125, '0101010000000000': 0.0003662109375, '0101010010000000': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100000000111': 0.0001220703125, '0101100000100000': 0.0001220703125, '0101100000110000': 0.0001220703125, '0101100010010000': 0.0001220703125, '0101101000010000': 0.0001220703125, '0101110000000000': 0.000244140625, '0101110000110110': 0.0001220703125, '0110000000000000': 0.0047607421875, '0110000000000001': 0.0003662109375, '0110000000000011': 0.0001220703125, '0110000000000100': 0.00048828125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.0003662109375, '0110000000001100': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000010100': 0.0001220703125, '0110000000011000': 0.000244140625, '0110000000011100': 0.000244140625, '0110000000100000': 0.000244140625, '0110000010000000': 0.0001220703125, '0110000010000100': 0.000244140625, '0110000100000000': 0.0001220703125, '0110000110000000': 0.0001220703125, '0110001000000000': 0.0009765625, '0110001000000010': 0.0001220703125, '0110001000010000': 0.000244140625, '0110010000000000': 0.00048828125, '0110011000000000': 0.0001220703125, '0110110000000000': 0.0001220703125, '0110110000011000': 0.0001220703125, '0111000000000000': 0.005126953125, '0111000000000001': 0.0001220703125, '0111000000000010': 0.0001220703125, '0111000000000100': 0.0001220703125, '0111000000000110': 0.000244140625, '0111000000001000': 0.000244140625, '0111000000001110': 0.0001220703125, '0111000000010100': 0.0001220703125, '0111000000011000': 0.0001220703125, '0111000000011010': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000010000000': 0.0003662109375, '0111001000000000': 0.0006103515625, '0111001000000110': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111011000000110': 0.0001220703125, '0111100000000000': 0.000244140625, '0111110000000000': 0.0001220703125, '1000000000000000': 0.0045166015625, '1000000000000001': 0.01220703125, '1000000000000010': 0.001220703125, '1000000000000011': 0.001220703125, '1000000000000100': 0.0003662109375, '1000000000000101': 0.001220703125, '1000000000000110': 0.0003662109375, '1000000000000111': 0.00048828125, '1000000000001000': 0.000244140625, '1000000000001001': 0.0013427734375, '1000000000001101': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.0008544921875, '1000000000010101': 0.0001220703125, '1000000000010111': 0.000244140625, '1000000000011001': 0.000244140625, '1000000000011101': 0.000244140625, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000001100001': 0.0001220703125, '1000000010000001': 0.000732421875, '1000000010000010': 0.0001220703125, '1000000010010011': 0.0001220703125, '1000000010011001': 0.000244140625, '1000000010011100': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.000244140625, '1000000100000100': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000000100110110': 0.0001220703125, '1000001000000000': 0.0010986328125, '1000001000000001': 0.002197265625, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001000000101': 0.000244140625, '1000001000000111': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000011001': 0.000244140625, '1000001000011011': 0.0001220703125, '1000001000100001': 0.000244140625, '1000001000110001': 0.0001220703125, '1000001001010000': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001010000110': 0.0001220703125, '1000001100000001': 0.000244140625, '1000010000000001': 0.00048828125, '1000010000000101': 0.0001220703125, '1000010001000011': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0001220703125, '1000100000000001': 0.0001220703125, '1000100010000001': 0.0001220703125, '1001000000000000': 0.001220703125, '1001000000000001': 0.0032958984375, '1001000000000010': 0.0003662109375, '1001000000000011': 0.0003662109375, '1001000000000100': 0.000244140625, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000000111': 0.0003662109375, '1001000000001011': 0.0001220703125, '1001000000001100': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000000011100': 0.0001220703125, '1001000001000001': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001001000000001': 0.0003662109375, '1001001000000011': 0.0001220703125, '1001001000000111': 0.0001220703125, '1001001000010001': 0.000244140625, '1001001000010010': 0.0001220703125, '1001001000110111': 0.0001220703125, '1001001001000001': 0.0001220703125, '1001001001000100': 0.0001220703125, '1001001100000001': 0.0001220703125, '1001001100001111': 0.0001220703125, '1001011000010001': 0.0001220703125, '1001100000000000': 0.000244140625, '1001100000000011': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000000001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.00048828125, '1010000000010001': 0.0001220703125, '1010000000011101': 0.0001220703125, '1010000010000000': 0.0001220703125, '1011000000000000': 0.0001220703125, '1011000000001001': 0.0001220703125, '1011000000001110': 0.0001220703125, '1011000000011010': 0.0001220703125, '1100000000000000': 0.0008544921875, '1100000000000001': 0.006103515625, '1100000000000010': 0.0006103515625, '1100000000000011': 0.000244140625, '1100000000000101': 0.00048828125, '1100000000000110': 0.0006103515625, '1100000000000111': 0.0008544921875, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000010001': 0.0001220703125, '1100000000010011': 0.0001220703125, '1100000000011001': 0.0003662109375, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100000': 0.000244140625, '1100000000100111': 0.0001220703125, '1100000000101001': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100000100110111': 0.0001220703125, '1100001000000001': 0.0006103515625, '1100001000000011': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000110': 0.000244140625, '1100001000001001': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001000110000': 0.0001220703125, '1100001001011101': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100010010000001': 0.0001220703125, '1100011000001001': 0.0001220703125, '1100101000011110': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.0009765625, '1101000000000101': 0.0003662109375, '1101000000000110': 0.0001220703125, '1101000000000111': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101000010000001': 0.000244140625, '1101000010011001': 0.0001220703125, '1101000100000001': 0.000244140625, '1101001000000001': 0.0001220703125, '1101001000000101': 0.0001220703125, '1101001000010001': 0.0001220703125, '1101100000000001': 0.000244140625, '1101100000000010': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0006103515625, '1110000000001011': 0.0001220703125, '1110000010000001': 0.0001220703125, '1110101000000001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=4_bit=1.txt <==
{'0000000100101011': 0.0001220703125, '0000000100101111': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000001000101110': 0.0001220703125, '0000001000101111': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100011001': 0.0001220703125, '0000001100101010': 0.0008544921875, '0000001100101011': 0.000732421875, '0000001100101111': 0.0001220703125, '0000001101101011': 0.0001220703125, '0000011000101010': 0.0001220703125, '0000011100101011': 0.0001220703125, '0000011100101110': 0.0001220703125, '0000100000001010': 0.0001220703125, '0000100000101011': 0.000244140625, '0000100000101101': 0.0001220703125, '0000100000110110': 0.0001220703125, '0000100100001011': 0.0001220703125, '0000100100100000': 0.0001220703125, '0000100100100010': 0.0001220703125, '0000100100101001': 0.000244140625, '0000100100101010': 0.0006103515625, '0000100100101011': 0.000244140625, '0000100100101101': 0.0001220703125, '0000100100101110': 0.0001220703125, '0000100100101111': 0.000244140625, '0000100100111011': 0.0001220703125, '0000100110101111': 0.0001220703125, '0000101000001010': 0.0001220703125, '0000101000001011': 0.0001220703125, '0000101000001110': 0.0001220703125, '0000101000010011': 0.0001220703125, '0000101000101000': 0.0001220703125, '0000101000101010': 0.0003662109375, '0000101000101011': 0.000732421875, '0000101000101100': 0.0001220703125, '0000101000101101': 0.0001220703125, '0000101000101111': 0.00048828125, '0000101000111010': 0.0001220703125, '0000101010101010': 0.0001220703125, '0000101100000010': 0.0001220703125, '0000101100001010': 0.0001220703125, '0000101100001011': 0.0006103515625, '0000101100001100': 0.0001220703125, '0000101100001110': 0.0001220703125, '0000101100001111': 0.0001220703125, '0000101100011000': 0.0001220703125, '0000101100011011': 0.0001220703125, '0000101100100010': 0.00048828125, '0000101100100011': 0.0003662109375, '0000101100100111': 0.0001220703125, '0000101100101000': 0.000244140625, '0000101100101010': 0.00146484375, '0000101100101011': 0.0025634765625, '0000101100101101': 0.0001220703125, '0000101100101110': 0.0008544921875, '0000101100101111': 0.0008544921875, '0000101100110010': 0.000244140625, '0000101100110011': 0.0003662109375, '0000101100110110': 0.0001220703125, '0000101100111011': 0.000244140625, '0000101101101010': 0.0001220703125, '0000101110001101': 0.0001220703125, '0000101110001110': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101111101011': 0.0001220703125, '0000110000101011': 0.0001220703125, '0000110100100011': 0.0001220703125, '0000110100101010': 0.0003662109375, '0000110100101011': 0.0003662109375, '0000111000001011': 0.0001220703125, '0000111000111011': 0.0001220703125, '0000111100101010': 0.0001220703125, '0000111100101011': 0.000244140625, '0000111100101110': 0.0001220703125, '0000111100110010': 0.0001220703125, '0000111100110111': 0.0001220703125, '0000111100111011': 0.0001220703125, '0001001100000011': 0.0001220703125, '0001001100101010': 0.000244140625, '0001001100101011': 0.000244140625, '0001001110101011': 0.0001220703125, '0001010100101010': 0.0001220703125, '0001011100101010': 0.0001220703125, '0001011100101011': 0.0001220703125, '0001100100001010': 0.0001220703125, '0001101000001011': 0.0001220703125, '0001101000100011': 0.0001220703125, '0001101000101010': 0.0001220703125, '0001101000101011': 0.0001220703125, '0001101011101011': 0.0001220703125, '0001101100001010': 0.0001220703125, '0001101100101000': 0.0001220703125, '0001101100101001': 0.0001220703125, '0001101100101010': 0.0003662109375, '0001101100101011': 0.0006103515625, '0001101100101100': 0.0001220703125, '0001101100101101': 0.0001220703125, '0001101100101110': 0.0001220703125, '0001101100110001': 0.0001220703125, '0001101100111011': 0.000244140625, '0001101110101011': 0.0001220703125, '0001110100011111': 0.0001220703125, '0001110100111011': 0.0001220703125, '0001111100101001': 0.0001220703125, '0001111100101011': 0.0001220703125, '0010000000100010': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000100001010': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000100001110': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010000100101001': 0.0001220703125, '0010000100101010': 0.00048828125, '0010000100101011': 0.000244140625, '0010000100101110': 0.000244140625, '0010000100110010': 0.0001220703125, '0010000100110011': 0.0001220703125, '0010000100110110': 0.0001220703125, '0010000100110111': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000001110': 0.0001220703125, '0010001000100001': 0.0001220703125, '0010001000100011': 0.0001220703125, '0010001000101000': 0.000244140625, '0010001000101010': 0.0006103515625, '0010001000101011': 0.0003662109375, '0010001000101111': 0.0001220703125, '0010001010101001': 0.0001220703125, '0010001010101010': 0.0001220703125, '0010001100000111': 0.0001220703125, '0010001100001010': 0.000732421875, '0010001100001011': 0.0001220703125, '0010001100001110': 0.0001220703125, '0010001100001111': 0.0001220703125, '0010001100010011': 0.0001220703125, '0010001100011010': 0.0001220703125, '0010001100011011': 0.0001220703125, '0010001100011111': 0.000244140625, '0010001100100010': 0.0001220703125, '0010001100100011': 0.0001220703125, '0010001100100100': 0.0001220703125, '0010001100100110': 0.0001220703125, '0010001100101000': 0.000244140625, '0010001100101001': 0.000244140625, '0010001100101010': 0.00341796875, '0010001100101011': 0.002197265625, '0010001100101100': 0.0001220703125, '0010001100101101': 0.0001220703125, '0010001100101110': 0.000732421875, '0010001100101111': 0.00048828125, '0010001100110010': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111011': 0.0001220703125, '0010001100111111': 0.0001220703125, '0010001110001000': 0.0001220703125, '0010001110001011': 0.0001220703125, '0010001110011101': 0.0001220703125, '0010001110101111': 0.0001220703125, '0010001110111010': 0.0001220703125, '0010010100001011': 0.0001220703125, '0010010100100011': 0.0001220703125, '0010010100101111': 0.0001220703125, '0010011000100011': 0.0001220703125, '0010011010000010': 0.0001220703125, '0010011100000011': 0.0001220703125, '0010011100001010': 0.0001220703125, '0010011100001011': 0.0001220703125, '0010011100101010': 0.0003662109375, '0010011100101011': 0.000244140625, '0010011100101111': 0.0001220703125, '0010011100110110': 0.0001220703125, '0010011110001010': 0.0001220703125, '0010011110101101': 0.0001220703125, '0010100000001010': 0.0001220703125, '0010100000001011': 0.0001220703125, '0010100000100001': 0.0001220703125, '0010100000100010': 0.0001220703125, '0010100000101010': 0.0006103515625, '0010100000101011': 0.000244140625, '0010100000101100': 0.0001220703125, '0010100000101101': 0.0001220703125, '0010100000101110': 0.000244140625, '0010100000110110': 0.000244140625, '0010100000111000': 0.0001220703125, '0010100000111010': 0.000244140625, '0010100010001111': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101011': 0.0001220703125, '0010100100000001': 0.0001220703125, '0010100100000010': 0.0001220703125, '0010100100000100': 0.0001220703125, '0010100100000110': 0.0001220703125, '0010100100000111': 0.0001220703125, '0010100100001010': 0.0010986328125, '0010100100001011': 0.000244140625, '0010100100001110': 0.0003662109375, '0010100100001111': 0.0001220703125, '0010100100011010': 0.0001220703125, '0010100100011011': 0.000244140625, '0010100100011111': 0.0001220703125, '0010100100100010': 0.00048828125, '0010100100100011': 0.00048828125, '0010100100100111': 0.000244140625, '0010100100101000': 0.0001220703125, '0010100100101001': 0.000244140625, '0010100100101010': 0.0020751953125, '0010100100101011': 0.001220703125, '0010100100101100': 0.0001220703125, '0010100100101101': 0.0001220703125, '0010100100101110': 0.0008544921875, '0010100100101111': 0.0008544921875, '0010100100110000': 0.0001220703125, '0010100100110010': 0.000244140625, '0010100100110110': 0.0001220703125, '0010100100110111': 0.0001220703125, '0010100100111011': 0.0001220703125, '0010100100111110': 0.0001220703125, '0010100100111111': 0.0001220703125, '0010100101101010': 0.0001220703125, '0010100101101011': 0.0001220703125, '0010100110001010': 0.0001220703125, '0010100110101010': 0.000244140625, '0010100110101011': 0.0001220703125, '0010100110101101': 0.0001220703125, '0010100110111010': 0.0001220703125, '0010101000000010': 0.0001220703125, '0010101000000111': 0.0001220703125, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0006103515625, '0010101000001011': 0.0003662109375, '0010101000001100': 0.000244140625, '0010101000001101': 0.0001220703125, '0010101000001110': 0.0001220703125, '0010101000001111': 0.00048828125, '0010101000010000': 0.0001220703125, '0010101000010010': 0.0001220703125, '0010101000011010': 0.0003662109375, '0010101000011011': 0.0001220703125, '0010101000100010': 0.000244140625, '0010101000100011': 0.0001220703125, '0010101000101000': 0.000244140625, '0010101000101001': 0.000244140625, '0010101000101010': 0.00439453125, '0010101000101011': 0.002197265625, '0010101000101100': 0.000244140625, '0010101000101101': 0.0001220703125, '0010101000101110': 0.0008544921875, '0010101000101111': 0.00146484375, '0010101000110000': 0.0001220703125, '0010101000110010': 0.0001220703125, '0010101000110110': 0.0003662109375, '0010101000110111': 0.0003662109375, '0010101000111010': 0.00048828125, '0010101000111011': 0.00048828125, '0010101000111110': 0.0001220703125, '0010101001100011': 0.0001220703125, '0010101001101011': 0.0001220703125, '0010101010000010': 0.0001220703125, '0010101010001010': 0.0001220703125, '0010101010101001': 0.0001220703125, '0010101010101010': 0.0001220703125, '0010101010101011': 0.000244140625, '0010101010111000': 0.0001220703125, '0010101010111011': 0.0001220703125, '0010101100000000': 0.0001220703125, '0010101100000001': 0.0001220703125, '0010101100000010': 0.000244140625, '0010101100000011': 0.000244140625, '0010101100000100': 0.000244140625, '0010101100000110': 0.0003662109375, '0010101100000111': 0.000244140625, '0010101100001000': 0.0008544921875, '0010101100001001': 0.0001220703125, '0010101100001010': 0.0020751953125, '0010101100001011': 0.001708984375, '0010101100001101': 0.000244140625, '0010101100001110': 0.0006103515625, '0010101100001111': 0.00146484375, '0010101100010010': 0.0003662109375, '0010101100010011': 0.000244140625, '0010101100010110': 0.0001220703125, '0010101100010111': 0.000244140625, '0010101100011001': 0.000244140625, '0010101100011010': 0.0003662109375, '0010101100011110': 0.0001220703125, '0010101100011111': 0.0001220703125, '0010101100100000': 0.0001220703125, '0010101100100010': 0.001708984375, '0010101100100011': 0.0013427734375, '0010101100100100': 0.000244140625, '0010101100100101': 0.0001220703125, '0010101100100110': 0.0010986328125, '0010101100100111': 0.0003662109375, '0010101100101000': 0.0018310546875, '0010101100101001': 0.00146484375, '0010101100101010': 0.0191650390625, '0010101100101011': 0.01416015625, '0010101100101100': 0.00146484375, '0010101100101101': 0.0009765625, '0010101100101110': 0.005126953125, '0010101100101111': 0.0045166015625, '0010101100110000': 0.0001220703125, '0010101100110010': 0.0010986328125, '0010101100110011': 0.0006103515625, '0010101100110110': 0.0006103515625, '0010101100110111': 0.000244140625, '0010101100111001': 0.0001220703125, '0010101100111010': 0.0010986328125, '0010101100111011': 0.0009765625, '0010101100111110': 0.000244140625, '0010101100111111': 0.0003662109375, '0010101101001010': 0.0001220703125, '0010101101001101': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101001': 0.0001220703125, '0010101101101010': 0.0001220703125, '0010101101101100': 0.0001220703125, '0010101101101111': 0.0001220703125, '0010101101111111': 0.0001220703125, '0010101110001000': 0.0001220703125, '0010101110001011': 0.000244140625, '0010101110011110': 0.0001220703125, '0010101110101001': 0.0001220703125, '0010101110101010': 0.0010986328125, '0010101110101011': 0.000732421875, '0010101110101110': 0.0003662109375, '0010101110101111': 0.000244140625, '0010101110110010': 0.0001220703125, '0010101110111010': 0.0001220703125, '0010101110111111': 0.0001220703125, '0010110000001110': 0.0001220703125, '0010110000010111': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101011': 0.000244140625, '0010110000110111': 0.0001220703125, '0010110000111000': 0.0001220703125, '0010110100001001': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.000244140625, '0010110100001111': 0.0001220703125, '0010110100010011': 0.0001220703125, '0010110100100010': 0.000244140625, '0010110100100110': 0.0001220703125, '0010110100100111': 0.0001220703125, '0010110100101001': 0.000244140625, '0010110100101010': 0.0010986328125, '0010110100101011': 0.000244140625, '0010110100101100': 0.000244140625, '0010110100101110': 0.0001220703125, '0010110100101111': 0.0003662109375, '0010110100110111': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010111000001011': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111000101011': 0.0003662109375, '0010111100000000': 0.0001220703125, '0010111100001001': 0.0001220703125, '0010111100100011': 0.0001220703125, '0010111100100110': 0.0001220703125, '0010111100101000': 0.0001220703125, '0010111100101010': 0.0006103515625, '0010111100101011': 0.0008544921875, '0010111100101110': 0.0001220703125, '0010111100110101': 0.0001220703125, '0010111100111010': 0.0001220703125, '0010111101101010': 0.0001220703125, '0010111110001010': 0.0001220703125, '0010111110011010': 0.0001220703125, '0011000100001000': 0.0001220703125, '0011000100001011': 0.0001220703125, '0011000100101000': 0.0001220703125, '0011000100101011': 0.0003662109375, '0011000101101011': 0.0001220703125, '0011001000001011': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101011': 0.000244140625, '0011001100001001': 0.0001220703125, '0011001100001010': 0.0001220703125, '0011001100001011': 0.0003662109375, '0011001100001101': 0.0001220703125, '0011001100001111': 0.0001220703125, '0011001100100000': 0.0001220703125, '0011001100100010': 0.000244140625, '0011001100100111': 0.0001220703125, '0011001100101010': 0.00048828125, '0011001100101011': 0.000732421875, '0011001100101111': 0.0003662109375, '0011001100111011': 0.0001220703125, '0011001100111111': 0.0001220703125, '0011001110101011': 0.0001220703125, '0011010100001010': 0.0001220703125, '0011010100001011': 0.0001220703125, '0011010100101000': 0.0001220703125, '0011010100110011': 0.0001220703125, '0011011000001001': 0.0001220703125, '0011011000001011': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011000101111': 0.0001220703125, '0011011001110110': 0.0001220703125, '0011011100001011': 0.000244140625, '0011011100101001': 0.0001220703125, '0011011100101010': 0.0001220703125, '0011011100101011': 0.000244140625, '0011011100101100': 0.0001220703125, '0011011100101111': 0.0001220703125, '0011011100110000': 0.0001220703125, '0011011110101111': 0.0001220703125, '0011100000001010': 0.0001220703125, '0011100000001011': 0.0001220703125, '0011100000101110': 0.0001220703125, '0011100100001010': 0.0001220703125, '0011100100001011': 0.000244140625, '0011100100010110': 0.000244140625, '0011100100100011': 0.0001220703125, '0011100100101000': 0.0001220703125, '0011100100101011': 0.0003662109375, '0011100100101111': 0.0001220703125, '0011100100111011': 0.0001220703125, '0011100110111110': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101000010011': 0.0001220703125, '0011101000100011': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101000101011': 0.000244140625, '0011101000101101': 0.0001220703125, '0011101000101110': 0.000244140625, '0011101000111010': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101100000110': 0.000244140625, '0011101100001010': 0.0006103515625, '0011101100001011': 0.0006103515625, '0011101100001100': 0.0001220703125, '0011101100001110': 0.0003662109375, '0011101100001111': 0.000244140625, '0011101100011000': 0.0001220703125, '0011101100011011': 0.000244140625, '0011101100011111': 0.0001220703125, '0011101100100001': 0.0001220703125, '0011101100100010': 0.000244140625, '0011101100100011': 0.0001220703125, '0011101100100110': 0.0001220703125, '0011101100101000': 0.000244140625, '0011101100101010': 0.001708984375, '0011101100101011': 0.0018310546875, '0011101100101100': 0.0001220703125, '0011101100101101': 0.000244140625, '0011101100101110': 0.000244140625, '0011101100101111': 0.0006103515625, '0011101100110100': 0.0001220703125, '0011101100111001': 0.0001220703125, '0011101100111010': 0.0001220703125, '0011101100111100': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101110001111': 0.0001220703125, '0011101110110011': 0.0001220703125, '0011110000111010': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011111000101010': 0.000244140625, '0011111000111001': 0.0001220703125, '0011111100101010': 0.0003662109375, '0100000100010001': 0.0001220703125, '0100000100010011': 0.0001220703125, '0100000100101010': 0.0001220703125, '0100000100101111': 0.0001220703125, '0100001000001011': 0.0001220703125, '0100001000001111': 0.0001220703125, '0100001000101001': 0.0001220703125, '0100001000101110': 0.0001220703125, '0100001100001011': 0.0001220703125, '0100001100101010': 0.0003662109375, '0100001100101011': 0.0001220703125, '0100001100111111': 0.0001220703125, '0100001110111111': 0.0001220703125, '0100011000100010': 0.0001220703125, '0100100000101110': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100100100000011': 0.0001220703125, '0100100100010111': 0.0001220703125, '0100100100100010': 0.0001220703125, '0100100100100011': 0.0001220703125, '0100100100101001': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100101011': 0.000244140625, '0100100100101110': 0.0001220703125, '0100101000100010': 0.0001220703125, '0100101000101011': 0.0001220703125, '0100101000101110': 0.000244140625, '0100101000111010': 0.0001220703125, '0100101010001111': 0.0001220703125, '0100101100001010': 0.000244140625, '0100101100001011': 0.0003662109375, '0100101100010011': 0.0001220703125, '0100101100011011': 0.0001220703125, '0100101100100010': 0.000244140625, '0100101100100101': 0.0001220703125, '0100101100100111': 0.0001220703125, '0100101100101000': 0.000244140625, '0100101100101001': 0.0003662109375, '0100101100101010': 0.001220703125, '0100101100101011': 0.0018310546875, '0100101100101110': 0.00048828125, '0100101100101111': 0.0001220703125, '0100101100110011': 0.0001220703125, '0100101100110100': 0.0001220703125, '0100101100111010': 0.0001220703125, '0100101100111011': 0.000244140625, '0100101100111100': 0.0001220703125, '0100101101101010': 0.0001220703125, '0100101110101011': 0.0001220703125, '0100101110101111': 0.0001220703125, '0100101110111000': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110100101001': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100110100101111': 0.0001220703125, '0100111100100011': 0.0001220703125, '0100111100101011': 0.0001220703125, '0101001100100010': 0.0001220703125, '0101001100101010': 0.000244140625, '0101001100101111': 0.0001220703125, '0101001101101011': 0.0001220703125, '0101011100100111': 0.0001220703125, '0101100100100011': 0.000244140625, '0101100100101010': 0.0001220703125, '0101100100101011': 0.0001220703125, '0101101000000110': 0.0001220703125, '0101101000001111': 0.0001220703125, '0101101000100110': 0.0001220703125, '0101101000101010': 0.0001220703125, '0101101000101011': 0.0001220703125, '0101101100000111': 0.0001220703125, '0101101100001011': 0.000244140625, '0101101100001111': 0.0001220703125, '0101101100100010': 0.000244140625, '0101101100100011': 0.0001220703125, '0101101100101010': 0.0006103515625, '0101101100101011': 0.0009765625, '0101101100101110': 0.000244140625, '0101101100101111': 0.0001220703125, '0101101100110111': 0.0001220703125, '0101110100000001': 0.0001220703125, '0110000000001111': 0.0001220703125, '0110000100100011': 0.0001220703125, '0110000100100111': 0.0001220703125, '0110000100101010': 0.0001220703125, '0110000100101011': 0.000244140625, '0110000100101110': 0.0001220703125, '0110000110001110': 0.0001220703125, '0110001000001001': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000100011': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000101101': 0.0001220703125, '0110001000111101': 0.0001220703125, '0110001010101011': 0.000244140625, '0110001100001001': 0.0001220703125, '0110001100001011': 0.0008544921875, '0110001100001111': 0.000244140625, '0110001100100011': 0.0001220703125, '0110001100101001': 0.0003662109375, '0110001100101010': 0.0006103515625, '0110001100101011': 0.0023193359375, '0110001100101101': 0.0001220703125, '0110001100101111': 0.00048828125, '0110001100110011': 0.0001220703125, '0110001100110101': 0.0001220703125, '0110001100110111': 0.0001220703125, '0110001100111010': 0.0001220703125, '0110001100111011': 0.000244140625, '0110001110101001': 0.0001220703125, '0110010100101010': 0.0001220703125, '0110010100101101': 0.0001220703125, '0110011000100011': 0.0001220703125, '0110011100101001': 0.0001220703125, '0110011100101010': 0.0001220703125, '0110011100101011': 0.0003662109375, '0110100000010111': 0.0001220703125, '0110100000101011': 0.0003662109375, '0110100000101110': 0.0001220703125, '0110100000110111': 0.0001220703125, '0110100000111011': 0.0001220703125, '0110100001111011': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100010101111': 0.0001220703125, '0110100100001010': 0.0001220703125, '0110100100001011': 0.0003662109375, '0110100100001110': 0.0003662109375, '0110100100011011': 0.0001220703125, '0110100100100111': 0.000244140625, '0110100100101001': 0.0003662109375, '0110100100101010': 0.0009765625, '0110100100101011': 0.002685546875, '0110100100101110': 0.00048828125, '0110100100101111': 0.0003662109375, '0110100100110010': 0.0001220703125, '0110100100110111': 0.0001220703125, '0110100100111010': 0.0001220703125, '0110100100111011': 0.0001220703125, '0110100101101010': 0.0001220703125, '0110100110001011': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110100110111010': 0.0001220703125, '0110101000000011': 0.0001220703125, '0110101000001011': 0.0010986328125, '0110101000001110': 0.0001220703125, '0110101000001111': 0.0003662109375, '0110101000011011': 0.000244140625, '0110101000011110': 0.0001220703125, '0110101000100001': 0.0001220703125, '0110101000100011': 0.0003662109375, '0110101000100111': 0.000244140625, '0110101000101001': 0.000244140625, '0110101000101010': 0.000732421875, '0110101000101011': 0.0030517578125, '0110101000101101': 0.0003662109375, '0110101000101110': 0.000244140625, '0110101000101111': 0.0006103515625, '0110101000110010': 0.0001220703125, '0110101000110110': 0.0001220703125, '0110101000111010': 0.0001220703125, '0110101000111011': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010101010': 0.0001220703125, '0110101010101011': 0.000244140625, '0110101010101100': 0.0001220703125, '0110101100000111': 0.0001220703125, '0110101100001000': 0.0001220703125, '0110101100001001': 0.0006103515625, '0110101100001010': 0.000732421875, '0110101100001011': 0.003173828125, '0110101100001101': 0.0001220703125, '0110101100001110': 0.0003662109375, '0110101100001111': 0.00048828125, '0110101100010011': 0.0003662109375, '0110101100011011': 0.0009765625, '0110101100011101': 0.0001220703125, '0110101100011111': 0.000244140625, '0110101100100001': 0.0003662109375, '0110101100100010': 0.0001220703125, '0110101100100011': 0.0020751953125, '0110101100100110': 0.0001220703125, '0110101100100111': 0.00048828125, '0110101100101000': 0.0003662109375, '0110101100101001': 0.001220703125, '0110101100101010': 0.004150390625, '0110101100101011': 0.015625, '0110101100101100': 0.0006103515625, '0110101100101101': 0.0003662109375, '0110101100101110': 0.001708984375, '0110101100101111': 0.0028076171875, '0110101100110010': 0.0001220703125, '0110101100110011': 0.0006103515625, '0110101100110111': 0.000244140625, '0110101100111001': 0.0001220703125, '0110101100111010': 0.0003662109375, '0110101100111011': 0.001220703125, '0110101100111101': 0.000244140625, '0110101100111110': 0.0001220703125, '0110101100111111': 0.000244140625, '0110101101001011': 0.000244140625, '0110101101101010': 0.0001220703125, '0110101101101011': 0.0006103515625, '0110101101101111': 0.0001220703125, '0110101110001001': 0.0001220703125, '0110101110001010': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110011010': 0.0001220703125, '0110101110011011': 0.0001220703125, '0110101110100010': 0.0001220703125, '0110101110101001': 0.0001220703125, '0110101110101011': 0.00048828125, '0110101110101100': 0.0001220703125, '0110101110101101': 0.0001220703125, '0110110000001011': 0.0001220703125, '0110110000100011': 0.0001220703125, '0110110000101011': 0.000244140625, '0110110100001001': 0.0001220703125, '0110110100001011': 0.000244140625, '0110110100001110': 0.0001220703125, '0110110100100011': 0.000244140625, '0110110100100111': 0.0001220703125, '0110110100101001': 0.0001220703125, '0110110100101010': 0.0001220703125, '0110110100101011': 0.000732421875, '0110110100101110': 0.0001220703125, '0110110100101111': 0.000244140625, '0110110100111101': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110110110101011': 0.0001220703125, '0110111000001010': 0.0001220703125, '0110111000101011': 0.0001220703125, '0110111000111011': 0.0001220703125, '0110111001101011': 0.0001220703125, '0110111100000100': 0.0001220703125, '0110111100001011': 0.0001220703125, '0110111100001111': 0.0001220703125, '0110111100010001': 0.0001220703125, '0110111100011011': 0.0001220703125, '0110111100101001': 0.000244140625, '0110111100101010': 0.0006103515625, '0110111100101011': 0.0010986328125, '0110111100110111': 0.0001220703125, '0110111110001011': 0.0001220703125, '0110111110101011': 0.0001220703125, '0111000100000110': 0.0001220703125, '0111000100001010': 0.0001220703125, '0111000100101011': 0.000244140625, '0111000100111001': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.0001220703125, '0111001000110011': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111001100101001': 0.0001220703125, '0111001100101011': 0.0006103515625, '0111001100101101': 0.0001220703125, '0111001100101110': 0.0001220703125, '0111001100110110': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111010100001010': 0.0001220703125, '0111010100101010': 0.0001220703125, '0111011000001001': 0.0001220703125, '0111011000010101': 0.0001220703125, '0111011100000010': 0.0001220703125, '0111011100011011': 0.0001220703125, '0111011100101001': 0.0001220703125, '0111011100101011': 0.0001220703125, '0111011100101111': 0.000244140625, '0111100100011010': 0.0001220703125, '0111100100100011': 0.0001220703125, '0111100100101000': 0.0001220703125, '0111100100101010': 0.0001220703125, '0111100100111110': 0.0001220703125, '0111100100111111': 0.0001220703125, '0111101000001011': 0.0001220703125, '0111101000100001': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101000101101': 0.0001220703125, '0111101100000011': 0.0001220703125, '0111101100001011': 0.0001220703125, '0111101100011001': 0.0001220703125, '0111101100100001': 0.000244140625, '0111101100100010': 0.0001220703125, '0111101100100011': 0.00048828125, '0111101100101001': 0.00048828125, '0111101100101010': 0.0003662109375, '0111101100101011': 0.0013427734375, '0111101100101110': 0.000244140625, '0111101100110011': 0.0001220703125, '0111101100110111': 0.0001220703125, '0111101110101010': 0.0001220703125, '0111101110101110': 0.0001220703125, '0111111000100011': 0.0001220703125, '0111111100101010': 0.0001220703125, '0111111100101011': 0.0001220703125, '1000000000001010': 0.0001220703125, '1000000000001011': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000100101010': 0.0006103515625, '1000000100101011': 0.0001220703125, '1000000100101110': 0.0001220703125, '1000000100111010': 0.0001220703125, '1000001000100010': 0.000244140625, '1000001000101010': 0.000732421875, '1000001000101011': 0.0001220703125, '1000001000111010': 0.0001220703125, '1000001001100000': 0.0001220703125, '1000001100000010': 0.0001220703125, '1000001100001010': 0.0001220703125, '1000001100001111': 0.0001220703125, '1000001100011010': 0.000244140625, '1000001100100010': 0.0001220703125, '1000001100101000': 0.0001220703125, '1000001100101010': 0.002197265625, '1000001100101011': 0.0001220703125, '1000001100101100': 0.0001220703125, '1000001100101110': 0.000244140625, '1000001100110011': 0.0001220703125, '1000001100111010': 0.0001220703125, '1000001101101010': 0.0001220703125, '1000001110000110': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000001110110100': 0.0001220703125, '1000010100101010': 0.000244140625, '1000010100101100': 0.0001220703125, '1000010101101010': 0.0001220703125, '1000010110101000': 0.0001220703125, '1000011000100010': 0.0001220703125, '1000011000101110': 0.0001220703125, '1000011100001010': 0.0001220703125, '1000011100101010': 0.000244140625, '1000011100101100': 0.0001220703125, '1000100000001000': 0.0001220703125, '1000100000001010': 0.000244140625, '1000100000001110': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000101010': 0.00048828125, '1000100100000010': 0.0001220703125, '1000100100001010': 0.0006103515625, '1000100100001011': 0.0001220703125, '1000100100010110': 0.0001220703125, '1000100100011010': 0.0001220703125, '1000100100100010': 0.0001220703125, '1000100100101000': 0.0003662109375, '1000100100101010': 0.0018310546875, '1000100100101100': 0.0001220703125, '1000100100101110': 0.0003662109375, '1000100100110010': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000101000001000': 0.0001220703125, '1000101000001001': 0.0001220703125, '1000101000001010': 0.0003662109375, '1000101000001100': 0.0001220703125, '1000101000001101': 0.0001220703125, '1000101000001110': 0.0001220703125, '1000101000001111': 0.0001220703125, '1000101000010010': 0.0001220703125, '1000101000011010': 0.0001220703125, '1000101000100010': 0.000244140625, '1000101000100100': 0.0001220703125, '1000101000100110': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.0025634765625, '1000101000101011': 0.00048828125, '1000101000101100': 0.0003662109375, '1000101000101110': 0.00048828125, '1000101000110010': 0.00048828125, '1000101000110110': 0.0001220703125, '1000101000111000': 0.000244140625, '1000101000111010': 0.0003662109375, '1000101100000010': 0.000244140625, '1000101100000110': 0.0001220703125, '1000101100001000': 0.00048828125, '1000101100001010': 0.00341796875, '1000101100001011': 0.0001220703125, '1000101100001100': 0.000244140625, '1000101100001101': 0.0001220703125, '1000101100001110': 0.0003662109375, '1000101100010010': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011010': 0.0006103515625, '1000101100100000': 0.000244140625, '1000101100100010': 0.001708984375, '1000101100100100': 0.00048828125, '1000101100100101': 0.0001220703125, '1000101100100110': 0.000732421875, '1000101100101000': 0.0010986328125, '1000101100101001': 0.0001220703125, '1000101100101010': 0.0135498046875, '1000101100101011': 0.0006103515625, '1000101100101100': 0.0003662109375, '1000101100101101': 0.0003662109375, '1000101100101110': 0.002685546875, '1000101100101111': 0.00048828125, '1000101100110000': 0.0001220703125, '1000101100110010': 0.000732421875, '1000101100110100': 0.0003662109375, '1000101100110110': 0.00048828125, '1000101100111000': 0.0001220703125, '1000101100111010': 0.0015869140625, '1000101100111101': 0.0001220703125, '1000101100111110': 0.00048828125, '1000101101001100': 0.0001220703125, '1000101101101010': 0.0003662109375, '1000101101111010': 0.0001220703125, '1000101110100010': 0.000244140625, '1000101110101010': 0.000732421875, '1000101110101110': 0.0001220703125, '1000101110111010': 0.0001220703125, '1000101111101010': 0.0001220703125, '1000110000101010': 0.000244140625, '1000110000101011': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100100010': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110100101010': 0.0010986328125, '1000110100101100': 0.0001220703125, '1000110100101101': 0.0001220703125, '1000110100101110': 0.0001220703125, '1000110100111110': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000111000001010': 0.0001220703125, '1000111000101010': 0.000244140625, '1000111000101101': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111100100010': 0.0001220703125, '1000111100101000': 0.000244140625, '1000111100101010': 0.0008544921875, '1000111100101110': 0.000244140625, '1000111100110010': 0.0003662109375, '1000111100110110': 0.0001220703125, '1000111110101010': 0.0001220703125, '1000111110101110': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001100001010': 0.000244140625, '1001001100011010': 0.000244140625, '1001001100100010': 0.0001220703125, '1001001100101000': 0.0001220703125, '1001001100101010': 0.000244140625, '1001001100101110': 0.0003662109375, '1001001100110110': 0.0001220703125, '1001001100111010': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001011000100010': 0.0001220703125, '1001011100001010': 0.000244140625, '1001011100101010': 0.000244140625, '1001011100101100': 0.0001220703125, '1001011100101110': 0.0001220703125, '1001100100101010': 0.0003662109375, '1001100100101110': 0.0001220703125, '1001100100110000': 0.0001220703125, '1001100110001010': 0.0001220703125, '1001101000001010': 0.0001220703125, '1001101000100010': 0.0001220703125, '1001101000101000': 0.0001220703125, '1001101000101010': 0.00048828125, '1001101000101110': 0.0001220703125, '1001101010001110': 0.0001220703125, '1001101100001000': 0.000244140625, '1001101100001010': 0.0001220703125, '1001101100001100': 0.0001220703125, '1001101100001110': 0.0001220703125, '1001101100011010': 0.0003662109375, '1001101100011100': 0.0001220703125, '1001101100100010': 0.0001220703125, '1001101100101000': 0.00048828125, '1001101100101001': 0.0001220703125, '1001101100101010': 0.001220703125, '1001101100101011': 0.0003662109375, '1001101100101100': 0.0001220703125, '1001101100101110': 0.0003662109375, '1001101100101111': 0.0001220703125, '1001101100110101': 0.0001220703125, '1001101100110110': 0.0001220703125, '1001101100111010': 0.0001220703125, '1001101100111100': 0.0001220703125, '1001101110100010': 0.0001220703125, '1001101110101010': 0.000244140625, '1001101110101110': 0.0001220703125, '1001110110100000': 0.0001220703125, '1001111100111010': 0.0001220703125, '1010000000001010': 0.0003662109375, '1010000000101010': 0.001220703125, '1010000000101110': 0.000244140625, '1010000000111010': 0.0001220703125, '1010000001100100': 0.0001220703125, '1010000001101000': 0.0001220703125, '1010000100000010': 0.0003662109375, '1010000100001000': 0.0001220703125, '1010000100001010': 0.0006103515625, '1010000100001011': 0.0001220703125, '1010000100010100': 0.0001220703125, '1010000100100000': 0.0001220703125, '1010000100100100': 0.0001220703125, '1010000100101000': 0.0001220703125, '1010000100101010': 0.002685546875, '1010000100101100': 0.000244140625, '1010000100101110': 0.0003662109375, '1010000100110010': 0.000244140625, '1010000100110110': 0.000244140625, '1010000100111010': 0.000244140625, '1010000100111011': 0.0001220703125, '1010000100111110': 0.0001220703125, '1010000110101000': 0.0001220703125, '1010000110101010': 0.0003662109375, '1010000110101100': 0.0001220703125, '1010001000000011': 0.0001220703125, '1010001000001010': 0.000244140625, '1010001000001110': 0.0003662109375, '1010001000011100': 0.0001220703125, '1010001000100010': 0.0006103515625, '1010001000100110': 0.000244140625, '1010001000101000': 0.0001220703125, '1010001000101010': 0.003173828125, '1010001000101110': 0.000732421875, '1010001000110010': 0.000244140625, '1010001000110110': 0.0001220703125, '1010001000111010': 0.000244140625, '1010001000111011': 0.0001220703125, '1010001000111110': 0.0001220703125, '1010001001001001': 0.0001220703125, '1010001010101010': 0.000244140625, '1010001100000010': 0.000244140625, '1010001100001000': 0.0001220703125, '1010001100001010': 0.0025634765625, '1010001100001110': 0.0003662109375, '1010001100010010': 0.000244140625, '1010001100010110': 0.0001220703125, '1010001100011010': 0.00048828125, '1010001100011110': 0.0001220703125, '1010001100100000': 0.00048828125, '1010001100100010': 0.0025634765625, '1010001100100101': 0.0001220703125, '1010001100100110': 0.0008544921875, '1010001100100111': 0.000244140625, '1010001100101000': 0.0020751953125, '1010001100101001': 0.000244140625, '1010001100101010': 0.0174560546875, '1010001100101011': 0.0009765625, '1010001100101100': 0.001220703125, '1010001100101101': 0.000244140625, '1010001100101110': 0.0040283203125, '1010001100101111': 0.000244140625, '1010001100110010': 0.0010986328125, '1010001100110011': 0.0001220703125, '1010001100110100': 0.000244140625, '1010001100110110': 0.0001220703125, '1010001100111000': 0.0001220703125, '1010001100111010': 0.0018310546875, '1010001100111100': 0.0001220703125, '1010001100111110': 0.0003662109375, '1010001100111111': 0.0001220703125, '1010001101000010': 0.0001220703125, '1010001101101010': 0.000244140625, '1010001101101101': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101111011': 0.0001220703125, '1010001110001010': 0.000732421875, '1010001110100010': 0.000244140625, '1010001110100100': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.0013427734375, '1010001110101011': 0.0003662109375, '1010001110101110': 0.000244140625, '1010001110111010': 0.0003662109375, '1010010000011010': 0.0001220703125, '1010010000101010': 0.0001220703125, '1010010100001010': 0.00048828125, '1010010100010010': 0.0001220703125, '1010010100100010': 0.000244140625, '1010010100100100': 0.0001220703125, '1010010100101010': 0.00146484375, '1010010100101110': 0.0001220703125, '1010010100111000': 0.0001220703125, '1010010101101010': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101001': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011000101011': 0.0001220703125, '1010011000101110': 0.0001220703125, '1010011100001010': 0.0006103515625, '1010011100001011': 0.0001220703125, '1010011100011000': 0.0001220703125, '1010011100100000': 0.0001220703125, '1010011100100010': 0.0001220703125, '1010011100101000': 0.0001220703125, '1010011100101010': 0.0029296875, '1010011100111110': 0.0001220703125, '1010011101101000': 0.0001220703125, '1010011110100010': 0.0001220703125, '1010011110101100': 0.0001220703125, '1010100000000010': 0.000244140625, '1010100000000110': 0.0001220703125, '1010100000001000': 0.0001220703125, '1010100000001010': 0.000732421875, '1010100000001110': 0.0001220703125, '1010100000011010': 0.0001220703125, '1010100000100010': 0.0003662109375, '1010100000100110': 0.000244140625, '1010100000101000': 0.000244140625, '1010100000101001': 0.0001220703125, '1010100000101010': 0.0047607421875, '1010100000101011': 0.000244140625, '1010100000101100': 0.000244140625, '1010100000101110': 0.00048828125, '1010100000110010': 0.000244140625, '1010100000110110': 0.0001220703125, '1010100000111010': 0.00048828125, '1010100010001010': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.0001220703125, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0001220703125, '1010100010101110': 0.0001220703125, '1010100100000010': 0.0003662109375, '1010100100000110': 0.0001220703125, '1010100100001000': 0.0003662109375, '1010100100001010': 0.002685546875, '1010100100001011': 0.0001220703125, '1010100100001100': 0.0003662109375, '1010100100001101': 0.0001220703125, '1010100100001110': 0.00048828125, '1010100100001111': 0.0001220703125, '1010100100010010': 0.000244140625, '1010100100010101': 0.0001220703125, '1010100100010110': 0.0001220703125, '1010100100011000': 0.0001220703125, '1010100100011010': 0.0009765625, '1010100100011100': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100010': 0.0020751953125, '1010100100100011': 0.000244140625, '1010100100100101': 0.0001220703125, '1010100100100110': 0.0009765625, '1010100100101000': 0.00244140625, '1010100100101001': 0.0003662109375, '1010100100101010': 0.0201416015625, '1010100100101011': 0.0009765625, '1010100100101100': 0.0009765625, '1010100100101101': 0.00048828125, '1010100100101110': 0.002197265625, '1010100100101111': 0.0003662109375, '1010100100110001': 0.0001220703125, '1010100100110010': 0.0008544921875, '1010100100110110': 0.00048828125, '1010100100111000': 0.0001220703125, '1010100100111010': 0.00146484375, '1010100100111011': 0.0001220703125, '1010100100111110': 0.0001220703125, '1010100101100110': 0.0001220703125, '1010100101101010': 0.0001220703125, '1010100110001010': 0.0003662109375, '1010100110011000': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101000': 0.000244140625, '1010100110101010': 0.001220703125, '1010100110101100': 0.0001220703125, '1010100110101110': 0.000244140625, '1010100110110010': 0.0001220703125, '1010100110110110': 0.0001220703125, '1010101000000000': 0.000244140625, '1010101000000010': 0.0006103515625, '1010101000000110': 0.0008544921875, '1010101000001000': 0.0003662109375, '1010101000001010': 0.0050048828125, '1010101000001011': 0.0003662109375, '1010101000001100': 0.000244140625, '1010101000001110': 0.001220703125, '1010101000010000': 0.0001220703125, '1010101000010010': 0.000244140625, '1010101000010110': 0.000244140625, '1010101000011010': 0.000732421875, '1010101000011100': 0.0001220703125, '1010101000011110': 0.0003662109375, '1010101000100000': 0.0003662109375, '1010101000100010': 0.00244140625, '1010101000100011': 0.0001220703125, '1010101000100100': 0.0001220703125, '1010101000100110': 0.0006103515625, '1010101000100111': 0.0003662109375, '1010101000101000': 0.00439453125, '1010101000101001': 0.0001220703125, '1010101000101010': 0.02294921875, '1010101000101011': 0.0013427734375, '1010101000101100': 0.0008544921875, '1010101000101101': 0.000244140625, '1010101000101110': 0.00439453125, '1010101000101111': 0.000244140625, '1010101000110010': 0.00146484375, '1010101000110100': 0.0003662109375, '1010101000110101': 0.0001220703125, '1010101000110110': 0.0009765625, '1010101000111000': 0.0003662109375, '1010101000111010': 0.0020751953125, '1010101000111011': 0.0001220703125, '1010101000111100': 0.0001220703125, '1010101000111110': 0.000244140625, '1010101001001010': 0.0001220703125, '1010101001001111': 0.0001220703125, '1010101001100010': 0.000244140625, '1010101001101010': 0.000244140625, '1010101010000011': 0.0001220703125, '1010101010001000': 0.0001220703125, '1010101010001010': 0.0003662109375, '1010101010001100': 0.0001220703125, '1010101010001110': 0.000244140625, '1010101010101000': 0.0006103515625, '1010101010101010': 0.001220703125, '1010101010101100': 0.0001220703125, '1010101010110010': 0.0001220703125, '1010101010111010': 0.0001220703125, '1010101011101011': 0.0001220703125, '1010101100000000': 0.0003662109375, '1010101100000010': 0.003173828125, '1010101100000011': 0.0003662109375, '1010101100000100': 0.0003662109375, '1010101100000110': 0.0009765625, '1010101100001000': 0.0028076171875, '1010101100001001': 0.0006103515625, '1010101100001010': 0.024169921875, '1010101100001011': 0.0013427734375, '1010101100001100': 0.0013427734375, '1010101100001101': 0.0001220703125, '1010101100001110': 0.0047607421875, '1010101100001111': 0.0001220703125, '1010101100010000': 0.0001220703125, '1010101100010010': 0.0015869140625, '1010101100010011': 0.0001220703125, '1010101100010100': 0.0003662109375, '1010101100010110': 0.001220703125, '1010101100011000': 0.00048828125, '1010101100011001': 0.000244140625, '1010101100011010': 0.00390625, '1010101100011011': 0.000732421875, '1010101100011100': 0.000244140625, '1010101100011101': 0.0001220703125, '1010101100011110': 0.0006103515625, '1010101100011111': 0.0001220703125, '1010101100100000': 0.001953125, '1010101100100010': 0.01513671875, '1010101100100011': 0.0015869140625, '1010101100100100': 0.0010986328125, '1010101100100101': 0.000732421875, '1010101100100110': 0.0042724609375, '1010101100100111': 0.0001220703125, '1010101100101000': 0.01416015625, '1010101100101001': 0.001953125, '1010101100101010': 0.128662109375, '1010101100101011': 0.0072021484375, '1010101100101100': 0.0062255859375, '1010101100101101': 0.0028076171875, '1010101100101110': 0.02099609375, '1010101100101111': 0.0009765625, '1010101100110000': 0.0006103515625, '1010101100110001': 0.000244140625, '1010101100110010': 0.00732421875, '1010101100110011': 0.00048828125, '1010101100110100': 0.0010986328125, '1010101100110110': 0.003662109375, '1010101100110111': 0.000244140625, '1010101100111000': 0.0006103515625, '1010101100111010': 0.011962890625, '1010101100111011': 0.0001220703125, '1010101100111100': 0.0008544921875, '1010101100111101': 0.000244140625, '1010101100111110': 0.0025634765625, '1010101101001010': 0.000732421875, '1010101101010010': 0.0001220703125, '1010101101100010': 0.0001220703125, '1010101101101000': 0.0006103515625, '1010101101101010': 0.0010986328125, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101110': 0.0003662109375, '1010101101110010': 0.000244140625, '1010101101110110': 0.0001220703125, '1010101101111010': 0.0001220703125, '1010101110000000': 0.0001220703125, '1010101110000110': 0.0001220703125, '1010101110001000': 0.0001220703125, '1010101110001010': 0.00048828125, '1010101110001100': 0.000244140625, '1010101110001110': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110011010': 0.000244140625, '1010101110011100': 0.0001220703125, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0010986328125, '1010101110100101': 0.0001220703125, '1010101110101000': 0.0001220703125, '1010101110101010': 0.0068359375, '1010101110101011': 0.0003662109375, '1010101110101100': 0.000244140625, '1010101110101101': 0.0001220703125, '1010101110101110': 0.0023193359375, '1010101110110000': 0.0001220703125, '1010101110110010': 0.0003662109375, '1010101110110110': 0.000244140625, '1010101110110111': 0.0001220703125, '1010101110111010': 0.000244140625, '1010101110111110': 0.0001220703125, '1010110000000010': 0.0001220703125, '1010110000011100': 0.0001220703125, '1010110000011110': 0.0001220703125, '1010110000100010': 0.000244140625, '1010110000101010': 0.0006103515625, '1010110000101110': 0.000244140625, '1010110000110010': 0.0001220703125, '1010110000111010': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110010101110': 0.0001220703125, '1010110100000010': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.001708984375, '1010110100001011': 0.0001220703125, '1010110100001101': 0.0001220703125, '1010110100001110': 0.000244140625, '1010110100010010': 0.0001220703125, '1010110100011000': 0.0001220703125, '1010110100011010': 0.000244140625, '1010110100100000': 0.0001220703125, '1010110100100010': 0.0010986328125, '1010110100100110': 0.0003662109375, '1010110100101000': 0.0006103515625, '1010110100101001': 0.0001220703125, '1010110100101010': 0.004638671875, '1010110100101011': 0.000244140625, '1010110100101100': 0.0003662109375, '1010110100101110': 0.0008544921875, '1010110100110000': 0.0001220703125, '1010110100110010': 0.0001220703125, '1010110100110100': 0.0001220703125, '1010110100111010': 0.000244140625, '1010110100111011': 0.0001220703125, '1010110100111101': 0.0001220703125, '1010110100111110': 0.0003662109375, '1010110101101010': 0.0001220703125, '1010110110010110': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110110110': 0.0001220703125, '1010111000001010': 0.0001220703125, '1010111000001110': 0.0001220703125, '1010111000100010': 0.0001220703125, '1010111000101001': 0.0001220703125, '1010111000101010': 0.0008544921875, '1010111000101100': 0.000244140625, '1010111000101110': 0.0001220703125, '1010111000110010': 0.0001220703125, '1010111000110110': 0.0001220703125, '1010111001100010': 0.0001220703125, '1010111100000010': 0.0001220703125, '1010111100001010': 0.0009765625, '1010111100001110': 0.0001220703125, '1010111100010010': 0.000244140625, '1010111100100010': 0.0009765625, '1010111100100110': 0.0003662109375, '1010111100101000': 0.00048828125, '1010111100101010': 0.00537109375, '1010111100101100': 0.0003662109375, '1010111100101101': 0.000244140625, '1010111100101110': 0.00048828125, '1010111100110000': 0.0001220703125, '1010111100110010': 0.0001220703125, '1010111100110101': 0.0001220703125, '1010111100110110': 0.00048828125, '1010111100111010': 0.0003662109375, '1010111100111100': 0.0001220703125, '1010111100111110': 0.000244140625, '1010111101001100': 0.0001220703125, '1010111101101011': 0.0001220703125, '1010111110101010': 0.000244140625, '1011000000101010': 0.000244140625, '1011000000110010': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000100010110': 0.0001220703125, '1011000100100010': 0.0001220703125, '1011000100101000': 0.0001220703125, '1011000100101010': 0.00048828125, '1011000100101100': 0.0001220703125, '1011000100101110': 0.000244140625, '1011000100110110': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110001010': 0.0001220703125, '1011000110001110': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000001010': 0.000244140625, '1011001000100010': 0.0001220703125, '1011001000101010': 0.0008544921875, '1011001000101011': 0.0001220703125, '1011001000101100': 0.0001220703125, '1011001000101110': 0.000244140625, '1011001000110110': 0.0001220703125, '1011001000111010': 0.0001220703125, '1011001010101010': 0.000244140625, '1011001100000000': 0.0001220703125, '1011001100000010': 0.0003662109375, '1011001100001000': 0.0001220703125, '1011001100001010': 0.0009765625, '1011001100001011': 0.0001220703125, '1011001100001110': 0.0001220703125, '1011001100010110': 0.0001220703125, '1011001100011010': 0.000244140625, '1011001100100000': 0.0001220703125, '1011001100100010': 0.0008544921875, '1011001100100100': 0.0003662109375, '1011001100100110': 0.0003662109375, '1011001100101000': 0.0006103515625, '1011001100101010': 0.0050048828125, '1011001100101100': 0.00048828125, '1011001100101110': 0.0006103515625, '1011001100101111': 0.000244140625, '1011001100110010': 0.0001220703125, '1011001100110110': 0.0001220703125, '1011001100111000': 0.0001220703125, '1011001100111010': 0.0003662109375, '1011001100111100': 0.0001220703125, '1011001100111101': 0.0001220703125, '1011001100111110': 0.0001220703125, '1011001101101110': 0.0001220703125, '1011001110011110': 0.0001220703125, '1011001110101010': 0.0006103515625, '1011001110111000': 0.0001220703125, '1011010000000000': 0.0001220703125, '1011010000001101': 0.0001220703125, '1011010000101011': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100100010': 0.0001220703125, '1011010100101010': 0.0003662109375, '1011010100101011': 0.0001220703125, '1011010100101110': 0.000244140625, '1011010100101111': 0.0001220703125, '1011010100111011': 0.0001220703125, '1011011000001010': 0.000244140625, '1011011000101000': 0.0001220703125, '1011011000101010': 0.00048828125, '1011011000101110': 0.0001220703125, '1011011000101111': 0.0001220703125, '1011011100000010': 0.000244140625, '1011011100000110': 0.0001220703125, '1011011100001010': 0.0008544921875, '1011011100001011': 0.0001220703125, '1011011100001110': 0.000244140625, '1011011100010110': 0.0001220703125, '1011011100011010': 0.0001220703125, '1011011100011110': 0.000244140625, '1011011100100000': 0.0001220703125, '1011011100100010': 0.0003662109375, '1011011100100101': 0.0001220703125, '1011011100101010': 0.0040283203125, '1011011100101110': 0.0008544921875, '1011011100110110': 0.00048828125, '1011011100111000': 0.0001220703125, '1011011100111010': 0.0001220703125, '1011011100111100': 0.0001220703125, '1011011100111101': 0.0001220703125, '1011011101100010': 0.0001220703125, '1011011101101010': 0.0001220703125, '1011011110101010': 0.000244140625, '1011011110101011': 0.0001220703125, '1011011110111110': 0.0001220703125, '1011011111011010': 0.0001220703125, '1011100000000010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101010': 0.0003662109375, '1011100100001010': 0.000732421875, '1011100100010010': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100011011': 0.0001220703125, '1011100100100010': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011100100101010': 0.0015869140625, '1011100100101100': 0.0001220703125, '1011100100101110': 0.0006103515625, '1011100100110000': 0.0001220703125, '1011100100110010': 0.0001220703125, '1011100100111010': 0.0001220703125, '1011100100111100': 0.0001220703125, '1011100110101000': 0.0001220703125, '1011100110101010': 0.000244140625, '1011100110111010': 0.0001220703125, '1011101000000010': 0.0001220703125, '1011101000001010': 0.000244140625, '1011101000001100': 0.0001220703125, '1011101000001101': 0.0001220703125, '1011101000100010': 0.0001220703125, '1011101000100110': 0.0001220703125, '1011101000101010': 0.001953125, '1011101000101011': 0.0003662109375, '1011101000101100': 0.0003662109375, '1011101000101101': 0.0001220703125, '1011101000101110': 0.000244140625, '1011101000110010': 0.000244140625, '1011101000110101': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111000': 0.0001220703125, '1011101000111010': 0.0001220703125, '1011101000111110': 0.000244140625, '1011101100000000': 0.000244140625, '1011101100000010': 0.0001220703125, '1011101100001000': 0.0003662109375, '1011101100001010': 0.0020751953125, '1011101100001011': 0.000244140625, '1011101100001100': 0.000244140625, '1011101100001110': 0.0006103515625, '1011101100010010': 0.0003662109375, '1011101100010011': 0.0001220703125, '1011101100011010': 0.0006103515625, '1011101100100000': 0.0001220703125, '1011101100100010': 0.001220703125, '1011101100100011': 0.0001220703125, '1011101100100100': 0.0001220703125, '1011101100100110': 0.0003662109375, '1011101100101000': 0.00146484375, '1011101100101001': 0.0001220703125, '1011101100101010': 0.0123291015625, '1011101100101011': 0.000732421875, '1011101100101100': 0.0003662109375, '1011101100101101': 0.0003662109375, '1011101100101110': 0.001953125, '1011101100101111': 0.00048828125, '1011101100110010': 0.0010986328125, '1011101100110100': 0.000244140625, '1011101100110101': 0.0001220703125, '1011101100110110': 0.000732421875, '1011101100111010': 0.000732421875, '1011101100111111': 0.0001220703125, '1011101101001011': 0.0001220703125, '1011101101101010': 0.0001220703125, '1011101101101011': 0.0001220703125, '1011101110001010': 0.0001220703125, '1011101110001100': 0.0001220703125, '1011101110101010': 0.00048828125, '1011101110101011': 0.0001220703125, '1011101110101101': 0.0001220703125, '1011101110101110': 0.0003662109375, '1011101111100011': 0.0001220703125, '1011110000001010': 0.0001220703125, '1011110000001110': 0.0001220703125, '1011110100011010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101010': 0.0010986328125, '1011110100101011': 0.0001220703125, '1011110100101100': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011110100110110': 0.0001220703125, '1011110101101110': 0.0001220703125, '1011111000101010': 0.000244140625, '1011111100001010': 0.000244140625, '1011111100100110': 0.0001220703125, '1011111100101000': 0.0001220703125, '1011111100101010': 0.0006103515625, '1011111100101011': 0.000244140625, '1011111100101110': 0.0001220703125, '1011111100111000': 0.0001220703125, '1011111110110010': 0.0001220703125, '1100000100011011': 0.0001220703125, '1100000100101010': 0.000244140625, '1100001000101010': 0.000244140625, '1100001000110110': 0.0001220703125, '1100001100000000': 0.0001220703125, '1100001100001011': 0.0001220703125, '1100001100100010': 0.0001220703125, '1100001100101010': 0.0008544921875, '1100001100110010': 0.0001220703125, '1100001100111010': 0.0001220703125, '1100001110001010': 0.0001220703125, '1100001110110010': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000001000': 0.0001220703125, '1100100100000000': 0.0001220703125, '1100100100000011': 0.0001220703125, '1100100100001000': 0.0001220703125, '1100100100001010': 0.000244140625, '1100100100010110': 0.0001220703125, '1100100100011010': 0.0001220703125, '1100100100100110': 0.000244140625, '1100100100101010': 0.000732421875, '1100100100101011': 0.0001220703125, '1100100100101110': 0.0001220703125, '1100100100110010': 0.0001220703125, '1100100100111010': 0.00048828125, '1100100110000010': 0.0001220703125, '1100101000000000': 0.0001220703125, '1100101000000010': 0.0001220703125, '1100101000000110': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000001101': 0.0001220703125, '1100101000011010': 0.0001220703125, '1100101000100110': 0.0001220703125, '1100101000101000': 0.000244140625, '1100101000101010': 0.0013427734375, '1100101000101111': 0.0001220703125, '1100101000110010': 0.0001220703125, '1100101010101010': 0.0001220703125, '1100101100000010': 0.0001220703125, '1100101100000011': 0.0001220703125, '1100101100000100': 0.0001220703125, '1100101100001010': 0.00048828125, '1100101100001100': 0.0001220703125, '1100101100001110': 0.0001220703125, '1100101100011010': 0.000244140625, '1100101100100010': 0.0013427734375, '1100101100100100': 0.0001220703125, '1100101100101000': 0.000732421875, '1100101100101010': 0.004150390625, '1100101100101011': 0.000244140625, '1100101100101100': 0.00048828125, '1100101100101101': 0.000244140625, '1100101100101110': 0.0008544921875, '1100101100101111': 0.0001220703125, '1100101100110000': 0.0001220703125, '1100101100110010': 0.000732421875, '1100101100110110': 0.0003662109375, '1100101100111010': 0.0001220703125, '1100101100111110': 0.0001220703125, '1100101101001110': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110011010': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100110100001110': 0.0001220703125, '1100110110111010': 0.0001220703125, '1100111100001010': 0.0001220703125, '1100111100101010': 0.000244140625, '1100111100111010': 0.0001220703125, '1100111100111110': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100101110': 0.0001220703125, '1101000100111010': 0.0001220703125, '1101001000100000': 0.0001220703125, '1101001000101010': 0.000244140625, '1101001100001010': 0.000244140625, '1101001100100010': 0.0001220703125, '1101001100100110': 0.0001220703125, '1101001100101000': 0.0001220703125, '1101001100101010': 0.0006103515625, '1101001100101011': 0.0001220703125, '1101001100101110': 0.0001220703125, '1101001100111000': 0.0001220703125, '1101001110000010': 0.0001220703125, '1101010100101010': 0.0001220703125, '1101011100000010': 0.0001220703125, '1101011100101010': 0.000244140625, '1101100000101010': 0.0001220703125, '1101100100001010': 0.000244140625, '1101100100001100': 0.0001220703125, '1101100100100010': 0.0001220703125, '1101100100101000': 0.0001220703125, '1101100100101010': 0.0006103515625, '1101100100101110': 0.000244140625, '1101100100110110': 0.0001220703125, '1101100110110010': 0.0001220703125, '1101101000000010': 0.0001220703125, '1101101000001101': 0.0001220703125, '1101101000100110': 0.0001220703125, '1101101000101010': 0.0003662109375, '1101101000110011': 0.0001220703125, '1101101001101010': 0.0001220703125, '1101101010101010': 0.0001220703125, '1101101100001010': 0.0009765625, '1101101100001110': 0.000244140625, '1101101100011101': 0.0001220703125, '1101101100011110': 0.0001220703125, '1101101100100010': 0.000732421875, '1101101100101000': 0.00048828125, '1101101100101010': 0.0025634765625, '1101101100101101': 0.0001220703125, '1101101100101110': 0.00048828125, '1101101100110010': 0.0001220703125, '1101101100110100': 0.0001220703125, '1101101100110101': 0.0001220703125, '1101101100110110': 0.000244140625, '1101101100111000': 0.0001220703125, '1101101100111001': 0.0001220703125, '1101101100111010': 0.0001220703125, '1101101100111110': 0.0001220703125, '1101101101101110': 0.0001220703125, '1101101110101000': 0.0001220703125, '1101101110101010': 0.000244140625, '1101101110101110': 0.0001220703125, '1101101110110110': 0.0001220703125, '1101110100001100': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101111100101010': 0.00048828125, '1110000100001010': 0.000244140625, '1110000100101010': 0.0001220703125, '1110001000100010': 0.000244140625, '1110001000101010': 0.0001220703125, '1110001000101110': 0.0001220703125, '1110001100000100': 0.0001220703125, '1110001100001000': 0.0001220703125, '1110001100101010': 0.0008544921875, '1110001100101011': 0.0001220703125, '1110001100101111': 0.0001220703125, '1110011100100010': 0.0001220703125, '1110100000001010': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100000101011': 0.0001220703125, '1110100100001010': 0.0001220703125, '1110100100001011': 0.0001220703125, '1110100100001110': 0.000244140625, '1110100100100010': 0.000244140625, '1110100100100100': 0.0001220703125, '1110100100101010': 0.000732421875, '1110100100101110': 0.000244140625, '1110100100110011': 0.0001220703125, '1110100100111010': 0.0001220703125, '1110100101101010': 0.0001220703125, '1110100110101010': 0.0001220703125, '1110100110101110': 0.0001220703125, '1110101000010110': 0.0001220703125, '1110101000100010': 0.0001220703125, '1110101000101000': 0.0001220703125, '1110101000101001': 0.0001220703125, '1110101000101010': 0.0009765625, '1110101000101011': 0.0001220703125, '1110101000101110': 0.0001220703125, '1110101000101111': 0.0001220703125, '1110101000110110': 0.0001220703125, '1110101010101010': 0.0001220703125, '1110101100000100': 0.0001220703125, '1110101100001000': 0.000244140625, '1110101100001010': 0.0009765625, '1110101100001100': 0.0001220703125, '1110101100001110': 0.000244140625, '1110101100010010': 0.0001220703125, '1110101100011000': 0.000244140625, '1110101100011010': 0.0001220703125, '1110101100011110': 0.0001220703125, '1110101100100001': 0.0001220703125, '1110101100100010': 0.0003662109375, '1110101100100011': 0.0001220703125, '1110101100100100': 0.0001220703125, '1110101100100111': 0.0001220703125, '1110101100101000': 0.0006103515625, '1110101100101010': 0.0040283203125, '1110101100101011': 0.0008544921875, '1110101100101100': 0.0001220703125, '1110101100101101': 0.0001220703125, '1110101100101110': 0.000732421875, '1110101100101111': 0.0001220703125, '1110101100110010': 0.0003662109375, '1110101100110011': 0.0001220703125, '1110101100111010': 0.00048828125, '1110101100111011': 0.0001220703125, '1110101100111110': 0.000244140625, '1110101100111111': 0.0001220703125, '1110101101100010': 0.0001220703125, '1110101110001010': 0.000244140625, '1110101110100010': 0.0001220703125, '1110101110101001': 0.0001220703125, '1110101110101010': 0.0001220703125, '1110101110101011': 0.0001220703125, '1110101110101110': 0.0001220703125, '1110101110110010': 0.0001220703125, '1110110000101000': 0.0001220703125, '1110110000101010': 0.0001220703125, '1110110000101110': 0.0001220703125, '1110110100100110': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110110100101011': 0.0001220703125, '1110111100011011': 0.0001220703125, '1110111100101010': 0.0003662109375, '1110111100101100': 0.0001220703125, '1110111100101110': 0.0001220703125, '1110111100110010': 0.0001220703125, '1111000100110011': 0.0001220703125, '1111001000101010': 0.0001220703125, '1111001100101001': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111001100101011': 0.0001220703125, '1111001100110010': 0.0001220703125, '1111001101001010': 0.0001220703125, '1111010100001010': 0.0001220703125, '1111011100101010': 0.0001220703125, '1111011100101111': 0.0001220703125, '1111011110101011': 0.0001220703125, '1111100000101010': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101100001010': 0.0003662109375, '1111101100011110': 0.0001220703125, '1111101100100000': 0.0001220703125, '1111101100100010': 0.0001220703125, '1111101100101000': 0.0001220703125, '1111101100101010': 0.00048828125, '1111101110000010': 0.0001220703125, '1111111100101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=5_bit=0.txt <==
{'0000000000000000': 0.403076171875, '0000000000000001': 0.0147705078125, '0000000000000010': 0.0133056640625, '0000000000000011': 0.00244140625, '0000000000000100': 0.0289306640625, '0000000000000101': 0.0013427734375, '0000000000000110': 0.013427734375, '0000000000000111': 0.0040283203125, '0000000000001000': 0.0140380859375, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0006103515625, '0000000000001011': 0.000244140625, '0000000000001100': 0.00244140625, '0000000000001110': 0.000732421875, '0000000000001111': 0.000244140625, '0000000000010000': 0.0242919921875, '0000000000010001': 0.001708984375, '0000000000010010': 0.000732421875, '0000000000010011': 0.00048828125, '0000000000010100': 0.0008544921875, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.005615234375, '0000000000011001': 0.0003662109375, '0000000000011010': 0.0003662109375, '0000000000011100': 0.005615234375, '0000000000011101': 0.0003662109375, '0000000000011110': 0.00048828125, '0000000000011111': 0.00048828125, '0000000000100000': 0.008544921875, '0000000000100001': 0.000244140625, '0000000000100010': 0.0003662109375, '0000000000100100': 0.00146484375, '0000000000100101': 0.0001220703125, '0000000000100110': 0.000244140625, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0001220703125, '0000000000101010': 0.0001220703125, '0000000000101100': 0.0006103515625, '0000000000110000': 0.0040283203125, '0000000000110001': 0.00048828125, '0000000000110010': 0.0003662109375, '0000000000110100': 0.0006103515625, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.007568359375, '0000000001000001': 0.000244140625, '0000000001000010': 0.000244140625, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0003662109375, '0000000001001000': 0.0001220703125, '0000000001001100': 0.0001220703125, '0000000001010000': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001011110': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000010000000': 0.01953125, '0000000010000001': 0.00048828125, '0000000010000010': 0.00048828125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.001953125, '0000000010000110': 0.0006103515625, '0000000010001000': 0.0001220703125, '0000000010001100': 0.000244140625, '0000000010010000': 0.0013427734375, '0000000010010100': 0.000244140625, '0000000010011000': 0.000732421875, '0000000010011001': 0.0001220703125, '0000000010011011': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010100000': 0.000244140625, '0000000010100110': 0.0001220703125, '0000000010110000': 0.0003662109375, '0000000011000000': 0.00048828125, '0000000011000010': 0.0001220703125, '0000000011000100': 0.0001220703125, '0000000100000000': 0.0135498046875, '0000000100000001': 0.0001220703125, '0000000100000010': 0.0006103515625, '0000000100000011': 0.000244140625, '0000000100000100': 0.001220703125, '0000000100000110': 0.0006103515625, '0000000100000111': 0.00048828125, '0000000100001000': 0.00048828125, '0000000100001100': 0.000244140625, '0000000100010000': 0.0009765625, '0000000100010001': 0.0001220703125, '0000000100010011': 0.0001220703125, '0000000100010110': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011001': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100110000': 0.0003662109375, '0000000100110100': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000101000100': 0.0001220703125, '0000000101010000': 0.000244140625, '0000000110000000': 0.0006103515625, '0000000110000010': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110000110': 0.0001220703125, '0000000110011100': 0.0001220703125, '0000001000000000': 0.045654296875, '0000001000000001': 0.0010986328125, '0000001000000010': 0.0009765625, '0000001000000011': 0.00048828125, '0000001000000100': 0.0030517578125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.001220703125, '0000001000000111': 0.0006103515625, '0000001000001000': 0.00146484375, '0000001000001010': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000001111': 0.0001220703125, '0000001000010000': 0.0028076171875, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.001220703125, '0000001000011001': 0.0001220703125, '0000001000011100': 0.0008544921875, '0000001000100000': 0.000732421875, '0000001000100001': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000100101': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001000110010': 0.0001220703125, '0000001000110111': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001000100': 0.0001220703125, '0000001001001000': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001001010100': 0.000244140625, '0000001010000000': 0.0020751953125, '0000001010000111': 0.0001220703125, '0000001010010000': 0.000244140625, '0000001010100000': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.001220703125, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.000244140625, '0000001100000110': 0.0001220703125, '0000001100001000': 0.000244140625, '0000001100010000': 0.0001220703125, '0000001100110000': 0.0001220703125, '0000001110010000': 0.0001220703125, '0000010000000000': 0.01123046875, '0000010000000001': 0.0006103515625, '0000010000000010': 0.00048828125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.0006103515625, '0000010000000101': 0.0001220703125, '0000010000001000': 0.00048828125, '0000010000010000': 0.0008544921875, '0000010000010100': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010001100110': 0.0001220703125, '0000010010000000': 0.0003662109375, '0000010010000001': 0.0001220703125, '0000010010000010': 0.0001220703125, '0000010010011000': 0.0001220703125, '0000010010100000': 0.0001220703125, '0000010011000000': 0.0001220703125, '0000010100000000': 0.0003662109375, '0000010100000100': 0.0001220703125, '0000010100000110': 0.0001220703125, '0000010110000010': 0.0001220703125, '0000011000000000': 0.005859375, '0000011000000001': 0.0001220703125, '0000011000000010': 0.000244140625, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0006103515625, '0000011000000110': 0.00048828125, '0000011000000111': 0.0001220703125, '0000011000001000': 0.0001220703125, '0000011000010000': 0.0006103515625, '0000011000011000': 0.0003662109375, '0000011000100000': 0.0003662109375, '0000011010000000': 0.000244140625, '0000011010000010': 0.0001220703125, '0000100000000000': 0.0035400390625, '0000100000000001': 0.0001220703125, '0000100000000010': 0.0001220703125, '0000100000000100': 0.0001220703125, '0000100000000110': 0.000732421875, '0000100000001110': 0.0001220703125, '0000100000010000': 0.0006103515625, '0000100000010111': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100100000000': 0.0001220703125, '0000100100000001': 0.0001220703125, '0000100100000110': 0.0001220703125, '0000100110000000': 0.0001220703125, '0000101000000000': 0.0008544921875, '0000110000000000': 0.00146484375, '0000110000000010': 0.0001220703125, '0000110000010000': 0.000244140625, '0000110010000000': 0.0001220703125, '0000110100000000': 0.000244140625, '0000111000000000': 0.000732421875, '0000111000011100': 0.0001220703125, '0001000000000000': 0.044677734375, '0001000000000001': 0.0013427734375, '0001000000000010': 0.001708984375, '0001000000000100': 0.0029296875, '0001000000000110': 0.00146484375, '0001000000000111': 0.0009765625, '0001000000001000': 0.00146484375, '0001000000001001': 0.0001220703125, '0001000000010000': 0.00244140625, '0001000000010010': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000011000': 0.0001220703125, '0001000000011001': 0.0001220703125, '0001000000011100': 0.001220703125, '0001000000100000': 0.0010986328125, '0001000000100001': 0.0001220703125, '0001000000100011': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0009765625, '0001000000111000': 0.0001220703125, '0001000001000000': 0.0008544921875, '0001000001000001': 0.000244140625, '0001000001001000': 0.0001220703125, '0001000001100000': 0.0001220703125, '0001000010000000': 0.0018310546875, '0001000010000101': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000011011000': 0.0001220703125, '0001000100000000': 0.0018310546875, '0001000100000001': 0.0001220703125, '0001000100000010': 0.000244140625, '0001000100000100': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000100010001': 0.0001220703125, '0001001000000000': 0.0050048828125, '0001001000000001': 0.0001220703125, '0001001000000011': 0.000244140625, '0001001000000100': 0.000244140625, '0001001000000110': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.000244140625, '0001001000010100': 0.0001220703125, '0001001000011000': 0.0003662109375, '0001001000100001': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001010000000': 0.000732421875, '0001001010000100': 0.000244140625, '0001001100000000': 0.0003662109375, '0001001101010000': 0.0001220703125, '0001001110000000': 0.0001220703125, '0001010000000000': 0.0018310546875, '0001010000000010': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001010000101000': 0.0001220703125, '0001010010000000': 0.000244140625, '0001010100000000': 0.0001220703125, '0001011000000000': 0.00048828125, '0001011000000111': 0.0001220703125, '0001011000010000': 0.0003662109375, '0001011001000000': 0.0001220703125, '0001011010100000': 0.0001220703125, '0001011100000000': 0.0001220703125, '0001100000000000': 0.00830078125, '0001100000000001': 0.000244140625, '0001100000000010': 0.0001220703125, '0001100000000100': 0.000244140625, '0001100000001000': 0.0001220703125, '0001100000010010': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100010001000': 0.0001220703125, '0001100100000000': 0.000244140625, '0001100100000001': 0.0001220703125, '0001100100110000': 0.0001220703125, '0001101000000000': 0.0006103515625, '0001101000010000': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0001220703125, '0001101101000000': 0.0001220703125, '0001110000000000': 0.0030517578125, '0001110000000001': 0.0001220703125, '0001110000000011': 0.0001220703125, '0001110000000100': 0.0006103515625, '0001110000000110': 0.000244140625, '0001110000000111': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000010110': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110001000000': 0.0001220703125, '0001110010000000': 0.000244140625, '0001110010000001': 0.0001220703125, '0001110011000000': 0.0001220703125, '0001111000000000': 0.00048828125, '0001111010000000': 0.0001220703125, '0001111100000000': 0.0001220703125, '0010000000000000': 0.0059814453125, '0010000000000001': 0.0003662109375, '0010000000000010': 0.000244140625, '0010000000000100': 0.0006103515625, '0010000000000110': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000010000': 0.00048828125, '0010000000011000': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010000010': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100010001': 0.0001220703125, '0010000101000000': 0.0001220703125, '0010001000000000': 0.00048828125, '0010001000010000': 0.0001220703125, '0010001000100100': 0.0001220703125, '0010010000000000': 0.000244140625, '0010010000010000': 0.0001220703125, '0010010000100000': 0.0001220703125, '0010011000000000': 0.0001220703125, '0010011000000001': 0.0001220703125, '0010100000000000': 0.0001220703125, '0010101000000110': 0.0001220703125, '0011000000000000': 0.001220703125, '0011000000000001': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000100000': 0.0001220703125, '0011000001000000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011100000110000': 0.0001220703125, '0100000000000000': 0.0350341796875, '0100000000000001': 0.002197265625, '0100000000000010': 0.001953125, '0100000000000011': 0.000244140625, '0100000000000100': 0.0030517578125, '0100000000000101': 0.000244140625, '0100000000000110': 0.001953125, '0100000000000111': 0.0006103515625, '0100000000001000': 0.0025634765625, '0100000000001001': 0.000244140625, '0100000000001010': 0.0001220703125, '0100000000001100': 0.000732421875, '0100000000010000': 0.002197265625, '0100000000010010': 0.000244140625, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0001220703125, '0100000000011000': 0.00146484375, '0100000000011100': 0.001220703125, '0100000000011101': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000100100': 0.0001220703125, '0100000000110000': 0.0003662109375, '0100000000110100': 0.0001220703125, '0100000000111100': 0.0001220703125, '0100000001000000': 0.0009765625, '0100000001001100': 0.0001220703125, '0100000010000000': 0.00146484375, '0100000010000010': 0.0001220703125, '0100000010000110': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000011001000': 0.0001220703125, '0100000100000000': 0.0020751953125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011000': 0.000244140625, '0100000100100000': 0.0001220703125, '0100000110000000': 0.0003662109375, '0100000110000001': 0.0001220703125, '0100001000000000': 0.0047607421875, '0100001000000001': 0.0003662109375, '0100001000000100': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.00048828125, '0100001000001011': 0.0001220703125, '0100001000001101': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000010000': 0.00048828125, '0100001000010010': 0.0001220703125, '0100001000010100': 0.0001220703125, '0100001000010110': 0.0001220703125, '0100001000011001': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000110000': 0.0003662109375, '0100001010000000': 0.0001220703125, '0100010000000000': 0.0008544921875, '0100010000000111': 0.0001220703125, '0100010000001000': 0.0001220703125, '0100010000010000': 0.000244140625, '0100010000011000': 0.0001220703125, '0100010001000000': 0.0001220703125, '0100010100000000': 0.0001220703125, '0100011000000000': 0.000244140625, '0100011000001000': 0.0003662109375, '0100011000010000': 0.000244140625, '0100011000011000': 0.0001220703125, '0100100000000000': 0.0006103515625, '0100100000000010': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000011000': 0.0001220703125, '0100100000110000': 0.0001220703125, '0100100000111100': 0.0001220703125, '0100100010000110': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000010100': 0.0001220703125, '0101000000000000': 0.003173828125, '0101000000000001': 0.0003662109375, '0101000000000010': 0.0003662109375, '0101000000000100': 0.000244140625, '0101000000001000': 0.0001220703125, '0101000000010000': 0.0006103515625, '0101000000010001': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011100': 0.0001220703125, '0101000000011111': 0.0001220703125, '0101000000110000': 0.0001220703125, '0101000100000000': 0.000244140625, '0101000100000001': 0.0001220703125, '0101000100001111': 0.0001220703125, '0101001000000000': 0.0006103515625, '0101001000001100': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101010000000110': 0.0001220703125, '0101011000000000': 0.0001220703125, '0101011010000000': 0.0001220703125, '0101100000000000': 0.000244140625, '0101100000000010': 0.0001220703125, '0101100000001000': 0.0001220703125, '0101100000001100': 0.0001220703125, '0101100000010100': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101110000000000': 0.000244140625, '0101110000000110': 0.0001220703125, '0110000000000000': 0.00390625, '0110000000000001': 0.000244140625, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000001000': 0.00048828125, '0110000000001100': 0.0001220703125, '0110000000001101': 0.0001220703125, '0110000000001110': 0.0001220703125, '0110000000010000': 0.000732421875, '0110000000010001': 0.0001220703125, '0110000000010100': 0.0001220703125, '0110000000011000': 0.000244140625, '0110000000100000': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000001000000': 0.000244140625, '0110000010000000': 0.0001220703125, '0110000010110000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100000111': 0.0001220703125, '0110000100010000': 0.0001220703125, '0110000101000001': 0.0001220703125, '0110001000000000': 0.000732421875, '0110001000011100': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000000010': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110110000000000': 0.0001220703125, '0111000000000000': 0.0030517578125, '0111000000000001': 0.0003662109375, '0111000000000010': 0.000244140625, '0111000000001000': 0.000244140625, '0111000000010000': 0.0001220703125, '0111000000010001': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000000111100': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000010000000': 0.000244140625, '0111000010000010': 0.0001220703125, '0111000010000100': 0.0001220703125, '0111000010001000': 0.0001220703125, '0111000100010000': 0.0001220703125, '0111001000000000': 0.00048828125, '0111001000000100': 0.0001220703125, '0111010000000000': 0.000244140625, '0111100000000000': 0.0001220703125, '0111100000000001': 0.0001220703125, '0111100000001000': 0.0001220703125, '0111101000000000': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.0159912109375, '1000000000000010': 0.00146484375, '1000000000000011': 0.000732421875, '1000000000000100': 0.000244140625, '1000000000000101': 0.000732421875, '1000000000000110': 0.00048828125, '1000000000000111': 0.0009765625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0009765625, '1000000000001011': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.000732421875, '1000000000010011': 0.0001220703125, '1000000000010101': 0.00048828125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000011101': 0.0003662109375, '1000000000100001': 0.0003662109375, '1000000000100100': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000001000000': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000001010001': 0.000244140625, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0003662109375, '1000000010000101': 0.0001220703125, '1000000010000111': 0.0001220703125, '1000000100000000': 0.00048828125, '1000000100000001': 0.000244140625, '1000000100000111': 0.0001220703125, '1000000100001001': 0.000244140625, '1000001000000000': 0.0003662109375, '1000001000000001': 0.0015869140625, '1000001000000010': 0.0001220703125, '1000001000000100': 0.000244140625, '1000001000000101': 0.000244140625, '1000001000001001': 0.0001220703125, '1000001000001111': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001010011000': 0.0001220703125, '1000001011000001': 0.0001220703125, '1000001100000000': 0.000244140625, '1000001110000000': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.00048828125, '1000010000000011': 0.0001220703125, '1000010000000111': 0.000244140625, '1000010001010000': 0.0001220703125, '1000010010000001': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.000244140625, '1000100000000001': 0.0003662109375, '1000100000000110': 0.0001220703125, '1000100000000111': 0.000244140625, '1000110000000101': 0.0001220703125, '1001000000000000': 0.0003662109375, '1001000000000001': 0.00146484375, '1001000000000010': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000000111': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000011101': 0.0001220703125, '1001001000000011': 0.0001220703125, '1001001000000110': 0.0001220703125, '1001001000000111': 0.0001220703125, '1001001000010001': 0.0001220703125, '1001100000000000': 0.000244140625, '1001100000000010': 0.0001220703125, '1001100000000101': 0.0001220703125, '1001100000000110': 0.0001220703125, '1001110000000001': 0.000244140625, '1010000000000001': 0.0003662109375, '1010000000000100': 0.000244140625, '1010000000000111': 0.0001220703125, '1010001000000010': 0.0001220703125, '1100000000000000': 0.0010986328125, '1100000000000001': 0.0059814453125, '1100000000000010': 0.000244140625, '1100000000000011': 0.0003662109375, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0010986328125, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0003662109375, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010100': 0.0001220703125, '1100000000010110': 0.0003662109375, '1100000000011001': 0.0006103515625, '1100000000011011': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100110': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000000110110': 0.0001220703125, '1100000000111101': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000001': 0.000244140625, '1100000010000011': 0.0001220703125, '1100000010001001': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100100000': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000732421875, '1100001000000100': 0.0001220703125, '1100001000100110': 0.0001220703125, '1100001001010001': 0.0001220703125, '1100001001011011': 0.0001220703125, '1100001010000001': 0.0001220703125, '1100001010000101': 0.0001220703125, '1100001100000110': 0.0001220703125, '1100010000000000': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000001001': 0.0001220703125, '1100011000000000': 0.0003662109375, '1100011000000001': 0.000244140625, '1100100000000001': 0.000244140625, '1100100000000111': 0.0001220703125, '1100100000011101': 0.0001220703125, '1101000000000001': 0.0006103515625, '1101000000000101': 0.0001220703125, '1101000000000110': 0.000244140625, '1101000000001001': 0.0001220703125, '1101000000010110': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101001010000000': 0.0001220703125, '1101100000000111': 0.000244140625, '1101100010000110': 0.0001220703125, '1101111000000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.00048828125, '1110000100000001': 0.0001220703125, '1110001000000001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.0006103515625, '1111000000001000': 0.0001220703125, '1111000000100001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=5_bit=1.txt <==
{'0000000100101010': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000001010': 0.000244140625, '0000001000001111': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000101010': 0.0001220703125, '0000001100001011': 0.0001220703125, '0000001100100001': 0.0001220703125, '0000001100100110': 0.0001220703125, '0000001100101000': 0.0001220703125, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0001220703125, '0000001100101111': 0.0001220703125, '0000010100101001': 0.0001220703125, '0000100000101001': 0.0001220703125, '0000100000101110': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100000110011': 0.0001220703125, '0000100010101011': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000100100001010': 0.0001220703125, '0000100100010010': 0.0001220703125, '0000100100011010': 0.000244140625, '0000100100011011': 0.0001220703125, '0000100100100010': 0.0001220703125, '0000100100100011': 0.0001220703125, '0000100100101000': 0.0001220703125, '0000100100101010': 0.0003662109375, '0000100100101011': 0.0001220703125, '0000100100101110': 0.0001220703125, '0000100100110011': 0.0001220703125, '0000100100111010': 0.0001220703125, '0000100100111011': 0.0001220703125, '0000100110000111': 0.0001220703125, '0000101000001011': 0.0001220703125, '0000101000100110': 0.0001220703125, '0000101000101000': 0.000244140625, '0000101000101010': 0.0001220703125, '0000101000101011': 0.00048828125, '0000101000101110': 0.000244140625, '0000101000101111': 0.0001220703125, '0000101010100010': 0.0001220703125, '0000101010101011': 0.0001220703125, '0000101100000011': 0.0001220703125, '0000101100001010': 0.0003662109375, '0000101100001011': 0.0003662109375, '0000101100001110': 0.0001220703125, '0000101100010110': 0.0001220703125, '0000101100011111': 0.0001220703125, '0000101100100010': 0.0001220703125, '0000101100100011': 0.0001220703125, '0000101100100110': 0.0001220703125, '0000101100101000': 0.0001220703125, '0000101100101010': 0.0023193359375, '0000101100101011': 0.002197265625, '0000101100101100': 0.0001220703125, '0000101100101110': 0.0006103515625, '0000101100101111': 0.0009765625, '0000101100110010': 0.0001220703125, '0000101100110011': 0.000244140625, '0000101100110101': 0.0001220703125, '0000101100110110': 0.000244140625, '0000101100111010': 0.000244140625, '0000101100111011': 0.0001220703125, '0000101100111111': 0.0001220703125, '0000101101101010': 0.0001220703125, '0000101101101110': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.000244140625, '0000110000101110': 0.0001220703125, '0000110100100110': 0.0001220703125, '0000111100001011': 0.0001220703125, '0000111100101010': 0.0003662109375, '0000111100101011': 0.0001220703125, '0000111100110011': 0.0001220703125, '0001000100100010': 0.0001220703125, '0001001000101001': 0.0001220703125, '0001001100100011': 0.0001220703125, '0001001100101010': 0.0001220703125, '0001001100110010': 0.0001220703125, '0001010100110100': 0.0001220703125, '0001011100001010': 0.0001220703125, '0001011100101011': 0.0001220703125, '0001100100101010': 0.000244140625, '0001100100101011': 0.0001220703125, '0001100100101111': 0.0001220703125, '0001101000100011': 0.0001220703125, '0001101000100111': 0.0001220703125, '0001101000101011': 0.0003662109375, '0001101100001011': 0.000244140625, '0001101100001110': 0.0001220703125, '0001101100011011': 0.0001220703125, '0001101100100010': 0.0001220703125, '0001101100100011': 0.0001220703125, '0001101100100110': 0.0001220703125, '0001101100101010': 0.00048828125, '0001101100101011': 0.00048828125, '0001101100101110': 0.0001220703125, '0001101110001011': 0.0001220703125, '0001101110101001': 0.0001220703125, '0001101110101011': 0.0001220703125, '0001110100100011': 0.0001220703125, '0001111100101010': 0.0001220703125, '0010000000001011': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000001101011': 0.0001220703125, '0010000100001010': 0.0001220703125, '0010000100001111': 0.0001220703125, '0010000100100010': 0.000244140625, '0010000100100101': 0.0001220703125, '0010000100100111': 0.0001220703125, '0010000100101010': 0.000244140625, '0010000100101011': 0.000244140625, '0010000100101110': 0.0001220703125, '0010000100101111': 0.0001220703125, '0010000100111010': 0.000244140625, '0010000110101011': 0.0001220703125, '0010000110111011': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000001010': 0.0003662109375, '0010001000001011': 0.000244140625, '0010001000001110': 0.000244140625, '0010001000011010': 0.0001220703125, '0010001000100110': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000101010': 0.00048828125, '0010001000101011': 0.000244140625, '0010001000101110': 0.000244140625, '0010001001000011': 0.0001220703125, '0010001010101011': 0.0001220703125, '0010001100000010': 0.0001220703125, '0010001100000110': 0.0001220703125, '0010001100000111': 0.000244140625, '0010001100001001': 0.0001220703125, '0010001100001010': 0.0003662109375, '0010001100001011': 0.0003662109375, '0010001100001110': 0.000244140625, '0010001100011010': 0.000244140625, '0010001100011011': 0.0001220703125, '0010001100011111': 0.0001220703125, '0010001100100010': 0.000244140625, '0010001100100011': 0.0003662109375, '0010001100100101': 0.0001220703125, '0010001100101000': 0.000244140625, '0010001100101001': 0.000244140625, '0010001100101010': 0.00146484375, '0010001100101011': 0.002197265625, '0010001100101100': 0.0003662109375, '0010001100101110': 0.00048828125, '0010001100101111': 0.00048828125, '0010001100110010': 0.0001220703125, '0010001100110111': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111011': 0.0001220703125, '0010001100111111': 0.000244140625, '0010001101101010': 0.000244140625, '0010001101111001': 0.0001220703125, '0010001110000110': 0.0001220703125, '0010001110011011': 0.0001220703125, '0010001110101000': 0.0001220703125, '0010001110101011': 0.0003662109375, '0010001110110010': 0.0001220703125, '0010010100001010': 0.0001220703125, '0010010100101010': 0.0001220703125, '0010010100101011': 0.000244140625, '0010010100101111': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010011100010010': 0.0001220703125, '0010011100101000': 0.0001220703125, '0010011100101010': 0.000244140625, '0010011100101011': 0.0001220703125, '0010011100101100': 0.0001220703125, '0010011100101101': 0.0001220703125, '0010100000001010': 0.000244140625, '0010100000001100': 0.0001220703125, '0010100000101000': 0.000244140625, '0010100000101010': 0.000732421875, '0010100000101011': 0.000732421875, '0010100000101101': 0.0001220703125, '0010100000101110': 0.0001220703125, '0010100001001011': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100100000011': 0.0001220703125, '0010100100000110': 0.0001220703125, '0010100100001010': 0.0010986328125, '0010100100001101': 0.0001220703125, '0010100100001110': 0.0003662109375, '0010100100001111': 0.0001220703125, '0010100100010010': 0.0001220703125, '0010100100100010': 0.0001220703125, '0010100100100011': 0.0001220703125, '0010100100100110': 0.0003662109375, '0010100100100111': 0.0001220703125, '0010100100101000': 0.0003662109375, '0010100100101001': 0.0003662109375, '0010100100101010': 0.0020751953125, '0010100100101011': 0.0020751953125, '0010100100101100': 0.0001220703125, '0010100100101101': 0.0001220703125, '0010100100101110': 0.0008544921875, '0010100100101111': 0.0010986328125, '0010100100110010': 0.0003662109375, '0010100100110110': 0.000244140625, '0010100100111011': 0.000244140625, '0010100100111100': 0.0001220703125, '0010100100111101': 0.0001220703125, '0010100100111110': 0.0001220703125, '0010100101101010': 0.0001220703125, '0010100110010010': 0.0001220703125, '0010100110100010': 0.0001220703125, '0010100110101010': 0.0001220703125, '0010100110101011': 0.0001220703125, '0010100110110010': 0.0001220703125, '0010101000000000': 0.0001220703125, '0010101000000010': 0.0001220703125, '0010101000000011': 0.0001220703125, '0010101000000110': 0.000244140625, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0006103515625, '0010101000001011': 0.000732421875, '0010101000001100': 0.000244140625, '0010101000001101': 0.0001220703125, '0010101000001110': 0.0001220703125, '0010101000001111': 0.000244140625, '0010101000011010': 0.000244140625, '0010101000011011': 0.0001220703125, '0010101000011111': 0.0001220703125, '0010101000100010': 0.000244140625, '0010101000100011': 0.0006103515625, '0010101000100110': 0.0001220703125, '0010101000100111': 0.000244140625, '0010101000101000': 0.0001220703125, '0010101000101001': 0.0001220703125, '0010101000101010': 0.0032958984375, '0010101000101011': 0.0028076171875, '0010101000101100': 0.000244140625, '0010101000101101': 0.0001220703125, '0010101000101110': 0.0006103515625, '0010101000101111': 0.0008544921875, '0010101000110000': 0.0001220703125, '0010101000110010': 0.0003662109375, '0010101000110011': 0.000244140625, '0010101000110110': 0.0001220703125, '0010101000110111': 0.000244140625, '0010101000111001': 0.0001220703125, '0010101000111111': 0.000244140625, '0010101001110010': 0.0001220703125, '0010101010000011': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010101011': 0.0001220703125, '0010101010101110': 0.0001220703125, '0010101100000010': 0.0003662109375, '0010101100000011': 0.000732421875, '0010101100000100': 0.0001220703125, '0010101100000101': 0.0001220703125, '0010101100000110': 0.00048828125, '0010101100000111': 0.000244140625, '0010101100001000': 0.0003662109375, '0010101100001001': 0.0006103515625, '0010101100001010': 0.0030517578125, '0010101100001011': 0.002197265625, '0010101100001100': 0.0001220703125, '0010101100001110': 0.001220703125, '0010101100001111': 0.0010986328125, '0010101100010010': 0.000244140625, '0010101100010111': 0.000244140625, '0010101100011000': 0.0001220703125, '0010101100011001': 0.0001220703125, '0010101100011010': 0.00048828125, '0010101100011011': 0.00048828125, '0010101100011100': 0.0001220703125, '0010101100011101': 0.0001220703125, '0010101100011110': 0.0003662109375, '0010101100011111': 0.0001220703125, '0010101100100000': 0.0001220703125, '0010101100100001': 0.000244140625, '0010101100100010': 0.0018310546875, '0010101100100011': 0.001708984375, '0010101100100100': 0.000244140625, '0010101100100110': 0.0006103515625, '0010101100100111': 0.0006103515625, '0010101100101000': 0.00146484375, '0010101100101001': 0.0023193359375, '0010101100101010': 0.0166015625, '0010101100101011': 0.0146484375, '0010101100101100': 0.0009765625, '0010101100101101': 0.001220703125, '0010101100101110': 0.004150390625, '0010101100101111': 0.0064697265625, '0010101100110000': 0.0001220703125, '0010101100110010': 0.0003662109375, '0010101100110011': 0.0006103515625, '0010101100110100': 0.0001220703125, '0010101100110101': 0.0001220703125, '0010101100110110': 0.0010986328125, '0010101100110111': 0.0006103515625, '0010101100111000': 0.0001220703125, '0010101100111001': 0.0001220703125, '0010101100111010': 0.001708984375, '0010101100111011': 0.0013427734375, '0010101100111110': 0.0001220703125, '0010101100111111': 0.00048828125, '0010101101001010': 0.000244140625, '0010101101101000': 0.0001220703125, '0010101101101010': 0.000244140625, '0010101101101110': 0.0001220703125, '0010101110001011': 0.000244140625, '0010101110010010': 0.0001220703125, '0010101110011110': 0.0001220703125, '0010101110100010': 0.0001220703125, '0010101110100011': 0.000244140625, '0010101110100111': 0.000244140625, '0010101110101001': 0.000244140625, '0010101110101010': 0.000732421875, '0010101110101011': 0.000732421875, '0010101110101100': 0.0001220703125, '0010101110101110': 0.0001220703125, '0010101110101111': 0.0001220703125, '0010101110110010': 0.000244140625, '0010101110111010': 0.0001220703125, '0010101110111011': 0.0001220703125, '0010110000100010': 0.0001220703125, '0010110000100110': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101011': 0.0001220703125, '0010110000101111': 0.0001220703125, '0010110010101011': 0.0001220703125, '0010110100000010': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001111': 0.0001220703125, '0010110100100010': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.0006103515625, '0010110100101011': 0.0003662109375, '0010110100101110': 0.0001220703125, '0010110100101111': 0.00048828125, '0010110110100011': 0.0001220703125, '0010110110101011': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010111000001010': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111000101011': 0.0003662109375, '0010111000101110': 0.0001220703125, '0010111100000011': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100001011': 0.0001220703125, '0010111100001101': 0.0001220703125, '0010111100100011': 0.0001220703125, '0010111100100100': 0.0001220703125, '0010111100101000': 0.0001220703125, '0010111100101001': 0.000244140625, '0010111100101010': 0.0001220703125, '0010111100101011': 0.0009765625, '0010111100101100': 0.0001220703125, '0010111100101110': 0.000244140625, '0010111100101111': 0.00048828125, '0010111100111010': 0.0001220703125, '0010111110101111': 0.0001220703125, '0011000100000011': 0.0001220703125, '0011000100100110': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011001000010111': 0.0001220703125, '0011001000101011': 0.000244140625, '0011001000110010': 0.0001220703125, '0011001000110011': 0.0001220703125, '0011001100001010': 0.000244140625, '0011001100001011': 0.0001220703125, '0011001100010010': 0.0001220703125, '0011001100100010': 0.0001220703125, '0011001100100110': 0.0001220703125, '0011001100101000': 0.000244140625, '0011001100101001': 0.0001220703125, '0011001100101010': 0.00048828125, '0011001100101011': 0.00048828125, '0011001100101110': 0.0003662109375, '0011001100101111': 0.0003662109375, '0011001100110011': 0.0001220703125, '0011001100111011': 0.000244140625, '0011010100001011': 0.0001220703125, '0011010100101011': 0.000244140625, '0011010100101111': 0.0001220703125, '0011011000101010': 0.000244140625, '0011011000101011': 0.0001220703125, '0011011100000100': 0.0001220703125, '0011011100001010': 0.0001220703125, '0011011100010011': 0.0001220703125, '0011011100100110': 0.000244140625, '0011011100100111': 0.0001220703125, '0011011100101001': 0.0001220703125, '0011011100101010': 0.000244140625, '0011011100101011': 0.0006103515625, '0011011100101110': 0.000244140625, '0011011100101111': 0.000244140625, '0011011100111010': 0.0001220703125, '0011011110101011': 0.000244140625, '0011011110101110': 0.0001220703125, '0011100000011010': 0.0001220703125, '0011100000100110': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100100001111': 0.0001220703125, '0011100100011001': 0.0001220703125, '0011100100110110': 0.0001220703125, '0011101000000010': 0.0001220703125, '0011101000000011': 0.0001220703125, '0011101000001101': 0.0001220703125, '0011101000100010': 0.0001220703125, '0011101000100110': 0.0001220703125, '0011101000101011': 0.0003662109375, '0011101000101110': 0.0001220703125, '0011101000110010': 0.000244140625, '0011101000111010': 0.0001220703125, '0011101010001010': 0.0001220703125, '0011101100000111': 0.0001220703125, '0011101100001000': 0.0001220703125, '0011101100001010': 0.00048828125, '0011101100001011': 0.0006103515625, '0011101100001110': 0.0001220703125, '0011101100010110': 0.0001220703125, '0011101100011011': 0.0001220703125, '0011101100100010': 0.0001220703125, '0011101100100110': 0.000244140625, '0011101100101010': 0.00146484375, '0011101100101011': 0.00244140625, '0011101100101100': 0.000244140625, '0011101100101110': 0.00048828125, '0011101100101111': 0.0006103515625, '0011101100110001': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101110100010': 0.0001220703125, '0011101110101010': 0.000244140625, '0011101110101110': 0.0001220703125, '0011101110110100': 0.0001220703125, '0011110100100111': 0.0001220703125, '0011110100101000': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101111': 0.0001220703125, '0011110100110010': 0.0001220703125, '0011110100110110': 0.0001220703125, '0011111000100111': 0.0001220703125, '0011111100101010': 0.000244140625, '0011111100101100': 0.0001220703125, '0011111100101110': 0.0001220703125, '0011111100101111': 0.0001220703125, '0011111100110100': 0.0001220703125, '0011111100110101': 0.0001220703125, '0011111100111011': 0.0001220703125, '0011111110011010': 0.0001220703125, '0100001000101010': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001100101000': 0.000244140625, '0100001100101010': 0.0003662109375, '0100001100101011': 0.0003662109375, '0100001100101111': 0.0001220703125, '0100001100111010': 0.0001220703125, '0100010100101000': 0.0001220703125, '0100010100101111': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100000101011': 0.0001220703125, '0100100100000010': 0.0001220703125, '0100100100000011': 0.0001220703125, '0100100100001110': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100101011': 0.000244140625, '0100100100101110': 0.0001220703125, '0100100100101111': 0.0001220703125, '0100100100110010': 0.0001220703125, '0100100101001011': 0.0001220703125, '0100100101101011': 0.000244140625, '0100100110100011': 0.0001220703125, '0100101000010011': 0.0001220703125, '0100101000101001': 0.0001220703125, '0100101000101010': 0.0001220703125, '0100101000101011': 0.00048828125, '0100101000101101': 0.0001220703125, '0100101000110011': 0.0001220703125, '0100101000111011': 0.0001220703125, '0100101010101010': 0.0001220703125, '0100101100001010': 0.000244140625, '0100101100001011': 0.0003662109375, '0100101100011011': 0.0001220703125, '0100101100011110': 0.0001220703125, '0100101100100010': 0.0001220703125, '0100101100100011': 0.000244140625, '0100101100100110': 0.0001220703125, '0100101100100111': 0.0001220703125, '0100101100101001': 0.0003662109375, '0100101100101010': 0.001220703125, '0100101100101011': 0.001953125, '0100101100101100': 0.0001220703125, '0100101100101101': 0.0001220703125, '0100101100101110': 0.0006103515625, '0100101100110111': 0.0001220703125, '0100101100111001': 0.000244140625, '0100101100111010': 0.0001220703125, '0100101100111111': 0.0001220703125, '0100101101101011': 0.0001220703125, '0100101110001001': 0.0001220703125, '0100101110101011': 0.0001220703125, '0100101110101101': 0.0001220703125, '0100110100101000': 0.0001220703125, '0100111000101011': 0.0001220703125, '0100111000111110': 0.0001220703125, '0100111100101011': 0.0001220703125, '0100111100101111': 0.0001220703125, '0101000000001110': 0.0001220703125, '0101000100101010': 0.0001220703125, '0101001000101100': 0.0001220703125, '0101001100001010': 0.0001220703125, '0101011100101011': 0.0001220703125, '0101011100111010': 0.0001220703125, '0101100100001011': 0.0001220703125, '0101100100011011': 0.0001220703125, '0101101000101011': 0.0001220703125, '0101101000111101': 0.0001220703125, '0101101010101001': 0.0001220703125, '0101101100001010': 0.000244140625, '0101101100001011': 0.0001220703125, '0101101100001110': 0.0001220703125, '0101101100001111': 0.0001220703125, '0101101100010011': 0.0001220703125, '0101101100011010': 0.0001220703125, '0101101100011111': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100100110': 0.0003662109375, '0101101100101001': 0.0001220703125, '0101101100101010': 0.00048828125, '0101101100101011': 0.0009765625, '0101101100101101': 0.000244140625, '0101101100101111': 0.0001220703125, '0101101101101110': 0.0001220703125, '0101110100011010': 0.0001220703125, '0101110100101011': 0.0001220703125, '0110000100001010': 0.0001220703125, '0110000100001011': 0.0001220703125, '0110000100101011': 0.000244140625, '0110000100101110': 0.0001220703125, '0110000100110111': 0.0001220703125, '0110000101011111': 0.0001220703125, '0110000110101011': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000001110': 0.0001220703125, '0110001000101001': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000101100': 0.0001220703125, '0110001000101101': 0.0001220703125, '0110001100001011': 0.0003662109375, '0110001100001111': 0.0001220703125, '0110001100010110': 0.0001220703125, '0110001100011011': 0.000244140625, '0110001100100011': 0.000244140625, '0110001100100111': 0.0001220703125, '0110001100101000': 0.000244140625, '0110001100101001': 0.0008544921875, '0110001100101010': 0.000244140625, '0110001100101011': 0.00244140625, '0110001100101101': 0.000244140625, '0110001100101110': 0.000244140625, '0110001100101111': 0.000244140625, '0110001100110011': 0.0001220703125, '0110001100111011': 0.0001220703125, '0110001100111111': 0.000244140625, '0110001101110100': 0.0001220703125, '0110001110100111': 0.0001220703125, '0110001110101011': 0.0001220703125, '0110001110101101': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110010100101111': 0.0001220703125, '0110011000111010': 0.0001220703125, '0110011100101010': 0.0001220703125, '0110011100101100': 0.0001220703125, '0110100000101011': 0.000732421875, '0110100000110011': 0.000244140625, '0110100000111010': 0.0001220703125, '0110100100001000': 0.0001220703125, '0110100100001010': 0.000244140625, '0110100100001011': 0.0001220703125, '0110100100100001': 0.0001220703125, '0110100100100010': 0.0001220703125, '0110100100100011': 0.000244140625, '0110100100101001': 0.0001220703125, '0110100100101010': 0.000244140625, '0110100100101011': 0.0029296875, '0110100100101101': 0.0001220703125, '0110100100101110': 0.0001220703125, '0110100100101111': 0.00048828125, '0110100100110011': 0.0001220703125, '0110100100110110': 0.0001220703125, '0110100100110111': 0.000244140625, '0110100100111011': 0.0001220703125, '0110100101100011': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100110000001': 0.0001220703125, '0110100110101011': 0.0003662109375, '0110100110101111': 0.0001220703125, '0110101000001001': 0.000244140625, '0110101000001011': 0.0008544921875, '0110101000001111': 0.0003662109375, '0110101000011111': 0.0001220703125, '0110101000100011': 0.000732421875, '0110101000100111': 0.000244140625, '0110101000101001': 0.0003662109375, '0110101000101010': 0.00048828125, '0110101000101011': 0.0035400390625, '0110101000101110': 0.000244140625, '0110101000101111': 0.0003662109375, '0110101000110011': 0.0001220703125, '0110101000111011': 0.0001220703125, '0110101000111101': 0.0001220703125, '0110101010000000': 0.0001220703125, '0110101010001111': 0.0001220703125, '0110101010011011': 0.0001220703125, '0110101010100110': 0.0001220703125, '0110101010101011': 0.00048828125, '0110101100000001': 0.0001220703125, '0110101100000010': 0.0001220703125, '0110101100000011': 0.000244140625, '0110101100000110': 0.0003662109375, '0110101100000111': 0.00048828125, '0110101100001000': 0.0001220703125, '0110101100001001': 0.0006103515625, '0110101100001010': 0.0003662109375, '0110101100001011': 0.0028076171875, '0110101100001100': 0.000244140625, '0110101100001110': 0.0001220703125, '0110101100001111': 0.00048828125, '0110101100010010': 0.0001220703125, '0110101100010011': 0.0001220703125, '0110101100011010': 0.0001220703125, '0110101100011011': 0.0009765625, '0110101100011100': 0.0001220703125, '0110101100011110': 0.0001220703125, '0110101100011111': 0.0001220703125, '0110101100100001': 0.000244140625, '0110101100100010': 0.0006103515625, '0110101100100011': 0.0020751953125, '0110101100100100': 0.0001220703125, '0110101100100110': 0.0001220703125, '0110101100100111': 0.000732421875, '0110101100101000': 0.00048828125, '0110101100101001': 0.001953125, '0110101100101010': 0.004150390625, '0110101100101011': 0.0167236328125, '0110101100101100': 0.00048828125, '0110101100101101': 0.0006103515625, '0110101100101110': 0.001220703125, '0110101100101111': 0.0015869140625, '0110101100110010': 0.0003662109375, '0110101100110011': 0.00048828125, '0110101100110101': 0.0001220703125, '0110101100110111': 0.0010986328125, '0110101100111001': 0.0003662109375, '0110101100111010': 0.0003662109375, '0110101100111011': 0.0003662109375, '0110101100111101': 0.0001220703125, '0110101100111110': 0.0001220703125, '0110101101100010': 0.0001220703125, '0110101101101010': 0.0001220703125, '0110101101101011': 0.000244140625, '0110101101101100': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110011011': 0.0001220703125, '0110101110100011': 0.0001220703125, '0110101110100110': 0.0001220703125, '0110101110101001': 0.000244140625, '0110101110101011': 0.0009765625, '0110101110101100': 0.0001220703125, '0110101110101111': 0.000244140625, '0110101110111011': 0.000244140625, '0110101111100110': 0.0001220703125, '0110110000001011': 0.0001220703125, '0110110000100111': 0.0001220703125, '0110110010111011': 0.0001220703125, '0110110100001011': 0.000244140625, '0110110100100111': 0.0001220703125, '0110110100101011': 0.0006103515625, '0110110100101101': 0.0001220703125, '0110110100101110': 0.0001220703125, '0110111000001011': 0.0001220703125, '0110111000101011': 0.0001220703125, '0110111100001011': 0.0001220703125, '0110111100100011': 0.0001220703125, '0110111100101001': 0.0001220703125, '0110111100101011': 0.000732421875, '0110111110101011': 0.0001220703125, '0111000100100110': 0.0001220703125, '0111000100101011': 0.0003662109375, '0111000100101111': 0.0001220703125, '0111001000001011': 0.0001220703125, '0111001000101011': 0.0001220703125, '0111001100000010': 0.0001220703125, '0111001100001011': 0.000244140625, '0111001100011011': 0.0001220703125, '0111001100011111': 0.0001220703125, '0111001100100111': 0.0001220703125, '0111001100101010': 0.0001220703125, '0111001100101011': 0.0010986328125, '0111001100101101': 0.0001220703125, '0111001100101111': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111001101000011': 0.0001220703125, '0111010000101111': 0.0001220703125, '0111010100100111': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111011000001111': 0.0001220703125, '0111011100011011': 0.0001220703125, '0111011100101011': 0.00048828125, '0111100100001011': 0.0001220703125, '0111100100001110': 0.0001220703125, '0111100100100010': 0.0001220703125, '0111100100101000': 0.0001220703125, '0111100100101001': 0.0001220703125, '0111100100101010': 0.000244140625, '0111100100101011': 0.000244140625, '0111100100101111': 0.0001220703125, '0111101000010011': 0.0001220703125, '0111101000100111': 0.000244140625, '0111101000101011': 0.0003662109375, '0111101000101100': 0.0001220703125, '0111101100000001': 0.0001220703125, '0111101100000011': 0.0001220703125, '0111101100001010': 0.0001220703125, '0111101100001011': 0.000244140625, '0111101100100001': 0.000244140625, '0111101100100010': 0.0001220703125, '0111101100100011': 0.000244140625, '0111101100101001': 0.000244140625, '0111101100101010': 0.0008544921875, '0111101100101011': 0.001708984375, '0111101100101100': 0.0001220703125, '0111101100101110': 0.0003662109375, '0111101100101111': 0.0003662109375, '0111101100111011': 0.0001220703125, '0111101100111100': 0.0001220703125, '0111101110101011': 0.0001220703125, '0111101110101111': 0.0001220703125, '0111110100100011': 0.0001220703125, '0111110100100111': 0.0001220703125, '0111110100101111': 0.0001220703125, '1000000000000010': 0.0001220703125, '1000000000101110': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000100000010': 0.0001220703125, '1000000100101010': 0.0001220703125, '1000000100101110': 0.0001220703125, '1000000110101010': 0.0001220703125, '1000001000001010': 0.000244140625, '1000001000101010': 0.000244140625, '1000001000101101': 0.0001220703125, '1000001100001010': 0.00048828125, '1000001100001100': 0.0001220703125, '1000001100011010': 0.0001220703125, '1000001100100000': 0.0001220703125, '1000001100100010': 0.0003662109375, '1000001100100110': 0.0001220703125, '1000001100101000': 0.000244140625, '1000001100101010': 0.0013427734375, '1000001100101011': 0.000244140625, '1000001100101110': 0.0006103515625, '1000001100110010': 0.0001220703125, '1000001100110110': 0.0001220703125, '1000001100111010': 0.0001220703125, '1000001101101000': 0.0001220703125, '1000001110100010': 0.0001220703125, '1000001110101010': 0.0003662109375, '1000010000001010': 0.0001220703125, '1000010100100010': 0.0001220703125, '1000010100101010': 0.000244140625, '1000011000100010': 0.0001220703125, '1000011100101010': 0.000244140625, '1000100000001010': 0.000244140625, '1000100000100010': 0.0001220703125, '1000100000101010': 0.0006103515625, '1000100000110110': 0.0001220703125, '1000100100000110': 0.0001220703125, '1000100100001010': 0.0009765625, '1000100100001110': 0.0001220703125, '1000100100011010': 0.0001220703125, '1000100100100000': 0.0001220703125, '1000100100100010': 0.000244140625, '1000100100100110': 0.000244140625, '1000100100101000': 0.0001220703125, '1000100100101010': 0.0020751953125, '1000100100101110': 0.0003662109375, '1000100100101111': 0.0001220703125, '1000100100111010': 0.0001220703125, '1000100100111110': 0.000244140625, '1000100110101010': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000001010': 0.0010986328125, '1000101000011010': 0.0001220703125, '1000101000100010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101001': 0.0001220703125, '1000101000101010': 0.0020751953125, '1000101000101011': 0.0003662109375, '1000101000101110': 0.0003662109375, '1000101000110010': 0.0001220703125, '1000101010101010': 0.000244140625, '1000101100000000': 0.000244140625, '1000101100000010': 0.0006103515625, '1000101100001000': 0.00048828125, '1000101100001010': 0.001953125, '1000101100001011': 0.0003662109375, '1000101100001100': 0.0003662109375, '1000101100001110': 0.00048828125, '1000101100001111': 0.0001220703125, '1000101100010010': 0.000244140625, '1000101100010110': 0.0001220703125, '1000101100011010': 0.000732421875, '1000101100011110': 0.0001220703125, '1000101100100000': 0.0001220703125, '1000101100100010': 0.001220703125, '1000101100100101': 0.0001220703125, '1000101100100110': 0.00048828125, '1000101100100111': 0.0001220703125, '1000101100101000': 0.00146484375, '1000101100101001': 0.0001220703125, '1000101100101010': 0.012451171875, '1000101100101011': 0.001220703125, '1000101100101100': 0.000732421875, '1000101100101101': 0.000244140625, '1000101100101110': 0.002197265625, '1000101100110010': 0.0006103515625, '1000101100110100': 0.0003662109375, '1000101100110101': 0.0001220703125, '1000101100110110': 0.00048828125, '1000101100110111': 0.000244140625, '1000101100111001': 0.0001220703125, '1000101100111010': 0.0020751953125, '1000101100111110': 0.000244140625, '1000101101001000': 0.0001220703125, '1000101101101010': 0.00048828125, '1000101101110001': 0.0001220703125, '1000101101110010': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110100010': 0.0001220703125, '1000101110100110': 0.0001220703125, '1000101110101010': 0.0006103515625, '1000101110101110': 0.000244140625, '1000110000001110': 0.0001220703125, '1000110000110010': 0.0001220703125, '1000110000111010': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100010010': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110100101010': 0.0006103515625, '1000110100101100': 0.0001220703125, '1000110110001010': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000111000101010': 0.0001220703125, '1000111000101011': 0.0001220703125, '1000111100000010': 0.0001220703125, '1000111100100010': 0.0001220703125, '1000111100101010': 0.000732421875, '1000111100101110': 0.0001220703125, '1000111100111010': 0.0001220703125, '1001000100100110': 0.0001220703125, '1001000100101010': 0.0003662109375, '1001001000000011': 0.0001220703125, '1001001000001010': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001100000110': 0.0001220703125, '1001001100001010': 0.000244140625, '1001001100011010': 0.0001220703125, '1001001100100010': 0.000244140625, '1001001100101001': 0.0001220703125, '1001001100101010': 0.0006103515625, '1001001100101100': 0.0001220703125, '1001001100101110': 0.0001220703125, '1001010000101011': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001011100101010': 0.000244140625, '1001011100101110': 0.0001220703125, '1001011110101111': 0.0001220703125, '1001100000111010': 0.0001220703125, '1001100100001100': 0.0001220703125, '1001100100101000': 0.000244140625, '1001100100101010': 0.0006103515625, '1001101000000010': 0.0001220703125, '1001101000001010': 0.0001220703125, '1001101000001100': 0.0001220703125, '1001101000101010': 0.0003662109375, '1001101010101110': 0.0001220703125, '1001101100001010': 0.00048828125, '1001101100001011': 0.0001220703125, '1001101100001110': 0.0001220703125, '1001101100010010': 0.000244140625, '1001101100011000': 0.0001220703125, '1001101100100010': 0.000244140625, '1001101100101000': 0.0006103515625, '1001101100101010': 0.0018310546875, '1001101100101011': 0.0003662109375, '1001101100101100': 0.0001220703125, '1001101100101110': 0.000244140625, '1001101100110010': 0.0001220703125, '1001101100111010': 0.0001220703125, '1001101100111110': 0.0001220703125, '1001101110101010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110110101011': 0.0001220703125, '1001111100101010': 0.0001220703125, '1001111100101101': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000100010': 0.0001220703125, '1010000000101000': 0.000244140625, '1010000000101010': 0.00048828125, '1010000000101101': 0.0001220703125, '1010000000101110': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001010': 0.0006103515625, '1010000100001011': 0.0001220703125, '1010000100001110': 0.000244140625, '1010000100010010': 0.0001220703125, '1010000100010100': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100011011': 0.0001220703125, '1010000100100000': 0.000244140625, '1010000100100010': 0.0003662109375, '1010000100100110': 0.0001220703125, '1010000100101001': 0.0001220703125, '1010000100101010': 0.0023193359375, '1010000100101011': 0.000244140625, '1010000100101100': 0.0003662109375, '1010000100101101': 0.0001220703125, '1010000100101110': 0.0003662109375, '1010000100101111': 0.0001220703125, '1010000100110010': 0.000244140625, '1010000100110110': 0.0003662109375, '1010000100111000': 0.000244140625, '1010000100111010': 0.0001220703125, '1010000101011010': 0.0001220703125, '1010000110000010': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010000110100110': 0.0001220703125, '1010000110101000': 0.0001220703125, '1010000110101010': 0.000244140625, '1010001000001010': 0.0013427734375, '1010001000001110': 0.0001220703125, '1010001000100000': 0.0001220703125, '1010001000100010': 0.0006103515625, '1010001000100110': 0.0001220703125, '1010001000101000': 0.000244140625, '1010001000101010': 0.0023193359375, '1010001000101011': 0.000244140625, '1010001000101110': 0.0013427734375, '1010001000110000': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000110101': 0.0001220703125, '1010001000110110': 0.0001220703125, '1010001000111010': 0.0001220703125, '1010001000111110': 0.000244140625, '1010001001001010': 0.0001220703125, '1010001001100010': 0.0001220703125, '1010001001101010': 0.0001220703125, '1010001010101000': 0.000244140625, '1010001010101010': 0.000244140625, '1010001010101100': 0.0001220703125, '1010001011111010': 0.0001220703125, '1010001100000010': 0.000244140625, '1010001100000110': 0.0001220703125, '1010001100001000': 0.00048828125, '1010001100001010': 0.0030517578125, '1010001100001011': 0.0001220703125, '1010001100001100': 0.0001220703125, '1010001100001110': 0.0009765625, '1010001100010110': 0.000244140625, '1010001100011010': 0.000732421875, '1010001100100000': 0.00048828125, '1010001100100001': 0.0001220703125, '1010001100100010': 0.00244140625, '1010001100100011': 0.0001220703125, '1010001100100100': 0.000244140625, '1010001100100110': 0.0006103515625, '1010001100101000': 0.0025634765625, '1010001100101010': 0.017333984375, '1010001100101011': 0.0008544921875, '1010001100101100': 0.0009765625, '1010001100101101': 0.0006103515625, '1010001100101110': 0.0028076171875, '1010001100101111': 0.000244140625, '1010001100110000': 0.0003662109375, '1010001100110010': 0.00146484375, '1010001100110011': 0.0001220703125, '1010001100110110': 0.000732421875, '1010001100111000': 0.000244140625, '1010001100111001': 0.0001220703125, '1010001100111010': 0.001220703125, '1010001100111100': 0.0001220703125, '1010001100111110': 0.0003662109375, '1010001101001010': 0.0001220703125, '1010001101001110': 0.0001220703125, '1010001101101010': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101111010': 0.000244140625, '1010001110001010': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.0015869140625, '1010001110101110': 0.000244140625, '1010001110110010': 0.0001220703125, '1010001110111010': 0.0001220703125, '1010001111101010': 0.0001220703125, '1010001111101100': 0.0001220703125, '1010010000101010': 0.000244140625, '1010010100000010': 0.0001220703125, '1010010100001000': 0.0001220703125, '1010010100001010': 0.000244140625, '1010010100100010': 0.0001220703125, '1010010100100110': 0.0001220703125, '1010010100101010': 0.0010986328125, '1010010100101110': 0.0001220703125, '1010010100111000': 0.0001220703125, '1010010101101101': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011000101011': 0.000244140625, '1010011000101110': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100101000': 0.0001220703125, '1010011100101010': 0.0009765625, '1010011100101101': 0.0001220703125, '1010011100101110': 0.00048828125, '1010011100110010': 0.000244140625, '1010011110101010': 0.0001220703125, '1010100000000010': 0.000244140625, '1010100000000110': 0.0001220703125, '1010100000001010': 0.0013427734375, '1010100000001011': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000011010': 0.000244140625, '1010100000011110': 0.0001220703125, '1010100000100000': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000101000': 0.0003662109375, '1010100000101010': 0.0032958984375, '1010100000101110': 0.00048828125, '1010100000110010': 0.0001220703125, '1010100000110011': 0.0001220703125, '1010100000110110': 0.0001220703125, '1010100000111010': 0.00048828125, '1010100001101000': 0.0001220703125, '1010100010101101': 0.0001220703125, '1010100010101110': 0.0001220703125, '1010100010110010': 0.0001220703125, '1010100100000010': 0.0008544921875, '1010100100001000': 0.0003662109375, '1010100100001010': 0.004638671875, '1010100100001011': 0.000244140625, '1010100100001100': 0.000244140625, '1010100100001110': 0.0008544921875, '1010100100001111': 0.0001220703125, '1010100100010010': 0.0001220703125, '1010100100010110': 0.0001220703125, '1010100100011000': 0.0001220703125, '1010100100011010': 0.0006103515625, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100010': 0.0025634765625, '1010100100100011': 0.0001220703125, '1010100100100100': 0.00048828125, '1010100100100110': 0.0009765625, '1010100100101000': 0.002685546875, '1010100100101010': 0.0223388671875, '1010100100101011': 0.0010986328125, '1010100100101100': 0.000732421875, '1010100100101101': 0.000244140625, '1010100100101110': 0.0037841796875, '1010100100101111': 0.0003662109375, '1010100100110000': 0.000244140625, '1010100100110010': 0.001220703125, '1010100100110011': 0.0001220703125, '1010100100110110': 0.00048828125, '1010100100110111': 0.0001220703125, '1010100100111000': 0.0003662109375, '1010100100111001': 0.0001220703125, '1010100100111010': 0.0009765625, '1010100100111101': 0.0001220703125, '1010100100111111': 0.0001220703125, '1010100101011110': 0.0001220703125, '1010100101101000': 0.0001220703125, '1010100101101010': 0.00048828125, '1010100101101110': 0.000244140625, '1010100101110110': 0.0001220703125, '1010100110001010': 0.000244140625, '1010100110011010': 0.0001220703125, '1010100110100010': 0.000244140625, '1010100110100110': 0.0001220703125, '1010100110101000': 0.000244140625, '1010100110101010': 0.0006103515625, '1010100110110011': 0.0001220703125, '1010100110111110': 0.000244140625, '1010101000000000': 0.0001220703125, '1010101000000010': 0.0006103515625, '1010101000000100': 0.0001220703125, '1010101000001000': 0.00048828125, '1010101000001010': 0.006103515625, '1010101000001011': 0.00048828125, '1010101000001100': 0.00048828125, '1010101000001101': 0.000244140625, '1010101000001110': 0.001220703125, '1010101000010010': 0.0001220703125, '1010101000011010': 0.000732421875, '1010101000011011': 0.0001220703125, '1010101000011100': 0.0001220703125, '1010101000011110': 0.0001220703125, '1010101000100000': 0.0003662109375, '1010101000100010': 0.0023193359375, '1010101000100011': 0.0001220703125, '1010101000100100': 0.000244140625, '1010101000100110': 0.0009765625, '1010101000101000': 0.0023193359375, '1010101000101001': 0.000244140625, '1010101000101010': 0.021240234375, '1010101000101011': 0.0015869140625, '1010101000101100': 0.0013427734375, '1010101000101101': 0.0003662109375, '1010101000101110': 0.002685546875, '1010101000110000': 0.0003662109375, '1010101000110010': 0.0015869140625, '1010101000110100': 0.000244140625, '1010101000110110': 0.0010986328125, '1010101000110111': 0.0001220703125, '1010101000111000': 0.0003662109375, '1010101000111010': 0.0023193359375, '1010101000111101': 0.0001220703125, '1010101000111110': 0.00048828125, '1010101001001010': 0.0001220703125, '1010101001100010': 0.000244140625, '1010101001101010': 0.000244140625, '1010101001101110': 0.0001220703125, '1010101001110110': 0.0001220703125, '1010101010000010': 0.0001220703125, '1010101010011010': 0.0001220703125, '1010101010100010': 0.000244140625, '1010101010100110': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.001220703125, '1010101010101101': 0.0001220703125, '1010101010101110': 0.000244140625, '1010101010110010': 0.0001220703125, '1010101010110110': 0.000244140625, '1010101010111000': 0.0001220703125, '1010101010111010': 0.000244140625, '1010101010111110': 0.0001220703125, '1010101100000000': 0.000244140625, '1010101100000010': 0.0035400390625, '1010101100000100': 0.00048828125, '1010101100000110': 0.0008544921875, '1010101100001000': 0.0030517578125, '1010101100001001': 0.000244140625, '1010101100001010': 0.0245361328125, '1010101100001011': 0.001220703125, '1010101100001100': 0.00146484375, '1010101100001101': 0.00048828125, '1010101100001110': 0.0050048828125, '1010101100001111': 0.0001220703125, '1010101100010000': 0.0001220703125, '1010101100010010': 0.001708984375, '1010101100010100': 0.0001220703125, '1010101100010110': 0.0013427734375, '1010101100010111': 0.0001220703125, '1010101100011000': 0.000732421875, '1010101100011001': 0.000244140625, '1010101100011010': 0.0059814453125, '1010101100011011': 0.000244140625, '1010101100011100': 0.000244140625, '1010101100011101': 0.0001220703125, '1010101100011110': 0.0008544921875, '1010101100100000': 0.0013427734375, '1010101100100010': 0.0157470703125, '1010101100100011': 0.000732421875, '1010101100100100': 0.00146484375, '1010101100100101': 0.00048828125, '1010101100100110': 0.004150390625, '1010101100101000': 0.0133056640625, '1010101100101001': 0.0006103515625, '1010101100101010': 0.132568359375, '1010101100101011': 0.00634765625, '1010101100101100': 0.0064697265625, '1010101100101101': 0.00146484375, '1010101100101110': 0.021240234375, '1010101100101111': 0.0013427734375, '1010101100110000': 0.0009765625, '1010101100110010': 0.0068359375, '1010101100110011': 0.0006103515625, '1010101100110100': 0.000732421875, '1010101100110101': 0.0001220703125, '1010101100110110': 0.0050048828125, '1010101100110111': 0.00048828125, '1010101100111000': 0.00048828125, '1010101100111010': 0.01171875, '1010101100111011': 0.000732421875, '1010101100111100': 0.0010986328125, '1010101100111101': 0.0003662109375, '1010101100111110': 0.001953125, '1010101101000010': 0.0001220703125, '1010101101001010': 0.000244140625, '1010101101010010': 0.0001220703125, '1010101101011010': 0.0001220703125, '1010101101100010': 0.000244140625, '1010101101101000': 0.0001220703125, '1010101101101010': 0.0025634765625, '1010101101101100': 0.0001220703125, '1010101101101110': 0.00048828125, '1010101101110110': 0.0001220703125, '1010101101111010': 0.0003662109375, '1010101110000010': 0.0001220703125, '1010101110001000': 0.000244140625, '1010101110001010': 0.0015869140625, '1010101110001100': 0.000244140625, '1010101110001101': 0.000244140625, '1010101110001110': 0.0001220703125, '1010101110011010': 0.000244140625, '1010101110100000': 0.000244140625, '1010101110100010': 0.000732421875, '1010101110100101': 0.0001220703125, '1010101110100110': 0.00048828125, '1010101110101000': 0.0010986328125, '1010101110101010': 0.0078125, '1010101110101011': 0.0003662109375, '1010101110101100': 0.0003662109375, '1010101110101101': 0.0001220703125, '1010101110101110': 0.001708984375, '1010101110110000': 0.0001220703125, '1010101110110010': 0.000244140625, '1010101110110100': 0.0001220703125, '1010101110110110': 0.0003662109375, '1010101110110111': 0.0001220703125, '1010101110111000': 0.000244140625, '1010101110111010': 0.0001220703125, '1010101110111110': 0.0001220703125, '1010101111101010': 0.0001220703125, '1010110000000010': 0.0001220703125, '1010110000001010': 0.0001220703125, '1010110000011110': 0.0001220703125, '1010110000100010': 0.0003662109375, '1010110000100110': 0.0001220703125, '1010110000101000': 0.0001220703125, '1010110000101010': 0.0010986328125, '1010110000101100': 0.0001220703125, '1010110000101110': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110100001010': 0.0003662109375, '1010110100001011': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110100010110': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100101': 0.0001220703125, '1010110100100110': 0.000244140625, '1010110100101000': 0.0006103515625, '1010110100101010': 0.0048828125, '1010110100101011': 0.0001220703125, '1010110100101100': 0.000732421875, '1010110100101110': 0.0008544921875, '1010110100110001': 0.0001220703125, '1010110100110010': 0.000244140625, '1010110100110110': 0.0001220703125, '1010110100111000': 0.0001220703125, '1010110100111010': 0.0003662109375, '1010110101101010': 0.000244140625, '1010110110100100': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110101011': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000001011': 0.0001220703125, '1010111000001100': 0.0001220703125, '1010111000100110': 0.0001220703125, '1010111000101000': 0.000244140625, '1010111000101010': 0.0008544921875, '1010111000101101': 0.0001220703125, '1010111000101110': 0.000244140625, '1010111010101010': 0.0001220703125, '1010111100000010': 0.0001220703125, '1010111100001010': 0.0013427734375, '1010111100010110': 0.0001220703125, '1010111100011010': 0.0001220703125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.0008544921875, '1010111100100100': 0.0001220703125, '1010111100100110': 0.000244140625, '1010111100101000': 0.0006103515625, '1010111100101010': 0.0045166015625, '1010111100101011': 0.0003662109375, '1010111100101100': 0.000244140625, '1010111100101101': 0.0001220703125, '1010111100101110': 0.000732421875, '1010111100110010': 0.000244140625, '1010111100110100': 0.0001220703125, '1010111100110110': 0.000244140625, '1010111100111010': 0.00048828125, '1010111101010010': 0.0001220703125, '1010111101101010': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110100110': 0.0001220703125, '1010111110101010': 0.0001220703125, '1010111110101110': 0.0001220703125, '1011000000001010': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000000101110': 0.0001220703125, '1011000000111010': 0.0001220703125, '1011000100001000': 0.0001220703125, '1011000100100000': 0.0001220703125, '1011000100101010': 0.0008544921875, '1011000100101100': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000001010': 0.000244140625, '1011001000011110': 0.0001220703125, '1011001000100000': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011001000101000': 0.000244140625, '1011001000101001': 0.0001220703125, '1011001000101010': 0.0013427734375, '1011001000101100': 0.0001220703125, '1011001010110110': 0.0001220703125, '1011001100000010': 0.0001220703125, '1011001100001010': 0.0010986328125, '1011001100001100': 0.0001220703125, '1011001100001110': 0.000244140625, '1011001100011000': 0.0001220703125, '1011001100011010': 0.000244140625, '1011001100100010': 0.0008544921875, '1011001100100110': 0.0001220703125, '1011001100101000': 0.0009765625, '1011001100101001': 0.0001220703125, '1011001100101010': 0.0072021484375, '1011001100101011': 0.000244140625, '1011001100101100': 0.000244140625, '1011001100101101': 0.000244140625, '1011001100101110': 0.000732421875, '1011001100110010': 0.0003662109375, '1011001100111000': 0.0001220703125, '1011001100111010': 0.000244140625, '1011001100111100': 0.0001220703125, '1011001110100110': 0.000244140625, '1011001110101010': 0.000244140625, '1011001110101011': 0.0001220703125, '1011001110101110': 0.0003662109375, '1011010000101010': 0.000244140625, '1011010100000010': 0.0001220703125, '1011010100101010': 0.0009765625, '1011010100101100': 0.0001220703125, '1011010100101110': 0.0001220703125, '1011010100110011': 0.0001220703125, '1011010100111010': 0.0001220703125, '1011010101101010': 0.0001220703125, '1011011000000010': 0.0001220703125, '1011011000001010': 0.000244140625, '1011011000101000': 0.0001220703125, '1011011000101010': 0.0003662109375, '1011011000101110': 0.0001220703125, '1011011100000000': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001010': 0.00048828125, '1011011100001110': 0.0001220703125, '1011011100011110': 0.000244140625, '1011011100100010': 0.0006103515625, '1011011100100100': 0.0001220703125, '1011011100101000': 0.0006103515625, '1011011100101010': 0.0025634765625, '1011011100101011': 0.000244140625, '1011011100101100': 0.0001220703125, '1011011100101101': 0.0001220703125, '1011011100101110': 0.0003662109375, '1011011100110110': 0.000244140625, '1011011110101010': 0.0001220703125, '1011011110101110': 0.0001220703125, '1011100000100110': 0.0001220703125, '1011100000101000': 0.0001220703125, '1011100000101010': 0.000244140625, '1011100000101110': 0.0001220703125, '1011100000110010': 0.0001220703125, '1011100100000010': 0.0001220703125, '1011100100001010': 0.0008544921875, '1011100100001110': 0.0001220703125, '1011100100100010': 0.0001220703125, '1011100100100110': 0.0001220703125, '1011100100100111': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011100100101010': 0.0030517578125, '1011100100101011': 0.000244140625, '1011100100101100': 0.0001220703125, '1011100100101101': 0.0001220703125, '1011100100101110': 0.000244140625, '1011100100110010': 0.000244140625, '1011100100110110': 0.000244140625, '1011100100111010': 0.0001220703125, '1011100101101010': 0.000244140625, '1011100110000010': 0.0001220703125, '1011100110001010': 0.0001220703125, '1011100110011010': 0.0001220703125, '1011100110101010': 0.0003662109375, '1011100110111010': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001001': 0.0001220703125, '1011101000001010': 0.000244140625, '1011101000001011': 0.0001220703125, '1011101000001110': 0.000244140625, '1011101000100010': 0.000244140625, '1011101000100110': 0.0001220703125, '1011101000101000': 0.00048828125, '1011101000101010': 0.0018310546875, '1011101000101101': 0.0001220703125, '1011101000101111': 0.000244140625, '1011101000110000': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111101': 0.0001220703125, '1011101000111110': 0.000244140625, '1011101010010110': 0.0001220703125, '1011101010101010': 0.000244140625, '1011101100000010': 0.0003662109375, '1011101100000110': 0.0001220703125, '1011101100001000': 0.00048828125, '1011101100001001': 0.0001220703125, '1011101100001010': 0.00244140625, '1011101100001100': 0.000244140625, '1011101100001101': 0.0001220703125, '1011101100001110': 0.000732421875, '1011101100010011': 0.0001220703125, '1011101100011000': 0.000244140625, '1011101100011010': 0.0001220703125, '1011101100011110': 0.000244140625, '1011101100100010': 0.001708984375, '1011101100100100': 0.0001220703125, '1011101100100110': 0.00048828125, '1011101100101000': 0.00146484375, '1011101100101001': 0.0001220703125, '1011101100101010': 0.0133056640625, '1011101100101011': 0.0010986328125, '1011101100101100': 0.0010986328125, '1011101100101101': 0.000244140625, '1011101100101110': 0.0029296875, '1011101100101111': 0.0001220703125, '1011101100110000': 0.0001220703125, '1011101100110010': 0.0009765625, '1011101100110011': 0.0001220703125, '1011101100110100': 0.000244140625, '1011101100110110': 0.000244140625, '1011101100111000': 0.0001220703125, '1011101100111010': 0.0013427734375, '1011101100111011': 0.0001220703125, '1011101100111100': 0.0001220703125, '1011101100111101': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101001110': 0.0001220703125, '1011101101011010': 0.0001220703125, '1011101101100010': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101101110010': 0.0001220703125, '1011101110100010': 0.0001220703125, '1011101110101001': 0.0001220703125, '1011101110101010': 0.0006103515625, '1011101110101100': 0.000244140625, '1011101110101110': 0.000244140625, '1011110000100010': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110010101010': 0.0001220703125, '1011110100001010': 0.0001220703125, '1011110100011001': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.0003662109375, '1011110100101100': 0.0001220703125, '1011110100101110': 0.000244140625, '1011111000001010': 0.0001220703125, '1011111000101000': 0.0001220703125, '1011111000101010': 0.00048828125, '1011111010011010': 0.0001220703125, '1011111100000010': 0.0001220703125, '1011111100100010': 0.0001220703125, '1011111100101000': 0.0001220703125, '1011111100101010': 0.0006103515625, '1011111100101100': 0.0001220703125, '1011111100101110': 0.0001220703125, '1011111110101010': 0.0001220703125, '1100000100011010': 0.0001220703125, '1100001000101000': 0.0001220703125, '1100001000101010': 0.000244140625, '1100001000101110': 0.0001220703125, '1100001100000010': 0.0001220703125, '1100001100001001': 0.0001220703125, '1100001100001010': 0.0006103515625, '1100001100001101': 0.0001220703125, '1100001100100010': 0.0001220703125, '1100001100101000': 0.000244140625, '1100001100101010': 0.000732421875, '1100001100101101': 0.0001220703125, '1100001100110110': 0.0001220703125, '1100001110101010': 0.0001220703125, '1100010100101010': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011100000110': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100100000010': 0.0001220703125, '1100100100001000': 0.0001220703125, '1100100100100010': 0.0001220703125, '1100100100101010': 0.000732421875, '1100100100101110': 0.000244140625, '1100100100110010': 0.0001220703125, '1100100101101010': 0.0001220703125, '1100100101101111': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101000101010': 0.0008544921875, '1100101000101100': 0.0001220703125, '1100101000101110': 0.0001220703125, '1100101100000010': 0.0001220703125, '1100101100000011': 0.0001220703125, '1100101100000101': 0.0001220703125, '1100101100000110': 0.0001220703125, '1100101100001000': 0.0001220703125, '1100101100001010': 0.001220703125, '1100101100001011': 0.0003662109375, '1100101100010010': 0.0001220703125, '1100101100011010': 0.00048828125, '1100101100011110': 0.0001220703125, '1100101100100000': 0.0001220703125, '1100101100100010': 0.00048828125, '1100101100100011': 0.0001220703125, '1100101100101000': 0.0006103515625, '1100101100101010': 0.0048828125, '1100101100101011': 0.0009765625, '1100101100101100': 0.000244140625, '1100101100101110': 0.0010986328125, '1100101100110000': 0.000244140625, '1100101100110010': 0.0003662109375, '1100101100111000': 0.0001220703125, '1100101100111010': 0.0006103515625, '1100101100111111': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110011010': 0.0001220703125, '1100101110101000': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100110100101110': 0.0001220703125, '1100111000101110': 0.0001220703125, '1100111100101010': 0.000244140625, '1101000100101010': 0.0001220703125, '1101000100110000': 0.0001220703125, '1101001000101010': 0.0001220703125, '1101001100000010': 0.0001220703125, '1101001100001010': 0.0003662109375, '1101001100101010': 0.0003662109375, '1101001100101110': 0.000244140625, '1101001100111110': 0.0001220703125, '1101011100000010': 0.0001220703125, '1101011100101010': 0.0001220703125, '1101011100101100': 0.0001220703125, '1101100100010100': 0.0001220703125, '1101100100011110': 0.0001220703125, '1101100100100010': 0.000244140625, '1101100100101000': 0.0001220703125, '1101100100101010': 0.0006103515625, '1101100110101110': 0.0001220703125, '1101101000101000': 0.000244140625, '1101101000101010': 0.0003662109375, '1101101000101110': 0.0001220703125, '1101101000111010': 0.0001220703125, '1101101000111110': 0.0001220703125, '1101101010111010': 0.0001220703125, '1101101100000010': 0.0003662109375, '1101101100001000': 0.0001220703125, '1101101100001010': 0.000732421875, '1101101100001110': 0.0001220703125, '1101101100010010': 0.0001220703125, '1101101100010110': 0.0001220703125, '1101101100011000': 0.0001220703125, '1101101100011110': 0.0001220703125, '1101101100100010': 0.0008544921875, '1101101100100110': 0.0001220703125, '1101101100101000': 0.0001220703125, '1101101100101001': 0.0001220703125, '1101101100101010': 0.004150390625, '1101101100101011': 0.000244140625, '1101101100101100': 0.0003662109375, '1101101100101110': 0.0010986328125, '1101101100110010': 0.00048828125, '1101101100111000': 0.0001220703125, '1101101100111010': 0.000244140625, '1101101101101010': 0.0001220703125, '1101101110011100': 0.0001220703125, '1101101110101010': 0.0001220703125, '1101101110101110': 0.0001220703125, '1101110000000100': 0.0001220703125, '1101110000101010': 0.0001220703125, '1101110100001010': 0.0001220703125, '1101110100011010': 0.0001220703125, '1101110100100000': 0.0001220703125, '1101110100101010': 0.000244140625, '1101110100101011': 0.0001220703125, '1101111000101101': 0.0001220703125, '1101111110101010': 0.0001220703125, '1110000000001011': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110001000001010': 0.0001220703125, '1110001000100011': 0.0001220703125, '1110001010101010': 0.0001220703125, '1110001100000010': 0.0001220703125, '1110001100000110': 0.0001220703125, '1110001100001010': 0.0003662109375, '1110001100100100': 0.0001220703125, '1110001100101000': 0.000244140625, '1110001100101010': 0.0008544921875, '1110001100101110': 0.0001220703125, '1110001100101111': 0.0001220703125, '1110001100110010': 0.0001220703125, '1110001110001010': 0.0001220703125, '1110001110111010': 0.0001220703125, '1110011100101010': 0.0001220703125, '1110100000101000': 0.000244140625, '1110100100001010': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101010': 0.00048828125, '1110100100101011': 0.0001220703125, '1110100100101100': 0.0001220703125, '1110100100101110': 0.0001220703125, '1110101000001010': 0.0003662109375, '1110101000010010': 0.000244140625, '1110101000011010': 0.0001220703125, '1110101000011110': 0.0001220703125, '1110101000100010': 0.000244140625, '1110101000101010': 0.000732421875, '1110101000101011': 0.0001220703125, '1110101000101110': 0.000244140625, '1110101000110010': 0.0001220703125, '1110101000110011': 0.0001220703125, '1110101000110110': 0.0001220703125, '1110101000111110': 0.0001220703125, '1110101010101010': 0.0001220703125, '1110101100000100': 0.0001220703125, '1110101100000110': 0.0001220703125, '1110101100001010': 0.001220703125, '1110101100001100': 0.0001220703125, '1110101100010010': 0.0001220703125, '1110101100011000': 0.0001220703125, '1110101100011111': 0.0001220703125, '1110101100100000': 0.0001220703125, '1110101100100010': 0.000244140625, '1110101100101000': 0.0001220703125, '1110101100101001': 0.0001220703125, '1110101100101010': 0.00439453125, '1110101100101011': 0.00048828125, '1110101100101111': 0.00048828125, '1110101100110010': 0.00048828125, '1110101100110110': 0.0001220703125, '1110101100111010': 0.000732421875, '1110101101101010': 0.0001220703125, '1110101110101010': 0.00048828125, '1110101110110010': 0.0001220703125, '1110101111110110': 0.0001220703125, '1110110100101001': 0.0001220703125, '1110110100101010': 0.0003662109375, '1110110100101110': 0.0001220703125, '1110110100110010': 0.0001220703125, '1110111000101011': 0.0001220703125, '1110111100000010': 0.0001220703125, '1111000100101110': 0.0001220703125, '1111001100100010': 0.0001220703125, '1111001100100100': 0.0001220703125, '1111001100101010': 0.000244140625, '1111001100101011': 0.000244140625, '1111001100111010': 0.0001220703125, '1111011000101010': 0.0001220703125, '1111011000111010': 0.0001220703125, '1111011110000110': 0.0001220703125, '1111100100001010': 0.0001220703125, '1111101100001010': 0.000244140625, '1111101100001110': 0.0001220703125, '1111101100011000': 0.0001220703125, '1111101100101010': 0.0001220703125, '1111101100110010': 0.0001220703125, '1111101100110100': 0.0001220703125, '1111101100110110': 0.0001220703125, '1111101100111010': 0.0001220703125, '1111110000101010': 0.0001220703125, '1111111100101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=6_bit=0.txt <==
{'0000000000000000': 0.401611328125, '0000000000000001': 0.0174560546875, '0000000000000010': 0.01513671875, '0000000000000011': 0.0032958984375, '0000000000000100': 0.0264892578125, '0000000000000101': 0.001220703125, '0000000000000110': 0.0135498046875, '0000000000000111': 0.0067138671875, '0000000000001000': 0.01708984375, '0000000000001001': 0.000732421875, '0000000000001010': 0.000732421875, '0000000000001100': 0.001953125, '0000000000001110': 0.00048828125, '0000000000001111': 0.000244140625, '0000000000010000': 0.024658203125, '0000000000010001': 0.0008544921875, '0000000000010010': 0.001220703125, '0000000000010100': 0.0025634765625, '0000000000010110': 0.001220703125, '0000000000010111': 0.0003662109375, '0000000000011000': 0.006591796875, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011100': 0.005615234375, '0000000000011101': 0.0003662109375, '0000000000011110': 0.0006103515625, '0000000000011111': 0.0003662109375, '0000000000100000': 0.0078125, '0000000000100001': 0.000244140625, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0003662109375, '0000000000100110': 0.00048828125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.00048828125, '0000000000101001': 0.0001220703125, '0000000000101100': 0.0003662109375, '0000000000110000': 0.005859375, '0000000000110001': 0.00048828125, '0000000000110100': 0.00048828125, '0000000000110101': 0.0001220703125, '0000000000110110': 0.00048828125, '0000000000111000': 0.000244140625, '0000000000111100': 0.0001220703125, '0000000001000000': 0.006591796875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0003662109375, '0000000001000100': 0.0003662109375, '0000000001000110': 0.00048828125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.00048828125, '0000000001010000': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0208740234375, '0000000010000001': 0.0013427734375, '0000000010000010': 0.000732421875, '0000000010000011': 0.0001220703125, '0000000010000100': 0.001220703125, '0000000010000101': 0.0001220703125, '0000000010000110': 0.000244140625, '0000000010000111': 0.0006103515625, '0000000010001000': 0.0006103515625, '0000000010001001': 0.0001220703125, '0000000010001011': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.00146484375, '0000000010010001': 0.0001220703125, '0000000010010010': 0.0001220703125, '0000000010010100': 0.000244140625, '0000000010011010': 0.0001220703125, '0000000010011100': 0.000244140625, '0000000010100000': 0.000244140625, '0000000010100100': 0.0001220703125, '0000000010110000': 0.00048828125, '0000000011000000': 0.0003662109375, '0000000011011010': 0.0001220703125, '0000000100000000': 0.01611328125, '0000000100000001': 0.000732421875, '0000000100000010': 0.000244140625, '0000000100000011': 0.0003662109375, '0000000100000100': 0.0010986328125, '0000000100000110': 0.0001220703125, '0000000100000111': 0.0003662109375, '0000000100001000': 0.000732421875, '0000000100010000': 0.0009765625, '0000000100010010': 0.0001220703125, '0000000100010100': 0.0003662109375, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.000732421875, '0000000100110000': 0.000244140625, '0000000100111000': 0.0001220703125, '0000000101000000': 0.000244140625, '0000000110000000': 0.0006103515625, '0000000110000001': 0.0001220703125, '0000000110000010': 0.0001220703125, '0000000110001000': 0.000244140625, '0000001000000000': 0.0445556640625, '0000001000000001': 0.0025634765625, '0000001000000010': 0.0015869140625, '0000001000000011': 0.0006103515625, '0000001000000100': 0.0029296875, '0000001000000101': 0.00048828125, '0000001000000110': 0.001953125, '0000001000000111': 0.000732421875, '0000001000001000': 0.0023193359375, '0000001000001001': 0.0001220703125, '0000001000001011': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0037841796875, '0000001000010001': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0006103515625, '0000001000011100': 0.0003662109375, '0000001000100000': 0.00146484375, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.00048828125, '0000001000110001': 0.000244140625, '0000001000110100': 0.000244140625, '0000001000110110': 0.0001220703125, '0000001001000000': 0.0018310546875, '0000001010000000': 0.00146484375, '0000001010000001': 0.0001220703125, '0000001010001000': 0.000244140625, '0000001010010000': 0.0001220703125, '0000001100000000': 0.002197265625, '0000001100000001': 0.0001220703125, '0000001100000010': 0.000244140625, '0000001100000100': 0.0001220703125, '0000001100001000': 0.0003662109375, '0000001100010000': 0.0001220703125, '0000010000000000': 0.0091552734375, '0000010000000001': 0.000244140625, '0000010000000010': 0.0001220703125, '0000010000000100': 0.0003662109375, '0000010000000101': 0.0001220703125, '0000010000000110': 0.00048828125, '0000010000001000': 0.00048828125, '0000010000010000': 0.0008544921875, '0000010000011000': 0.0001220703125, '0000010000110100': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0010986328125, '0000010010000001': 0.0001220703125, '0000010010000100': 0.0001220703125, '0000010010010000': 0.0001220703125, '0000010010100000': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000010100100000': 0.0001220703125, '0000011000000000': 0.004638671875, '0000011000000010': 0.000244140625, '0000011000000011': 0.0001220703125, '0000011000000100': 0.000244140625, '0000011000000110': 0.0001220703125, '0000011000000111': 0.000244140625, '0000011000001000': 0.0003662109375, '0000011000010000': 0.000244140625, '0000011000010110': 0.0001220703125, '0000011000100000': 0.00048828125, '0000011000110000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011010000100': 0.0001220703125, '0000011010011000': 0.0001220703125, '0000011100000000': 0.0003662109375, '0000100000000000': 0.00439453125, '0000100000000001': 0.00048828125, '0000100000000100': 0.000244140625, '0000100000000110': 0.0003662109375, '0000100000000111': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000010110': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100010010100': 0.0001220703125, '0000100010011000': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000100110000000': 0.0001220703125, '0000101000000000': 0.0008544921875, '0000101000000011': 0.0001220703125, '0000101000011100': 0.0001220703125, '0000101000101000': 0.0001220703125, '0000101010010000': 0.0001220703125, '0000101010011000': 0.0001220703125, '0000101100010000': 0.0001220703125, '0000110000000000': 0.001220703125, '0000110000000001': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000100': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000001100': 0.0001220703125, '0000110000010000': 0.0001220703125, '0000110000011000': 0.0001220703125, '0000110000011100': 0.0001220703125, '0000110000100000': 0.000244140625, '0000110000110000': 0.000244140625, '0000110000110100': 0.0001220703125, '0000110001000000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000110100000010': 0.0001220703125, '0000111000001000': 0.0001220703125, '0001000000000000': 0.0389404296875, '0001000000000001': 0.00146484375, '0001000000000010': 0.001953125, '0001000000000011': 0.0003662109375, '0001000000000100': 0.00244140625, '0001000000000101': 0.0001220703125, '0001000000000110': 0.001220703125, '0001000000000111': 0.000244140625, '0001000000001000': 0.0013427734375, '0001000000001010': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001110': 0.000244140625, '0001000000001111': 0.0001220703125, '0001000000010000': 0.002197265625, '0001000000010001': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000011000': 0.00048828125, '0001000000011100': 0.0006103515625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0009765625, '0001000000110000': 0.0006103515625, '0001000001000000': 0.00048828125, '0001000001010110': 0.0001220703125, '0001000010000000': 0.0018310546875, '0001000010000001': 0.0003662109375, '0001000010000010': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010000101': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000010011100': 0.0001220703125, '0001000010011110': 0.0001220703125, '0001000100000000': 0.000732421875, '0001000100000011': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001001000000000': 0.0050048828125, '0001001000000001': 0.000244140625, '0001001000000010': 0.000244140625, '0001001000000100': 0.000732421875, '0001001000000110': 0.000244140625, '0001001000001000': 0.000244140625, '0001001000001100': 0.0001220703125, '0001001000010000': 0.000244140625, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001001010000': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001001101000000': 0.0001220703125, '0001010000000000': 0.0003662109375, '0001010000000001': 0.0001220703125, '0001010000001000': 0.0001220703125, '0001011000000000': 0.00048828125, '0001011000000100': 0.0001220703125, '0001011000011100': 0.0001220703125, '0001011000100000': 0.0001220703125, '0001100000000000': 0.00537109375, '0001100000000001': 0.0003662109375, '0001100000000010': 0.000244140625, '0001100000000100': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.000732421875, '0001100000010100': 0.0001220703125, '0001100000011110': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100000110000': 0.0001220703125, '0001100000110001': 0.0001220703125, '0001100001000000': 0.000244140625, '0001100010000000': 0.000732421875, '0001100100000000': 0.000244140625, '0001101000000000': 0.000732421875, '0001101000000100': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101000011100': 0.000244140625, '0001101000110000': 0.0001220703125, '0001101010000000': 0.000244140625, '0001101100000000': 0.0001220703125, '0001110000000000': 0.0025634765625, '0001110000000010': 0.0001220703125, '0001110000000100': 0.0003662109375, '0001110000000101': 0.0001220703125, '0001110000000110': 0.0001220703125, '0001110000001010': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000010111': 0.0001220703125, '0001110000011000': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110010000000': 0.00048828125, '0001110100000000': 0.0003662109375, '0001110100000010': 0.0001220703125, '0001111000000000': 0.000244140625, '0001111000000111': 0.0001220703125, '0001111000010000': 0.0001220703125, '0001111000100000': 0.0001220703125, '0001111000100001': 0.0001220703125, '0010000000000000': 0.004638671875, '0010000000000001': 0.00048828125, '0010000000000010': 0.0006103515625, '0010000000000100': 0.000244140625, '0010000000000110': 0.000244140625, '0010000000001000': 0.000244140625, '0010000000010000': 0.00048828125, '0010000000010100': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000001000001': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000010000010': 0.0001220703125, '0010000100000000': 0.000244140625, '0010001000000000': 0.00048828125, '0010001000001000': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010010000000001': 0.0001220703125, '0010010000010000': 0.0001220703125, '0010011000010110': 0.0001220703125, '0011000000000000': 0.0015869140625, '0011000000000001': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000000100000': 0.0001220703125, '0011000010010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011100000000000': 0.0001220703125, '0011101000000000': 0.0001220703125, '0011110000000000': 0.0001220703125, '0100000000000000': 0.0357666015625, '0100000000000001': 0.004150390625, '0100000000000010': 0.00146484375, '0100000000000011': 0.0003662109375, '0100000000000100': 0.001953125, '0100000000000101': 0.0003662109375, '0100000000000110': 0.001220703125, '0100000000000111': 0.0003662109375, '0100000000001000': 0.0023193359375, '0100000000001100': 0.0003662109375, '0100000000001111': 0.000244140625, '0100000000010000': 0.001953125, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000011000': 0.0013427734375, '0100000000011010': 0.0001220703125, '0100000000011100': 0.000732421875, '0100000000100000': 0.0009765625, '0100000000100001': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101100': 0.000244140625, '0100000000110000': 0.0008544921875, '0100000000110011': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000000111101': 0.0001220703125, '0100000001000000': 0.0003662109375, '0100000001000001': 0.0001220703125, '0100000001000100': 0.000244140625, '0100000001001000': 0.0001220703125, '0100000010000000': 0.00146484375, '0100000010000001': 0.0001220703125, '0100000010000010': 0.000244140625, '0100000010000110': 0.0001220703125, '0100000010001000': 0.0001220703125, '0100000010010000': 0.000244140625, '0100000010100000': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000011010000': 0.0001220703125, '0100000100000000': 0.00146484375, '0100000100000001': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000101000000': 0.0001220703125, '0100001000000000': 0.003173828125, '0100001000000001': 0.000244140625, '0100001000000010': 0.0006103515625, '0100001000000100': 0.000244140625, '0100001000000110': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000010000': 0.0001220703125, '0100001000010100': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000110001': 0.0001220703125, '0100001100000000': 0.000244140625, '0100001100001000': 0.0001220703125, '0100010000000000': 0.0008544921875, '0100010000000001': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000011000': 0.0001220703125, '0100010010110000': 0.0001220703125, '0100010100000000': 0.000244140625, '0100011000000000': 0.0001220703125, '0100011000001000': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100011010010000': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000000010': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000010000': 0.0001220703125, '0100101100000000': 0.0001220703125, '0100110000001000': 0.0001220703125, '0101000000000000': 0.0042724609375, '0101000000000010': 0.000244140625, '0101000000000100': 0.000244140625, '0101000000000111': 0.000244140625, '0101000000001100': 0.0001220703125, '0101000000001111': 0.0001220703125, '0101000000010000': 0.0006103515625, '0101000000011000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000000111000': 0.0001220703125, '0101000001000100': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000010000001': 0.0001220703125, '0101001000000000': 0.0001220703125, '0101001000000010': 0.0001220703125, '0101001000011000': 0.0001220703125, '0101001000110000': 0.0001220703125, '0101001001000111': 0.0001220703125, '0101010000000000': 0.0001220703125, '0101100000000000': 0.000244140625, '0101100000000100': 0.0001220703125, '0101100000000110': 0.0001220703125, '0101100000001001': 0.0001220703125, '0101100000011100': 0.0001220703125, '0101100000100000': 0.0001220703125, '0101100100000000': 0.0001220703125, '0101101000010000': 0.0001220703125, '0101101000011110': 0.0001220703125, '0101110000000000': 0.0001220703125, '0101110000001000': 0.0001220703125, '0110000000000000': 0.00537109375, '0110000000000001': 0.00048828125, '0110000000000010': 0.000244140625, '0110000000000011': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000000111': 0.000244140625, '0110000000001000': 0.00048828125, '0110000000010000': 0.0003662109375, '0110000000011000': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000001000100': 0.0001220703125, '0110000010000000': 0.0003662109375, '0110000100000000': 0.0001220703125, '0110001000000000': 0.0006103515625, '0110001000000010': 0.000244140625, '0110001000000011': 0.0001220703125, '0110001000001100': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110011000000000': 0.0001220703125, '0111000000000000': 0.004150390625, '0111000000000001': 0.000244140625, '0111000000000010': 0.0003662109375, '0111000000000100': 0.00048828125, '0111000000000110': 0.0001220703125, '0111000000000111': 0.0001220703125, '0111000000001000': 0.000244140625, '0111000000010000': 0.000244140625, '0111000000011001': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111000100000001': 0.0001220703125, '0111001000000000': 0.000244140625, '0111001000000100': 0.0001220703125, '0111001100000000': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010100000000': 0.0001220703125, '0111011000000000': 0.0001220703125, '0111011000000110': 0.0001220703125, '0111011010000000': 0.0001220703125, '0111110000000000': 0.0001220703125, '0111110010000000': 0.0001220703125, '0111110100000000': 0.0001220703125, '1000000000000000': 0.00537109375, '1000000000000001': 0.0189208984375, '1000000000000010': 0.0006103515625, '1000000000000011': 0.0008544921875, '1000000000000100': 0.0006103515625, '1000000000000101': 0.000244140625, '1000000000000110': 0.000732421875, '1000000000000111': 0.00048828125, '1000000000001001': 0.0006103515625, '1000000000001010': 0.0001220703125, '1000000000001100': 0.000244140625, '1000000000010000': 0.0006103515625, '1000000000010001': 0.00048828125, '1000000000010010': 0.000244140625, '1000000000010100': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000011010': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000100011': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000101101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110111': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000000111100': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0006103515625, '1000000010010001': 0.0001220703125, '1000000100000000': 0.0003662109375, '1000000100000001': 0.0003662109375, '1000000100010001': 0.0001220703125, '1000000110000110': 0.0001220703125, '1000001000000000': 0.0010986328125, '1000001000000001': 0.00244140625, '1000001000000010': 0.0001220703125, '1000001000000100': 0.000244140625, '1000001000000110': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001011001001': 0.0001220703125, '1000001100000110': 0.0001220703125, '1000001100000111': 0.0001220703125, '1000001100010001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.000244140625, '1000010100000001': 0.0001220703125, '1000011000000001': 0.000244140625, '1000011000000010': 0.0001220703125, '1000011000010001': 0.0001220703125, '1000011010000010': 0.0001220703125, '1000011010000011': 0.0001220703125, '1000100000000100': 0.0001220703125, '1000110000000001': 0.0001220703125, '1001000000000000': 0.00048828125, '1001000000000001': 0.0008544921875, '1001000000000010': 0.0001220703125, '1001000000000011': 0.0001220703125, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000000111': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000001101': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100000001': 0.000244140625, '1001000100011101': 0.0001220703125, '1001001000000001': 0.00048828125, '1001100000000000': 0.000244140625, '1001100000000001': 0.000244140625, '1001100000000010': 0.0001220703125, '1001100000100001': 0.0001220703125, '1001110000000001': 0.0003662109375, '1001110000000101': 0.0001220703125, '1001111000000001': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010011000000011': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000010': 0.0001220703125, '1011000000000110': 0.000244140625, '1011000001000010': 0.0001220703125, '1011001100000000': 0.0001220703125, '1100000000000000': 0.00146484375, '1100000000000001': 0.0045166015625, '1100000000000011': 0.0003662109375, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.0010986328125, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0003662109375, '1100000000001101': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010101': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0006103515625, '1100000000011101': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000110001': 0.000244140625, '1100000001000000': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000010000001': 0.0003662109375, '1100000010000111': 0.0001220703125, '1100000010001001': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100001111': 0.0001220703125, '1100000100011010': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0003662109375, '1100001001000001': 0.0001220703125, '1100001010000001': 0.000244140625, '1100010000000000': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000011000': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011010000000': 0.0001220703125, '1100100000000001': 0.000244140625, '1100100000011000': 0.0001220703125, '1100110000000001': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000000011': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000010000001': 0.0001220703125, '1101000100011101': 0.0001220703125, '1101001000000000': 0.0001220703125, '1101001000110001': 0.0001220703125, '1101100000000011': 0.0001220703125, '1110000000000000': 0.000244140625, '1110000000000001': 0.0001220703125, '1110000000000100': 0.0001220703125, '1110000000010000': 0.0001220703125, '1110000000011001': 0.0001220703125, '1110001000000001': 0.000244140625, '1111000000000000': 0.0001220703125, '1111000000000001': 0.0001220703125, '1111000000000110': 0.0001220703125, '1111000100000010': 0.0001220703125, '1111001000000001': 0.0001220703125, '1111001000010001': 0.0001220703125, '1111110000000001': 0.0001220703125, '1111110000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=6_bit=1.txt <==
{'0000000000101010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100101001': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000001000100000': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000101001': 0.0001220703125, '0000001001100010': 0.0001220703125, '0000001100001010': 0.0001220703125, '0000001100001110': 0.0001220703125, '0000001100101010': 0.00048828125, '0000001100110011': 0.0001220703125, '0000001110100011': 0.0001220703125, '0000001110101011': 0.000244140625, '0000001110101101': 0.0001220703125, '0000010100101011': 0.0001220703125, '0000011100100001': 0.0001220703125, '0000011100101111': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100000101011': 0.0001220703125, '0000100100001011': 0.000244140625, '0000100100001111': 0.0001220703125, '0000100100010100': 0.0001220703125, '0000100100011011': 0.0001220703125, '0000100100101010': 0.0006103515625, '0000100100101011': 0.0003662109375, '0000100100101110': 0.0001220703125, '0000100100101111': 0.000244140625, '0000100100110111': 0.0001220703125, '0000100110000010': 0.0001220703125, '0000100110101010': 0.0001220703125, '0000101000001010': 0.000244140625, '0000101000101001': 0.000244140625, '0000101000101010': 0.00048828125, '0000101000101011': 0.0001220703125, '0000101000101100': 0.0003662109375, '0000101000101101': 0.0001220703125, '0000101000101110': 0.0001220703125, '0000101000101111': 0.000244140625, '0000101000111010': 0.0001220703125, '0000101000111011': 0.0001220703125, '0000101100000011': 0.000244140625, '0000101100000110': 0.0001220703125, '0000101100001000': 0.0001220703125, '0000101100001010': 0.0010986328125, '0000101100001011': 0.000732421875, '0000101100001111': 0.000244140625, '0000101100010001': 0.0001220703125, '0000101100010100': 0.0001220703125, '0000101100010111': 0.0001220703125, '0000101100011011': 0.0001220703125, '0000101100011111': 0.0001220703125, '0000101100100010': 0.0001220703125, '0000101100100011': 0.000244140625, '0000101100100101': 0.0001220703125, '0000101100100111': 0.0001220703125, '0000101100101000': 0.000244140625, '0000101100101001': 0.00048828125, '0000101100101010': 0.0020751953125, '0000101100101011': 0.00244140625, '0000101100101100': 0.0003662109375, '0000101100101101': 0.0003662109375, '0000101100101110': 0.0003662109375, '0000101100101111': 0.0003662109375, '0000101100110010': 0.000244140625, '0000101100110110': 0.0001220703125, '0000101100111010': 0.0001220703125, '0000101100111011': 0.000244140625, '0000101100111111': 0.0001220703125, '0000101101101010': 0.0001220703125, '0000101101101110': 0.0001220703125, '0000101110001010': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000110000101000': 0.0001220703125, '0000110100001010': 0.000244140625, '0000110100101010': 0.000244140625, '0000110100101011': 0.0001220703125, '0000111000101010': 0.0001220703125, '0000111000110010': 0.0001220703125, '0000111100001000': 0.0001220703125, '0000111100100010': 0.0001220703125, '0000111100101010': 0.0001220703125, '0000111100110011': 0.0001220703125, '0001001000101010': 0.0001220703125, '0001001100011010': 0.0001220703125, '0001001100101011': 0.000244140625, '0001001100110010': 0.0001220703125, '0001001101101011': 0.0001220703125, '0001001111101010': 0.0001220703125, '0001011100101010': 0.0001220703125, '0001011100101011': 0.0001220703125, '0001011100101110': 0.0001220703125, '0001100000101111': 0.0001220703125, '0001100100101010': 0.000244140625, '0001100100101110': 0.0001220703125, '0001101000101010': 0.0003662109375, '0001101000101110': 0.0001220703125, '0001101100011001': 0.0001220703125, '0001101100011011': 0.0001220703125, '0001101100101001': 0.000244140625, '0001101100101010': 0.0006103515625, '0001101100101011': 0.0008544921875, '0001101100101100': 0.0001220703125, '0001101100101101': 0.0001220703125, '0001101100101111': 0.0001220703125, '0001101100110011': 0.0001220703125, '0001101100111010': 0.0001220703125, '0001101101001011': 0.0001220703125, '0001101101101011': 0.0001220703125, '0001101110101011': 0.000244140625, '0001110100101001': 0.0001220703125, '0001110100101010': 0.0001220703125, '0001110100101011': 0.0001220703125, '0001111100101011': 0.0001220703125, '0010000000101011': 0.0001220703125, '0010000000101101': 0.0001220703125, '0010000100000101': 0.0001220703125, '0010000100001001': 0.0001220703125, '0010000100001010': 0.000244140625, '0010000100001110': 0.0001220703125, '0010000100100111': 0.0001220703125, '0010000100101000': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000100101011': 0.000244140625, '0010000100101100': 0.0001220703125, '0010000100101110': 0.000244140625, '0010000100101111': 0.000244140625, '0010000100110111': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000100110': 0.0001220703125, '0010001000101000': 0.000244140625, '0010001000101001': 0.000244140625, '0010001000101010': 0.000244140625, '0010001000101011': 0.0003662109375, '0010001000101110': 0.0001220703125, '0010001000111010': 0.0001220703125, '0010001010001011': 0.0001220703125, '0010001100000010': 0.0001220703125, '0010001100000110': 0.0001220703125, '0010001100001000': 0.000244140625, '0010001100001001': 0.0001220703125, '0010001100001010': 0.0006103515625, '0010001100001011': 0.000244140625, '0010001100001100': 0.000244140625, '0010001100001101': 0.0001220703125, '0010001100001111': 0.000244140625, '0010001100010010': 0.0001220703125, '0010001100011010': 0.0001220703125, '0010001100100010': 0.000244140625, '0010001100100011': 0.000244140625, '0010001100100111': 0.0003662109375, '0010001100101000': 0.000244140625, '0010001100101001': 0.0001220703125, '0010001100101010': 0.0025634765625, '0010001100101011': 0.0018310546875, '0010001100101100': 0.0001220703125, '0010001100101110': 0.0010986328125, '0010001100101111': 0.0006103515625, '0010001100110000': 0.0001220703125, '0010001100110010': 0.0001220703125, '0010001100110011': 0.000244140625, '0010001100110100': 0.0001220703125, '0010001100110111': 0.0001220703125, '0010001100111010': 0.000244140625, '0010001100111011': 0.000244140625, '0010001101100101': 0.0001220703125, '0010001101101010': 0.0001220703125, '0010001101101011': 0.0001220703125, '0010001101110010': 0.0001220703125, '0010001110001011': 0.0001220703125, '0010001110101110': 0.000244140625, '0010010100101010': 0.0001220703125, '0010010100101011': 0.0006103515625, '0010010110101010': 0.0001220703125, '0010011000101010': 0.0001220703125, '0010011000101011': 0.0001220703125, '0010011000101111': 0.0001220703125, '0010011100000110': 0.0001220703125, '0010011100100010': 0.0001220703125, '0010011100100011': 0.0001220703125, '0010011100101010': 0.00048828125, '0010011110101010': 0.0001220703125, '0010011110101111': 0.0001220703125, '0010100000000110': 0.0001220703125, '0010100000001011': 0.000244140625, '0010100000100010': 0.0001220703125, '0010100000100110': 0.0001220703125, '0010100000100111': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101001': 0.0001220703125, '0010100000101010': 0.00048828125, '0010100000101011': 0.0003662109375, '0010100000101100': 0.000244140625, '0010100000101101': 0.0001220703125, '0010100000101110': 0.000244140625, '0010100000101111': 0.0001220703125, '0010100000110001': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100010101011': 0.0001220703125, '0010100100000011': 0.0001220703125, '0010100100001001': 0.000244140625, '0010100100001010': 0.0008544921875, '0010100100001011': 0.0006103515625, '0010100100001100': 0.0001220703125, '0010100100001110': 0.0001220703125, '0010100100001111': 0.000244140625, '0010100100011001': 0.0001220703125, '0010100100011011': 0.0001220703125, '0010100100100000': 0.0001220703125, '0010100100100010': 0.000244140625, '0010100100100011': 0.00048828125, '0010100100100110': 0.0001220703125, '0010100100101000': 0.0003662109375, '0010100100101001': 0.0001220703125, '0010100100101010': 0.0030517578125, '0010100100101011': 0.0018310546875, '0010100100101100': 0.0001220703125, '0010100100101101': 0.000244140625, '0010100100101110': 0.000732421875, '0010100100101111': 0.00048828125, '0010100100110011': 0.0001220703125, '0010100100111010': 0.0003662109375, '0010100100111011': 0.0001220703125, '0010100100111111': 0.000244140625, '0010100101101011': 0.0001220703125, '0010100110001010': 0.0001220703125, '0010100110101110': 0.0001220703125, '0010100110101111': 0.000244140625, '0010101000000110': 0.0001220703125, '0010101000001010': 0.0009765625, '0010101000001011': 0.00048828125, '0010101000001111': 0.000244140625, '0010101000010000': 0.0001220703125, '0010101000010010': 0.0001220703125, '0010101000011000': 0.0001220703125, '0010101000011010': 0.0001220703125, '0010101000011011': 0.0001220703125, '0010101000011110': 0.000244140625, '0010101000100001': 0.0001220703125, '0010101000100010': 0.0008544921875, '0010101000100011': 0.000244140625, '0010101000100101': 0.000244140625, '0010101000100110': 0.0001220703125, '0010101000101000': 0.000732421875, '0010101000101001': 0.000244140625, '0010101000101010': 0.0029296875, '0010101000101011': 0.00244140625, '0010101000101101': 0.00048828125, '0010101000101110': 0.0006103515625, '0010101000101111': 0.0013427734375, '0010101000110010': 0.0001220703125, '0010101000110111': 0.000244140625, '0010101000111010': 0.00048828125, '0010101000111011': 0.00048828125, '0010101000111110': 0.0001220703125, '0010101000111111': 0.0001220703125, '0010101001101010': 0.0001220703125, '0010101001101011': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010001110': 0.0001220703125, '0010101010100011': 0.0001220703125, '0010101010100110': 0.000244140625, '0010101010101010': 0.000244140625, '0010101010101011': 0.0001220703125, '0010101100000000': 0.0001220703125, '0010101100000010': 0.0003662109375, '0010101100000011': 0.0003662109375, '0010101100000101': 0.0001220703125, '0010101100000110': 0.0003662109375, '0010101100000111': 0.0001220703125, '0010101100001000': 0.000244140625, '0010101100001001': 0.000732421875, '0010101100001010': 0.002197265625, '0010101100001011': 0.0030517578125, '0010101100001100': 0.000244140625, '0010101100001101': 0.0003662109375, '0010101100001110': 0.0006103515625, '0010101100001111': 0.0009765625, '0010101100010010': 0.0008544921875, '0010101100010110': 0.0001220703125, '0010101100010111': 0.0001220703125, '0010101100011010': 0.0008544921875, '0010101100011011': 0.0001220703125, '0010101100011101': 0.0001220703125, '0010101100011111': 0.000244140625, '0010101100100000': 0.0001220703125, '0010101100100001': 0.0001220703125, '0010101100100010': 0.002685546875, '0010101100100011': 0.0009765625, '0010101100100100': 0.0001220703125, '0010101100100101': 0.000244140625, '0010101100100110': 0.000732421875, '0010101100100111': 0.0008544921875, '0010101100101000': 0.001220703125, '0010101100101001': 0.0008544921875, '0010101100101010': 0.0174560546875, '0010101100101011': 0.0142822265625, '0010101100101100': 0.0013427734375, '0010101100101101': 0.0009765625, '0010101100101110': 0.0042724609375, '0010101100101111': 0.004150390625, '0010101100110000': 0.0001220703125, '0010101100110001': 0.0001220703125, '0010101100110010': 0.0008544921875, '0010101100110011': 0.0008544921875, '0010101100110100': 0.000244140625, '0010101100110101': 0.0001220703125, '0010101100110110': 0.000732421875, '0010101100110111': 0.0010986328125, '0010101100111010': 0.0010986328125, '0010101100111011': 0.001220703125, '0010101100111100': 0.0001220703125, '0010101100111101': 0.0001220703125, '0010101100111110': 0.00048828125, '0010101100111111': 0.000244140625, '0010101101001010': 0.0001220703125, '0010101101010101': 0.0001220703125, '0010101101101010': 0.000244140625, '0010101101101011': 0.00048828125, '0010101101101100': 0.0001220703125, '0010101101110010': 0.0001220703125, '0010101110001010': 0.0003662109375, '0010101110001101': 0.0001220703125, '0010101110001111': 0.000244140625, '0010101110011110': 0.0001220703125, '0010101110100010': 0.0003662109375, '0010101110100011': 0.000244140625, '0010101110101001': 0.0001220703125, '0010101110101010': 0.0015869140625, '0010101110101011': 0.0008544921875, '0010101110101101': 0.0001220703125, '0010101110101110': 0.0001220703125, '0010101110101111': 0.0001220703125, '0010101110110010': 0.000244140625, '0010101111001011': 0.0001220703125, '0010110000100100': 0.0001220703125, '0010110000101000': 0.0001220703125, '0010110000101010': 0.000244140625, '0010110000101110': 0.0001220703125, '0010110000111110': 0.0001220703125, '0010110100001000': 0.0001220703125, '0010110100001010': 0.0003662109375, '0010110100010111': 0.0001220703125, '0010110100101010': 0.000732421875, '0010110100101011': 0.0010986328125, '0010110100101101': 0.0001220703125, '0010110100101110': 0.0003662109375, '0010110100101111': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010110110101111': 0.000244140625, '0010111000100010': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111000101011': 0.0003662109375, '0010111000101111': 0.000244140625, '0010111000110011': 0.0001220703125, '0010111010101011': 0.0001220703125, '0010111100000000': 0.0001220703125, '0010111100000010': 0.0001220703125, '0010111100001000': 0.0001220703125, '0010111100001010': 0.00048828125, '0010111100001110': 0.000244140625, '0010111100100000': 0.0001220703125, '0010111100100010': 0.0001220703125, '0010111100100011': 0.0001220703125, '0010111100101010': 0.0006103515625, '0010111100101011': 0.0006103515625, '0010111100101100': 0.0001220703125, '0010111100101110': 0.0001220703125, '0010111100110011': 0.0001220703125, '0010111100110100': 0.0001220703125, '0010111100111011': 0.0001220703125, '0010111110101010': 0.0001220703125, '0010111110101111': 0.0001220703125, '0011000000010010': 0.0001220703125, '0011000100101011': 0.0001220703125, '0011000100101111': 0.0001220703125, '0011001000001010': 0.0001220703125, '0011001000101011': 0.000244140625, '0011001000101101': 0.0001220703125, '0011001000111010': 0.0001220703125, '0011001100001000': 0.0001220703125, '0011001100001011': 0.0003662109375, '0011001100001111': 0.000244140625, '0011001100100010': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101010': 0.0008544921875, '0011001100101011': 0.0003662109375, '0011001100101100': 0.0001220703125, '0011001100101110': 0.000244140625, '0011001100101111': 0.0001220703125, '0011001100110101': 0.0001220703125, '0011001100110110': 0.0001220703125, '0011001110101010': 0.0001220703125, '0011001111110010': 0.0001220703125, '0011010000110010': 0.0001220703125, '0011010100001101': 0.0001220703125, '0011010100101001': 0.0001220703125, '0011010100101010': 0.000244140625, '0011010100101011': 0.0001220703125, '0011010100101111': 0.0001220703125, '0011010100110100': 0.0001220703125, '0011011100001010': 0.0001220703125, '0011011100001011': 0.0001220703125, '0011011100010011': 0.0001220703125, '0011011100100010': 0.0001220703125, '0011011100100011': 0.0001220703125, '0011011100101010': 0.000244140625, '0011011100101011': 0.0001220703125, '0011011100101101': 0.0001220703125, '0011011100101110': 0.0001220703125, '0011011100101111': 0.000244140625, '0011011100110011': 0.0001220703125, '0011011100110111': 0.0001220703125, '0011011100111001': 0.0001220703125, '0011011100111011': 0.0001220703125, '0011011110011010': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000101011': 0.000244140625, '0011100000111111': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100100001111': 0.0001220703125, '0011100100100011': 0.0001220703125, '0011100100101010': 0.0003662109375, '0011100100101011': 0.0003662109375, '0011100100101110': 0.0001220703125, '0011101000001010': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101000001110': 0.0001220703125, '0011101000101001': 0.0001220703125, '0011101000101010': 0.00048828125, '0011101000101011': 0.0001220703125, '0011101000101110': 0.0001220703125, '0011101000101111': 0.0001220703125, '0011101000111011': 0.0001220703125, '0011101001101010': 0.0001220703125, '0011101010101011': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101100000100': 0.0001220703125, '0011101100000110': 0.0001220703125, '0011101100001001': 0.0001220703125, '0011101100001010': 0.0001220703125, '0011101100001011': 0.0001220703125, '0011101100001110': 0.000244140625, '0011101100001111': 0.000244140625, '0011101100011001': 0.0001220703125, '0011101100100010': 0.000244140625, '0011101100100011': 0.0001220703125, '0011101100101000': 0.0001220703125, '0011101100101010': 0.0028076171875, '0011101100101011': 0.0018310546875, '0011101100101100': 0.000244140625, '0011101100101110': 0.0003662109375, '0011101100101111': 0.0003662109375, '0011101100111010': 0.0001220703125, '0011101100111011': 0.000244140625, '0011101110001010': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101110': 0.0001220703125, '0011110100100011': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101011': 0.0001220703125, '0011111100001000': 0.0001220703125, '0011111100101011': 0.0003662109375, '0011111100101100': 0.0001220703125, '0011111100101110': 0.0001220703125, '0100000100101000': 0.0001220703125, '0100000100101110': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001100001011': 0.000244140625, '0100001100100010': 0.0001220703125, '0100001100101011': 0.000732421875, '0100001100101111': 0.0001220703125, '0100001100110011': 0.0001220703125, '0100001100110111': 0.0001220703125, '0100001100111110': 0.0001220703125, '0100001110000011': 0.0001220703125, '0100100100010011': 0.0001220703125, '0100100100101011': 0.000244140625, '0100100100101110': 0.000244140625, '0100100100101111': 0.0001220703125, '0100101000001010': 0.000244140625, '0100101000001011': 0.0001220703125, '0100101000001111': 0.000244140625, '0100101000010000': 0.0001220703125, '0100101000011011': 0.0001220703125, '0100101000100011': 0.0001220703125, '0100101000101001': 0.0001220703125, '0100101000101011': 0.000244140625, '0100101000101100': 0.0001220703125, '0100101000101111': 0.0001220703125, '0100101000111001': 0.0001220703125, '0100101000111100': 0.0001220703125, '0100101010101011': 0.0001220703125, '0100101100001010': 0.0001220703125, '0100101100001011': 0.0003662109375, '0100101100001101': 0.0001220703125, '0100101100001110': 0.0001220703125, '0100101100001111': 0.0001220703125, '0100101100011011': 0.0001220703125, '0100101100100000': 0.0001220703125, '0100101100100010': 0.0003662109375, '0100101100100011': 0.0001220703125, '0100101100101001': 0.0003662109375, '0100101100101010': 0.0009765625, '0100101100101011': 0.0025634765625, '0100101100101101': 0.0001220703125, '0100101100101110': 0.0003662109375, '0100101100101111': 0.00048828125, '0100101100110011': 0.0001220703125, '0100101100110101': 0.0001220703125, '0100101100110111': 0.000244140625, '0100101101001011': 0.0001220703125, '0100101110000010': 0.0001220703125, '0100101110001010': 0.0001220703125, '0100101110111101': 0.0001220703125, '0100110110101000': 0.0001220703125, '0100111100101011': 0.00048828125, '0101001100001011': 0.0001220703125, '0101001100001111': 0.0001220703125, '0101001100101010': 0.000244140625, '0101001100111101': 0.0001220703125, '0101001110110010': 0.0001220703125, '0101010100101010': 0.0001220703125, '0101011100001001': 0.0001220703125, '0101100000101011': 0.0001220703125, '0101100100101010': 0.0001220703125, '0101100100101011': 0.0001220703125, '0101101000100011': 0.0001220703125, '0101101000101010': 0.000244140625, '0101101000110010': 0.0001220703125, '0101101100001000': 0.0001220703125, '0101101100001100': 0.0001220703125, '0101101100011010': 0.0001220703125, '0101101100011011': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100101001': 0.0001220703125, '0101101100101010': 0.0001220703125, '0101101100101011': 0.0006103515625, '0101101100110010': 0.0001220703125, '0101101110011010': 0.0001220703125, '0101101110101111': 0.0001220703125, '0101110100101100': 0.0001220703125, '0101111100100010': 0.0001220703125, '0110000100001010': 0.0001220703125, '0110000100001101': 0.0001220703125, '0110000100001111': 0.0001220703125, '0110000100100011': 0.0001220703125, '0110000100101010': 0.0001220703125, '0110000100101011': 0.0001220703125, '0110000100111011': 0.000244140625, '0110000101101011': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000010011': 0.0001220703125, '0110001000101001': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001000101011': 0.0003662109375, '0110001000101111': 0.0001220703125, '0110001100000011': 0.000244140625, '0110001100001011': 0.0003662109375, '0110001100001111': 0.0001220703125, '0110001100011011': 0.0001220703125, '0110001100011111': 0.0001220703125, '0110001100100011': 0.0003662109375, '0110001100101000': 0.000244140625, '0110001100101001': 0.0003662109375, '0110001100101010': 0.0001220703125, '0110001100101011': 0.002197265625, '0110001100101100': 0.0001220703125, '0110001100101101': 0.0001220703125, '0110001100101110': 0.00048828125, '0110001100101111': 0.000244140625, '0110001100110011': 0.0001220703125, '0110001100111011': 0.00048828125, '0110001101101011': 0.0001220703125, '0110001110100011': 0.000244140625, '0110001110101011': 0.00048828125, '0110010100001110': 0.000244140625, '0110010100100011': 0.0001220703125, '0110010100101010': 0.0001220703125, '0110010100101011': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110011100001011': 0.0001220703125, '0110011100001111': 0.0001220703125, '0110011100101010': 0.0001220703125, '0110011100101011': 0.0001220703125, '0110011100101110': 0.0001220703125, '0110011110101011': 0.0001220703125, '0110100000001001': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.0001220703125, '0110100000001111': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000101000': 0.0001220703125, '0110100000101011': 0.0003662109375, '0110100000110001': 0.0001220703125, '0110100000111111': 0.0001220703125, '0110100100000011': 0.0001220703125, '0110100100001010': 0.0001220703125, '0110100100001011': 0.000244140625, '0110100100001111': 0.0001220703125, '0110100100011011': 0.0001220703125, '0110100100100010': 0.000244140625, '0110100100100011': 0.0003662109375, '0110100100100111': 0.0001220703125, '0110100100101000': 0.0001220703125, '0110100100101001': 0.0001220703125, '0110100100101010': 0.000244140625, '0110100100101011': 0.002685546875, '0110100100101101': 0.000244140625, '0110100100101110': 0.000244140625, '0110100100101111': 0.000244140625, '0110100100110011': 0.000244140625, '0110100100111011': 0.000244140625, '0110100110100011': 0.0001220703125, '0110100110100101': 0.0001220703125, '0110101000000111': 0.0001220703125, '0110101000001010': 0.000244140625, '0110101000001011': 0.000732421875, '0110101000100001': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000100111': 0.0003662109375, '0110101000101001': 0.0001220703125, '0110101000101010': 0.000244140625, '0110101000101011': 0.0023193359375, '0110101000101111': 0.00048828125, '0110101000110011': 0.000244140625, '0110101000110111': 0.0001220703125, '0110101000111000': 0.0001220703125, '0110101000111010': 0.0003662109375, '0110101000111011': 0.000244140625, '0110101000111111': 0.0001220703125, '0110101001101010': 0.0001220703125, '0110101010001011': 0.000244140625, '0110101010101010': 0.0001220703125, '0110101010101011': 0.000244140625, '0110101010101110': 0.0001220703125, '0110101010101111': 0.000244140625, '0110101010111011': 0.000244140625, '0110101100000001': 0.0001220703125, '0110101100000011': 0.0006103515625, '0110101100000111': 0.000244140625, '0110101100001001': 0.0003662109375, '0110101100001010': 0.00048828125, '0110101100001011': 0.0025634765625, '0110101100001100': 0.0001220703125, '0110101100001101': 0.0001220703125, '0110101100001110': 0.00048828125, '0110101100001111': 0.000732421875, '0110101100010011': 0.0001220703125, '0110101100010111': 0.0003662109375, '0110101100011011': 0.0001220703125, '0110101100100001': 0.0001220703125, '0110101100100010': 0.000244140625, '0110101100100011': 0.0018310546875, '0110101100100100': 0.0001220703125, '0110101100100101': 0.0003662109375, '0110101100100110': 0.0001220703125, '0110101100100111': 0.00048828125, '0110101100101000': 0.000244140625, '0110101100101001': 0.0018310546875, '0110101100101010': 0.00244140625, '0110101100101011': 0.0162353515625, '0110101100101100': 0.0003662109375, '0110101100101101': 0.0008544921875, '0110101100101110': 0.00146484375, '0110101100101111': 0.00146484375, '0110101100110000': 0.000244140625, '0110101100110010': 0.000244140625, '0110101100110011': 0.0008544921875, '0110101100110110': 0.000244140625, '0110101100110111': 0.000244140625, '0110101100111001': 0.0003662109375, '0110101100111010': 0.000244140625, '0110101100111011': 0.0003662109375, '0110101100111101': 0.0001220703125, '0110101100111110': 0.0001220703125, '0110101101000111': 0.0001220703125, '0110101101101011': 0.000244140625, '0110101101101111': 0.0001220703125, '0110101110000011': 0.0001220703125, '0110101110101001': 0.0001220703125, '0110101110101010': 0.000244140625, '0110101110101011': 0.0010986328125, '0110101110101110': 0.0001220703125, '0110101110101111': 0.0001220703125, '0110110000101011': 0.0003662109375, '0110110010011011': 0.0001220703125, '0110110100001010': 0.0001220703125, '0110110100001101': 0.0001220703125, '0110110100010011': 0.0001220703125, '0110110100100010': 0.0001220703125, '0110110100101010': 0.000244140625, '0110110100101011': 0.0010986328125, '0110110100101110': 0.0001220703125, '0110110100101111': 0.0001220703125, '0110110100110011': 0.0001220703125, '0110110100111011': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110111000001011': 0.0001220703125, '0110111100000001': 0.0001220703125, '0110111100001011': 0.0001220703125, '0110111100101010': 0.0001220703125, '0110111100101011': 0.000732421875, '0110111100101111': 0.000244140625, '0110111100111011': 0.0001220703125, '0111000100000011': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111001000101010': 0.0001220703125, '0111001000101011': 0.0003662109375, '0111001000101110': 0.0001220703125, '0111001100000011': 0.0001220703125, '0111001100001010': 0.0001220703125, '0111001100101010': 0.000244140625, '0111001100101011': 0.0003662109375, '0111001100101100': 0.0001220703125, '0111001100101111': 0.0003662109375, '0111001100111011': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111010100001011': 0.0001220703125, '0111010100101011': 0.0001220703125, '0111011000100010': 0.0001220703125, '0111011000101011': 0.0003662109375, '0111011100101010': 0.0001220703125, '0111011100101011': 0.0003662109375, '0111011100101101': 0.0001220703125, '0111011100110010': 0.0001220703125, '0111011100111001': 0.0001220703125, '0111011110101001': 0.0001220703125, '0111100100001011': 0.0001220703125, '0111100100101110': 0.000244140625, '0111101000001010': 0.0001220703125, '0111101000001011': 0.0003662109375, '0111101000001111': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101000111011': 0.000244140625, '0111101010100011': 0.0001220703125, '0111101100001011': 0.0003662109375, '0111101100011011': 0.0001220703125, '0111101100100010': 0.000244140625, '0111101100100011': 0.0001220703125, '0111101100101001': 0.000244140625, '0111101100101010': 0.0001220703125, '0111101100101011': 0.0013427734375, '0111101100101100': 0.0001220703125, '0111101100101101': 0.0003662109375, '0111101100101110': 0.0001220703125, '0111101100101111': 0.000244140625, '0111101100111111': 0.0001220703125, '0111110010101011': 0.0001220703125, '0111110100101011': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.0003662109375, '1000000100101011': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001000101010': 0.0003662109375, '1000001100000110': 0.0001220703125, '1000001100001010': 0.00048828125, '1000001100001100': 0.0001220703125, '1000001100011010': 0.0001220703125, '1000001100100001': 0.0001220703125, '1000001100100010': 0.000244140625, '1000001100100011': 0.000244140625, '1000001100100110': 0.0001220703125, '1000001100101000': 0.000244140625, '1000001100101010': 0.0020751953125, '1000001100101011': 0.0001220703125, '1000001100101110': 0.00048828125, '1000001100110001': 0.0001220703125, '1000001100110010': 0.000244140625, '1000001100110110': 0.000244140625, '1000001100111010': 0.0003662109375, '1000001110001110': 0.0001220703125, '1000001110100000': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000010100101011': 0.0001220703125, '1000010110101110': 0.0001220703125, '1000011000001010': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011100101010': 0.00048828125, '1000011110101100': 0.0001220703125, '1000100000001100': 0.0001220703125, '1000100000101010': 0.000244140625, '1000100000101110': 0.0001220703125, '1000100000111010': 0.0001220703125, '1000100010101000': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100100001010': 0.000244140625, '1000100100010010': 0.0001220703125, '1000100100011010': 0.0001220703125, '1000100100100010': 0.0003662109375, '1000100100101000': 0.000244140625, '1000100100101010': 0.002685546875, '1000100100101110': 0.000244140625, '1000100100110010': 0.0001220703125, '1000100100111101': 0.0001220703125, '1000100110010000': 0.0001220703125, '1000100110101010': 0.0001220703125, '1000100110101011': 0.0001220703125, '1000100111100010': 0.0001220703125, '1000101000000000': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000000110': 0.0001220703125, '1000101000001010': 0.0010986328125, '1000101000010101': 0.0001220703125, '1000101000011010': 0.0001220703125, '1000101000100010': 0.000244140625, '1000101000100110': 0.000244140625, '1000101000101000': 0.0001220703125, '1000101000101010': 0.002685546875, '1000101000101011': 0.000244140625, '1000101000101100': 0.0001220703125, '1000101000101110': 0.00048828125, '1000101000101111': 0.0001220703125, '1000101000110010': 0.0003662109375, '1000101000110110': 0.0001220703125, '1000101000111010': 0.0001220703125, '1000101010100110': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010101010': 0.000244140625, '1000101010101100': 0.0001220703125, '1000101100000010': 0.0001220703125, '1000101100000110': 0.00048828125, '1000101100001000': 0.000244140625, '1000101100001010': 0.003662109375, '1000101100001011': 0.0001220703125, '1000101100001100': 0.000244140625, '1000101100001110': 0.0003662109375, '1000101100010010': 0.0001220703125, '1000101100010101': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011010': 0.00048828125, '1000101100100000': 0.000244140625, '1000101100100010': 0.001220703125, '1000101100100101': 0.0001220703125, '1000101100100110': 0.0003662109375, '1000101100101000': 0.00146484375, '1000101100101001': 0.0001220703125, '1000101100101010': 0.0145263671875, '1000101100101011': 0.001220703125, '1000101100101100': 0.000244140625, '1000101100101101': 0.00048828125, '1000101100101110': 0.002197265625, '1000101100101111': 0.000244140625, '1000101100110000': 0.0003662109375, '1000101100110010': 0.001220703125, '1000101100110110': 0.000732421875, '1000101100110111': 0.000244140625, '1000101100111000': 0.000244140625, '1000101100111010': 0.0013427734375, '1000101100111011': 0.000244140625, '1000101100111110': 0.000732421875, '1000101101101010': 0.0003662109375, '1000101101101111': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110101000': 0.0001220703125, '1000101110101010': 0.0008544921875, '1000101110101011': 0.0001220703125, '1000101110101110': 0.0001220703125, '1000110000101010': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100001011': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110100101010': 0.0008544921875, '1000110100110010': 0.0001220703125, '1000110110101110': 0.0001220703125, '1000111000011001': 0.0001220703125, '1000111000101000': 0.0001220703125, '1000111000101010': 0.0001220703125, '1000111100000010': 0.0001220703125, '1000111100001101': 0.0001220703125, '1000111100101000': 0.000244140625, '1000111100101010': 0.0009765625, '1000111100101110': 0.0001220703125, '1000111100111010': 0.0003662109375, '1000111110101010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000100001110': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001001000101010': 0.000244140625, '1001001100001010': 0.0001220703125, '1001001100100010': 0.000244140625, '1001001100101000': 0.0003662109375, '1001001100101010': 0.001220703125, '1001001100101100': 0.0001220703125, '1001001100101110': 0.0001220703125, '1001001100110110': 0.0001220703125, '1001001101101010': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001010100101011': 0.0001220703125, '1001010100101100': 0.0001220703125, '1001010100101110': 0.0001220703125, '1001010100110010': 0.0001220703125, '1001011000101010': 0.0001220703125, '1001011000101110': 0.0001220703125, '1001011100101010': 0.0001220703125, '1001100000101110': 0.0001220703125, '1001100100100010': 0.000244140625, '1001100100101000': 0.0001220703125, '1001100100101010': 0.00048828125, '1001100100101011': 0.0001220703125, '1001100100101110': 0.000244140625, '1001101000100000': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001101000101110': 0.000244140625, '1001101000110000': 0.0001220703125, '1001101000110010': 0.0001220703125, '1001101100001010': 0.0001220703125, '1001101100001110': 0.0001220703125, '1001101100011010': 0.0001220703125, '1001101100101000': 0.0001220703125, '1001101100101010': 0.0032958984375, '1001101100101110': 0.0003662109375, '1001101100110010': 0.0001220703125, '1001101100111010': 0.0001220703125, '1001101101001010': 0.0001220703125, '1001101110101010': 0.0001220703125, '1001110100100010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110100101011': 0.0001220703125, '1001111100101010': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000001110': 0.0001220703125, '1010000000100010': 0.0001220703125, '1010000000101010': 0.0003662109375, '1010000000101110': 0.0001220703125, '1010000000110110': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001010': 0.00048828125, '1010000100010010': 0.0001220703125, '1010000100011010': 0.0001220703125, '1010000100100010': 0.000244140625, '1010000100101000': 0.000244140625, '1010000100101010': 0.0048828125, '1010000100101011': 0.000244140625, '1010000100101110': 0.00048828125, '1010000100111010': 0.0003662109375, '1010000101101011': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010000110100010': 0.0001220703125, '1010000110101010': 0.000244140625, '1010000110101011': 0.0001220703125, '1010000110101100': 0.0001220703125, '1010000110101110': 0.0001220703125, '1010001000001010': 0.0008544921875, '1010001000001011': 0.0001220703125, '1010001000010010': 0.0001220703125, '1010001000011010': 0.000244140625, '1010001000100100': 0.0001220703125, '1010001000100110': 0.00048828125, '1010001000101000': 0.0001220703125, '1010001000101010': 0.0035400390625, '1010001000101011': 0.000244140625, '1010001000101100': 0.0003662109375, '1010001000101101': 0.0001220703125, '1010001000101110': 0.00048828125, '1010001000110100': 0.000244140625, '1010001001101010': 0.000244140625, '1010001010001010': 0.000244140625, '1010001010101010': 0.0003662109375, '1010001100000000': 0.000244140625, '1010001100000010': 0.0006103515625, '1010001100001000': 0.000244140625, '1010001100001010': 0.003662109375, '1010001100001011': 0.0001220703125, '1010001100001101': 0.0003662109375, '1010001100001110': 0.0010986328125, '1010001100001111': 0.0001220703125, '1010001100010010': 0.0001220703125, '1010001100010011': 0.0001220703125, '1010001100011000': 0.0001220703125, '1010001100011010': 0.0003662109375, '1010001100011101': 0.0001220703125, '1010001100100000': 0.00048828125, '1010001100100010': 0.00244140625, '1010001100100100': 0.000244140625, '1010001100100101': 0.000244140625, '1010001100100110': 0.0008544921875, '1010001100100111': 0.0001220703125, '1010001100101000': 0.0018310546875, '1010001100101010': 0.019775390625, '1010001100101011': 0.0009765625, '1010001100101100': 0.0009765625, '1010001100101101': 0.0003662109375, '1010001100101110': 0.0035400390625, '1010001100101111': 0.00048828125, '1010001100110000': 0.0001220703125, '1010001100110010': 0.00146484375, '1010001100110011': 0.0001220703125, '1010001100110110': 0.0009765625, '1010001100111000': 0.000244140625, '1010001100111010': 0.00146484375, '1010001100111110': 0.0003662109375, '1010001101100010': 0.0001220703125, '1010001101101010': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101101111': 0.0001220703125, '1010001101111000': 0.0001220703125, '1010001101111110': 0.0001220703125, '1010001110001010': 0.000244140625, '1010001110001100': 0.0001220703125, '1010001110100010': 0.000244140625, '1010001110100011': 0.0001220703125, '1010001110101010': 0.00146484375, '1010001110101110': 0.00048828125, '1010001110111010': 0.000244140625, '1010010000001000': 0.0001220703125, '1010010000101010': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010100000010': 0.0001220703125, '1010010100001010': 0.0003662109375, '1010010100001110': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100011100': 0.0001220703125, '1010010100100110': 0.0001220703125, '1010010100101000': 0.000244140625, '1010010100101010': 0.0006103515625, '1010010100101100': 0.0001220703125, '1010010100101101': 0.0001220703125, '1010010100101110': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010011000001100': 0.0001220703125, '1010011000101000': 0.0001220703125, '1010011000101010': 0.0003662109375, '1010011000101011': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100001100': 0.0001220703125, '1010011100010110': 0.0001220703125, '1010011100011010': 0.000244140625, '1010011100100000': 0.0001220703125, '1010011100100010': 0.0001220703125, '1010011100100011': 0.0001220703125, '1010011100100100': 0.0001220703125, '1010011100101010': 0.0010986328125, '1010011100101011': 0.0001220703125, '1010011100101100': 0.000244140625, '1010011100101110': 0.0006103515625, '1010011100111010': 0.0003662109375, '1010011110001100': 0.0001220703125, '1010011110101010': 0.0003662109375, '1010011110101110': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000000110': 0.0001220703125, '1010100000001010': 0.0003662109375, '1010100000001100': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000011010': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101000': 0.00048828125, '1010100000101010': 0.0029296875, '1010100000101011': 0.0001220703125, '1010100000101100': 0.0001220703125, '1010100000101110': 0.0003662109375, '1010100000110000': 0.0001220703125, '1010100000110101': 0.0001220703125, '1010100000110111': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001010': 0.0001220703125, '1010100010001100': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.0003662109375, '1010100011101100': 0.0001220703125, '1010100100000010': 0.0008544921875, '1010100100000110': 0.000244140625, '1010100100001000': 0.000244140625, '1010100100001010': 0.00390625, '1010100100001011': 0.00048828125, '1010100100001100': 0.0001220703125, '1010100100001110': 0.00048828125, '1010100100010010': 0.000244140625, '1010100100010110': 0.0006103515625, '1010100100010111': 0.0001220703125, '1010100100011010': 0.000244140625, '1010100100011100': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100010': 0.0015869140625, '1010100100100110': 0.00048828125, '1010100100100111': 0.0001220703125, '1010100100101000': 0.001953125, '1010100100101001': 0.000244140625, '1010100100101010': 0.021484375, '1010100100101011': 0.0009765625, '1010100100101100': 0.001220703125, '1010100100101101': 0.0003662109375, '1010100100101110': 0.0045166015625, '1010100100101111': 0.0001220703125, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0020751953125, '1010100100110100': 0.0001220703125, '1010100100110110': 0.0009765625, '1010100100110111': 0.0001220703125, '1010100100111010': 0.0023193359375, '1010100100111011': 0.0001220703125, '1010100100111100': 0.0001220703125, '1010100100111110': 0.0001220703125, '1010100101101010': 0.0001220703125, '1010100101101100': 0.0001220703125, '1010100101101110': 0.0001220703125, '1010100101111010': 0.0001220703125, '1010100110000010': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110001011': 0.0001220703125, '1010100110011010': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101000': 0.0003662109375, '1010100110101010': 0.0013427734375, '1010100110101100': 0.0001220703125, '1010100110101110': 0.0003662109375, '1010100110110010': 0.0003662109375, '1010100110111011': 0.0001220703125, '1010101000000000': 0.0001220703125, '1010101000000010': 0.0006103515625, '1010101000000110': 0.0001220703125, '1010101000001000': 0.0006103515625, '1010101000001010': 0.0035400390625, '1010101000001011': 0.00048828125, '1010101000001101': 0.000244140625, '1010101000001110': 0.0013427734375, '1010101000010010': 0.00048828125, '1010101000010110': 0.0001220703125, '1010101000011000': 0.0003662109375, '1010101000011010': 0.0008544921875, '1010101000011100': 0.000244140625, '1010101000011110': 0.000244140625, '1010101000100000': 0.0001220703125, '1010101000100001': 0.0001220703125, '1010101000100010': 0.001953125, '1010101000100011': 0.0001220703125, '1010101000100100': 0.0001220703125, '1010101000100110': 0.0003662109375, '1010101000101000': 0.0030517578125, '1010101000101001': 0.0001220703125, '1010101000101010': 0.023193359375, '1010101000101011': 0.0008544921875, '1010101000101100': 0.0010986328125, '1010101000101101': 0.00048828125, '1010101000101110': 0.0032958984375, '1010101000101111': 0.0003662109375, '1010101000110000': 0.0001220703125, '1010101000110010': 0.001708984375, '1010101000110110': 0.0006103515625, '1010101000111000': 0.0003662109375, '1010101000111010': 0.001953125, '1010101000111110': 0.0006103515625, '1010101001001000': 0.0001220703125, '1010101001101001': 0.0001220703125, '1010101001101010': 0.000244140625, '1010101001101011': 0.0001220703125, '1010101001110010': 0.0001220703125, '1010101010001010': 0.0001220703125, '1010101010001011': 0.000244140625, '1010101010100000': 0.0001220703125, '1010101010100011': 0.0001220703125, '1010101010101010': 0.001708984375, '1010101010101110': 0.0001220703125, '1010101010110000': 0.0001220703125, '1010101010110010': 0.0003662109375, '1010101011101010': 0.000244140625, '1010101100000000': 0.000244140625, '1010101100000001': 0.0001220703125, '1010101100000010': 0.0028076171875, '1010101100000011': 0.000244140625, '1010101100000100': 0.0003662109375, '1010101100000110': 0.000732421875, '1010101100001000': 0.003662109375, '1010101100001001': 0.0003662109375, '1010101100001010': 0.022216796875, '1010101100001011': 0.0009765625, '1010101100001100': 0.0008544921875, '1010101100001101': 0.0001220703125, '1010101100001110': 0.00341796875, '1010101100001111': 0.0003662109375, '1010101100010010': 0.0010986328125, '1010101100010100': 0.000244140625, '1010101100010101': 0.0001220703125, '1010101100010110': 0.001220703125, '1010101100011000': 0.0010986328125, '1010101100011010': 0.00537109375, '1010101100011011': 0.0003662109375, '1010101100011110': 0.0006103515625, '1010101100100000': 0.001953125, '1010101100100001': 0.000244140625, '1010101100100010': 0.015869140625, '1010101100100011': 0.0009765625, '1010101100100100': 0.00146484375, '1010101100100101': 0.0001220703125, '1010101100100110': 0.005615234375, '1010101100100111': 0.0001220703125, '1010101100101000': 0.0137939453125, '1010101100101001': 0.001708984375, '1010101100101010': 0.12353515625, '1010101100101011': 0.007080078125, '1010101100101100': 0.0045166015625, '1010101100101101': 0.002685546875, '1010101100101110': 0.01904296875, '1010101100101111': 0.0009765625, '1010101100110000': 0.0008544921875, '1010101100110001': 0.000244140625, '1010101100110010': 0.00634765625, '1010101100110011': 0.0006103515625, '1010101100110100': 0.0008544921875, '1010101100110101': 0.0003662109375, '1010101100110110': 0.00244140625, '1010101100110111': 0.00048828125, '1010101100111000': 0.0003662109375, '1010101100111010': 0.0120849609375, '1010101100111011': 0.000732421875, '1010101100111100': 0.001220703125, '1010101100111101': 0.0001220703125, '1010101100111110': 0.002197265625, '1010101101000010': 0.0001220703125, '1010101101001000': 0.0001220703125, '1010101101001100': 0.0001220703125, '1010101101001110': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101011000': 0.0001220703125, '1010101101011010': 0.0003662109375, '1010101101011110': 0.0001220703125, '1010101101100000': 0.0001220703125, '1010101101100010': 0.000732421875, '1010101101100110': 0.0001220703125, '1010101101101000': 0.000244140625, '1010101101101010': 0.001953125, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101101': 0.0001220703125, '1010101101101110': 0.00048828125, '1010101101101111': 0.0001220703125, '1010101101110100': 0.0001220703125, '1010101101111011': 0.0001220703125, '1010101110000010': 0.0001220703125, '1010101110000100': 0.0001220703125, '1010101110001000': 0.0001220703125, '1010101110001010': 0.0010986328125, '1010101110001011': 0.0001220703125, '1010101110001101': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110010100': 0.0001220703125, '1010101110010110': 0.0001220703125, '1010101110011000': 0.0001220703125, '1010101110011010': 0.000244140625, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0008544921875, '1010101110100100': 0.0001220703125, '1010101110101000': 0.000732421875, '1010101110101010': 0.0074462890625, '1010101110101011': 0.000244140625, '1010101110101100': 0.000244140625, '1010101110101110': 0.000732421875, '1010101110101111': 0.0001220703125, '1010101110110000': 0.0001220703125, '1010101110110010': 0.00048828125, '1010101110110110': 0.0001220703125, '1010101110111000': 0.000244140625, '1010101110111010': 0.000732421875, '1010101110111011': 0.0001220703125, '1010101110111110': 0.000244140625, '1010101111011000': 0.0001220703125, '1010101111101010': 0.000244140625, '1010110000001010': 0.0001220703125, '1010110000001100': 0.0001220703125, '1010110000010110': 0.0001220703125, '1010110000100010': 0.0001220703125, '1010110000100110': 0.0001220703125, '1010110000101000': 0.000244140625, '1010110000101010': 0.0009765625, '1010110000101110': 0.0003662109375, '1010110000101111': 0.0001220703125, '1010110000110010': 0.0001220703125, '1010110000110110': 0.0001220703125, '1010110000110111': 0.0001220703125, '1010110000111010': 0.0001220703125, '1010110001101010': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110100000100': 0.0001220703125, '1010110100001000': 0.0003662109375, '1010110100001010': 0.0010986328125, '1010110100001110': 0.000244140625, '1010110100011001': 0.0001220703125, '1010110100011010': 0.0003662109375, '1010110100100000': 0.0001220703125, '1010110100100010': 0.000244140625, '1010110100100110': 0.0003662109375, '1010110100101000': 0.001220703125, '1010110100101010': 0.00634765625, '1010110100101011': 0.0006103515625, '1010110100101100': 0.0001220703125, '1010110100101101': 0.000244140625, '1010110100101110': 0.0008544921875, '1010110100110000': 0.0001220703125, '1010110100110010': 0.0003662109375, '1010110100110011': 0.0001220703125, '1010110100110110': 0.000244140625, '1010110100111010': 0.0003662109375, '1010110101101011': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110100010': 0.0001220703125, '1010110110100100': 0.0001220703125, '1010110110101010': 0.0003662109375, '1010110110101100': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000000110': 0.0001220703125, '1010111000001000': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000010010': 0.0001220703125, '1010111000010110': 0.0001220703125, '1010111000100010': 0.000244140625, '1010111000101000': 0.0001220703125, '1010111000101010': 0.001708984375, '1010111000101100': 0.0001220703125, '1010111000101110': 0.0003662109375, '1010111000110011': 0.0001220703125, '1010111000110110': 0.0001220703125, '1010111000111010': 0.0001220703125, '1010111010101010': 0.000244140625, '1010111010110010': 0.0001220703125, '1010111100000010': 0.0001220703125, '1010111100000110': 0.000244140625, '1010111100001000': 0.0001220703125, '1010111100001010': 0.0008544921875, '1010111100001011': 0.0001220703125, '1010111100001110': 0.0001220703125, '1010111100010010': 0.0001220703125, '1010111100010111': 0.0001220703125, '1010111100011010': 0.0003662109375, '1010111100100010': 0.0006103515625, '1010111100100011': 0.0001220703125, '1010111100100100': 0.0001220703125, '1010111100100110': 0.000732421875, '1010111100101000': 0.0003662109375, '1010111100101001': 0.0001220703125, '1010111100101010': 0.0047607421875, '1010111100101011': 0.00048828125, '1010111100101100': 0.0001220703125, '1010111100101101': 0.0001220703125, '1010111100101110': 0.0009765625, '1010111100101111': 0.0001220703125, '1010111100110000': 0.0001220703125, '1010111100110010': 0.000244140625, '1010111100110100': 0.0001220703125, '1010111100110110': 0.000244140625, '1010111100111010': 0.0003662109375, '1010111100111110': 0.000244140625, '1010111101101010': 0.0003662109375, '1010111101101110': 0.000244140625, '1010111101110110': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110101010': 0.00048828125, '1010111110101110': 0.0001220703125, '1010111110110010': 0.0001220703125, '1010111110111100': 0.0001220703125, '1011000000100101': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000100001010': 0.000244140625, '1011000100001011': 0.0001220703125, '1011000100100010': 0.000244140625, '1011000100101010': 0.0010986328125, '1011000100110010': 0.0003662109375, '1011000100110100': 0.0001220703125, '1011000100111000': 0.0001220703125, '1011001000000100': 0.0001220703125, '1011001000001010': 0.0003662109375, '1011001000011010': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011001000101010': 0.00146484375, '1011001000101100': 0.0001220703125, '1011001000101110': 0.000244140625, '1011001000101111': 0.0001220703125, '1011001000110010': 0.0001220703125, '1011001001110011': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010111010': 0.0001220703125, '1011001100000010': 0.0001220703125, '1011001100000011': 0.0001220703125, '1011001100001000': 0.0001220703125, '1011001100001010': 0.0006103515625, '1011001100001011': 0.0001220703125, '1011001100001101': 0.0001220703125, '1011001100001110': 0.0001220703125, '1011001100011010': 0.000244140625, '1011001100100010': 0.0009765625, '1011001100100100': 0.0001220703125, '1011001100100110': 0.0003662109375, '1011001100101000': 0.000732421875, '1011001100101010': 0.0050048828125, '1011001100101011': 0.0001220703125, '1011001100101110': 0.0009765625, '1011001100110010': 0.0008544921875, '1011001100110110': 0.000244140625, '1011001100111010': 0.0003662109375, '1011001100111100': 0.0001220703125, '1011001100111101': 0.0001220703125, '1011001101101110': 0.0001220703125, '1011001110101010': 0.000244140625, '1011010000101010': 0.000244140625, '1011010000101110': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100100011': 0.0001220703125, '1011010100101010': 0.0009765625, '1011010100101100': 0.0001220703125, '1011010100101110': 0.0001220703125, '1011010100111010': 0.0001220703125, '1011010110001110': 0.0001220703125, '1011011000001010': 0.00048828125, '1011011000011010': 0.0001220703125, '1011011000101010': 0.0006103515625, '1011011000101011': 0.0001220703125, '1011011000101110': 0.0001220703125, '1011011000110010': 0.0001220703125, '1011011000111010': 0.0001220703125, '1011011011101010': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001010': 0.000244140625, '1011011100001011': 0.0001220703125, '1011011100011010': 0.0001220703125, '1011011100100010': 0.0003662109375, '1011011100100110': 0.000244140625, '1011011100101000': 0.00048828125, '1011011100101010': 0.0029296875, '1011011100101100': 0.0001220703125, '1011011100101110': 0.000244140625, '1011011100101111': 0.0001220703125, '1011011100110000': 0.000244140625, '1011011100110010': 0.000244140625, '1011011100110110': 0.0001220703125, '1011011100111010': 0.0001220703125, '1011011100111110': 0.0001220703125, '1011011110101010': 0.000244140625, '1011100000001101': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100010101100': 0.0001220703125, '1011100100001000': 0.0001220703125, '1011100100001001': 0.0001220703125, '1011100100001010': 0.0003662109375, '1011100100001110': 0.000244140625, '1011100100010101': 0.0001220703125, '1011100100010110': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100100010': 0.000244140625, '1011100100101000': 0.000244140625, '1011100100101010': 0.0020751953125, '1011100100101011': 0.0001220703125, '1011100100101100': 0.000244140625, '1011100100101110': 0.0006103515625, '1011100100110010': 0.000244140625, '1011100100110110': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001010': 0.0003662109375, '1011101000001110': 0.0001220703125, '1011101000010110': 0.0001220703125, '1011101000011010': 0.0001220703125, '1011101000100010': 0.0003662109375, '1011101000100011': 0.0001220703125, '1011101000100101': 0.0001220703125, '1011101000100110': 0.000244140625, '1011101000101000': 0.0003662109375, '1011101000101010': 0.0030517578125, '1011101000101100': 0.0001220703125, '1011101000101110': 0.000732421875, '1011101000110010': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111010': 0.0001220703125, '1011101010010010': 0.0001220703125, '1011101010101010': 0.0001220703125, '1011101010101110': 0.0001220703125, '1011101100000010': 0.0006103515625, '1011101100001000': 0.0001220703125, '1011101100001010': 0.001953125, '1011101100001011': 0.0001220703125, '1011101100001100': 0.0001220703125, '1011101100001110': 0.0006103515625, '1011101100010010': 0.000244140625, '1011101100010110': 0.0001220703125, '1011101100011010': 0.0006103515625, '1011101100100000': 0.0001220703125, '1011101100100010': 0.00146484375, '1011101100100100': 0.0001220703125, '1011101100100110': 0.00048828125, '1011101100101000': 0.0006103515625, '1011101100101001': 0.00048828125, '1011101100101010': 0.01318359375, '1011101100101011': 0.000732421875, '1011101100101100': 0.000732421875, '1011101100101101': 0.0003662109375, '1011101100101110': 0.00244140625, '1011101100101111': 0.0001220703125, '1011101100110010': 0.000732421875, '1011101100110011': 0.000244140625, '1011101100110101': 0.0001220703125, '1011101100110110': 0.00048828125, '1011101100110111': 0.0001220703125, '1011101100111000': 0.0006103515625, '1011101100111010': 0.0010986328125, '1011101100111110': 0.000244140625, '1011101101101010': 0.0001220703125, '1011101101101011': 0.0001220703125, '1011101110011010': 0.0001220703125, '1011101110101000': 0.000244140625, '1011101110101010': 0.000732421875, '1011101110101011': 0.0001220703125, '1011101110101100': 0.0001220703125, '1011101110101110': 0.0001220703125, '1011101110110010': 0.0001220703125, '1011101110111000': 0.0001220703125, '1011101110111010': 0.0001220703125, '1011101111001110': 0.0001220703125, '1011110000001010': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110100001010': 0.000244140625, '1011110100011010': 0.000244140625, '1011110100100010': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.00048828125, '1011110100111010': 0.0003662109375, '1011111000000110': 0.0001220703125, '1011111000001010': 0.000244140625, '1011111000100010': 0.0001220703125, '1011111000100110': 0.0001220703125, '1011111000101010': 0.0001220703125, '1011111100011000': 0.0001220703125, '1011111100101000': 0.000244140625, '1011111100101010': 0.000244140625, '1011111100101011': 0.0001220703125, '1100000100001010': 0.000244140625, '1100001000001010': 0.0001220703125, '1100001000100010': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001100000010': 0.0001220703125, '1100001100001010': 0.0001220703125, '1100001100011000': 0.0001220703125, '1100001100101010': 0.00048828125, '1100001100101110': 0.0001220703125, '1100001100110101': 0.0001220703125, '1100001100111010': 0.000244140625, '1100001110101010': 0.0001220703125, '1100011100100110': 0.0001220703125, '1100011110101000': 0.0001220703125, '1100100000101010': 0.0001220703125, '1100100100001010': 0.000244140625, '1100100100100010': 0.0001220703125, '1100100100101010': 0.0008544921875, '1100100100101110': 0.0001220703125, '1100100100110010': 0.0001220703125, '1100100100111011': 0.0001220703125, '1100100110101000': 0.0001220703125, '1100100110101010': 0.0001220703125, '1100101000001010': 0.0003662109375, '1100101000011010': 0.0001220703125, '1100101000100000': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101000101010': 0.0003662109375, '1100101000101011': 0.0001220703125, '1100101000110010': 0.000244140625, '1100101000110110': 0.000244140625, '1100101100001010': 0.0013427734375, '1100101100001011': 0.0001220703125, '1100101100001110': 0.0001220703125, '1100101100001111': 0.000244140625, '1100101100011010': 0.0001220703125, '1100101100011011': 0.0001220703125, '1100101100011100': 0.0001220703125, '1100101100011101': 0.0001220703125, '1100101100011110': 0.000244140625, '1100101100100010': 0.0013427734375, '1100101100100101': 0.0001220703125, '1100101100100110': 0.000244140625, '1100101100101000': 0.0008544921875, '1100101100101010': 0.0047607421875, '1100101100101011': 0.000244140625, '1100101100101100': 0.0001220703125, '1100101100101101': 0.0001220703125, '1100101100101110': 0.0009765625, '1100101100101111': 0.0001220703125, '1100101100110010': 0.000244140625, '1100101100110110': 0.000244140625, '1100101100111010': 0.00048828125, '1100101100111110': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110000111': 0.0001220703125, '1100101110001010': 0.000244140625, '1100101110100010': 0.0001220703125, '1100101110101000': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100101110101011': 0.0001220703125, '1100101110111010': 0.0001220703125, '1100101111101010': 0.0001220703125, '1100110000101000': 0.0001220703125, '1100110100001110': 0.0001220703125, '1100110100101001': 0.0001220703125, '1100110100101010': 0.0003662109375, '1100110100101110': 0.0001220703125, '1100110100111110': 0.0001220703125, '1100111000101000': 0.0001220703125, '1100111100011010': 0.0001220703125, '1100111100100010': 0.0001220703125, '1100111100101010': 0.0003662109375, '1100111110001010': 0.0001220703125, '1101000100001010': 0.0001220703125, '1101000100101010': 0.0003662109375, '1101001000101010': 0.00048828125, '1101001100000010': 0.0001220703125, '1101001100100010': 0.0001220703125, '1101001100101000': 0.0001220703125, '1101001100101010': 0.0006103515625, '1101001100101011': 0.000244140625, '1101001100111010': 0.000244140625, '1101011100001010': 0.0001220703125, '1101100000101000': 0.000244140625, '1101100100001100': 0.0001220703125, '1101100100101000': 0.0001220703125, '1101100100101010': 0.00048828125, '1101100100101110': 0.000244140625, '1101100100110010': 0.0001220703125, '1101100110001010': 0.0001220703125, '1101100110101010': 0.000244140625, '1101101000000110': 0.000244140625, '1101101000010010': 0.0001220703125, '1101101000011010': 0.0001220703125, '1101101000100010': 0.000244140625, '1101101000101000': 0.000244140625, '1101101000101010': 0.0006103515625, '1101101000101110': 0.0003662109375, '1101101000111010': 0.0001220703125, '1101101100001000': 0.0001220703125, '1101101100001010': 0.000732421875, '1101101100001100': 0.0001220703125, '1101101100001110': 0.000244140625, '1101101100011010': 0.0001220703125, '1101101100100000': 0.0001220703125, '1101101100100010': 0.0006103515625, '1101101100101000': 0.0003662109375, '1101101100101010': 0.0037841796875, '1101101100101011': 0.0001220703125, '1101101100101100': 0.000244140625, '1101101100101110': 0.0006103515625, '1101101100110000': 0.0001220703125, '1101101100110010': 0.0003662109375, '1101101100110110': 0.0001220703125, '1101101100111110': 0.0001220703125, '1101101101101010': 0.0001220703125, '1101101110001010': 0.0001220703125, '1101101110100100': 0.0001220703125, '1101101110100110': 0.0001220703125, '1101101110101010': 0.000244140625, '1101110100101000': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100101011': 0.0001220703125, '1101110100101110': 0.000244140625, '1101111000101000': 0.0001220703125, '1101111100101010': 0.000244140625, '1110000100101010': 0.000244140625, '1110000100111010': 0.0001220703125, '1110001000101011': 0.0001220703125, '1110001001101010': 0.0001220703125, '1110001100011010': 0.0001220703125, '1110001100101010': 0.0003662109375, '1110001100101011': 0.000244140625, '1110001100101110': 0.0001220703125, '1110001100110011': 0.0001220703125, '1110001100110110': 0.0001220703125, '1110001100111000': 0.0001220703125, '1110001110101011': 0.0001220703125, '1110010100101010': 0.0001220703125, '1110011000101010': 0.0001220703125, '1110011100101010': 0.0001220703125, '1110011100101110': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100000101110': 0.0001220703125, '1110100100001010': 0.000244140625, '1110100100011011': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101010': 0.0008544921875, '1110100100101110': 0.000244140625, '1110100100111010': 0.0001220703125, '1110100101101010': 0.0001220703125, '1110100110101010': 0.0001220703125, '1110101000000011': 0.0001220703125, '1110101000001010': 0.000244140625, '1110101000001011': 0.0001220703125, '1110101000001110': 0.0001220703125, '1110101000011001': 0.0001220703125, '1110101000100010': 0.000244140625, '1110101000101010': 0.00048828125, '1110101000101110': 0.0001220703125, '1110101000111010': 0.0001220703125, '1110101001101010': 0.0001220703125, '1110101010100110': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100001000': 0.0001220703125, '1110101100001010': 0.0006103515625, '1110101100001011': 0.0003662109375, '1110101100001110': 0.000244140625, '1110101100001111': 0.0001220703125, '1110101100010010': 0.0001220703125, '1110101100100010': 0.00048828125, '1110101100100110': 0.0001220703125, '1110101100101000': 0.0008544921875, '1110101100101010': 0.0047607421875, '1110101100101011': 0.0001220703125, '1110101100101100': 0.0001220703125, '1110101100101110': 0.0010986328125, '1110101100110010': 0.0003662109375, '1110101100110110': 0.0001220703125, '1110101100111010': 0.0006103515625, '1110101100111011': 0.0001220703125, '1110101100111101': 0.000244140625, '1110101110100010': 0.0001220703125, '1110101110100110': 0.0001220703125, '1110101110101010': 0.000244140625, '1110110100101010': 0.0003662109375, '1110111010101010': 0.0001220703125, '1110111100101000': 0.0001220703125, '1110111100101010': 0.0001220703125, '1110111100111110': 0.0001220703125, '1111000100101010': 0.000244140625, '1111001000101010': 0.0001220703125, '1111001100101000': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111001100101110': 0.0001220703125, '1111010100101010': 0.0001220703125, '1111011000001010': 0.0001220703125, '1111100100101010': 0.0001220703125, '1111100100101110': 0.0001220703125, '1111101000100010': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101100001010': 0.0003662109375, '1111101100100010': 0.000244140625, '1111101100101010': 0.0008544921875, '1111101100101101': 0.0001220703125, '1111101100110010': 0.0001220703125, '1111101110101101': 0.0001220703125, '1111101110110010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=7_bit=0.txt <==
{'0000000000000000': 0.3819580078125, '0000000000000001': 0.0162353515625, '0000000000000010': 0.013427734375, '0000000000000011': 0.0020751953125, '0000000000000100': 0.02587890625, '0000000000000101': 0.001708984375, '0000000000000110': 0.0126953125, '0000000000000111': 0.005615234375, '0000000000001000': 0.0191650390625, '0000000000001001': 0.0006103515625, '0000000000001010': 0.0006103515625, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0018310546875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0006103515625, '0000000000001111': 0.000244140625, '0000000000010000': 0.02490234375, '0000000000010001': 0.001220703125, '0000000000010010': 0.0009765625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0023193359375, '0000000000010101': 0.000244140625, '0000000000010110': 0.000732421875, '0000000000010111': 0.0008544921875, '0000000000011000': 0.005859375, '0000000000011001': 0.000244140625, '0000000000011010': 0.00048828125, '0000000000011100': 0.0052490234375, '0000000000011110': 0.0006103515625, '0000000000011111': 0.000244140625, '0000000000100000': 0.0068359375, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.00048828125, '0000000000100110': 0.0003662109375, '0000000000100111': 0.000244140625, '0000000000101000': 0.0003662109375, '0000000000101100': 0.0001220703125, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0045166015625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0003662109375, '0000000000110100': 0.000244140625, '0000000000110110': 0.000244140625, '0000000000111000': 0.0006103515625, '0000000000111100': 0.000244140625, '0000000001000000': 0.0059814453125, '0000000001000010': 0.0003662109375, '0000000001000011': 0.000244140625, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0001220703125, '0000000001000111': 0.000244140625, '0000000001001000': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001010001': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.000244140625, '0000000001110000': 0.0001220703125, '0000000010000000': 0.021240234375, '0000000010000001': 0.000732421875, '0000000010000010': 0.0008544921875, '0000000010000100': 0.001220703125, '0000000010000101': 0.0001220703125, '0000000010000110': 0.0013427734375, '0000000010000111': 0.0003662109375, '0000000010001000': 0.000732421875, '0000000010001010': 0.0001220703125, '0000000010001111': 0.0001220703125, '0000000010010000': 0.0009765625, '0000000010011000': 0.0003662109375, '0000000010011100': 0.0001220703125, '0000000010011111': 0.0001220703125, '0000000010100000': 0.000244140625, '0000000010110000': 0.0003662109375, '0000000010110001': 0.0001220703125, '0000000011000000': 0.00048828125, '0000000011000110': 0.0001220703125, '0000000100000000': 0.01708984375, '0000000100000001': 0.000244140625, '0000000100000010': 0.0003662109375, '0000000100000011': 0.000244140625, '0000000100000100': 0.0006103515625, '0000000100000110': 0.00048828125, '0000000100000111': 0.00048828125, '0000000100001000': 0.0006103515625, '0000000100001100': 0.0001220703125, '0000000100010000': 0.000732421875, '0000000100010001': 0.0001220703125, '0000000100010100': 0.000244140625, '0000000100011000': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100100111': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000110000000': 0.0006103515625, '0000000110000110': 0.0001220703125, '0000000110001000': 0.000244140625, '0000001000000000': 0.049560546875, '0000001000000001': 0.001953125, '0000001000000010': 0.0013427734375, '0000001000000011': 0.000732421875, '0000001000000100': 0.0040283203125, '0000001000000101': 0.0003662109375, '0000001000000110': 0.0013427734375, '0000001000000111': 0.0008544921875, '0000001000001000': 0.0025634765625, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000001111': 0.000244140625, '0000001000010000': 0.0028076171875, '0000001000010010': 0.0003662109375, '0000001000010100': 0.0003662109375, '0000001000010110': 0.0001220703125, '0000001000011000': 0.000732421875, '0000001000011011': 0.0001220703125, '0000001000011100': 0.0006103515625, '0000001000100000': 0.0010986328125, '0000001000110000': 0.000732421875, '0000001000110101': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000001': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001001010111': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0035400390625, '0000001010000001': 0.0001220703125, '0000001010000010': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001010010110': 0.0001220703125, '0000001010011000': 0.000244140625, '0000001010100000': 0.0001220703125, '0000001100000000': 0.0015869140625, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100000101': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100011100': 0.000244140625, '0000001110000000': 0.0001220703125, '0000010000000000': 0.0135498046875, '0000010000000001': 0.000732421875, '0000010000000011': 0.0001220703125, '0000010000000100': 0.000732421875, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0008544921875, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0008544921875, '0000010000001001': 0.00048828125, '0000010000001100': 0.0001220703125, '0000010000001111': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000010001': 0.0001220703125, '0000010000010010': 0.0003662109375, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000011111': 0.0001220703125, '0000010000100000': 0.0003662109375, '0000010000100010': 0.0001220703125, '0000010000101000': 0.0001220703125, '0000010001000000': 0.0003662109375, '0000010001100000': 0.0001220703125, '0000010010000000': 0.0008544921875, '0000010010001000': 0.0001220703125, '0000010010011100': 0.0001220703125, '0000010100000000': 0.00048828125, '0000010100001110': 0.0001220703125, '0000010100010000': 0.000244140625, '0000010110000000': 0.000244140625, '0000011000000000': 0.0048828125, '0000011000000001': 0.0003662109375, '0000011000000011': 0.000244140625, '0000011000000100': 0.0003662109375, '0000011000000110': 0.0003662109375, '0000011000000111': 0.0001220703125, '0000011000001000': 0.000244140625, '0000011000010100': 0.000244140625, '0000011000011000': 0.0001220703125, '0000011000011001': 0.0001220703125, '0000011010000000': 0.000244140625, '0000011010011100': 0.0001220703125, '0000011100000000': 0.000244140625, '0000100000000000': 0.005126953125, '0000100000000001': 0.0001220703125, '0000100000000011': 0.0001220703125, '0000100000000100': 0.0003662109375, '0000100000001000': 0.00048828125, '0000100000010000': 0.0001220703125, '0000100000011000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100000110001': 0.0001220703125, '0000100010000000': 0.0003662109375, '0000100100000000': 0.0003662109375, '0000100100000001': 0.0001220703125, '0000100101000000': 0.0001220703125, '0000101000000000': 0.001220703125, '0000101000000001': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000000110': 0.0001220703125, '0000101000001000': 0.0001220703125, '0000101010000000': 0.0001220703125, '0000101101001000': 0.0001220703125, '0000110000000000': 0.001953125, '0000110000000100': 0.0003662109375, '0000110000000110': 0.000244140625, '0000110000001000': 0.0001220703125, '0000110000011100': 0.0001220703125, '0000110010000000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000110100010000': 0.0001220703125, '0000111000000000': 0.0003662109375, '0000111000000110': 0.0001220703125, '0001000000000000': 0.04443359375, '0001000000000001': 0.0009765625, '0001000000000010': 0.0018310546875, '0001000000000100': 0.00341796875, '0001000000000101': 0.0003662109375, '0001000000000110': 0.0020751953125, '0001000000000111': 0.0006103515625, '0001000000001000': 0.0018310546875, '0001000000001001': 0.000244140625, '0001000000001100': 0.0003662109375, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0025634765625, '0001000000010001': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000010100': 0.000244140625, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0009765625, '0001000000011100': 0.0006103515625, '0001000000100000': 0.001220703125, '0001000000100100': 0.000244140625, '0001000000101000': 0.0001220703125, '0001000000110000': 0.0008544921875, '0001000000110100': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000001000100': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.001953125, '0001000010000001': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010000101': 0.0001220703125, '0001000010000110': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000010010011': 0.0001220703125, '0001000010011000': 0.0001220703125, '0001000010011100': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000100000000': 0.0015869140625, '0001000100000100': 0.000244140625, '0001000100001000': 0.0001220703125, '0001000100001100': 0.0001220703125, '0001000100010000': 0.0003662109375, '0001000100010100': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001001000000000': 0.00537109375, '0001001000000010': 0.0001220703125, '0001001000000100': 0.000244140625, '0001001000000101': 0.0001220703125, '0001001000000110': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000001111': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001010000000': 0.000244140625, '0001001010000111': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001001100000001': 0.0001220703125, '0001001100000100': 0.000244140625, '0001010000000000': 0.0015869140625, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.000244140625, '0001010000011100': 0.0001220703125, '0001010000100100': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001010100000000': 0.000244140625, '0001011000000000': 0.0006103515625, '0001011000000100': 0.0001220703125, '0001011000001000': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001100000000000': 0.006103515625, '0001100000000001': 0.0003662109375, '0001100000000010': 0.0003662109375, '0001100000000100': 0.00048828125, '0001100000000110': 0.0001220703125, '0001100000001000': 0.000244140625, '0001100000010000': 0.0001220703125, '0001100000011010': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0003662109375, '0001100001000000': 0.000244140625, '0001100010000000': 0.00048828125, '0001100010000100': 0.0001220703125, '0001100010010000': 0.0001220703125, '0001100010010110': 0.0001220703125, '0001101000000000': 0.0006103515625, '0001101000011100': 0.0001220703125, '0001101000100000': 0.0001220703125, '0001110000000000': 0.003662109375, '0001110000000001': 0.0001220703125, '0001110000000100': 0.0001220703125, '0001110000000110': 0.0001220703125, '0001110000001000': 0.0003662109375, '0001110000010000': 0.0001220703125, '0001110000010010': 0.0001220703125, '0001110000011000': 0.0001220703125, '0001110001000000': 0.0001220703125, '0001110010000000': 0.0001220703125, '0001110011000000': 0.0001220703125, '0001110100000000': 0.000244140625, '0001110100000010': 0.0001220703125, '0001111000000000': 0.000244140625, '0001111000000101': 0.0001220703125, '0001111000010001': 0.0001220703125, '0001111110010100': 0.0001220703125, '0010000000000000': 0.005615234375, '0010000000000001': 0.00048828125, '0010000000000100': 0.000732421875, '0010000000000111': 0.000244140625, '0010000000001000': 0.00048828125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000011000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000010000100': 0.0001220703125, '0010000010010000': 0.0001220703125, '0010000100000000': 0.0003662109375, '0010000100000001': 0.0001220703125, '0010000100000100': 0.0001220703125, '0010000110000000': 0.0001220703125, '0010001000000000': 0.000732421875, '0010001000000100': 0.0001220703125, '0010001000010110': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001010011100': 0.0001220703125, '0010010000000000': 0.0003662109375, '0010010000010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0010101000000000': 0.0001220703125, '0010110010000001': 0.0001220703125, '0011000000000000': 0.002197265625, '0011000000001000': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000000110000': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011000010000111': 0.0001220703125, '0011000100001000': 0.0001220703125, '0011001000001000': 0.0001220703125, '0011010000000000': 0.0001220703125, '0011010000000001': 0.0001220703125, '0011010000000100': 0.0001220703125, '0100000000000000': 0.0323486328125, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0009765625, '0100000000000011': 0.00048828125, '0100000000000100': 0.0025634765625, '0100000000000101': 0.000244140625, '0100000000000110': 0.000732421875, '0100000000000111': 0.00048828125, '0100000000001000': 0.001953125, '0100000000001001': 0.000244140625, '0100000000001100': 0.000732421875, '0100000000010000': 0.001220703125, '0100000000010100': 0.000244140625, '0100000000010110': 0.0001220703125, '0100000000011000': 0.002197265625, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0001220703125, '0100000000011100': 0.000732421875, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.00048828125, '0100000000100100': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.000244140625, '0100000000111000': 0.0001220703125, '0100000001000000': 0.0006103515625, '0100000001000010': 0.0001220703125, '0100000010000000': 0.002685546875, '0100000010000001': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000100': 0.0003662109375, '0100000010010000': 0.0001220703125, '0100000010011000': 0.0001220703125, '0100000100000000': 0.0013427734375, '0100000100000100': 0.0001220703125, '0100000100000110': 0.000244140625, '0100000100001000': 0.000244140625, '0100000100011000': 0.0001220703125, '0100000101001000': 0.0001220703125, '0100000110010001': 0.0001220703125, '0100001000000000': 0.0045166015625, '0100001000000001': 0.000244140625, '0100001000000100': 0.000244140625, '0100001000000101': 0.0001220703125, '0100001000000110': 0.000244140625, '0100001000001000': 0.0003662109375, '0100001000010000': 0.000244140625, '0100001000011100': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001001000000': 0.000244140625, '0100001010000000': 0.000244140625, '0100001010001010': 0.0001220703125, '0100010000000000': 0.0008544921875, '0100010000010000': 0.0001220703125, '0100010000011000': 0.0001220703125, '0100010010000000': 0.0001220703125, '0100010100010000': 0.0001220703125, '0100011000000000': 0.000732421875, '0100011000010000': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100100000000000': 0.000732421875, '0100100000000100': 0.0001220703125, '0100100000001000': 0.0001220703125, '0100100000010000': 0.0001220703125, '0100100000110000': 0.0001220703125, '0100100000110010': 0.0001220703125, '0100100010001100': 0.0001220703125, '0100101000000000': 0.0001220703125, '0100110000000000': 0.0003662109375, '0100110000000001': 0.0001220703125, '0100110000000100': 0.0001220703125, '0100110000001000': 0.0001220703125, '0101000000000000': 0.0042724609375, '0101000000000001': 0.0001220703125, '0101000000000010': 0.000244140625, '0101000000000100': 0.000244140625, '0101000000000110': 0.0001220703125, '0101000000001000': 0.00048828125, '0101000000001100': 0.0001220703125, '0101000000010000': 0.00048828125, '0101000000011000': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000010000001': 0.0001220703125, '0101000100000000': 0.0003662109375, '0101001000000000': 0.0001220703125, '0101001000000001': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001100000000': 0.0001220703125, '0101010000000000': 0.0001220703125, '0101010010010000': 0.0001220703125, '0101100000000000': 0.0008544921875, '0101100000000001': 0.0001220703125, '0101100000000110': 0.0001220703125, '0101100000010000': 0.0001220703125, '0101100000011100': 0.0001220703125, '0101100010000000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101101000010010': 0.0001220703125, '0101110000000000': 0.000244140625, '0101110000000010': 0.0001220703125, '0101110000011000': 0.0001220703125, '0110000000000000': 0.0059814453125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000000100': 0.0006103515625, '0110000000000110': 0.0003662109375, '0110000000001000': 0.0003662109375, '0110000000010000': 0.0003662109375, '0110000000010010': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0003662109375, '0110000001000000': 0.000244140625, '0110000001011000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110001000000000': 0.0009765625, '0110001000000001': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000001000': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110001100000000': 0.000244140625, '0110010000000000': 0.0006103515625, '0110011000000001': 0.0001220703125, '0110100000000000': 0.000244140625, '0110101000000000': 0.0001220703125, '0110110000000100': 0.0001220703125, '0111000000000000': 0.0020751953125, '0111000000000001': 0.000244140625, '0111000000000100': 0.0001220703125, '0111000000000101': 0.0001220703125, '0111000000010000': 0.0001220703125, '0111000000011000': 0.0001220703125, '0111000000011100': 0.0001220703125, '0111000000110010': 0.0001220703125, '0111000011000000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111001000000000': 0.0003662109375, '0111001000010110': 0.0001220703125, '0111001100000000': 0.0001220703125, '0111100000000000': 0.0001220703125, '1000000000000000': 0.004638671875, '1000000000000001': 0.0155029296875, '1000000000000010': 0.0020751953125, '1000000000000011': 0.0009765625, '1000000000000100': 0.0003662109375, '1000000000000101': 0.000732421875, '1000000000000110': 0.000732421875, '1000000000000111': 0.0008544921875, '1000000000001000': 0.000244140625, '1000000000001001': 0.00048828125, '1000000000001111': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0009765625, '1000000000010010': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011101': 0.0003662109375, '1000000000100000': 0.000244140625, '1000000000100001': 0.0003662109375, '1000000000101111': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000110': 0.0001220703125, '1000000001110010': 0.000244140625, '1000000010000000': 0.0001220703125, '1000000010000001': 0.000732421875, '1000000010000011': 0.0001220703125, '1000000010000111': 0.0001220703125, '1000000010001001': 0.0001220703125, '1000000010001101': 0.0001220703125, '1000000010010000': 0.0001220703125, '1000000010011100': 0.0001220703125, '1000000011000011': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0009765625, '1000000100000010': 0.0001220703125, '1000001000000000': 0.0006103515625, '1000001000000001': 0.0018310546875, '1000001000000010': 0.0003662109375, '1000001000000101': 0.0003662109375, '1000001000001001': 0.000244140625, '1000001000010001': 0.0003662109375, '1000001000010111': 0.0001220703125, '1000001000011000': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000010000000000': 0.0003662109375, '1000010000000001': 0.000732421875, '1000010000000011': 0.0001220703125, '1000010000011010': 0.0001220703125, '1000010010000101': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000000': 0.000244140625, '1000011000000001': 0.00048828125, '1000100000000010': 0.0001220703125, '1000100001000001': 0.0001220703125, '1000100001000010': 0.0001220703125, '1000100110000001': 0.0001220703125, '1000101000000001': 0.000244140625, '1000110000000001': 0.0001220703125, '1001000000000000': 0.0008544921875, '1001000000000001': 0.001708984375, '1001000000000010': 0.000244140625, '1001000000000101': 0.0001220703125, '1001000000000110': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010101': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000100111': 0.0001220703125, '1001000000110000': 0.0001220703125, '1001000010000000': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001000100000010': 0.0001220703125, '1001001000000000': 0.000244140625, '1001001000000001': 0.0003662109375, '1001100000000000': 0.0001220703125, '1001100000000001': 0.00048828125, '1001100010000001': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000000001': 0.000244140625, '1001110000001000': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000000110': 0.0001220703125, '1010000001000001': 0.0001220703125, '1010001000010001': 0.0001220703125, '1010010110001110': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011001000000001': 0.0001220703125, '1011100000000010': 0.0001220703125, '1100000000000000': 0.001220703125, '1100000000000001': 0.005615234375, '1100000000000010': 0.0001220703125, '1100000000000011': 0.00048828125, '1100000000000101': 0.0003662109375, '1100000000000110': 0.000732421875, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0003662109375, '1100000000001011': 0.0001220703125, '1100000000010001': 0.0006103515625, '1100000000011001': 0.0003662109375, '1100000000011101': 0.0003662109375, '1100000000100001': 0.000244140625, '1100000000101101': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000011': 0.0001220703125, '1100000010000100': 0.0001220703125, '1100000010010011': 0.0001220703125, '1100000010111111': 0.0001220703125, '1100000100000001': 0.0003662109375, '1100000100000111': 0.0001220703125, '1100000100001001': 0.0001220703125, '1100000100001101': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100000100101001': 0.0001220703125, '1100000101000110': 0.0001220703125, '1100001000000000': 0.0003662109375, '1100001000000001': 0.0008544921875, '1100001000000110': 0.000244140625, '1100001000001001': 0.0001220703125, '1100001001000001': 0.0001220703125, '1100001010000000': 0.0001220703125, '1100001100000011': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100010000000111': 0.0001220703125, '1100010001000011': 0.0001220703125, '1100011000000001': 0.000244140625, '1100011000000110': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100000000011': 0.0001220703125, '1100100000000111': 0.0001220703125, '1100111000001001': 0.0001220703125, '1101000000000001': 0.00146484375, '1101000000000110': 0.0001220703125, '1101000000010001': 0.0001220703125, '1101001000000001': 0.000244140625, '1101100000000001': 0.0001220703125, '1101100000000010': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110010000000101': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000000010': 0.0001220703125, '1111000110000001': 0.0001220703125, '1111001000000001': 0.0001220703125, '1111101000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=7_bit=1.txt <==
{'0000000100110010': 0.0001220703125, '0000001000101011': 0.0001220703125, '0000001100100010': 0.0001220703125, '0000001100101000': 0.0001220703125, '0000001100101001': 0.0001220703125, '0000001100101010': 0.000244140625, '0000001100101011': 0.000244140625, '0000001100101100': 0.0001220703125, '0000001100101101': 0.0001220703125, '0000001100101110': 0.000244140625, '0000001100101111': 0.0001220703125, '0000001110101011': 0.000244140625, '0000011100101101': 0.0001220703125, '0000100000001001': 0.0001220703125, '0000100000101011': 0.0001220703125, '0000100000101111': 0.0001220703125, '0000100100000001': 0.0001220703125, '0000100100101001': 0.0001220703125, '0000100100101010': 0.0003662109375, '0000100100101011': 0.000244140625, '0000100100101110': 0.0001220703125, '0000100100110011': 0.0001220703125, '0000100100111111': 0.0001220703125, '0000101000001011': 0.0001220703125, '0000101000001100': 0.0001220703125, '0000101000001111': 0.0001220703125, '0000101000010010': 0.0001220703125, '0000101000101010': 0.000244140625, '0000101000101011': 0.000732421875, '0000101000101101': 0.0001220703125, '0000101000101110': 0.0001220703125, '0000101000101111': 0.000244140625, '0000101000110000': 0.0001220703125, '0000101000111010': 0.0001220703125, '0000101100000010': 0.0001220703125, '0000101100000110': 0.000244140625, '0000101100001000': 0.0001220703125, '0000101100001001': 0.0001220703125, '0000101100001010': 0.000244140625, '0000101100001011': 0.0001220703125, '0000101100011010': 0.000244140625, '0000101100011110': 0.0001220703125, '0000101100011111': 0.0001220703125, '0000101100100000': 0.000244140625, '0000101100100010': 0.000244140625, '0000101100100011': 0.0003662109375, '0000101100101000': 0.000244140625, '0000101100101001': 0.0003662109375, '0000101100101010': 0.001953125, '0000101100101011': 0.001708984375, '0000101100101100': 0.000244140625, '0000101100101110': 0.0009765625, '0000101100101111': 0.00048828125, '0000101100110010': 0.0001220703125, '0000101100110011': 0.0001220703125, '0000101100110110': 0.0001220703125, '0000101100111010': 0.0001220703125, '0000101100111011': 0.000244140625, '0000101101101010': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101110001010': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101110101110': 0.0001220703125, '0000110000110010': 0.0001220703125, '0000110100001011': 0.0001220703125, '0000110100011011': 0.0001220703125, '0000110100101010': 0.000244140625, '0000110100101011': 0.0001220703125, '0000110100101110': 0.0001220703125, '0000111100001011': 0.0001220703125, '0000111100001110': 0.0001220703125, '0000111100101001': 0.0001220703125, '0000111100101010': 0.000244140625, '0000111100101110': 0.0001220703125, '0000111110001001': 0.0001220703125, '0000111110001111': 0.0001220703125, '0001000100101011': 0.000244140625, '0001000100101100': 0.0001220703125, '0001001100001001': 0.0001220703125, '0001001100001011': 0.0001220703125, '0001001100100010': 0.0001220703125, '0001001100101011': 0.0001220703125, '0001011100101010': 0.0001220703125, '0001011101101011': 0.0001220703125, '0001100100011010': 0.0001220703125, '0001100100011011': 0.0001220703125, '0001100100100111': 0.0001220703125, '0001100100101010': 0.000244140625, '0001100100101101': 0.0001220703125, '0001100100101110': 0.0001220703125, '0001100110110011': 0.0001220703125, '0001101000101010': 0.0001220703125, '0001101000101011': 0.000244140625, '0001101100001011': 0.0001220703125, '0001101100011010': 0.0001220703125, '0001101100011011': 0.0001220703125, '0001101100100001': 0.0001220703125, '0001101100100010': 0.0001220703125, '0001101100100011': 0.0001220703125, '0001101100101010': 0.0006103515625, '0001101100101011': 0.0009765625, '0001101100101101': 0.0001220703125, '0001101100101110': 0.0001220703125, '0001101100101111': 0.000244140625, '0001101100110001': 0.0001220703125, '0001101100111011': 0.0001220703125, '0001101110101011': 0.000244140625, '0001110100101000': 0.0001220703125, '0001111100101011': 0.0001220703125, '0001111110111010': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000111010': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000100001000': 0.0001220703125, '0010000100001110': 0.0001220703125, '0010000100100010': 0.0003662109375, '0010000100100111': 0.0001220703125, '0010000100101000': 0.0001220703125, '0010000100101010': 0.000244140625, '0010000100101011': 0.0001220703125, '0010000100101101': 0.0001220703125, '0010000100101110': 0.0001220703125, '0010000100110011': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010000110101011': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000101010': 0.0006103515625, '0010001000101011': 0.0006103515625, '0010001000101110': 0.0001220703125, '0010001000101111': 0.000244140625, '0010001100000010': 0.0001220703125, '0010001100000011': 0.0001220703125, '0010001100001000': 0.0001220703125, '0010001100001010': 0.000244140625, '0010001100001011': 0.000244140625, '0010001100001110': 0.0001220703125, '0010001100001111': 0.0001220703125, '0010001100011000': 0.0001220703125, '0010001100100010': 0.000732421875, '0010001100100011': 0.0001220703125, '0010001100100101': 0.0001220703125, '0010001100101001': 0.0001220703125, '0010001100101010': 0.002197265625, '0010001100101011': 0.0015869140625, '0010001100101101': 0.0001220703125, '0010001100101110': 0.000244140625, '0010001100101111': 0.0006103515625, '0010001100110011': 0.0001220703125, '0010001100111000': 0.0001220703125, '0010001100111010': 0.0001220703125, '0010001100111111': 0.0001220703125, '0010001101101110': 0.0001220703125, '0010001110101010': 0.000244140625, '0010001110101111': 0.0001220703125, '0010001111101011': 0.0001220703125, '0010010000001010': 0.0001220703125, '0010010100001010': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100100111': 0.0001220703125, '0010010100101011': 0.0001220703125, '0010010100101110': 0.0001220703125, '0010010101110011': 0.0001220703125, '0010011100001011': 0.0001220703125, '0010011100100100': 0.0001220703125, '0010011100101010': 0.0006103515625, '0010011100101110': 0.0001220703125, '0010011100111010': 0.0001220703125, '0010011110101010': 0.0001220703125, '0010011110101011': 0.0001220703125, '0010100000001011': 0.0001220703125, '0010100000001111': 0.0001220703125, '0010100000100011': 0.0001220703125, '0010100000101010': 0.00048828125, '0010100000101011': 0.000732421875, '0010100001110010': 0.0001220703125, '0010100010101010': 0.000244140625, '0010100010110111': 0.0001220703125, '0010100100000001': 0.0001220703125, '0010100100000011': 0.000244140625, '0010100100001001': 0.0001220703125, '0010100100001010': 0.000732421875, '0010100100001011': 0.0003662109375, '0010100100001100': 0.0001220703125, '0010100100001101': 0.000244140625, '0010100100001110': 0.0001220703125, '0010100100001111': 0.000244140625, '0010100100010110': 0.0001220703125, '0010100100011011': 0.000244140625, '0010100100100010': 0.0003662109375, '0010100100100110': 0.0001220703125, '0010100100101000': 0.00048828125, '0010100100101001': 0.0008544921875, '0010100100101010': 0.0029296875, '0010100100101011': 0.0018310546875, '0010100100101101': 0.0003662109375, '0010100100101110': 0.00048828125, '0010100100101111': 0.00048828125, '0010100100110011': 0.00048828125, '0010100100110100': 0.0001220703125, '0010100100110101': 0.0001220703125, '0010100100110110': 0.0001220703125, '0010100100110111': 0.0003662109375, '0010100100111101': 0.0001220703125, '0010100101001011': 0.0001220703125, '0010100101111010': 0.0001220703125, '0010100110001011': 0.0001220703125, '0010100110100010': 0.0001220703125, '0010100110101001': 0.0001220703125, '0010100110101010': 0.0003662109375, '0010100110101011': 0.0001220703125, '0010100110101101': 0.0001220703125, '0010100110111011': 0.0001220703125, '0010101000000000': 0.0001220703125, '0010101000000010': 0.0003662109375, '0010101000001010': 0.0006103515625, '0010101000001011': 0.0006103515625, '0010101000001110': 0.000244140625, '0010101000010001': 0.0001220703125, '0010101000010011': 0.0001220703125, '0010101000011010': 0.000244140625, '0010101000011011': 0.0001220703125, '0010101000011100': 0.0001220703125, '0010101000100000': 0.000244140625, '0010101000100010': 0.0003662109375, '0010101000100011': 0.000244140625, '0010101000100110': 0.0001220703125, '0010101000100111': 0.0001220703125, '0010101000101000': 0.000244140625, '0010101000101001': 0.0003662109375, '0010101000101010': 0.003662109375, '0010101000101011': 0.0025634765625, '0010101000101101': 0.000244140625, '0010101000101110': 0.0006103515625, '0010101000101111': 0.0006103515625, '0010101000110010': 0.000244140625, '0010101000110011': 0.000244140625, '0010101000110110': 0.000244140625, '0010101000110111': 0.0001220703125, '0010101000111001': 0.0001220703125, '0010101000111010': 0.0001220703125, '0010101000111110': 0.0001220703125, '0010101010001010': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100011': 0.000244140625, '0010101010101010': 0.0003662109375, '0010101010101100': 0.0001220703125, '0010101010101110': 0.000244140625, '0010101010110100': 0.0001220703125, '0010101100000010': 0.00048828125, '0010101100000011': 0.00048828125, '0010101100000110': 0.0001220703125, '0010101100000111': 0.0001220703125, '0010101100001000': 0.0003662109375, '0010101100001001': 0.0003662109375, '0010101100001010': 0.0028076171875, '0010101100001011': 0.0029296875, '0010101100001100': 0.000244140625, '0010101100001110': 0.000732421875, '0010101100001111': 0.0010986328125, '0010101100010010': 0.000244140625, '0010101100011000': 0.0001220703125, '0010101100011010': 0.000244140625, '0010101100011011': 0.0001220703125, '0010101100011110': 0.0001220703125, '0010101100100000': 0.00048828125, '0010101100100001': 0.0001220703125, '0010101100100010': 0.001953125, '0010101100100011': 0.0025634765625, '0010101100100100': 0.000244140625, '0010101100100101': 0.0001220703125, '0010101100100110': 0.001220703125, '0010101100100111': 0.000732421875, '0010101100101000': 0.0015869140625, '0010101100101001': 0.001220703125, '0010101100101010': 0.0179443359375, '0010101100101011': 0.0113525390625, '0010101100101100': 0.0009765625, '0010101100101101': 0.0006103515625, '0010101100101110': 0.00537109375, '0010101100101111': 0.00439453125, '0010101100110001': 0.0001220703125, '0010101100110010': 0.0006103515625, '0010101100110011': 0.0013427734375, '0010101100110110': 0.0003662109375, '0010101100110111': 0.0003662109375, '0010101100111000': 0.000244140625, '0010101100111001': 0.000244140625, '0010101100111010': 0.0010986328125, '0010101100111011': 0.0006103515625, '0010101100111110': 0.000244140625, '0010101100111111': 0.00048828125, '0010101101001011': 0.0001220703125, '0010101101101010': 0.0003662109375, '0010101101101011': 0.000244140625, '0010101101101101': 0.000244140625, '0010101101101110': 0.0003662109375, '0010101110001000': 0.0001220703125, '0010101110001011': 0.0001220703125, '0010101110011010': 0.0001220703125, '0010101110100010': 0.000244140625, '0010101110101010': 0.0013427734375, '0010101110101011': 0.000732421875, '0010101110101111': 0.0001220703125, '0010101110111011': 0.0001220703125, '0010110000001110': 0.0001220703125, '0010110000101010': 0.0003662109375, '0010110000101111': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110100000010': 0.0001220703125, '0010110100001010': 0.0001220703125, '0010110100001011': 0.0001220703125, '0010110100011010': 0.000244140625, '0010110100011011': 0.0001220703125, '0010110100100011': 0.0001220703125, '0010110100101000': 0.000244140625, '0010110100101001': 0.0001220703125, '0010110100101010': 0.0010986328125, '0010110100101011': 0.0003662109375, '0010110100101100': 0.0001220703125, '0010110100101110': 0.00048828125, '0010110100101111': 0.000244140625, '0010110100110010': 0.0001220703125, '0010110100110111': 0.0001220703125, '0010110101100110': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010111000001110': 0.0001220703125, '0010111000101000': 0.0001220703125, '0010111000101011': 0.0001220703125, '0010111000110011': 0.0001220703125, '0010111000110111': 0.0001220703125, '0010111000111010': 0.0001220703125, '0010111100001010': 0.000244140625, '0010111100001011': 0.0001220703125, '0010111100001110': 0.0001220703125, '0010111100001111': 0.0001220703125, '0010111100011011': 0.0001220703125, '0010111100100010': 0.0001220703125, '0010111100100011': 0.0001220703125, '0010111100100110': 0.0001220703125, '0010111100101000': 0.000244140625, '0010111100101010': 0.0006103515625, '0010111100101011': 0.001220703125, '0010111100101101': 0.0001220703125, '0010111100101110': 0.000244140625, '0010111100101111': 0.0003662109375, '0010111100111010': 0.0001220703125, '0010111100111110': 0.0001220703125, '0010111110101010': 0.0001220703125, '0011000000101010': 0.0001220703125, '0011000000111010': 0.0001220703125, '0011000100000011': 0.0001220703125, '0011000100101010': 0.0001220703125, '0011000100101011': 0.0001220703125, '0011000100101100': 0.0001220703125, '0011000100101110': 0.000244140625, '0011000100101111': 0.000244140625, '0011000110101010': 0.0001220703125, '0011001000001100': 0.0001220703125, '0011001000011110': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000101011': 0.0001220703125, '0011001000101111': 0.0001220703125, '0011001000111011': 0.000244140625, '0011001010111011': 0.0001220703125, '0011001100001010': 0.0001220703125, '0011001100001011': 0.0003662109375, '0011001100001101': 0.0001220703125, '0011001100011000': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101001': 0.0001220703125, '0011001100101010': 0.0009765625, '0011001100101011': 0.0006103515625, '0011001100101110': 0.0001220703125, '0011001100101111': 0.000244140625, '0011001100110010': 0.0001220703125, '0011001100110101': 0.0001220703125, '0011001100110111': 0.000244140625, '0011001100111101': 0.0001220703125, '0011001101101011': 0.0001220703125, '0011010000100010': 0.0001220703125, '0011010100101010': 0.0001220703125, '0011010100101110': 0.0001220703125, '0011010100101111': 0.0001220703125, '0011011000101011': 0.0001220703125, '0011011001101010': 0.0001220703125, '0011011100001010': 0.0001220703125, '0011011100100011': 0.0001220703125, '0011011100101010': 0.000732421875, '0011011100101011': 0.0003662109375, '0011011100101111': 0.0001220703125, '0011011100110111': 0.0001220703125, '0011011100111011': 0.0001220703125, '0011011110101111': 0.0001220703125, '0011011110111010': 0.0001220703125, '0011100000100011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100000110010': 0.0001220703125, '0011100100001011': 0.000244140625, '0011100100001111': 0.0001220703125, '0011100100100011': 0.0001220703125, '0011100100101010': 0.0006103515625, '0011100100101110': 0.0001220703125, '0011100100110110': 0.0001220703125, '0011100100111010': 0.0001220703125, '0011100110100010': 0.0001220703125, '0011100110101011': 0.0001220703125, '0011101000001011': 0.000244140625, '0011101000100011': 0.0001220703125, '0011101000100110': 0.0001220703125, '0011101000101010': 0.00048828125, '0011101000101011': 0.0001220703125, '0011101000101100': 0.0001220703125, '0011101000101111': 0.0001220703125, '0011101000110011': 0.0001220703125, '0011101010101011': 0.0001220703125, '0011101100001000': 0.0001220703125, '0011101100001010': 0.00048828125, '0011101100001011': 0.000244140625, '0011101100001100': 0.0001220703125, '0011101100001111': 0.0001220703125, '0011101100100010': 0.000244140625, '0011101100100011': 0.000244140625, '0011101100100111': 0.000244140625, '0011101100101000': 0.000244140625, '0011101100101001': 0.0003662109375, '0011101100101010': 0.0023193359375, '0011101100101011': 0.0013427734375, '0011101100101101': 0.000244140625, '0011101100101110': 0.0003662109375, '0011101100101111': 0.0009765625, '0011101100110100': 0.0001220703125, '0011101100110110': 0.0001220703125, '0011101100110111': 0.0001220703125, '0011101100111100': 0.0001220703125, '0011101100111110': 0.0001220703125, '0011101100111111': 0.000244140625, '0011101101101101': 0.0001220703125, '0011101110100010': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101011': 0.0001220703125, '0011101110101111': 0.0001220703125, '0011110100001010': 0.0001220703125, '0011110100001011': 0.0001220703125, '0011110100001100': 0.000244140625, '0011110100101111': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111000101011': 0.0001220703125, '0011111100100110': 0.0001220703125, '0011111100101010': 0.0001220703125, '0011111100101011': 0.0001220703125, '0011111100111110': 0.0001220703125, '0011111110101010': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100001000101101': 0.0001220703125, '0100001000101110': 0.0001220703125, '0100001100001011': 0.0001220703125, '0100001100100011': 0.0001220703125, '0100001100101001': 0.0001220703125, '0100001100101011': 0.00048828125, '0100001100111001': 0.0001220703125, '0100001110101011': 0.0001220703125, '0100010100101010': 0.0001220703125, '0100011100101011': 0.0001220703125, '0100100100001011': 0.0001220703125, '0100100100001111': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100111011': 0.0001220703125, '0100100101101010': 0.0001220703125, '0100100110101011': 0.0001220703125, '0100101000001011': 0.000244140625, '0100101000101011': 0.0003662109375, '0100101000110011': 0.0001220703125, '0100101000110111': 0.0001220703125, '0100101000111010': 0.0001220703125, '0100101010101111': 0.0001220703125, '0100101100000011': 0.0001220703125, '0100101100001011': 0.00048828125, '0100101100001110': 0.0001220703125, '0100101100011100': 0.0001220703125, '0100101100100001': 0.0001220703125, '0100101100100010': 0.0001220703125, '0100101100100011': 0.0003662109375, '0100101100100111': 0.0001220703125, '0100101100101010': 0.0008544921875, '0100101100101011': 0.0030517578125, '0100101100101100': 0.0001220703125, '0100101100101110': 0.000244140625, '0100101100101111': 0.0008544921875, '0100101100110000': 0.0001220703125, '0100101100110010': 0.000244140625, '0100101100110011': 0.0001220703125, '0100101100110110': 0.0001220703125, '0100101100111010': 0.000244140625, '0100101100111111': 0.0001220703125, '0100101110101111': 0.0001220703125, '0100110000101100': 0.0001220703125, '0100110100000011': 0.0001220703125, '0100110100110111': 0.0001220703125, '0100111100001111': 0.0001220703125, '0100111100101010': 0.0001220703125, '0100111100101011': 0.0001220703125, '0100111100101110': 0.0001220703125, '0100111110101010': 0.0001220703125, '0101001000100011': 0.0001220703125, '0101001100010110': 0.0001220703125, '0101001100011010': 0.0001220703125, '0101001100100110': 0.0001220703125, '0101001100100111': 0.0001220703125, '0101001100101010': 0.000244140625, '0101001100101011': 0.00048828125, '0101001110101111': 0.000244140625, '0101010100101111': 0.0001220703125, '0101011000101011': 0.0001220703125, '0101100000000010': 0.0001220703125, '0101100100101001': 0.0001220703125, '0101100100101011': 0.0001220703125, '0101101000001011': 0.0001220703125, '0101101000101010': 0.0001220703125, '0101101000101011': 0.000244140625, '0101101000101111': 0.0001220703125, '0101101100001010': 0.0003662109375, '0101101100100011': 0.0001220703125, '0101101100101000': 0.000244140625, '0101101100101010': 0.0001220703125, '0101101100101011': 0.0003662109375, '0101101100101100': 0.0001220703125, '0101101100101101': 0.0001220703125, '0101101100101110': 0.0001220703125, '0101101100101111': 0.0003662109375, '0101101100110110': 0.0001220703125, '0101101100111010': 0.0001220703125, '0101110000111110': 0.0001220703125, '0101110100101011': 0.0001220703125, '0110000000101011': 0.0001220703125, '0110000100001011': 0.0001220703125, '0110000100101000': 0.0001220703125, '0110000100101001': 0.0001220703125, '0110000100101011': 0.0003662109375, '0110000100111100': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000100011': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000101110': 0.0001220703125, '0110001100000011': 0.000244140625, '0110001100001011': 0.0003662109375, '0110001100010011': 0.0001220703125, '0110001100100011': 0.000244140625, '0110001100100111': 0.0001220703125, '0110001100101000': 0.000244140625, '0110001100101010': 0.0003662109375, '0110001100101011': 0.003173828125, '0110001100101101': 0.000244140625, '0110001100101110': 0.000244140625, '0110001100101111': 0.00048828125, '0110001100110011': 0.0001220703125, '0110001100110111': 0.0001220703125, '0110001100111011': 0.0001220703125, '0110001101100010': 0.0001220703125, '0110001110101011': 0.000244140625, '0110001110101110': 0.0001220703125, '0110010000101011': 0.0001220703125, '0110010100101101': 0.0001220703125, '0110011000101011': 0.000244140625, '0110011010101110': 0.0001220703125, '0110011100101001': 0.0001220703125, '0110011100101010': 0.0001220703125, '0110011100101011': 0.000244140625, '0110011100101100': 0.0001220703125, '0110011101101011': 0.0001220703125, '0110100000001010': 0.0001220703125, '0110100000001011': 0.0001220703125, '0110100000001111': 0.0001220703125, '0110100000100010': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000101011': 0.00048828125, '0110100000101101': 0.0001220703125, '0110100001101011': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100100001001': 0.0001220703125, '0110100100001011': 0.0003662109375, '0110100100010011': 0.0001220703125, '0110100100010111': 0.0001220703125, '0110100100100011': 0.0003662109375, '0110100100101001': 0.0003662109375, '0110100100101010': 0.000244140625, '0110100100101011': 0.00244140625, '0110100100101100': 0.0001220703125, '0110100100101101': 0.000244140625, '0110100100101111': 0.0003662109375, '0110100100110110': 0.0001220703125, '0110100100111001': 0.0001220703125, '0110100100111011': 0.0001220703125, '0110100101000010': 0.0001220703125, '0110100101001101': 0.0001220703125, '0110100101101010': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100110101011': 0.0003662109375, '0110101000001010': 0.0001220703125, '0110101000001011': 0.0003662109375, '0110101000100010': 0.0001220703125, '0110101000100101': 0.000244140625, '0110101000100111': 0.000244140625, '0110101000101000': 0.0001220703125, '0110101000101001': 0.000244140625, '0110101000101010': 0.00048828125, '0110101000101011': 0.0029296875, '0110101000101100': 0.0001220703125, '0110101000101110': 0.000732421875, '0110101000101111': 0.0001220703125, '0110101000110011': 0.0003662109375, '0110101000111010': 0.000244140625, '0110101000111011': 0.0003662109375, '0110101001001111': 0.0001220703125, '0110101001101011': 0.0001220703125, '0110101010101001': 0.0001220703125, '0110101100000010': 0.0001220703125, '0110101100000011': 0.000244140625, '0110101100000100': 0.0001220703125, '0110101100001001': 0.00048828125, '0110101100001010': 0.0010986328125, '0110101100001011': 0.0029296875, '0110101100001101': 0.0001220703125, '0110101100001110': 0.0003662109375, '0110101100001111': 0.0008544921875, '0110101100010011': 0.0003662109375, '0110101100010111': 0.0001220703125, '0110101100011010': 0.0003662109375, '0110101100011111': 0.0003662109375, '0110101100100001': 0.0001220703125, '0110101100100010': 0.000732421875, '0110101100100011': 0.001220703125, '0110101100100100': 0.0001220703125, '0110101100100101': 0.000244140625, '0110101100100110': 0.0001220703125, '0110101100100111': 0.000244140625, '0110101100101000': 0.0001220703125, '0110101100101001': 0.0013427734375, '0110101100101010': 0.0035400390625, '0110101100101011': 0.0133056640625, '0110101100101100': 0.00048828125, '0110101100101101': 0.00048828125, '0110101100101110': 0.0018310546875, '0110101100101111': 0.003173828125, '0110101100110001': 0.000244140625, '0110101100110010': 0.000244140625, '0110101100110011': 0.0003662109375, '0110101100110100': 0.0001220703125, '0110101100110101': 0.0001220703125, '0110101100110110': 0.000244140625, '0110101100110111': 0.000244140625, '0110101100111010': 0.000244140625, '0110101100111011': 0.0006103515625, '0110101100111111': 0.0001220703125, '0110101101100011': 0.0001220703125, '0110101101101110': 0.0001220703125, '0110101101101111': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110100111': 0.0001220703125, '0110101110101001': 0.0001220703125, '0110101110101011': 0.0006103515625, '0110101110101101': 0.0001220703125, '0110101110101111': 0.0001220703125, '0110110000101011': 0.0001220703125, '0110110000101111': 0.0001220703125, '0110110100000011': 0.0001220703125, '0110110100001001': 0.0001220703125, '0110110100001011': 0.0001220703125, '0110110100100011': 0.0001220703125, '0110110100101001': 0.000244140625, '0110110100101010': 0.000244140625, '0110110100101011': 0.0008544921875, '0110110100101110': 0.0001220703125, '0110110100101111': 0.0001220703125, '0110110110001011': 0.0001220703125, '0110111000001011': 0.000244140625, '0110111000101110': 0.0001220703125, '0110111000101111': 0.0001220703125, '0110111100011011': 0.0001220703125, '0110111100101000': 0.0001220703125, '0110111100101010': 0.0003662109375, '0110111100101011': 0.001220703125, '0110111100101111': 0.000244140625, '0110111100111011': 0.000244140625, '0110111110110111': 0.0001220703125, '0111001100000011': 0.0001220703125, '0111001100001010': 0.0001220703125, '0111001100001110': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111001100100111': 0.0001220703125, '0111001100101001': 0.0001220703125, '0111001100101011': 0.0008544921875, '0111001100101110': 0.0001220703125, '0111001100110011': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111010000101011': 0.0001220703125, '0111011000100111': 0.0001220703125, '0111011100001001': 0.0001220703125, '0111011100100011': 0.0001220703125, '0111011100101001': 0.0001220703125, '0111011100101011': 0.0001220703125, '0111011100110011': 0.0001220703125, '0111011100111111': 0.0001220703125, '0111100100101011': 0.0001220703125, '0111100100101101': 0.0001220703125, '0111101000100011': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101010101011': 0.0001220703125, '0111101100001010': 0.0001220703125, '0111101100001011': 0.000244140625, '0111101100011010': 0.0001220703125, '0111101100011011': 0.0001220703125, '0111101100100001': 0.0001220703125, '0111101100100011': 0.00048828125, '0111101100100111': 0.000244140625, '0111101100101001': 0.0003662109375, '0111101100101010': 0.0006103515625, '0111101100101011': 0.001953125, '0111101100101101': 0.000244140625, '0111101100101110': 0.0001220703125, '0111101100101111': 0.00048828125, '0111101100111011': 0.000244140625, '0111101100111101': 0.0001220703125, '0111101110001011': 0.0001220703125, '0111101111101011': 0.0001220703125, '0111110100101111': 0.0001220703125, '0111111100101011': 0.000244140625, '1000000100000011': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.00048828125, '1000000100101100': 0.0001220703125, '1000000110101010': 0.0001220703125, '1000001000010011': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000001000101010': 0.00048828125, '1000001000101011': 0.000244140625, '1000001000101100': 0.0001220703125, '1000001000101101': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001100000110': 0.0001220703125, '1000001100001010': 0.00048828125, '1000001100010010': 0.0001220703125, '1000001100100010': 0.000244140625, '1000001100101000': 0.0001220703125, '1000001100101010': 0.0029296875, '1000001100101110': 0.0006103515625, '1000001100110110': 0.0001220703125, '1000001100111010': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000001111101010': 0.0001220703125, '1000010000101010': 0.0001220703125, '1000010100101011': 0.0001220703125, '1000010100110010': 0.0001220703125, '1000010100111010': 0.0001220703125, '1000011100100010': 0.0001220703125, '1000011100101010': 0.0001220703125, '1000011100111101': 0.0001220703125, '1000100000001000': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000100110': 0.0001220703125, '1000100000101000': 0.000244140625, '1000100000101010': 0.00048828125, '1000100000101100': 0.0001220703125, '1000100000101110': 0.0001220703125, '1000100000110010': 0.0001220703125, '1000100010111010': 0.0001220703125, '1000100100001000': 0.000244140625, '1000100100001010': 0.0001220703125, '1000100100001110': 0.0001220703125, '1000100100011010': 0.0003662109375, '1000100100011011': 0.0001220703125, '1000100100100010': 0.000244140625, '1000100100101000': 0.0001220703125, '1000100100101010': 0.003662109375, '1000100100101110': 0.00048828125, '1000100100110011': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000100100111100': 0.0001220703125, '1000100110001010': 0.0001220703125, '1000100110101010': 0.000244140625, '1000100110101110': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000001000': 0.0001220703125, '1000101000001010': 0.00048828125, '1000101000001110': 0.000244140625, '1000101000010110': 0.0001220703125, '1000101000011010': 0.0001220703125, '1000101000100010': 0.000732421875, '1000101000101000': 0.000732421875, '1000101000101001': 0.0001220703125, '1000101000101010': 0.0020751953125, '1000101000101011': 0.000244140625, '1000101000101100': 0.0001220703125, '1000101000101110': 0.000732421875, '1000101000110000': 0.0001220703125, '1000101000110110': 0.0001220703125, '1000101000111000': 0.0001220703125, '1000101000111010': 0.000244140625, '1000101000111110': 0.000244140625, '1000101010100010': 0.000244140625, '1000101010101000': 0.0001220703125, '1000101010101010': 0.0001220703125, '1000101100000110': 0.0003662109375, '1000101100001000': 0.0008544921875, '1000101100001001': 0.0001220703125, '1000101100001010': 0.0028076171875, '1000101100001011': 0.0001220703125, '1000101100001100': 0.0001220703125, '1000101100001101': 0.0001220703125, '1000101100001110': 0.0009765625, '1000101100010000': 0.0001220703125, '1000101100010010': 0.0001220703125, '1000101100011010': 0.000732421875, '1000101100011100': 0.0001220703125, '1000101100011110': 0.0001220703125, '1000101100100000': 0.0003662109375, '1000101100100010': 0.001953125, '1000101100100011': 0.000244140625, '1000101100100100': 0.0001220703125, '1000101100100110': 0.00048828125, '1000101100101000': 0.002197265625, '1000101100101001': 0.0001220703125, '1000101100101010': 0.0166015625, '1000101100101011': 0.0008544921875, '1000101100101100': 0.0006103515625, '1000101100101101': 0.000244140625, '1000101100101110': 0.00146484375, '1000101100101111': 0.0001220703125, '1000101100110000': 0.0001220703125, '1000101100110010': 0.0006103515625, '1000101100110011': 0.0001220703125, '1000101100110100': 0.0001220703125, '1000101100110110': 0.000244140625, '1000101100111000': 0.000244140625, '1000101100111010': 0.001220703125, '1000101100111100': 0.0001220703125, '1000101100111110': 0.000244140625, '1000101101001010': 0.000244140625, '1000101101101010': 0.0001220703125, '1000101101111010': 0.0001220703125, '1000101110000010': 0.0001220703125, '1000101110000100': 0.0001220703125, '1000101110001010': 0.000244140625, '1000101110001011': 0.0001220703125, '1000101110001110': 0.0001220703125, '1000101110100100': 0.0001220703125, '1000101110100110': 0.0001220703125, '1000101110101010': 0.000732421875, '1000101110101110': 0.000244140625, '1000101110110110': 0.0001220703125, '1000101110111010': 0.000244140625, '1000110000101110': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110100001010': 0.0001220703125, '1000110100001110': 0.0001220703125, '1000110100001111': 0.0001220703125, '1000110100010110': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110100101010': 0.00048828125, '1000110100110110': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000111000100010': 0.0001220703125, '1000111000101010': 0.000244140625, '1000111001101010': 0.000244140625, '1000111010101001': 0.0001220703125, '1000111100001010': 0.0003662109375, '1000111100001011': 0.0001220703125, '1000111100101000': 0.000244140625, '1000111100101010': 0.0015869140625, '1000111100101100': 0.000244140625, '1000111100110010': 0.0001220703125, '1000111100111010': 0.000244140625, '1000111110100100': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000100001010': 0.0001220703125, '1001000100011010': 0.0001220703125, '1001000100100011': 0.0001220703125, '1001001000101110': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001100001010': 0.0001220703125, '1001001100100010': 0.000244140625, '1001001100101000': 0.0001220703125, '1001001100101010': 0.0006103515625, '1001001100101100': 0.0001220703125, '1001001100101110': 0.0001220703125, '1001001100110110': 0.0001220703125, '1001001100111010': 0.000244140625, '1001001110101100': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001011100001010': 0.000244140625, '1001011100010110': 0.0001220703125, '1001011100100010': 0.0001220703125, '1001011100101010': 0.000244140625, '1001011100101011': 0.0001220703125, '1001011100101101': 0.0001220703125, '1001011100101110': 0.0001220703125, '1001011110000010': 0.0001220703125, '1001011111101010': 0.0001220703125, '1001100100001010': 0.0001220703125, '1001100100100010': 0.000244140625, '1001100100100011': 0.0001220703125, '1001100100101000': 0.0001220703125, '1001100100101010': 0.000244140625, '1001100100101011': 0.0001220703125, '1001101000001110': 0.0001220703125, '1001101000011011': 0.0001220703125, '1001101000100110': 0.0001220703125, '1001101000101010': 0.0003662109375, '1001101100001000': 0.0001220703125, '1001101100001010': 0.000244140625, '1001101100001101': 0.0001220703125, '1001101100001110': 0.000244140625, '1001101100011000': 0.0001220703125, '1001101100100000': 0.000244140625, '1001101100100010': 0.000244140625, '1001101100100100': 0.0001220703125, '1001101100101010': 0.0032958984375, '1001101100101011': 0.0001220703125, '1001101100101110': 0.000244140625, '1001101100110010': 0.0003662109375, '1001101100110110': 0.0001220703125, '1001101100111010': 0.000244140625, '1001101100111110': 0.0001220703125, '1001101110101010': 0.0001220703125, '1001101110111010': 0.0001220703125, '1001110000101010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110100101110': 0.0001220703125, '1001111100001010': 0.0001220703125, '1001111100101101': 0.0001220703125, '1001111110101100': 0.0001220703125, '1010000000001010': 0.0001220703125, '1010000000011110': 0.0001220703125, '1010000000101000': 0.000244140625, '1010000000101010': 0.00048828125, '1010000000110010': 0.000244140625, '1010000010100110': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000100001010': 0.0008544921875, '1010000100001100': 0.0001220703125, '1010000100001110': 0.000244140625, '1010000100011110': 0.000244140625, '1010000100100000': 0.0001220703125, '1010000100101000': 0.000244140625, '1010000100101010': 0.0029296875, '1010000100101011': 0.0001220703125, '1010000100101101': 0.0001220703125, '1010000100101110': 0.0006103515625, '1010000100110010': 0.0001220703125, '1010000100110011': 0.0001220703125, '1010000100110110': 0.000244140625, '1010000100111010': 0.00048828125, '1010000100111011': 0.0001220703125, '1010000110111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000001010': 0.000244140625, '1010001000001110': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000100010': 0.00048828125, '1010001000101000': 0.0001220703125, '1010001000101010': 0.0029296875, '1010001000101011': 0.0001220703125, '1010001000101100': 0.0003662109375, '1010001000101101': 0.0001220703125, '1010001000101110': 0.0001220703125, '1010001000110010': 0.0003662109375, '1010001000110011': 0.0001220703125, '1010001000111010': 0.00048828125, '1010001001101010': 0.0001220703125, '1010001010001010': 0.0001220703125, '1010001010101010': 0.0001220703125, '1010001100000010': 0.00048828125, '1010001100000100': 0.0001220703125, '1010001100000110': 0.000244140625, '1010001100001000': 0.0003662109375, '1010001100001010': 0.00341796875, '1010001100001011': 0.0003662109375, '1010001100001110': 0.00048828125, '1010001100010010': 0.0001220703125, '1010001100011000': 0.0001220703125, '1010001100011010': 0.0006103515625, '1010001100011110': 0.0001220703125, '1010001100100000': 0.000244140625, '1010001100100010': 0.002197265625, '1010001100100011': 0.000244140625, '1010001100100110': 0.0003662109375, '1010001100101000': 0.0020751953125, '1010001100101001': 0.0001220703125, '1010001100101010': 0.0155029296875, '1010001100101011': 0.0008544921875, '1010001100101100': 0.0010986328125, '1010001100101101': 0.0001220703125, '1010001100101110': 0.0025634765625, '1010001100101111': 0.0003662109375, '1010001100110000': 0.0001220703125, '1010001100110010': 0.0008544921875, '1010001100110100': 0.0001220703125, '1010001100110110': 0.001220703125, '1010001100111010': 0.0010986328125, '1010001100111011': 0.0001220703125, '1010001100111100': 0.0001220703125, '1010001100111110': 0.0003662109375, '1010001101001000': 0.0001220703125, '1010001101001010': 0.0001220703125, '1010001101001110': 0.0001220703125, '1010001101101010': 0.0003662109375, '1010001110001010': 0.000244140625, '1010001110100101': 0.0001220703125, '1010001110101010': 0.001220703125, '1010001110101100': 0.0001220703125, '1010001110110100': 0.0001220703125, '1010001110110110': 0.000244140625, '1010001110111010': 0.0001220703125, '1010010000001011': 0.0001220703125, '1010010000101010': 0.000244140625, '1010010000101110': 0.0001220703125, '1010010100001000': 0.000244140625, '1010010100001010': 0.0001220703125, '1010010100001110': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100101010': 0.0008544921875, '1010010100101011': 0.0001220703125, '1010010100101101': 0.0001220703125, '1010010100110110': 0.0001220703125, '1010010100111010': 0.00048828125, '1010010100111110': 0.0001220703125, '1010010110001100': 0.0001220703125, '1010010110101001': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000100010': 0.0001220703125, '1010011000101101': 0.0001220703125, '1010011010110011': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100001101': 0.0001220703125, '1010011100001110': 0.0001220703125, '1010011100011010': 0.0001220703125, '1010011100100010': 0.00048828125, '1010011100100110': 0.000244140625, '1010011100101000': 0.0003662109375, '1010011100101010': 0.0025634765625, '1010011100101100': 0.0001220703125, '1010011100101110': 0.0003662109375, '1010011100111000': 0.0001220703125, '1010011110001010': 0.0001220703125, '1010011110101010': 0.0001220703125, '1010011110101110': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001000': 0.0001220703125, '1010100000001010': 0.0010986328125, '1010100000001011': 0.0001220703125, '1010100000001100': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000100000': 0.0003662109375, '1010100000100010': 0.0003662109375, '1010100000100100': 0.0001220703125, '1010100000100110': 0.0003662109375, '1010100000101000': 0.000732421875, '1010100000101010': 0.00390625, '1010100000101011': 0.0003662109375, '1010100000101100': 0.00048828125, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0003662109375, '1010100000110010': 0.000244140625, '1010100000110110': 0.000244140625, '1010100000111010': 0.00048828125, '1010100000111100': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100010101010': 0.00048828125, '1010100100000000': 0.0001220703125, '1010100100000010': 0.0001220703125, '1010100100001000': 0.000244140625, '1010100100001001': 0.0001220703125, '1010100100001010': 0.0057373046875, '1010100100001100': 0.000244140625, '1010100100001101': 0.0001220703125, '1010100100001110': 0.0006103515625, '1010100100010010': 0.0001220703125, '1010100100011010': 0.000732421875, '1010100100011011': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.0001220703125, '1010100100100010': 0.0018310546875, '1010100100100100': 0.000244140625, '1010100100100101': 0.0001220703125, '1010100100100110': 0.0003662109375, '1010100100101000': 0.0015869140625, '1010100100101001': 0.0001220703125, '1010100100101010': 0.0177001953125, '1010100100101011': 0.0008544921875, '1010100100101100': 0.0018310546875, '1010100100101101': 0.00048828125, '1010100100101110': 0.00341796875, '1010100100101111': 0.0001220703125, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0009765625, '1010100100110011': 0.000244140625, '1010100100110100': 0.000244140625, '1010100100110110': 0.0008544921875, '1010100100111000': 0.0001220703125, '1010100100111010': 0.0009765625, '1010100100111110': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101101010': 0.000244140625, '1010100101101110': 0.0001220703125, '1010100110001010': 0.000244140625, '1010100110010010': 0.0001220703125, '1010100110100000': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101010': 0.0008544921875, '1010100110101100': 0.0001220703125, '1010100110101110': 0.0003662109375, '1010100110110010': 0.0001220703125, '1010101000000010': 0.000244140625, '1010101000000100': 0.0001220703125, '1010101000000110': 0.000244140625, '1010101000001000': 0.0003662109375, '1010101000001010': 0.004150390625, '1010101000001011': 0.00048828125, '1010101000001100': 0.000244140625, '1010101000001101': 0.0001220703125, '1010101000001110': 0.000244140625, '1010101000001111': 0.0003662109375, '1010101000010010': 0.000244140625, '1010101000010110': 0.000244140625, '1010101000010111': 0.0001220703125, '1010101000011000': 0.0001220703125, '1010101000011010': 0.000732421875, '1010101000011110': 0.0001220703125, '1010101000011111': 0.0001220703125, '1010101000100000': 0.0003662109375, '1010101000100010': 0.0023193359375, '1010101000100011': 0.000244140625, '1010101000100100': 0.000244140625, '1010101000100101': 0.0001220703125, '1010101000100110': 0.0008544921875, '1010101000101000': 0.001220703125, '1010101000101010': 0.0247802734375, '1010101000101011': 0.0006103515625, '1010101000101100': 0.001220703125, '1010101000101101': 0.0001220703125, '1010101000101110': 0.0030517578125, '1010101000110010': 0.001953125, '1010101000110011': 0.0001220703125, '1010101000110110': 0.0010986328125, '1010101000111000': 0.000244140625, '1010101000111010': 0.001953125, '1010101000111100': 0.000244140625, '1010101000111110': 0.000244140625, '1010101001001000': 0.0001220703125, '1010101001001110': 0.0001220703125, '1010101001100010': 0.0001220703125, '1010101001101010': 0.0003662109375, '1010101010001010': 0.00048828125, '1010101010010010': 0.0001220703125, '1010101010100110': 0.000244140625, '1010101010101000': 0.000244140625, '1010101010101010': 0.0010986328125, '1010101010101110': 0.00048828125, '1010101010111010': 0.000244140625, '1010101100000000': 0.00048828125, '1010101100000001': 0.0001220703125, '1010101100000010': 0.0020751953125, '1010101100000011': 0.0001220703125, '1010101100000100': 0.000244140625, '1010101100000101': 0.000244140625, '1010101100000110': 0.0008544921875, '1010101100000111': 0.0001220703125, '1010101100001000': 0.0018310546875, '1010101100001001': 0.0001220703125, '1010101100001010': 0.0235595703125, '1010101100001011': 0.00146484375, '1010101100001100': 0.0015869140625, '1010101100001101': 0.0010986328125, '1010101100001110': 0.0042724609375, '1010101100001111': 0.0001220703125, '1010101100010000': 0.0001220703125, '1010101100010010': 0.001708984375, '1010101100010011': 0.0001220703125, '1010101100010110': 0.0003662109375, '1010101100011000': 0.00048828125, '1010101100011001': 0.0001220703125, '1010101100011010': 0.0045166015625, '1010101100011011': 0.00048828125, '1010101100011100': 0.000244140625, '1010101100011110': 0.0009765625, '1010101100011111': 0.0001220703125, '1010101100100000': 0.0020751953125, '1010101100100001': 0.000244140625, '1010101100100010': 0.017333984375, '1010101100100011': 0.0008544921875, '1010101100100100': 0.000732421875, '1010101100100101': 0.0003662109375, '1010101100100110': 0.0037841796875, '1010101100100111': 0.0001220703125, '1010101100101000': 0.0137939453125, '1010101100101001': 0.000732421875, '1010101100101010': 0.13037109375, '1010101100101011': 0.00634765625, '1010101100101100': 0.0052490234375, '1010101100101101': 0.0023193359375, '1010101100101110': 0.01904296875, '1010101100101111': 0.001708984375, '1010101100110000': 0.0008544921875, '1010101100110010': 0.0068359375, '1010101100110011': 0.0010986328125, '1010101100110100': 0.0001220703125, '1010101100110101': 0.0003662109375, '1010101100110110': 0.006103515625, '1010101100110111': 0.0001220703125, '1010101100111000': 0.000732421875, '1010101100111001': 0.000244140625, '1010101100111010': 0.01220703125, '1010101100111011': 0.0001220703125, '1010101100111100': 0.0003662109375, '1010101100111101': 0.000244140625, '1010101100111110': 0.0009765625, '1010101100111111': 0.000244140625, '1010101101001010': 0.000732421875, '1010101101010010': 0.0001220703125, '1010101101100000': 0.0001220703125, '1010101101100010': 0.000732421875, '1010101101101000': 0.0001220703125, '1010101101101001': 0.0001220703125, '1010101101101010': 0.00146484375, '1010101101101100': 0.0001220703125, '1010101101101110': 0.000732421875, '1010101101110010': 0.0001220703125, '1010101101110100': 0.0001220703125, '1010101110000010': 0.0001220703125, '1010101110001000': 0.0001220703125, '1010101110001010': 0.0006103515625, '1010101110001011': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110011000': 0.0001220703125, '1010101110011010': 0.0001220703125, '1010101110100000': 0.0001220703125, '1010101110100010': 0.000732421875, '1010101110100100': 0.000244140625, '1010101110100110': 0.0001220703125, '1010101110101000': 0.0003662109375, '1010101110101001': 0.000244140625, '1010101110101010': 0.005859375, '1010101110101011': 0.0006103515625, '1010101110101100': 0.00048828125, '1010101110101101': 0.0001220703125, '1010101110101110': 0.0008544921875, '1010101110110000': 0.0001220703125, '1010101110110100': 0.0001220703125, '1010101110111010': 0.0003662109375, '1010110000000001': 0.0001220703125, '1010110000001010': 0.0003662109375, '1010110000100010': 0.0001220703125, '1010110000100110': 0.0001220703125, '1010110000101000': 0.000244140625, '1010110000101010': 0.0015869140625, '1010110000101100': 0.0001220703125, '1010110000101110': 0.000244140625, '1010110000110010': 0.0003662109375, '1010110000110110': 0.000244140625, '1010110000111010': 0.000244140625, '1010110010101010': 0.000244140625, '1010110100000000': 0.0001220703125, '1010110100000010': 0.0001220703125, '1010110100000111': 0.0001220703125, '1010110100001010': 0.0023193359375, '1010110100001011': 0.000244140625, '1010110100001110': 0.0001220703125, '1010110100010111': 0.0001220703125, '1010110100011010': 0.0003662109375, '1010110100011110': 0.0001220703125, '1010110100100010': 0.0008544921875, '1010110100100100': 0.0003662109375, '1010110100100110': 0.0001220703125, '1010110100101000': 0.000732421875, '1010110100101001': 0.0001220703125, '1010110100101010': 0.00537109375, '1010110100101011': 0.0003662109375, '1010110100101100': 0.00048828125, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0018310546875, '1010110100110010': 0.00048828125, '1010110100110011': 0.0001220703125, '1010110100110110': 0.000244140625, '1010110100110111': 0.0001220703125, '1010110100111010': 0.00048828125, '1010110100111101': 0.0001220703125, '1010110100111110': 0.0001220703125, '1010110101001000': 0.0001220703125, '1010110101101010': 0.000244140625, '1010110110101010': 0.0001220703125, '1010110110101110': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000001101': 0.0001220703125, '1010111000001110': 0.000244140625, '1010111000100010': 0.0001220703125, '1010111000100100': 0.0001220703125, '1010111000101000': 0.0001220703125, '1010111000101010': 0.00146484375, '1010111000101101': 0.0001220703125, '1010111000101110': 0.000732421875, '1010111000110010': 0.0001220703125, '1010111000110110': 0.000244140625, '1010111010101110': 0.0001220703125, '1010111100000010': 0.0001220703125, '1010111100000011': 0.0001220703125, '1010111100000110': 0.0001220703125, '1010111100001000': 0.0001220703125, '1010111100001010': 0.0015869140625, '1010111100001110': 0.0003662109375, '1010111100011010': 0.00048828125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.0009765625, '1010111100100110': 0.000244140625, '1010111100101000': 0.0008544921875, '1010111100101010': 0.0062255859375, '1010111100101011': 0.00048828125, '1010111100101100': 0.000244140625, '1010111100101110': 0.0013427734375, '1010111100101111': 0.0001220703125, '1010111100110010': 0.0003662109375, '1010111100110110': 0.000244140625, '1010111100111000': 0.0001220703125, '1010111100111010': 0.000732421875, '1010111100111110': 0.0001220703125, '1010111101110010': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110011010': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101000': 0.0001220703125, '1010111110101001': 0.0001220703125, '1010111110101010': 0.000732421875, '1010111110110010': 0.0001220703125, '1010111110111010': 0.0001220703125, '1011000000001000': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000100001010': 0.0001220703125, '1011000100010010': 0.0001220703125, '1011000100011110': 0.0001220703125, '1011000100101000': 0.0001220703125, '1011000100101010': 0.00048828125, '1011000100101011': 0.0001220703125, '1011000100101101': 0.0001220703125, '1011000100101110': 0.000244140625, '1011000100101111': 0.0001220703125, '1011000100110010': 0.0001220703125, '1011000100110110': 0.0003662109375, '1011001000001010': 0.000244140625, '1011001000011010': 0.0001220703125, '1011001000100010': 0.000244140625, '1011001000101010': 0.0010986328125, '1011001000101011': 0.0001220703125, '1011001000101110': 0.0001220703125, '1011001000111010': 0.0006103515625, '1011001000111011': 0.0001220703125, '1011001010101010': 0.0001220703125, '1011001100001010': 0.0013427734375, '1011001100001011': 0.0001220703125, '1011001100001110': 0.0003662109375, '1011001100010110': 0.0001220703125, '1011001100011010': 0.00048828125, '1011001100100000': 0.0001220703125, '1011001100100010': 0.00048828125, '1011001100100110': 0.0001220703125, '1011001100101000': 0.000244140625, '1011001100101010': 0.00439453125, '1011001100101011': 0.000244140625, '1011001100101101': 0.0001220703125, '1011001100101110': 0.0008544921875, '1011001100110010': 0.00048828125, '1011001100110110': 0.000244140625, '1011001100111010': 0.000732421875, '1011001100111110': 0.000244140625, '1011001101101010': 0.0001220703125, '1011001110001000': 0.0001220703125, '1011001110010110': 0.0001220703125, '1011001110100010': 0.0001220703125, '1011001110101010': 0.0003662109375, '1011001110101110': 0.000244140625, '1011010000000010': 0.0001220703125, '1011010000001010': 0.0001220703125, '1011010000010010': 0.0001220703125, '1011010000101010': 0.000244140625, '1011010000101011': 0.0001220703125, '1011010100100010': 0.0001220703125, '1011010100101010': 0.0008544921875, '1011010100101011': 0.0001220703125, '1011010100110010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000001111': 0.0001220703125, '1011011000100010': 0.000244140625, '1011011000101000': 0.000244140625, '1011011000101010': 0.0003662109375, '1011011000101011': 0.0001220703125, '1011011000101100': 0.0001220703125, '1011011000110010': 0.0001220703125, '1011011100000010': 0.0001220703125, '1011011100001001': 0.0001220703125, '1011011100001010': 0.00048828125, '1011011100001110': 0.0001220703125, '1011011100011000': 0.0001220703125, '1011011100011010': 0.0001220703125, '1011011100011110': 0.0001220703125, '1011011100100000': 0.0001220703125, '1011011100100010': 0.0001220703125, '1011011100101000': 0.0003662109375, '1011011100101001': 0.0001220703125, '1011011100101010': 0.0030517578125, '1011011100101100': 0.000244140625, '1011011100101101': 0.0001220703125, '1011011100101110': 0.0003662109375, '1011011100110010': 0.000244140625, '1011011100110111': 0.0001220703125, '1011011100111010': 0.000244140625, '1011011101101010': 0.0001220703125, '1011011101101110': 0.0001220703125, '1011011110101010': 0.0003662109375, '1011100000001010': 0.0001220703125, '1011100000011010': 0.0001220703125, '1011100000101010': 0.0006103515625, '1011100000101100': 0.000244140625, '1011100000110110': 0.0001220703125, '1011100010100011': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100100000111': 0.0001220703125, '1011100100001000': 0.0001220703125, '1011100100001010': 0.000732421875, '1011100100001011': 0.0001220703125, '1011100100001110': 0.000244140625, '1011100100011010': 0.0001220703125, '1011100100100010': 0.0008544921875, '1011100100101000': 0.0001220703125, '1011100100101010': 0.0023193359375, '1011100100101011': 0.000244140625, '1011100100101100': 0.0001220703125, '1011100100101110': 0.0003662109375, '1011100100110010': 0.0003662109375, '1011100100110110': 0.000244140625, '1011100101101010': 0.000244140625, '1011100110101010': 0.0001220703125, '1011101000000010': 0.0001220703125, '1011101000001010': 0.000732421875, '1011101000010100': 0.0001220703125, '1011101000010110': 0.0001220703125, '1011101000010111': 0.0001220703125, '1011101000011110': 0.0001220703125, '1011101000100010': 0.0006103515625, '1011101000100110': 0.000244140625, '1011101000101000': 0.0003662109375, '1011101000101010': 0.0029296875, '1011101000101011': 0.0003662109375, '1011101000101100': 0.0003662109375, '1011101000101110': 0.0003662109375, '1011101000110010': 0.0001220703125, '1011101000110111': 0.0001220703125, '1011101000111000': 0.0001220703125, '1011101000111010': 0.000244140625, '1011101000111110': 0.0001220703125, '1011101010001010': 0.0001220703125, '1011101010101110': 0.0001220703125, '1011101010110010': 0.0001220703125, '1011101100000010': 0.000244140625, '1011101100000011': 0.0001220703125, '1011101100000110': 0.000244140625, '1011101100001000': 0.0003662109375, '1011101100001010': 0.00341796875, '1011101100001011': 0.0001220703125, '1011101100001100': 0.0001220703125, '1011101100001101': 0.0001220703125, '1011101100001110': 0.0006103515625, '1011101100010000': 0.0001220703125, '1011101100010010': 0.0003662109375, '1011101100011010': 0.0003662109375, '1011101100011100': 0.0001220703125, '1011101100100000': 0.00048828125, '1011101100100010': 0.001220703125, '1011101100100011': 0.0001220703125, '1011101100100100': 0.0001220703125, '1011101100100110': 0.0013427734375, '1011101100101000': 0.00146484375, '1011101100101001': 0.0001220703125, '1011101100101010': 0.0137939453125, '1011101100101011': 0.0006103515625, '1011101100101100': 0.0010986328125, '1011101100101101': 0.00048828125, '1011101100101110': 0.0030517578125, '1011101100101111': 0.0001220703125, '1011101100110000': 0.000244140625, '1011101100110010': 0.0008544921875, '1011101100110100': 0.0001220703125, '1011101100110101': 0.0001220703125, '1011101100110110': 0.0010986328125, '1011101100111000': 0.000244140625, '1011101100111010': 0.0008544921875, '1011101100111011': 0.0001220703125, '1011101100111110': 0.0003662109375, '1011101110001110': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101010': 0.0008544921875, '1011101110101110': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110000111010': 0.0001220703125, '1011110100001010': 0.000244140625, '1011110100001100': 0.0001220703125, '1011110100001110': 0.0001220703125, '1011110100101010': 0.00048828125, '1011110100101100': 0.0001220703125, '1011110100101110': 0.0001220703125, '1011110100110010': 0.0001220703125, '1011110100111010': 0.000244140625, '1011110100111101': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110110101110': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000100010': 0.0001220703125, '1011111000101010': 0.00048828125, '1011111000101100': 0.0001220703125, '1011111100001010': 0.000244140625, '1011111100010100': 0.0001220703125, '1011111100101010': 0.0009765625, '1011111100101100': 0.0001220703125, '1011111100101110': 0.000244140625, '1011111100110010': 0.0001220703125, '1011111100110110': 0.0001220703125, '1011111111101111': 0.0001220703125, '1100000100110010': 0.0001220703125, '1100001000100010': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001000111110': 0.0001220703125, '1100001100001010': 0.0001220703125, '1100001100100010': 0.0001220703125, '1100001100101010': 0.0010986328125, '1100001100101011': 0.000244140625, '1100001100101100': 0.0001220703125, '1100001100111010': 0.0001220703125, '1100001110101010': 0.0001220703125, '1100010100101010': 0.000244140625, '1100010100101110': 0.0001220703125, '1100010100110010': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100011100110010': 0.0001220703125, '1100100000101000': 0.0001220703125, '1100100000101010': 0.000244140625, '1100100000101011': 0.0001220703125, '1100100000101101': 0.0001220703125, '1100100100000000': 0.0001220703125, '1100100100001000': 0.0001220703125, '1100100100001010': 0.000244140625, '1100100100001100': 0.0001220703125, '1100100100001110': 0.0001220703125, '1100100100011010': 0.0001220703125, '1100100100100010': 0.000244140625, '1100100100101010': 0.0008544921875, '1100100100101011': 0.0001220703125, '1100100100111010': 0.0001220703125, '1100100110001110': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101000101000': 0.0001220703125, '1100101000101001': 0.0001220703125, '1100101000101010': 0.0010986328125, '1100101000101100': 0.0001220703125, '1100101000101101': 0.0001220703125, '1100101000101110': 0.0001220703125, '1100101000110010': 0.0001220703125, '1100101000111010': 0.000244140625, '1100101001011010': 0.0001220703125, '1100101001100010': 0.0001220703125, '1100101010101010': 0.0001220703125, '1100101010101110': 0.0001220703125, '1100101100001010': 0.0006103515625, '1100101100001110': 0.0001220703125, '1100101100010010': 0.0001220703125, '1100101100011010': 0.0003662109375, '1100101100011011': 0.0001220703125, '1100101100011100': 0.0001220703125, '1100101100100000': 0.000244140625, '1100101100100010': 0.0010986328125, '1100101100100110': 0.000244140625, '1100101100101000': 0.00048828125, '1100101100101010': 0.005615234375, '1100101100101011': 0.0001220703125, '1100101100101100': 0.000244140625, '1100101100101101': 0.0001220703125, '1100101100101110': 0.001220703125, '1100101100101111': 0.0001220703125, '1100101100110000': 0.0001220703125, '1100101100110010': 0.0001220703125, '1100101100111010': 0.00048828125, '1100101100111011': 0.0001220703125, '1100101100111101': 0.0001220703125, '1100101100111110': 0.0001220703125, '1100101101111010': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100101110101110': 0.0001220703125, '1100101110110010': 0.0001220703125, '1100110000001010': 0.0001220703125, '1100110000110110': 0.0001220703125, '1100110100100010': 0.0001220703125, '1100110100101000': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100110100101110': 0.0001220703125, '1100110100111010': 0.0001220703125, '1100110100111011': 0.0001220703125, '1100111100100110': 0.0001220703125, '1100111110101010': 0.0001220703125, '1100111110101110': 0.0001220703125, '1101000000111100': 0.0001220703125, '1101000100101010': 0.000244140625, '1101000100101101': 0.0001220703125, '1101001100001010': 0.0001220703125, '1101001100001101': 0.0001220703125, '1101001100010110': 0.0001220703125, '1101001100100110': 0.000244140625, '1101001100101000': 0.0001220703125, '1101001100101010': 0.0006103515625, '1101001100101100': 0.0001220703125, '1101001100101110': 0.0001220703125, '1101001100110010': 0.0001220703125, '1101001100110110': 0.0001220703125, '1101001100111010': 0.0001220703125, '1101011100110110': 0.0001220703125, '1101011110100010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1101100000110010': 0.0001220703125, '1101100100001010': 0.0001220703125, '1101100100011010': 0.0001220703125, '1101100100101010': 0.0006103515625, '1101100100101110': 0.0001220703125, '1101100101001010': 0.0001220703125, '1101100110001010': 0.0001220703125, '1101101000000010': 0.0001220703125, '1101101000100011': 0.0001220703125, '1101101000101000': 0.0001220703125, '1101101000101010': 0.0003662109375, '1101101000110011': 0.0001220703125, '1101101100000010': 0.0001220703125, '1101101100000100': 0.0001220703125, '1101101100001000': 0.0001220703125, '1101101100001010': 0.0003662109375, '1101101100001110': 0.0001220703125, '1101101100010110': 0.000244140625, '1101101100011010': 0.0001220703125, '1101101100100010': 0.0006103515625, '1101101100100110': 0.0003662109375, '1101101100101000': 0.000244140625, '1101101100101010': 0.0023193359375, '1101101100101011': 0.000244140625, '1101101100101100': 0.00048828125, '1101101100101110': 0.0001220703125, '1101101100101111': 0.000244140625, '1101101100110010': 0.000244140625, '1101101100110110': 0.000244140625, '1101101100111010': 0.0001220703125, '1101101110101010': 0.0001220703125, '1101101111101010': 0.0001220703125, '1101110000101010': 0.0001220703125, '1101110000101110': 0.0001220703125, '1101110100011010': 0.0001220703125, '1101110100100000': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110100110110': 0.0001220703125, '1101110100111010': 0.0003662109375, '1101111000101000': 0.0001220703125, '1101111000101010': 0.000244140625, '1101111100001010': 0.0001220703125, '1101111100101010': 0.00048828125, '1101111101101010': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000100100010': 0.0001220703125, '1110000100101010': 0.0001220703125, '1110000100101110': 0.0001220703125, '1110001000010010': 0.0001220703125, '1110001000101111': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110001100100111': 0.0001220703125, '1110001100101000': 0.0001220703125, '1110001100101001': 0.0001220703125, '1110001100101010': 0.0001220703125, '1110001100101011': 0.0001220703125, '1110001100101110': 0.0001220703125, '1110001100110110': 0.0001220703125, '1110001100111010': 0.0001220703125, '1110001101101010': 0.0001220703125, '1110010100101010': 0.0001220703125, '1110011100101010': 0.0001220703125, '1110011110101110': 0.0001220703125, '1110100100010110': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101001': 0.0001220703125, '1110100100101010': 0.0003662109375, '1110100100101011': 0.0001220703125, '1110100100110010': 0.0001220703125, '1110100110001010': 0.0001220703125, '1110101000001010': 0.0006103515625, '1110101000001011': 0.0001220703125, '1110101000100011': 0.0001220703125, '1110101000101000': 0.0001220703125, '1110101000101010': 0.0008544921875, '1110101000110010': 0.0001220703125, '1110101000111010': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100000011': 0.0001220703125, '1110101100000110': 0.0001220703125, '1110101100001010': 0.000244140625, '1110101100001011': 0.0001220703125, '1110101100001110': 0.000244140625, '1110101100011000': 0.0001220703125, '1110101100011010': 0.0003662109375, '1110101100011110': 0.0001220703125, '1110101100100000': 0.0001220703125, '1110101100100010': 0.000732421875, '1110101100100101': 0.0001220703125, '1110101100100110': 0.000244140625, '1110101100100111': 0.0001220703125, '1110101100101000': 0.000244140625, '1110101100101001': 0.000244140625, '1110101100101010': 0.0042724609375, '1110101100101011': 0.0006103515625, '1110101100101100': 0.0001220703125, '1110101100101101': 0.000244140625, '1110101100101110': 0.0003662109375, '1110101100101111': 0.000244140625, '1110101100110010': 0.0001220703125, '1110101100110011': 0.0001220703125, '1110101100110100': 0.0001220703125, '1110101100111010': 0.0001220703125, '1110101110001010': 0.0001220703125, '1110101110101010': 0.000244140625, '1110101110101110': 0.0001220703125, '1110110100101010': 0.000244140625, '1110110100110010': 0.0001220703125, '1110110110101010': 0.000244140625, '1110111000101010': 0.0001220703125, '1110111100001010': 0.0001220703125, '1110111100101000': 0.0001220703125, '1110111100101010': 0.0001220703125, '1110111100101011': 0.000244140625, '1110111100101100': 0.0001220703125, '1110111100110010': 0.0001220703125, '1110111110101110': 0.0001220703125, '1111001100101010': 0.000244140625, '1111001100110110': 0.0001220703125, '1111011000011011': 0.0001220703125, '1111011100101010': 0.0003662109375, '1111100100111010': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101000101011': 0.0001220703125, '1111101000110010': 0.0001220703125, '1111101100001010': 0.0001220703125, '1111101100100000': 0.0001220703125, '1111101100101010': 0.00048828125, '1111101100101011': 0.0001220703125, '1111101100101110': 0.0001220703125, '1111101100110110': 0.0001220703125, '1111101110101010': 0.0001220703125, '1111101110101110': 0.0001220703125, '1111101110110010': 0.0001220703125, '1111111100001110': 0.0001220703125, '1111111100100010': 0.0001220703125, '1111111100101010': 0.000244140625}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=8_bit=0.txt <==
{'0000000000000000': 0.3878173828125, '0000000000000001': 0.01513671875, '0000000000000010': 0.0152587890625, '0000000000000011': 0.001708984375, '0000000000000100': 0.031005859375, '0000000000000101': 0.001708984375, '0000000000000110': 0.0130615234375, '0000000000000111': 0.004150390625, '0000000000001000': 0.0130615234375, '0000000000001001': 0.0003662109375, '0000000000001010': 0.0003662109375, '0000000000001100': 0.0023193359375, '0000000000001110': 0.000732421875, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0283203125, '0000000000010001': 0.0010986328125, '0000000000010010': 0.000732421875, '0000000000010011': 0.00048828125, '0000000000010100': 0.00244140625, '0000000000010101': 0.0003662109375, '0000000000010110': 0.00146484375, '0000000000010111': 0.0003662109375, '0000000000011000': 0.0079345703125, '0000000000011001': 0.000244140625, '0000000000011010': 0.0008544921875, '0000000000011100': 0.0059814453125, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.008056640625, '0000000000100001': 0.000244140625, '0000000000100010': 0.000244140625, '0000000000100100': 0.0006103515625, '0000000000100110': 0.0001220703125, '0000000000100111': 0.000244140625, '0000000000101000': 0.000244140625, '0000000000101100': 0.000244140625, '0000000000101101': 0.0001220703125, '0000000000110000': 0.0030517578125, '0000000000110100': 0.000244140625, '0000000000110110': 0.0003662109375, '0000000000110111': 0.0001220703125, '0000000000111000': 0.000732421875, '0000000000111100': 0.000244140625, '0000000001000000': 0.0059814453125, '0000000001000001': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.0003662109375, '0000000001000110': 0.000244140625, '0000000001001000': 0.0003662109375, '0000000001010000': 0.0003662109375, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.0191650390625, '0000000010000001': 0.000732421875, '0000000010000010': 0.0013427734375, '0000000010000011': 0.000244140625, '0000000010000100': 0.000732421875, '0000000010000110': 0.0010986328125, '0000000010000111': 0.000244140625, '0000000010001000': 0.0009765625, '0000000010001100': 0.000244140625, '0000000010001110': 0.0001220703125, '0000000010010000': 0.0009765625, '0000000010011000': 0.000244140625, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010100001': 0.0001220703125, '0000000010110100': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011000010': 0.0001220703125, '0000000011001000': 0.0001220703125, '0000000011010000': 0.0001220703125, '0000000011011100': 0.0001220703125, '0000000100000000': 0.014892578125, '0000000100000001': 0.0009765625, '0000000100000010': 0.0003662109375, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0008544921875, '0000000100000101': 0.0001220703125, '0000000100000110': 0.0008544921875, '0000000100000111': 0.00048828125, '0000000100001000': 0.00048828125, '0000000100001010': 0.0001220703125, '0000000100001100': 0.000244140625, '0000000100010000': 0.0008544921875, '0000000100010001': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.0001220703125, '0000000100100000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101100010': 0.0001220703125, '0000000110000000': 0.000732421875, '0000000110000101': 0.0001220703125, '0000001000000000': 0.0484619140625, '0000001000000001': 0.0010986328125, '0000001000000010': 0.001953125, '0000001000000011': 0.0003662109375, '0000001000000100': 0.004150390625, '0000001000000110': 0.0013427734375, '0000001000000111': 0.0009765625, '0000001000001000': 0.0020751953125, '0000001000001001': 0.0001220703125, '0000001000001010': 0.000244140625, '0000001000001100': 0.0001220703125, '0000001000001101': 0.0001220703125, '0000001000010000': 0.0015869140625, '0000001000010001': 0.000244140625, '0000001000010100': 0.00048828125, '0000001000010111': 0.0001220703125, '0000001000011000': 0.001220703125, '0000001000011001': 0.0001220703125, '0000001000011100': 0.00048828125, '0000001000100000': 0.000732421875, '0000001000100100': 0.0001220703125, '0000001000100111': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0009765625, '0000001000110100': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0003662109375, '0000001001000100': 0.0001220703125, '0000001001001000': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001001010100': 0.0001220703125, '0000001001011000': 0.0001220703125, '0000001010000000': 0.0015869140625, '0000001010000001': 0.0001220703125, '0000001010000011': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010011000': 0.0001220703125, '0000001010100010': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.0009765625, '0000001100000100': 0.0001220703125, '0000001100001000': 0.000244140625, '0000001100010000': 0.0001220703125, '0000001100100000': 0.0001220703125, '0000001110000000': 0.000244140625, '0000010000000000': 0.0142822265625, '0000010000000001': 0.0008544921875, '0000010000000010': 0.000732421875, '0000010000000011': 0.0003662109375, '0000010000000100': 0.0015869140625, '0000010000000110': 0.000732421875, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0006103515625, '0000010000010000': 0.0015869140625, '0000010000010010': 0.0001220703125, '0000010000011000': 0.0001220703125, '0000010000011100': 0.000244140625, '0000010000100000': 0.00048828125, '0000010000100100': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010000110010': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010001000001': 0.0001220703125, '0000010001110001': 0.0001220703125, '0000010010000000': 0.0013427734375, '0000010010000001': 0.0001220703125, '0000010010000110': 0.000244140625, '0000010010011100': 0.0001220703125, '0000010100000000': 0.0010986328125, '0000010100000010': 0.000244140625, '0000010100001000': 0.0001220703125, '0000010110000110': 0.0001220703125, '0000011000000000': 0.0067138671875, '0000011000000001': 0.000244140625, '0000011000000010': 0.000244140625, '0000011000000100': 0.0006103515625, '0000011000000110': 0.0001220703125, '0000011000000111': 0.000244140625, '0000011000001000': 0.0003662109375, '0000011000010000': 0.0003662109375, '0000011000010001': 0.0001220703125, '0000011000010100': 0.0001220703125, '0000011000010111': 0.0001220703125, '0000011000011000': 0.000244140625, '0000011000100000': 0.0001220703125, '0000011000100100': 0.0001220703125, '0000011001000000': 0.0003662109375, '0000011010000010': 0.0001220703125, '0000011010100000': 0.0001220703125, '0000011100000000': 0.0001220703125, '0000011100010000': 0.000244140625, '0000100000000000': 0.0057373046875, '0000100000000010': 0.0001220703125, '0000100000000011': 0.0001220703125, '0000100000000100': 0.00048828125, '0000100000000110': 0.0001220703125, '0000100000000111': 0.0001220703125, '0000100000001000': 0.000244140625, '0000100000010000': 0.0003662109375, '0000100000110000': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100001010000': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100010000001': 0.0001220703125, '0000100010000010': 0.0001220703125, '0000100100000000': 0.0001220703125, '0000101000000000': 0.0003662109375, '0000101000000010': 0.0001220703125, '0000101000000110': 0.0001220703125, '0000101000010000': 0.000244140625, '0000110000000000': 0.001708984375, '0000110000000100': 0.0001220703125, '0000110000010000': 0.0001220703125, '0000110000110000': 0.000244140625, '0000110010000000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000111000000000': 0.000732421875, '0001000000000000': 0.0401611328125, '0001000000000001': 0.0009765625, '0001000000000010': 0.001953125, '0001000000000011': 0.000244140625, '0001000000000100': 0.0029296875, '0001000000000101': 0.0001220703125, '0001000000000110': 0.001708984375, '0001000000000111': 0.0006103515625, '0001000000001000': 0.002197265625, '0001000000001100': 0.0001220703125, '0001000000010000': 0.00244140625, '0001000000010100': 0.000244140625, '0001000000010110': 0.0001220703125, '0001000000011000': 0.000732421875, '0001000000011100': 0.0009765625, '0001000000011101': 0.0001220703125, '0001000000011110': 0.0001220703125, '0001000000100000': 0.000732421875, '0001000000100010': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000110000': 0.0003662109375, '0001000000110110': 0.0001220703125, '0001000001000000': 0.0010986328125, '0001000001000001': 0.0001220703125, '0001000001000110': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.001708984375, '0001000010000100': 0.0001220703125, '0001000010000110': 0.0001220703125, '0001000010010000': 0.0003662109375, '0001000010010011': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000100000000': 0.001953125, '0001000100000001': 0.0001220703125, '0001000100000110': 0.000244140625, '0001000100010101': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0050048828125, '0001001000000001': 0.0003662109375, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0003662109375, '0001001000000111': 0.0001220703125, '0001001000001000': 0.00048828125, '0001001000010000': 0.00048828125, '0001001000011100': 0.0001220703125, '0001001000100100': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001010000010': 0.0001220703125, '0001001010000101': 0.0001220703125, '0001001100000000': 0.0003662109375, '0001010000000000': 0.0028076171875, '0001010000000001': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010010000000': 0.0003662109375, '0001010100000000': 0.0001220703125, '0001010100001000': 0.0001220703125, '0001011000000000': 0.0006103515625, '0001011000000001': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011010010000': 0.0001220703125, '0001100000000000': 0.0062255859375, '0001100000000001': 0.000244140625, '0001100000000010': 0.0001220703125, '0001100000000100': 0.00048828125, '0001100000000111': 0.0001220703125, '0001100000010000': 0.0006103515625, '0001100000011000': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0006103515625, '0001100100000000': 0.0003662109375, '0001101000000000': 0.0006103515625, '0001101000000001': 0.0001220703125, '0001101000001000': 0.0001220703125, '0001110000000000': 0.0030517578125, '0001110000000001': 0.000244140625, '0001110000000010': 0.0001220703125, '0001110000000100': 0.0003662109375, '0001110000001000': 0.000244140625, '0001110000100000': 0.0001220703125, '0001110000111010': 0.0001220703125, '0001110001011000': 0.0001220703125, '0001110100011000': 0.0001220703125, '0001111000000000': 0.000732421875, '0001111000000100': 0.0001220703125, '0001111000000110': 0.0001220703125, '0010000000000000': 0.005859375, '0010000000000010': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000001001': 0.0001220703125, '0010000000010000': 0.0006103515625, '0010000000010100': 0.000244140625, '0010000000011000': 0.0001220703125, '0010000000011100': 0.000244140625, '0010000000100000': 0.000244140625, '0010000000100100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010000100': 0.0001220703125, '0010000010000101': 0.0001220703125, '0010000010011100': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100000111': 0.0001220703125, '0010000100010000': 0.0001220703125, '0010001000000000': 0.0001220703125, '0010001000000001': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000000100': 0.000244140625, '0010011000000000': 0.0001220703125, '0010100000000000': 0.000244140625, '0010100000011000': 0.0001220703125, '0010110000000000': 0.0001220703125, '0011000000000000': 0.0013427734375, '0011000000000010': 0.0001220703125, '0011000000000011': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000001000': 0.0001220703125, '0011000000010010': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000000110000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011010000000010': 0.0001220703125, '0011010000000111': 0.0001220703125, '0011010000001000': 0.0001220703125, '0011010000010000': 0.0001220703125, '0011011000001110': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011100000000011': 0.0001220703125, '0011100000010000': 0.0001220703125, '0100000000000000': 0.031494140625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0023193359375, '0100000000000011': 0.0006103515625, '0100000000000100': 0.003662109375, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0013427734375, '0100000000000111': 0.0003662109375, '0100000000001000': 0.00341796875, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0003662109375, '0100000000001110': 0.0001220703125, '0100000000010000': 0.0029296875, '0100000000010001': 0.0003662109375, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0015869140625, '0100000000011001': 0.0001220703125, '0100000000011010': 0.000244140625, '0100000000011100': 0.000732421875, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110100': 0.0001220703125, '0100000001000000': 0.0006103515625, '0100000001000001': 0.0001220703125, '0100000010000000': 0.0032958984375, '0100000010000001': 0.000244140625, '0100000010001101': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000100000000': 0.002197265625, '0100000100000111': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100000100011110': 0.0001220703125, '0100000110001000': 0.0001220703125, '0100001000000000': 0.005126953125, '0100001000000001': 0.0001220703125, '0100001000000010': 0.000244140625, '0100001000000011': 0.0001220703125, '0100001000000100': 0.0006103515625, '0100001000000111': 0.0006103515625, '0100001000001000': 0.000244140625, '0100001000010000': 0.0003662109375, '0100001000010111': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000011101': 0.0001220703125, '0100001000101010': 0.0001220703125, '0100001001011100': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100001100011000': 0.0001220703125, '0100010000000000': 0.0008544921875, '0100010000000010': 0.0001220703125, '0100010000001000': 0.000244140625, '0100010000011000': 0.0001220703125, '0100011000000000': 0.0006103515625, '0100011000000001': 0.0001220703125, '0100100000000000': 0.0006103515625, '0100100000000100': 0.0001220703125, '0100101000000000': 0.000244140625, '0100101000001000': 0.0001220703125, '0100101010100000': 0.0001220703125, '0100110000000001': 0.0001220703125, '0100110000010000': 0.0001220703125, '0101000000000000': 0.003662109375, '0101000000000001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000100': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000010000': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000000100000': 0.000244140625, '0101000000100100': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101001000000000': 0.0009765625, '0101001000000010': 0.0001220703125, '0101001000000100': 0.0001220703125, '0101001000011000': 0.000244140625, '0101010000000001': 0.0001220703125, '0101010000000110': 0.0001220703125, '0101010000001000': 0.0001220703125, '0101011100000000': 0.0001220703125, '0101011110000010': 0.0001220703125, '0101100000000000': 0.0003662109375, '0101100000001000': 0.0003662109375, '0101100000100000': 0.0001220703125, '0101100100000001': 0.0001220703125, '0101110000000000': 0.0003662109375, '0101110000011000': 0.0001220703125, '0101111000000000': 0.0001220703125, '0110000000000000': 0.005615234375, '0110000000000001': 0.000244140625, '0110000000000100': 0.0001220703125, '0110000000000111': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000010001': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000110000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100011100': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001001000000': 0.0001220703125, '0110001001000100': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000000010': 0.0001220703125, '0110011000000100': 0.0001220703125, '0110011010000000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110100000110000': 0.0001220703125, '0110110000000000': 0.0001220703125, '0111000000000000': 0.00244140625, '0111000000000001': 0.0001220703125, '0111000000000010': 0.000244140625, '0111000000000011': 0.0001220703125, '0111000000000100': 0.00048828125, '0111000000000110': 0.0001220703125, '0111000000000111': 0.000244140625, '0111000000110000': 0.000244140625, '0111000010000000': 0.000244140625, '0111000100000000': 0.0001220703125, '0111000100000110': 0.0001220703125, '0111000100010000': 0.0001220703125, '0111000110000000': 0.0001220703125, '0111001000000000': 0.000732421875, '0111001000001100': 0.0001220703125, '0111001010010000': 0.0001220703125, '0111010000000000': 0.0001220703125, '1000000000000000': 0.00537109375, '1000000000000001': 0.0125732421875, '1000000000000010': 0.0009765625, '1000000000000011': 0.000732421875, '1000000000000100': 0.000244140625, '1000000000000101': 0.0013427734375, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0008544921875, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0010986328125, '1000000000001010': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.0009765625, '1000000000010010': 0.000244140625, '1000000000010100': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011101': 0.000244140625, '1000000000011111': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000110011': 0.0001220703125, '1000000000110100': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0003662109375, '1000000010000000': 0.0006103515625, '1000000010000001': 0.000732421875, '1000000010000100': 0.0001220703125, '1000000010010000': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000010011110': 0.0001220703125, '1000000010110001': 0.0001220703125, '1000000100000001': 0.0006103515625, '1000000100000101': 0.0001220703125, '1000000100001111': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000100010001': 0.0001220703125, '1000001000000000': 0.000244140625, '1000001000000001': 0.0018310546875, '1000001000000010': 0.000244140625, '1000001000000011': 0.0001220703125, '1000001000001001': 0.0001220703125, '1000001000010001': 0.0003662109375, '1000001000011100': 0.0001220703125, '1000001000100000': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000111001': 0.0001220703125, '1000001001010011': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000010000000001': 0.0008544921875, '1000010000011001': 0.0001220703125, '1000010000110001': 0.0001220703125, '1000010001000001': 0.0001220703125, '1000011000000001': 0.000244140625, '1000011000000011': 0.0001220703125, '1000011010011101': 0.0001220703125, '1000100000000001': 0.0003662109375, '1000100000111001': 0.0001220703125, '1000101000000001': 0.0001220703125, '1000110000000001': 0.0001220703125, '1000110000000011': 0.0001220703125, '1000111000000001': 0.0001220703125, '1001000000000000': 0.0010986328125, '1001000000000001': 0.0010986328125, '1001000000000011': 0.0001220703125, '1001000000000101': 0.000244140625, '1001000000000110': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000010000000': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001001000000001': 0.000244140625, '1001001000010001': 0.0001220703125, '1001001010001010': 0.0001220703125, '1001010000000010': 0.0001220703125, '1001100000000001': 0.0001220703125, '1010000000000000': 0.000244140625, '1010000000000001': 0.000244140625, '1010000000000011': 0.000244140625, '1010001000000001': 0.0001220703125, '1010010000000110': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000001000001': 0.0001220703125, '1011000100000001': 0.0001220703125, '1100000000000000': 0.0018310546875, '1100000000000001': 0.005126953125, '1100000000000011': 0.0008544921875, '1100000000000101': 0.00048828125, '1100000000000110': 0.0008544921875, '1100000000000111': 0.000244140625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010110': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011100': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000011111': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000110000': 0.0001220703125, '1100000000110001': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000010000001': 0.0006103515625, '1100000010000110': 0.0001220703125, '1100000010011101': 0.0001220703125, '1100000010100001': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100001000000000': 0.000244140625, '1100001000000001': 0.00048828125, '1100001000000011': 0.0001220703125, '1100001000000101': 0.00048828125, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0001220703125, '1100001000001101': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001001011001': 0.0001220703125, '1100001010000001': 0.000244140625, '1100001100000001': 0.0001220703125, '1100001100011000': 0.0001220703125, '1100010000000001': 0.0006103515625, '1100010000000111': 0.000244140625, '1100010000011001': 0.0001220703125, '1100011000000000': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011000000011': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100000010001': 0.0001220703125, '1100110000100011': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.001220703125, '1101000000010000': 0.0001220703125, '1101000010000110': 0.0001220703125, '1101001000000100': 0.0001220703125, '1101010000000110': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101100000011001': 0.0001220703125, '1101100001011001': 0.0001220703125, '1101110000000001': 0.000244140625, '1101110000000011': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.000244140625, '1110100000000001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000000010': 0.0001220703125, '1111000000000101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=8_bit=1.txt <==
{'0000000000110011': 0.0001220703125, '0000000100101011': 0.0001220703125, '0000000100101110': 0.0001220703125, '0000000100111011': 0.0001220703125, '0000001000101010': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001100011011': 0.0001220703125, '0000001100101011': 0.0003662109375, '0000001100101111': 0.0001220703125, '0000001100110011': 0.0001220703125, '0000001101100010': 0.0001220703125, '0000011100101110': 0.000244140625, '0000100000001011': 0.0001220703125, '0000100100001010': 0.000244140625, '0000100100101001': 0.0001220703125, '0000100100101010': 0.0008544921875, '0000100100101011': 0.0001220703125, '0000100100101111': 0.0001220703125, '0000101000001010': 0.000244140625, '0000101000100011': 0.0001220703125, '0000101000100110': 0.0001220703125, '0000101000101000': 0.0001220703125, '0000101000101010': 0.000732421875, '0000101000101011': 0.0003662109375, '0000101000101100': 0.0001220703125, '0000101000101101': 0.0001220703125, '0000101000110011': 0.0001220703125, '0000101010101011': 0.0001220703125, '0000101100001010': 0.000244140625, '0000101100001011': 0.000732421875, '0000101100001110': 0.0001220703125, '0000101100001111': 0.000244140625, '0000101100010011': 0.0001220703125, '0000101100011000': 0.0001220703125, '0000101100011001': 0.0001220703125, '0000101100011010': 0.0001220703125, '0000101100011011': 0.000244140625, '0000101100100010': 0.000244140625, '0000101100100011': 0.0006103515625, '0000101100100110': 0.0001220703125, '0000101100100111': 0.0001220703125, '0000101100101000': 0.000244140625, '0000101100101001': 0.000244140625, '0000101100101010': 0.0015869140625, '0000101100101011': 0.001708984375, '0000101100101110': 0.00048828125, '0000101100101111': 0.00048828125, '0000101100110111': 0.000244140625, '0000101100111010': 0.0001220703125, '0000101100111011': 0.0001220703125, '0000101110001000': 0.0001220703125, '0000101110101111': 0.0001220703125, '0000101110111011': 0.0001220703125, '0000110000110010': 0.0001220703125, '0000110100101010': 0.00048828125, '0000110100101011': 0.0001220703125, '0000110110101110': 0.000244140625, '0000111100001011': 0.0001220703125, '0000111100101010': 0.0001220703125, '0000111100101111': 0.0001220703125, '0000111100111010': 0.0001220703125, '0000111110011010': 0.0001220703125, '0001000100100011': 0.0001220703125, '0001000100101011': 0.000244140625, '0001001100100010': 0.0001220703125, '0001001100100111': 0.0001220703125, '0001001100101010': 0.0003662109375, '0001001100101011': 0.000244140625, '0001001100111011': 0.0001220703125, '0001010100111010': 0.0001220703125, '0001100100101011': 0.0001220703125, '0001101000001011': 0.0001220703125, '0001101000101001': 0.0001220703125, '0001101000101011': 0.0001220703125, '0001101000101100': 0.0001220703125, '0001101100001111': 0.0001220703125, '0001101100100011': 0.0003662109375, '0001101100101001': 0.0001220703125, '0001101100101010': 0.0003662109375, '0001101100101110': 0.0001220703125, '0001101100101111': 0.0001220703125, '0001101100110110': 0.0001220703125, '0001101100111110': 0.0001220703125, '0001110100101011': 0.0001220703125, '0010000000100111': 0.0001220703125, '0010000000101010': 0.0001220703125, '0010000100000010': 0.0001220703125, '0010000100001110': 0.0001220703125, '0010000100100010': 0.000244140625, '0010000100100011': 0.0001220703125, '0010000100100101': 0.0001220703125, '0010000100101010': 0.000732421875, '0010000100101011': 0.0003662109375, '0010000100101110': 0.0001220703125, '0010000100110010': 0.0001220703125, '0010000100111001': 0.0001220703125, '0010000100111010': 0.0001220703125, '0010000101101001': 0.0001220703125, '0010000110101011': 0.000244140625, '0010001000000010': 0.0001220703125, '0010001000001011': 0.0003662109375, '0010001000101010': 0.0003662109375, '0010001000101011': 0.000732421875, '0010001000101100': 0.0001220703125, '0010001000101110': 0.000244140625, '0010001000101111': 0.000244140625, '0010001000111010': 0.0001220703125, '0010001100000010': 0.0001220703125, '0010001100000011': 0.0001220703125, '0010001100001000': 0.000244140625, '0010001100001010': 0.0003662109375, '0010001100001011': 0.000244140625, '0010001100001111': 0.000244140625, '0010001100100010': 0.0001220703125, '0010001100100011': 0.000244140625, '0010001100100100': 0.0001220703125, '0010001100101000': 0.0003662109375, '0010001100101001': 0.000244140625, '0010001100101010': 0.0020751953125, '0010001100101011': 0.0018310546875, '0010001100101100': 0.000244140625, '0010001100101101': 0.0001220703125, '0010001100101110': 0.00048828125, '0010001100101111': 0.0008544921875, '0010001100110010': 0.0001220703125, '0010001100110100': 0.0001220703125, '0010001100110110': 0.0001220703125, '0010001100110111': 0.0001220703125, '0010001100111010': 0.0001220703125, '0010001100111011': 0.0001220703125, '0010001100111111': 0.0001220703125, '0010001110001010': 0.0001220703125, '0010001110101010': 0.0001220703125, '0010010000101111': 0.0001220703125, '0010010100001011': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100101011': 0.000244140625, '0010010100101111': 0.0001220703125, '0010010110101011': 0.0001220703125, '0010011000110111': 0.0001220703125, '0010011010001011': 0.0001220703125, '0010011100001011': 0.0001220703125, '0010011100101000': 0.0001220703125, '0010011100101111': 0.0001220703125, '0010011100110010': 0.0001220703125, '0010011100111010': 0.0001220703125, '0010100000001010': 0.000244140625, '0010100000001110': 0.0001220703125, '0010100000010111': 0.0001220703125, '0010100000100010': 0.0001220703125, '0010100000100101': 0.0001220703125, '0010100000100111': 0.0001220703125, '0010100000101000': 0.0001220703125, '0010100000101010': 0.000732421875, '0010100000101011': 0.0006103515625, '0010100000101110': 0.0001220703125, '0010100000101111': 0.0003662109375, '0010100000110101': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100100001010': 0.0003662109375, '0010100100001011': 0.000244140625, '0010100100001100': 0.0001220703125, '0010100100001110': 0.0001220703125, '0010100100001111': 0.0001220703125, '0010100100011011': 0.0001220703125, '0010100100011111': 0.0001220703125, '0010100100100010': 0.000244140625, '0010100100100011': 0.0003662109375, '0010100100100111': 0.000244140625, '0010100100101001': 0.0001220703125, '0010100100101010': 0.0029296875, '0010100100101011': 0.0029296875, '0010100100101100': 0.000244140625, '0010100100101110': 0.000732421875, '0010100100101111': 0.000732421875, '0010100100110010': 0.0001220703125, '0010100100111010': 0.0003662109375, '0010100100111011': 0.000244140625, '0010100100111100': 0.0001220703125, '0010100100111111': 0.0001220703125, '0010100110101010': 0.0001220703125, '0010100110101011': 0.0001220703125, '0010101000000111': 0.0001220703125, '0010101000001010': 0.000732421875, '0010101000001011': 0.0006103515625, '0010101000001111': 0.0003662109375, '0010101000010010': 0.0001220703125, '0010101000011001': 0.0001220703125, '0010101000011010': 0.0001220703125, '0010101000100001': 0.0001220703125, '0010101000100010': 0.0001220703125, '0010101000100011': 0.0006103515625, '0010101000100100': 0.000244140625, '0010101000100110': 0.0001220703125, '0010101000101001': 0.000244140625, '0010101000101010': 0.0030517578125, '0010101000101011': 0.0018310546875, '0010101000101100': 0.0003662109375, '0010101000101101': 0.000244140625, '0010101000101110': 0.00146484375, '0010101000101111': 0.000732421875, '0010101000110010': 0.0001220703125, '0010101000110011': 0.0001220703125, '0010101000110110': 0.0003662109375, '0010101000110111': 0.0001220703125, '0010101000111010': 0.000244140625, '0010101000111011': 0.0001220703125, '0010101000111111': 0.0001220703125, '0010101001101010': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010100110': 0.0001220703125, '0010101010101010': 0.000244140625, '0010101010101011': 0.0001220703125, '0010101010101111': 0.000244140625, '0010101010111011': 0.0001220703125, '0010101100000010': 0.0006103515625, '0010101100000011': 0.000244140625, '0010101100000100': 0.0001220703125, '0010101100000111': 0.0001220703125, '0010101100001000': 0.000244140625, '0010101100001001': 0.0001220703125, '0010101100001010': 0.00439453125, '0010101100001011': 0.001953125, '0010101100001101': 0.00048828125, '0010101100001110': 0.0009765625, '0010101100001111': 0.0009765625, '0010101100010001': 0.0001220703125, '0010101100010010': 0.0001220703125, '0010101100010011': 0.0001220703125, '0010101100010110': 0.0001220703125, '0010101100010111': 0.0003662109375, '0010101100011010': 0.0009765625, '0010101100011110': 0.0001220703125, '0010101100011111': 0.000244140625, '0010101100100000': 0.0001220703125, '0010101100100010': 0.001953125, '0010101100100011': 0.00244140625, '0010101100100100': 0.0001220703125, '0010101100100101': 0.0001220703125, '0010101100100110': 0.00048828125, '0010101100100111': 0.0006103515625, '0010101100101000': 0.0025634765625, '0010101100101001': 0.0018310546875, '0010101100101010': 0.0147705078125, '0010101100101011': 0.0140380859375, '0010101100101100': 0.0010986328125, '0010101100101101': 0.001220703125, '0010101100101110': 0.0042724609375, '0010101100101111': 0.004150390625, '0010101100110001': 0.0001220703125, '0010101100110010': 0.000732421875, '0010101100110011': 0.0015869140625, '0010101100110100': 0.0001220703125, '0010101100110101': 0.000244140625, '0010101100110110': 0.0006103515625, '0010101100110111': 0.0010986328125, '0010101100111000': 0.0001220703125, '0010101100111001': 0.000244140625, '0010101100111010': 0.0023193359375, '0010101100111011': 0.0010986328125, '0010101100111100': 0.0001220703125, '0010101100111101': 0.0001220703125, '0010101100111110': 0.0009765625, '0010101100111111': 0.0003662109375, '0010101101001010': 0.0001220703125, '0010101101100010': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101101010': 0.00048828125, '0010101101101011': 0.0001220703125, '0010101101101111': 0.0001220703125, '0010101110000010': 0.0001220703125, '0010101110001001': 0.0001220703125, '0010101110001011': 0.0001220703125, '0010101110001111': 0.0001220703125, '0010101110011011': 0.0001220703125, '0010101110100011': 0.0001220703125, '0010101110100101': 0.0001220703125, '0010101110101000': 0.0001220703125, '0010101110101001': 0.000244140625, '0010101110101010': 0.000732421875, '0010101110101011': 0.000732421875, '0010101110101110': 0.0003662109375, '0010101110101111': 0.000244140625, '0010101110110110': 0.0001220703125, '0010101110111011': 0.0001220703125, '0010101111101011': 0.0001220703125, '0010110000001011': 0.0001220703125, '0010110000100010': 0.0001220703125, '0010110000101000': 0.0001220703125, '0010110000101001': 0.0001220703125, '0010110000101010': 0.0003662109375, '0010110000101011': 0.000244140625, '0010110000101110': 0.0001220703125, '0010110000111110': 0.0001220703125, '0010110100001010': 0.0003662109375, '0010110100001011': 0.0001220703125, '0010110100001111': 0.0001220703125, '0010110100011110': 0.0001220703125, '0010110100011111': 0.0001220703125, '0010110100100000': 0.0001220703125, '0010110100100010': 0.000244140625, '0010110100100011': 0.0001220703125, '0010110100100110': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101010': 0.000732421875, '0010110100101011': 0.0009765625, '0010110100101100': 0.0001220703125, '0010110100101101': 0.0001220703125, '0010110100101110': 0.00048828125, '0010110100101111': 0.00048828125, '0010110100110001': 0.0001220703125, '0010110100110010': 0.0001220703125, '0010110100110011': 0.000244140625, '0010110100111010': 0.0001220703125, '0010110100111011': 0.0001220703125, '0010111000100010': 0.0001220703125, '0010111000101000': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111100001010': 0.0001220703125, '0010111100001011': 0.0003662109375, '0010111100100010': 0.00048828125, '0010111100100011': 0.0001220703125, '0010111100101001': 0.0001220703125, '0010111100101010': 0.0006103515625, '0010111100101011': 0.0009765625, '0010111100101100': 0.0001220703125, '0010111100101110': 0.0001220703125, '0010111100101111': 0.00048828125, '0010111100110010': 0.000244140625, '0010111100110101': 0.0001220703125, '0010111100110111': 0.000244140625, '0010111100111010': 0.0001220703125, '0010111110001011': 0.0001220703125, '0010111110001111': 0.0001220703125, '0010111110100011': 0.0001220703125, '0010111110101010': 0.0001220703125, '0010111110101011': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000100000010': 0.0001220703125, '0011000100100010': 0.0001220703125, '0011000100101010': 0.0001220703125, '0011000100101100': 0.0001220703125, '0011000100101110': 0.0001220703125, '0011001000001010': 0.0001220703125, '0011001000101000': 0.0001220703125, '0011001000101010': 0.00048828125, '0011001000101011': 0.0001220703125, '0011001000101111': 0.0001220703125, '0011001001101010': 0.0001220703125, '0011001100000011': 0.0001220703125, '0011001100001010': 0.0003662109375, '0011001100001011': 0.0001220703125, '0011001100001111': 0.0001220703125, '0011001100010010': 0.0001220703125, '0011001100011010': 0.0001220703125, '0011001100011011': 0.0001220703125, '0011001100100010': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101010': 0.0001220703125, '0011001100101011': 0.0006103515625, '0011001100101110': 0.0001220703125, '0011001100101111': 0.000244140625, '0011001100111011': 0.0001220703125, '0011001100111111': 0.0001220703125, '0011001101001010': 0.0001220703125, '0011001110101011': 0.0001220703125, '0011001110101110': 0.0001220703125, '0011001110110110': 0.0001220703125, '0011010100101011': 0.0001220703125, '0011011000001010': 0.000244140625, '0011011000110010': 0.0001220703125, '0011011100000011': 0.0001220703125, '0011011100101010': 0.0003662109375, '0011011100101011': 0.0003662109375, '0011011100101110': 0.000244140625, '0011011100110011': 0.0001220703125, '0011011100110111': 0.0001220703125, '0011011100111010': 0.0001220703125, '0011100000001010': 0.0001220703125, '0011100000101010': 0.000244140625, '0011100000101111': 0.0001220703125, '0011100010000110': 0.0001220703125, '0011100100001010': 0.000244140625, '0011100100001110': 0.0001220703125, '0011100100100110': 0.0001220703125, '0011100100101010': 0.000244140625, '0011100100101011': 0.00048828125, '0011100100110010': 0.000244140625, '0011100110101110': 0.0001220703125, '0011101000001011': 0.0001220703125, '0011101000101010': 0.000732421875, '0011101000101110': 0.0001220703125, '0011101000101111': 0.0001220703125, '0011101100000001': 0.0001220703125, '0011101100000111': 0.0001220703125, '0011101100001010': 0.00048828125, '0011101100001011': 0.00048828125, '0011101100001101': 0.0001220703125, '0011101100001110': 0.0001220703125, '0011101100001111': 0.0001220703125, '0011101100010010': 0.0001220703125, '0011101100010110': 0.000244140625, '0011101100011001': 0.0001220703125, '0011101100011010': 0.0001220703125, '0011101100011111': 0.0001220703125, '0011101100100011': 0.000244140625, '0011101100100101': 0.0001220703125, '0011101100100111': 0.0001220703125, '0011101100101010': 0.0023193359375, '0011101100101011': 0.00244140625, '0011101100101101': 0.0001220703125, '0011101100101110': 0.0009765625, '0011101100101111': 0.0009765625, '0011101100110011': 0.0001220703125, '0011101100111010': 0.0001220703125, '0011101100111011': 0.0001220703125, '0011101100111101': 0.0001220703125, '0011101100111111': 0.000244140625, '0011101101100111': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101011': 0.000244140625, '0011101110101111': 0.000244140625, '0011110110101010': 0.0001220703125, '0011111100101010': 0.0001220703125, '0011111100101011': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001100001010': 0.0001220703125, '0100001100001011': 0.0001220703125, '0100001100011010': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100001100101011': 0.000244140625, '0100001100101111': 0.000244140625, '0100100000101010': 0.0001220703125, '0100100000110110': 0.0001220703125, '0100100010100011': 0.0001220703125, '0100100100100110': 0.0001220703125, '0100100100101010': 0.0001220703125, '0100100100101100': 0.0001220703125, '0100100100101111': 0.0001220703125, '0100100100110111': 0.0001220703125, '0100100100111011': 0.0001220703125, '0100100101001011': 0.0001220703125, '0100101000001011': 0.0001220703125, '0100101000100001': 0.0001220703125, '0100101000100011': 0.0001220703125, '0100101000101001': 0.000244140625, '0100101000101010': 0.0001220703125, '0100101000101011': 0.0003662109375, '0100101000101110': 0.00048828125, '0100101000111011': 0.0001220703125, '0100101010101011': 0.0001220703125, '0100101010101111': 0.000244140625, '0100101100000011': 0.0001220703125, '0100101100001001': 0.0001220703125, '0100101100001010': 0.0001220703125, '0100101100001011': 0.000244140625, '0100101100001110': 0.0001220703125, '0100101100001111': 0.000244140625, '0100101100011101': 0.0001220703125, '0100101100100001': 0.0001220703125, '0100101100100011': 0.00048828125, '0100101100100111': 0.000244140625, '0100101100101000': 0.000244140625, '0100101100101001': 0.00048828125, '0100101100101010': 0.0009765625, '0100101100101011': 0.0015869140625, '0100101100101100': 0.0001220703125, '0100101100101101': 0.0001220703125, '0100101100101110': 0.000244140625, '0100101100101111': 0.0003662109375, '0100101100110001': 0.0001220703125, '0100101100110010': 0.0001220703125, '0100101100111000': 0.0001220703125, '0100101110101010': 0.000244140625, '0100110000100110': 0.0001220703125, '0100110000101011': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110100100001': 0.0001220703125, '0100110100100010': 0.0001220703125, '0100110100101001': 0.0001220703125, '0100110100101010': 0.0001220703125, '0100111000000011': 0.0001220703125, '0100111100001110': 0.0001220703125, '0100111100101111': 0.0001220703125, '0100111111101010': 0.0001220703125, '0101000100101011': 0.0001220703125, '0101001000101010': 0.000244140625, '0101001100101010': 0.0001220703125, '0101001100101011': 0.0001220703125, '0101001100101111': 0.0001220703125, '0101001100110111': 0.0001220703125, '0101001100111011': 0.0001220703125, '0101010100110111': 0.0001220703125, '0101100100001110': 0.0001220703125, '0101100100101010': 0.0003662109375, '0101101000101010': 0.0001220703125, '0101101000101011': 0.000244140625, '0101101000111110': 0.0001220703125, '0101101100001011': 0.0001220703125, '0101101100011011': 0.0001220703125, '0101101100011101': 0.0001220703125, '0101101100100010': 0.0001220703125, '0101101100100011': 0.0001220703125, '0101101100100110': 0.0001220703125, '0101101100101000': 0.0001220703125, '0101101100101001': 0.0001220703125, '0101101100101010': 0.000244140625, '0101101100101011': 0.0010986328125, '0101101100101100': 0.0001220703125, '0101101100110011': 0.0001220703125, '0101101100111010': 0.0001220703125, '0101101110011010': 0.0001220703125, '0101101110101010': 0.0001220703125, '0101101110101011': 0.0001220703125, '0101111000011010': 0.0001220703125, '0110000100001011': 0.000244140625, '0110000100101001': 0.0001220703125, '0110000100101011': 0.000244140625, '0110000100101101': 0.0001220703125, '0110000100101111': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001000100011': 0.0001220703125, '0110001000101011': 0.000244140625, '0110001000111011': 0.0001220703125, '0110001100001111': 0.0001220703125, '0110001100010110': 0.0001220703125, '0110001100011100': 0.0001220703125, '0110001100011110': 0.0001220703125, '0110001100100001': 0.0001220703125, '0110001100100011': 0.0001220703125, '0110001100101001': 0.000244140625, '0110001100101010': 0.00048828125, '0110001100101011': 0.00146484375, '0110001100101110': 0.0001220703125, '0110001100101111': 0.0006103515625, '0110001100110011': 0.0001220703125, '0110001100110111': 0.000244140625, '0110001100111010': 0.0001220703125, '0110001100111011': 0.0001220703125, '0110001110000111': 0.0001220703125, '0110001110001110': 0.0001220703125, '0110001110101011': 0.000244140625, '0110010100001011': 0.0001220703125, '0110010100100111': 0.0001220703125, '0110010100101000': 0.0001220703125, '0110010100101011': 0.0003662109375, '0110010100101101': 0.0001220703125, '0110011000101011': 0.0001220703125, '0110011100001001': 0.0001220703125, '0110011100101011': 0.000244140625, '0110100000001011': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000101011': 0.000244140625, '0110100000101100': 0.0001220703125, '0110100000101101': 0.0001220703125, '0110100100001011': 0.0001220703125, '0110100100001101': 0.0001220703125, '0110100100101001': 0.00048828125, '0110100100101010': 0.0003662109375, '0110100100101011': 0.0037841796875, '0110100100101100': 0.0001220703125, '0110100100101101': 0.0001220703125, '0110100100101110': 0.00048828125, '0110100100101111': 0.0009765625, '0110100100110011': 0.0001220703125, '0110100100111001': 0.0001220703125, '0110100100111011': 0.0001220703125, '0110100100111111': 0.0001220703125, '0110100110101010': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110100111010110': 0.0001220703125, '0110101000001001': 0.000244140625, '0110101000001010': 0.0001220703125, '0110101000001011': 0.000244140625, '0110101000001110': 0.000244140625, '0110101000100010': 0.000244140625, '0110101000100011': 0.0001220703125, '0110101000100101': 0.0001220703125, '0110101000100111': 0.0001220703125, '0110101000101000': 0.0001220703125, '0110101000101001': 0.000244140625, '0110101000101010': 0.0001220703125, '0110101000101011': 0.0023193359375, '0110101000101110': 0.000244140625, '0110101000101111': 0.0006103515625, '0110101000110111': 0.0001220703125, '0110101000111011': 0.000244140625, '0110101010101011': 0.0001220703125, '0110101100000010': 0.0001220703125, '0110101100000011': 0.0003662109375, '0110101100000110': 0.0001220703125, '0110101100001000': 0.000244140625, '0110101100001010': 0.000732421875, '0110101100001011': 0.0030517578125, '0110101100001110': 0.0003662109375, '0110101100001111': 0.0003662109375, '0110101100010100': 0.0001220703125, '0110101100010101': 0.0001220703125, '0110101100010110': 0.0001220703125, '0110101100011000': 0.0001220703125, '0110101100011010': 0.0001220703125, '0110101100011011': 0.0006103515625, '0110101100011110': 0.0001220703125, '0110101100100001': 0.000244140625, '0110101100100010': 0.00048828125, '0110101100100011': 0.002197265625, '0110101100100101': 0.0001220703125, '0110101100100110': 0.000244140625, '0110101100100111': 0.000244140625, '0110101100101000': 0.000244140625, '0110101100101001': 0.0015869140625, '0110101100101010': 0.00244140625, '0110101100101011': 0.01806640625, '0110101100101100': 0.0008544921875, '0110101100101101': 0.0001220703125, '0110101100101110': 0.0009765625, '0110101100101111': 0.0015869140625, '0110101100110010': 0.000244140625, '0110101100110011': 0.0003662109375, '0110101100110101': 0.000244140625, '0110101100110110': 0.0001220703125, '0110101100110111': 0.00048828125, '0110101100111000': 0.0001220703125, '0110101100111010': 0.000244140625, '0110101100111011': 0.0010986328125, '0110101100111110': 0.0001220703125, '0110101100111111': 0.0001220703125, '0110101101001110': 0.0001220703125, '0110101101101011': 0.000244140625, '0110101101101101': 0.0001220703125, '0110101110001011': 0.000244140625, '0110101110101010': 0.000244140625, '0110101110101011': 0.0006103515625, '0110101110101101': 0.0001220703125, '0110101110101111': 0.0001220703125, '0110101110111010': 0.0001220703125, '0110101110111011': 0.0001220703125, '0110110000001011': 0.0001220703125, '0110110000100010': 0.0001220703125, '0110110000100111': 0.0001220703125, '0110110001101001': 0.0001220703125, '0110110100101001': 0.0001220703125, '0110110100101010': 0.0001220703125, '0110110100101011': 0.0008544921875, '0110110100101101': 0.000244140625, '0110110100101111': 0.0001220703125, '0110110100110010': 0.0001220703125, '0110111100001010': 0.0001220703125, '0110111100001011': 0.0003662109375, '0110111100011011': 0.0001220703125, '0110111100011110': 0.0001220703125, '0110111100100011': 0.000244140625, '0110111100101001': 0.0003662109375, '0110111100101010': 0.0001220703125, '0110111100101011': 0.0006103515625, '0110111100101101': 0.0001220703125, '0110111100101111': 0.000244140625, '0111001100001001': 0.0001220703125, '0111001100001011': 0.0001220703125, '0111001100011010': 0.0001220703125, '0111001100011011': 0.0001220703125, '0111001100100011': 0.0001220703125, '0111001100100101': 0.0001220703125, '0111001100100111': 0.0001220703125, '0111001100101010': 0.0003662109375, '0111001100101011': 0.0009765625, '0111001100101111': 0.000244140625, '0111001100110011': 0.0001220703125, '0111001100110111': 0.0001220703125, '0111001110101011': 0.0001220703125, '0111010100100011': 0.0001220703125, '0111011000101011': 0.0001220703125, '0111011100100111': 0.0001220703125, '0111011100101011': 0.0003662109375, '0111100000101011': 0.0001220703125, '0111100010101011': 0.0001220703125, '0111100100000011': 0.0001220703125, '0111100100100011': 0.0001220703125, '0111100100101011': 0.000244140625, '0111100100101111': 0.0001220703125, '0111100100111011': 0.0001220703125, '0111101000001011': 0.0001220703125, '0111101000011010': 0.0001220703125, '0111101000100110': 0.0001220703125, '0111101000101001': 0.000244140625, '0111101000101010': 0.0001220703125, '0111101000101011': 0.0001220703125, '0111101000101110': 0.0001220703125, '0111101000111010': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101100001010': 0.0001220703125, '0111101100001011': 0.0006103515625, '0111101100011011': 0.0001220703125, '0111101100100000': 0.0001220703125, '0111101100100010': 0.000244140625, '0111101100100011': 0.0001220703125, '0111101100101001': 0.0001220703125, '0111101100101010': 0.0010986328125, '0111101100101011': 0.0018310546875, '0111101100101110': 0.0001220703125, '0111101100101111': 0.000244140625, '0111101100111010': 0.0001220703125, '0111101100111011': 0.000244140625, '0111101101001011': 0.0001220703125, '0111101110101011': 0.00048828125, '0111110100101011': 0.0001220703125, '0111110100101110': 0.0001220703125, '0111110110001111': 0.0001220703125, '0111111000101011': 0.0001220703125, '1000000100100100': 0.0001220703125, '1000000100101010': 0.000244140625, '1000000110110010': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000011010': 0.0001220703125, '1000001000101000': 0.0001220703125, '1000001000101010': 0.0003662109375, '1000001000101110': 0.000244140625, '1000001100000110': 0.0001220703125, '1000001100001010': 0.00048828125, '1000001100001011': 0.0001220703125, '1000001100001110': 0.0001220703125, '1000001100100010': 0.00048828125, '1000001100100111': 0.0001220703125, '1000001100101000': 0.0003662109375, '1000001100101010': 0.002685546875, '1000001100101011': 0.000244140625, '1000001100101100': 0.0001220703125, '1000001100101110': 0.0003662109375, '1000001100110010': 0.0001220703125, '1000001100111010': 0.000244140625, '1000001110001010': 0.0001220703125, '1000001110011110': 0.0001220703125, '1000001110101010': 0.000244140625, '1000010000011010': 0.0001220703125, '1000010100101010': 0.0001220703125, '1000010100101110': 0.0001220703125, '1000011100101000': 0.0001220703125, '1000011100101010': 0.0001220703125, '1000011100110010': 0.0001220703125, '1000011110111010': 0.0001220703125, '1000100000011010': 0.0001220703125, '1000100000101000': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100000101110': 0.000244140625, '1000100000111010': 0.0001220703125, '1000100000111110': 0.0001220703125, '1000100100001010': 0.0001220703125, '1000100100011010': 0.0001220703125, '1000100100100110': 0.0001220703125, '1000100100101000': 0.0001220703125, '1000100100101001': 0.0001220703125, '1000100100101010': 0.0029296875, '1000100100101011': 0.0003662109375, '1000100100101110': 0.000244140625, '1000100100110110': 0.00048828125, '1000100110010010': 0.0001220703125, '1000100110101000': 0.0001220703125, '1000100110101010': 0.000244140625, '1000101000000000': 0.0001220703125, '1000101000000010': 0.000244140625, '1000101000001001': 0.000244140625, '1000101000001010': 0.0006103515625, '1000101000001011': 0.000244140625, '1000101000100010': 0.0003662109375, '1000101000100110': 0.0001220703125, '1000101000101000': 0.0003662109375, '1000101000101010': 0.005126953125, '1000101000101100': 0.0003662109375, '1000101000101110': 0.0003662109375, '1000101000110010': 0.000244140625, '1000101000110011': 0.0001220703125, '1000101000110110': 0.0001220703125, '1000101000111101': 0.0001220703125, '1000101001101010': 0.0001220703125, '1000101001101110': 0.0001220703125, '1000101010001010': 0.0001220703125, '1000101010100010': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010101010': 0.0006103515625, '1000101100000110': 0.0001220703125, '1000101100000111': 0.0001220703125, '1000101100001000': 0.0009765625, '1000101100001010': 0.00341796875, '1000101100001011': 0.0001220703125, '1000101100001110': 0.00048828125, '1000101100010010': 0.0001220703125, '1000101100010110': 0.000244140625, '1000101100011010': 0.00048828125, '1000101100011110': 0.000244140625, '1000101100100000': 0.0001220703125, '1000101100100010': 0.0015869140625, '1000101100100100': 0.0001220703125, '1000101100100101': 0.0001220703125, '1000101100100110': 0.00048828125, '1000101100101000': 0.0020751953125, '1000101100101010': 0.0152587890625, '1000101100101011': 0.00048828125, '1000101100101100': 0.0010986328125, '1000101100101101': 0.000244140625, '1000101100101110': 0.002685546875, '1000101100101111': 0.0001220703125, '1000101100110000': 0.0001220703125, '1000101100110010': 0.000732421875, '1000101100110011': 0.0001220703125, '1000101100110110': 0.0006103515625, '1000101100111010': 0.001220703125, '1000101100111110': 0.00048828125, '1000101100111111': 0.0001220703125, '1000101101101010': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101101110110': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101110011000': 0.0001220703125, '1000101110101010': 0.00048828125, '1000101110101110': 0.0001220703125, '1000101110110110': 0.0001220703125, '1000101110111010': 0.0001220703125, '1000110000000110': 0.0001220703125, '1000110000101010': 0.000244140625, '1000110100011010': 0.0001220703125, '1000110100100010': 0.0001220703125, '1000110100101010': 0.001220703125, '1000110100101011': 0.0001220703125, '1000110100111010': 0.0001220703125, '1000110110101100': 0.0001220703125, '1000110110101110': 0.0001220703125, '1000111000001000': 0.0001220703125, '1000111000100101': 0.0001220703125, '1000111000101000': 0.0001220703125, '1000111000101010': 0.00048828125, '1000111000101110': 0.0001220703125, '1000111100001010': 0.0003662109375, '1000111100001110': 0.0001220703125, '1000111100101000': 0.0001220703125, '1000111100101010': 0.000732421875, '1000111100110111': 0.0001220703125, '1000111101101000': 0.0001220703125, '1000111101110010': 0.0001220703125, '1000111110111010': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001000110100010': 0.0001220703125, '1001001000001010': 0.0001220703125, '1001001000011010': 0.0001220703125, '1001001000101000': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001000101110': 0.0001220703125, '1001001100100000': 0.0001220703125, '1001001100101000': 0.0001220703125, '1001001100101010': 0.000732421875, '1001001100101110': 0.0001220703125, '1001001100110010': 0.0001220703125, '1001001110101010': 0.0001220703125, '1001001110111100': 0.0001220703125, '1001010100101010': 0.0001220703125, '1001010100110010': 0.0001220703125, '1001011000100010': 0.0001220703125, '1001011000101010': 0.0001220703125, '1001011100001010': 0.0001220703125, '1001011100001011': 0.0001220703125, '1001011100010010': 0.0001220703125, '1001011100101010': 0.000244140625, '1001011100110010': 0.0001220703125, '1001011100110011': 0.0001220703125, '1001011100111100': 0.0001220703125, '1001100000101010': 0.0001220703125, '1001100100001111': 0.0001220703125, '1001100100100010': 0.0001220703125, '1001100100101010': 0.00048828125, '1001100100101100': 0.0001220703125, '1001100100101110': 0.000244140625, '1001100100110010': 0.000244140625, '1001101000101000': 0.000244140625, '1001101000101010': 0.0003662109375, '1001101000101101': 0.0001220703125, '1001101000101110': 0.0001220703125, '1001101000110010': 0.0001220703125, '1001101000110110': 0.0001220703125, '1001101010001010': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101100000110': 0.0001220703125, '1001101100001000': 0.0001220703125, '1001101100001010': 0.00048828125, '1001101100001011': 0.0001220703125, '1001101100100010': 0.000732421875, '1001101100101000': 0.000244140625, '1001101100101010': 0.0037841796875, '1001101100101100': 0.0001220703125, '1001101100101101': 0.0001220703125, '1001101100101110': 0.00048828125, '1001101100110000': 0.0001220703125, '1001101100110010': 0.0001220703125, '1001101100110100': 0.0001220703125, '1001101100110110': 0.0001220703125, '1001101100111010': 0.0001220703125, '1001101100111110': 0.0001220703125, '1001101110101100': 0.0001220703125, '1001101110101110': 0.000244140625, '1001101110110110': 0.0001220703125, '1001101110111010': 0.0001220703125, '1001110000001010': 0.0001220703125, '1001110000101010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001111100101010': 0.0003662109375, '1010000000011010': 0.0001220703125, '1010000000101000': 0.0001220703125, '1010000000101100': 0.0001220703125, '1010000000101101': 0.0001220703125, '1010000000110010': 0.0001220703125, '1010000001101110': 0.0001220703125, '1010000100001000': 0.0001220703125, '1010000100001010': 0.0006103515625, '1010000100010010': 0.0001220703125, '1010000100100010': 0.000244140625, '1010000100100100': 0.0001220703125, '1010000100100110': 0.0001220703125, '1010000100101000': 0.0006103515625, '1010000100101010': 0.0030517578125, '1010000100101011': 0.0001220703125, '1010000100101110': 0.0006103515625, '1010000100110110': 0.000244140625, '1010000100111010': 0.0001220703125, '1010000101000110': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010001000000010': 0.000244140625, '1010001000001001': 0.0001220703125, '1010001000001010': 0.00048828125, '1010001000001110': 0.0001220703125, '1010001000100010': 0.0006103515625, '1010001000100011': 0.0001220703125, '1010001000101010': 0.00341796875, '1010001000101011': 0.000244140625, '1010001000101100': 0.0003662109375, '1010001000101110': 0.00048828125, '1010001000110010': 0.0001220703125, '1010001000110100': 0.0001220703125, '1010001000111010': 0.000244140625, '1010001000111110': 0.0001220703125, '1010001001010100': 0.0001220703125, '1010001010000010': 0.0001220703125, '1010001010101010': 0.0003662109375, '1010001010101111': 0.0001220703125, '1010001011101010': 0.0001220703125, '1010001100000010': 0.0006103515625, '1010001100001000': 0.00048828125, '1010001100001010': 0.0029296875, '1010001100001011': 0.0006103515625, '1010001100001100': 0.0001220703125, '1010001100001101': 0.0001220703125, '1010001100001110': 0.000732421875, '1010001100010010': 0.0001220703125, '1010001100010110': 0.000244140625, '1010001100011010': 0.0006103515625, '1010001100011100': 0.0001220703125, '1010001100011110': 0.000244140625, '1010001100100000': 0.0003662109375, '1010001100100001': 0.0001220703125, '1010001100100010': 0.001953125, '1010001100100110': 0.0006103515625, '1010001100100111': 0.000244140625, '1010001100101000': 0.0028076171875, '1010001100101001': 0.0006103515625, '1010001100101010': 0.0185546875, '1010001100101011': 0.0009765625, '1010001100101100': 0.0009765625, '1010001100101110': 0.002685546875, '1010001100101111': 0.000244140625, '1010001100110000': 0.0003662109375, '1010001100110001': 0.0001220703125, '1010001100110010': 0.000732421875, '1010001100110011': 0.000244140625, '1010001100110100': 0.000244140625, '1010001100110101': 0.0001220703125, '1010001100110110': 0.000244140625, '1010001100111010': 0.0013427734375, '1010001100111110': 0.0003662109375, '1010001101100110': 0.0001220703125, '1010001101101010': 0.0001220703125, '1010001110001010': 0.0001220703125, '1010001110001100': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010001110101011': 0.0001220703125, '1010001110101110': 0.000244140625, '1010001110111000': 0.0001220703125, '1010010000101010': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100011100': 0.0001220703125, '1010010100100010': 0.0001220703125, '1010010100100110': 0.0001220703125, '1010010100101010': 0.00146484375, '1010010100101011': 0.0001220703125, '1010010100101100': 0.000244140625, '1010010100101111': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010011000101010': 0.00048828125, '1010011100000010': 0.0001220703125, '1010011100001010': 0.00048828125, '1010011100001100': 0.0001220703125, '1010011100001110': 0.00048828125, '1010011100011010': 0.0001220703125, '1010011100100000': 0.0003662109375, '1010011100100010': 0.0001220703125, '1010011100100100': 0.0001220703125, '1010011100101000': 0.000244140625, '1010011100101001': 0.000244140625, '1010011100101010': 0.002685546875, '1010011100101100': 0.0001220703125, '1010011100101101': 0.000244140625, '1010011100101110': 0.000244140625, '1010011100110010': 0.0003662109375, '1010100000000010': 0.0001220703125, '1010100000001000': 0.000244140625, '1010100000001010': 0.001220703125, '1010100000001100': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000010110': 0.0001220703125, '1010100000011110': 0.0001220703125, '1010100000100000': 0.0001220703125, '1010100000100010': 0.0003662109375, '1010100000100100': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101000': 0.000244140625, '1010100000101001': 0.0001220703125, '1010100000101010': 0.0035400390625, '1010100000101011': 0.000244140625, '1010100000101100': 0.0001220703125, '1010100000101110': 0.00048828125, '1010100000110010': 0.000244140625, '1010100000111010': 0.0001220703125, '1010100000111100': 0.000244140625, '1010100000111101': 0.0001220703125, '1010100000111110': 0.0001220703125, '1010100010001010': 0.0001220703125, '1010100010101010': 0.0003662109375, '1010100100000000': 0.0001220703125, '1010100100000010': 0.000244140625, '1010100100000110': 0.0003662109375, '1010100100001000': 0.000244140625, '1010100100001001': 0.0001220703125, '1010100100001010': 0.0047607421875, '1010100100001011': 0.000244140625, '1010100100001100': 0.0001220703125, '1010100100001101': 0.0001220703125, '1010100100001110': 0.0008544921875, '1010100100010010': 0.000244140625, '1010100100011000': 0.0001220703125, '1010100100011010': 0.0013427734375, '1010100100011100': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100010': 0.001708984375, '1010100100100011': 0.0001220703125, '1010100100100100': 0.0003662109375, '1010100100100110': 0.0008544921875, '1010100100101000': 0.001953125, '1010100100101001': 0.000244140625, '1010100100101010': 0.023681640625, '1010100100101011': 0.000732421875, '1010100100101100': 0.000732421875, '1010100100101101': 0.0003662109375, '1010100100101110': 0.0030517578125, '1010100100101111': 0.000244140625, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0008544921875, '1010100100110011': 0.0001220703125, '1010100100110100': 0.0001220703125, '1010100100110101': 0.0001220703125, '1010100100110110': 0.0010986328125, '1010100100111010': 0.000732421875, '1010100100111011': 0.0003662109375, '1010100100111100': 0.000244140625, '1010100101101010': 0.0003662109375, '1010100101101110': 0.0001220703125, '1010100110000011': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101000': 0.0003662109375, '1010100110101010': 0.0010986328125, '1010100110101011': 0.0001220703125, '1010100110101101': 0.000244140625, '1010100110101110': 0.0001220703125, '1010100110111110': 0.0001220703125, '1010100111100010': 0.0001220703125, '1010100111101010': 0.0001220703125, '1010101000000010': 0.0006103515625, '1010101000000110': 0.0001220703125, '1010101000001000': 0.000732421875, '1010101000001010': 0.00341796875, '1010101000001011': 0.000244140625, '1010101000001110': 0.00048828125, '1010101000010010': 0.0001220703125, '1010101000010100': 0.0001220703125, '1010101000010110': 0.0001220703125, '1010101000011000': 0.0001220703125, '1010101000011010': 0.0013427734375, '1010101000011110': 0.000244140625, '1010101000100000': 0.0003662109375, '1010101000100010': 0.003173828125, '1010101000100011': 0.0001220703125, '1010101000100101': 0.0001220703125, '1010101000100110': 0.0006103515625, '1010101000101000': 0.001953125, '1010101000101001': 0.0003662109375, '1010101000101010': 0.025634765625, '1010101000101011': 0.0009765625, '1010101000101100': 0.0013427734375, '1010101000101101': 0.00048828125, '1010101000101110': 0.0028076171875, '1010101000101111': 0.000244140625, '1010101000110000': 0.0003662109375, '1010101000110010': 0.00146484375, '1010101000110100': 0.0003662109375, '1010101000110110': 0.0010986328125, '1010101000110111': 0.0001220703125, '1010101000111000': 0.000244140625, '1010101000111010': 0.00244140625, '1010101000111011': 0.0001220703125, '1010101000111100': 0.0003662109375, '1010101000111110': 0.0001220703125, '1010101001100010': 0.000244140625, '1010101001101010': 0.0001220703125, '1010101001101110': 0.0001220703125, '1010101001110010': 0.0001220703125, '1010101010000110': 0.0001220703125, '1010101010001010': 0.00048828125, '1010101010001110': 0.0001220703125, '1010101010100010': 0.0001220703125, '1010101010100110': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101010': 0.001953125, '1010101010101100': 0.0001220703125, '1010101010101110': 0.0003662109375, '1010101010110110': 0.0001220703125, '1010101011101010': 0.0001220703125, '1010101100000000': 0.000244140625, '1010101100000001': 0.0001220703125, '1010101100000010': 0.0028076171875, '1010101100000011': 0.0001220703125, '1010101100000100': 0.0003662109375, '1010101100000101': 0.0001220703125, '1010101100000110': 0.0008544921875, '1010101100001000': 0.001708984375, '1010101100001001': 0.000244140625, '1010101100001010': 0.0225830078125, '1010101100001011': 0.0010986328125, '1010101100001100': 0.00146484375, '1010101100001101': 0.0001220703125, '1010101100001110': 0.0042724609375, '1010101100001111': 0.0001220703125, '1010101100010000': 0.00048828125, '1010101100010010': 0.0008544921875, '1010101100010011': 0.0001220703125, '1010101100010100': 0.0001220703125, '1010101100010101': 0.0001220703125, '1010101100010110': 0.0008544921875, '1010101100010111': 0.000244140625, '1010101100011000': 0.000244140625, '1010101100011010': 0.0040283203125, '1010101100011011': 0.0001220703125, '1010101100011100': 0.0003662109375, '1010101100011110': 0.0006103515625, '1010101100100000': 0.0015869140625, '1010101100100001': 0.000244140625, '1010101100100010': 0.0147705078125, '1010101100100011': 0.000732421875, '1010101100100100': 0.0003662109375, '1010101100100101': 0.0001220703125, '1010101100100110': 0.00390625, '1010101100100111': 0.0006103515625, '1010101100101000': 0.01416015625, '1010101100101001': 0.001708984375, '1010101100101010': 0.1268310546875, '1010101100101011': 0.0067138671875, '1010101100101100': 0.0059814453125, '1010101100101101': 0.002685546875, '1010101100101110': 0.0186767578125, '1010101100101111': 0.0010986328125, '1010101100110000': 0.00048828125, '1010101100110010': 0.0062255859375, '1010101100110011': 0.000732421875, '1010101100110100': 0.0008544921875, '1010101100110101': 0.0003662109375, '1010101100110110': 0.0048828125, '1010101100111000': 0.0009765625, '1010101100111010': 0.009765625, '1010101100111011': 0.00048828125, '1010101100111100': 0.0006103515625, '1010101100111101': 0.000244140625, '1010101100111110': 0.0009765625, '1010101101000110': 0.0001220703125, '1010101101001010': 0.0003662109375, '1010101101010110': 0.0001220703125, '1010101101100010': 0.00048828125, '1010101101100011': 0.0001220703125, '1010101101101000': 0.000244140625, '1010101101101010': 0.0009765625, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101110': 0.000244140625, '1010101101110010': 0.000244140625, '1010101101110110': 0.000244140625, '1010101101111010': 0.0003662109375, '1010101110000000': 0.0001220703125, '1010101110000010': 0.000244140625, '1010101110000110': 0.0003662109375, '1010101110001000': 0.000244140625, '1010101110001010': 0.001220703125, '1010101110001011': 0.0001220703125, '1010101110001101': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110001111': 0.0001220703125, '1010101110011010': 0.0006103515625, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0001220703125, '1010101110100110': 0.0001220703125, '1010101110101000': 0.0006103515625, '1010101110101010': 0.006103515625, '1010101110101011': 0.000244140625, '1010101110101100': 0.000732421875, '1010101110101101': 0.0001220703125, '1010101110101110': 0.002197265625, '1010101110101111': 0.0001220703125, '1010101110110010': 0.0003662109375, '1010101110110110': 0.000244140625, '1010101110111010': 0.000244140625, '1010101110111101': 0.0001220703125, '1010101111011010': 0.0001220703125, '1010110000001000': 0.0001220703125, '1010110000001010': 0.000244140625, '1010110000100110': 0.0001220703125, '1010110000101001': 0.0001220703125, '1010110000101010': 0.0015869140625, '1010110000101011': 0.0001220703125, '1010110000101100': 0.0001220703125, '1010110000101110': 0.000244140625, '1010110000111010': 0.0001220703125, '1010110000111110': 0.0001220703125, '1010110001111010': 0.0001220703125, '1010110010001110': 0.0001220703125, '1010110010100110': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110100000010': 0.000244140625, '1010110100001000': 0.000244140625, '1010110100001010': 0.001708984375, '1010110100001110': 0.00048828125, '1010110100010010': 0.0001220703125, '1010110100010111': 0.0001220703125, '1010110100011010': 0.0001220703125, '1010110100011110': 0.0001220703125, '1010110100100000': 0.000244140625, '1010110100100010': 0.0008544921875, '1010110100100101': 0.0001220703125, '1010110100100110': 0.0003662109375, '1010110100101000': 0.0008544921875, '1010110100101010': 0.0054931640625, '1010110100101011': 0.0003662109375, '1010110100101100': 0.0003662109375, '1010110100101101': 0.0001220703125, '1010110100101110': 0.0009765625, '1010110100101111': 0.0001220703125, '1010110100110001': 0.0001220703125, '1010110100110010': 0.0003662109375, '1010110100110100': 0.0001220703125, '1010110100110110': 0.000244140625, '1010110100110111': 0.0001220703125, '1010110100111000': 0.0001220703125, '1010110100111010': 0.00048828125, '1010110100111110': 0.0001220703125, '1010110101100110': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110101010': 0.0003662109375, '1010110110101110': 0.0001220703125, '1010110110111011': 0.0001220703125, '1010110110111110': 0.0001220703125, '1010111000000110': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000001110': 0.0001220703125, '1010111000010110': 0.0001220703125, '1010111000011110': 0.0001220703125, '1010111000101000': 0.000244140625, '1010111000101010': 0.0010986328125, '1010111000101100': 0.0001220703125, '1010111000101110': 0.0001220703125, '1010111000110010': 0.0001220703125, '1010111000110110': 0.0001220703125, '1010111001101010': 0.0001220703125, '1010111100000010': 0.0001220703125, '1010111100000110': 0.0001220703125, '1010111100001010': 0.001220703125, '1010111100001110': 0.0001220703125, '1010111100010010': 0.000244140625, '1010111100010100': 0.0001220703125, '1010111100011010': 0.0003662109375, '1010111100100000': 0.0001220703125, '1010111100100001': 0.0001220703125, '1010111100100010': 0.0008544921875, '1010111100100011': 0.0001220703125, '1010111100100100': 0.0001220703125, '1010111100100101': 0.0001220703125, '1010111100100110': 0.0003662109375, '1010111100100111': 0.0001220703125, '1010111100101000': 0.0009765625, '1010111100101001': 0.000244140625, '1010111100101010': 0.0059814453125, '1010111100101011': 0.0001220703125, '1010111100101100': 0.0003662109375, '1010111100101101': 0.0001220703125, '1010111100101110': 0.0008544921875, '1010111100110000': 0.0001220703125, '1010111100110010': 0.000732421875, '1010111100110110': 0.0001220703125, '1010111100111010': 0.0009765625, '1010111100111110': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101010': 0.0006103515625, '1010111110101110': 0.0001220703125, '1010111110110010': 0.0001220703125, '1011000000101010': 0.000244140625, '1011000000111010': 0.0001220703125, '1011000100001010': 0.000244140625, '1011000100101000': 0.0001220703125, '1011000100101010': 0.0009765625, '1011000100101011': 0.0001220703125, '1011000100101110': 0.000244140625, '1011000100110111': 0.0001220703125, '1011000100111010': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000001010': 0.00048828125, '1011001000101000': 0.0001220703125, '1011001000101010': 0.000732421875, '1011001000101100': 0.0001220703125, '1011001000101110': 0.0001220703125, '1011001000110010': 0.0001220703125, '1011001010101100': 0.0001220703125, '1011001100001010': 0.0006103515625, '1011001100001110': 0.0001220703125, '1011001100010010': 0.0001220703125, '1011001100011000': 0.0001220703125, '1011001100011010': 0.0003662109375, '1011001100100010': 0.00048828125, '1011001100101000': 0.0006103515625, '1011001100101010': 0.0054931640625, '1011001100101011': 0.00048828125, '1011001100101100': 0.000244140625, '1011001100101101': 0.0003662109375, '1011001100101110': 0.0013427734375, '1011001100110000': 0.0001220703125, '1011001100110001': 0.0001220703125, '1011001100110010': 0.00048828125, '1011001100110110': 0.0001220703125, '1011001100111000': 0.0001220703125, '1011001100111010': 0.0003662109375, '1011001100111100': 0.000244140625, '1011001101101110': 0.0001220703125, '1011001110101010': 0.000244140625, '1011001110101110': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010000101110': 0.0001220703125, '1011010100101010': 0.000732421875, '1011010100101110': 0.000244140625, '1011010100111010': 0.000244140625, '1011011000001010': 0.0001220703125, '1011011000101100': 0.0001220703125, '1011011000111000': 0.0001220703125, '1011011001101010': 0.0001220703125, '1011011010110011': 0.0001220703125, '1011011100001000': 0.0001220703125, '1011011100001010': 0.0009765625, '1011011100100000': 0.0001220703125, '1011011100100010': 0.0003662109375, '1011011100100110': 0.000244140625, '1011011100101000': 0.000244140625, '1011011100101010': 0.0023193359375, '1011011100101011': 0.0001220703125, '1011011100101100': 0.0001220703125, '1011011100111010': 0.000244140625, '1011011100111110': 0.0001220703125, '1011011101100010': 0.0001220703125, '1011011110011010': 0.0001220703125, '1011011110100010': 0.0001220703125, '1011011110101110': 0.0001220703125, '1011011110110010': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100000101010': 0.00048828125, '1011100010101010': 0.0001220703125, '1011100100001000': 0.000244140625, '1011100100001010': 0.000244140625, '1011100100001110': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100100000': 0.0001220703125, '1011100100100110': 0.0001220703125, '1011100100101000': 0.0001220703125, '1011100100101010': 0.0020751953125, '1011100100101110': 0.000244140625, '1011100100110010': 0.0001220703125, '1011100110101111': 0.0001220703125, '1011100110111010': 0.0001220703125, '1011101000000110': 0.0001220703125, '1011101000001000': 0.0001220703125, '1011101000001010': 0.000732421875, '1011101000010010': 0.0001220703125, '1011101000100010': 0.0001220703125, '1011101000100100': 0.0001220703125, '1011101000101000': 0.0001220703125, '1011101000101010': 0.002197265625, '1011101000101100': 0.000244140625, '1011101000101110': 0.00048828125, '1011101000110010': 0.0001220703125, '1011101000110110': 0.0001220703125, '1011101000111000': 0.0001220703125, '1011101000111010': 0.000244140625, '1011101000111011': 0.0001220703125, '1011101001101100': 0.0001220703125, '1011101010000010': 0.0001220703125, '1011101010001010': 0.0001220703125, '1011101010101010': 0.0003662109375, '1011101100000010': 0.0001220703125, '1011101100000110': 0.0003662109375, '1011101100001000': 0.000244140625, '1011101100001010': 0.002685546875, '1011101100001100': 0.000244140625, '1011101100001101': 0.0001220703125, '1011101100001110': 0.0006103515625, '1011101100010000': 0.0001220703125, '1011101100010010': 0.0003662109375, '1011101100010110': 0.0001220703125, '1011101100011000': 0.000244140625, '1011101100011010': 0.0009765625, '1011101100011011': 0.0001220703125, '1011101100100000': 0.0001220703125, '1011101100100010': 0.002197265625, '1011101100100011': 0.000244140625, '1011101100100101': 0.000244140625, '1011101100100110': 0.0006103515625, '1011101100101000': 0.00146484375, '1011101100101001': 0.000244140625, '1011101100101010': 0.014892578125, '1011101100101011': 0.0006103515625, '1011101100101100': 0.0008544921875, '1011101100101101': 0.00048828125, '1011101100101110': 0.002197265625, '1011101100110010': 0.001220703125, '1011101100110011': 0.0001220703125, '1011101100110100': 0.0001220703125, '1011101100110110': 0.000732421875, '1011101100110111': 0.000244140625, '1011101100111010': 0.0018310546875, '1011101100111011': 0.000244140625, '1011101100111100': 0.0001220703125, '1011101100111110': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101101010': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101101111010': 0.0001220703125, '1011101110011010': 0.000244140625, '1011101110011100': 0.0001220703125, '1011101110100010': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101010': 0.0010986328125, '1011101110101011': 0.0001220703125, '1011101110110010': 0.0001220703125, '1011110000001010': 0.0003662109375, '1011110000101010': 0.000244140625, '1011110000101110': 0.0001220703125, '1011110100001000': 0.0001220703125, '1011110100001010': 0.000244140625, '1011110100101000': 0.0003662109375, '1011110100101010': 0.0008544921875, '1011110100101100': 0.0001220703125, '1011110100101110': 0.0003662109375, '1011110100110010': 0.0001220703125, '1011111000001010': 0.0001220703125, '1011111000100010': 0.0001220703125, '1011111100001010': 0.00048828125, '1011111100011010': 0.0001220703125, '1011111100100010': 0.0001220703125, '1011111100101000': 0.000244140625, '1011111100101010': 0.000732421875, '1011111100101011': 0.0001220703125, '1011111100110110': 0.0001220703125, '1011111110100000': 0.0001220703125, '1011111110100010': 0.0001220703125, '1011111110101010': 0.0001220703125, '1100000100001011': 0.0001220703125, '1100000100101000': 0.0001220703125, '1100000100101110': 0.0001220703125, '1100001000000010': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001100001010': 0.000244140625, '1100001100011010': 0.0001220703125, '1100001100100000': 0.0001220703125, '1100001100101000': 0.000244140625, '1100001100101001': 0.0001220703125, '1100001100101010': 0.000732421875, '1100001100110010': 0.0001220703125, '1100001110101010': 0.0001220703125, '1100011000100010': 0.0001220703125, '1100011010101010': 0.0001220703125, '1100011100001010': 0.0001220703125, '1100011100100010': 0.0001220703125, '1100011100101010': 0.000244140625, '1100011100111010': 0.0001220703125, '1100011110101010': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100100001000': 0.0001220703125, '1100100100001010': 0.0001220703125, '1100100100010110': 0.0001220703125, '1100100100011001': 0.0001220703125, '1100100100100010': 0.0001220703125, '1100100100100110': 0.0001220703125, '1100100100101000': 0.0001220703125, '1100100100101010': 0.0008544921875, '1100100100111110': 0.0001220703125, '1100100110001000': 0.0001220703125, '1100100110101010': 0.0001220703125, '1100100110110010': 0.0001220703125, '1100101000001010': 0.0001220703125, '1100101000101010': 0.0015869140625, '1100101000101110': 0.000244140625, '1100101000101111': 0.0001220703125, '1100101000110110': 0.0001220703125, '1100101000111010': 0.0003662109375, '1100101100000110': 0.0001220703125, '1100101100001000': 0.0001220703125, '1100101100001010': 0.0006103515625, '1100101100001011': 0.000244140625, '1100101100001100': 0.0001220703125, '1100101100001101': 0.0001220703125, '1100101100001110': 0.0003662109375, '1100101100011010': 0.000244140625, '1100101100011100': 0.0003662109375, '1100101100100010': 0.0008544921875, '1100101100101000': 0.00048828125, '1100101100101010': 0.0042724609375, '1100101100101011': 0.0003662109375, '1100101100101100': 0.000244140625, '1100101100101101': 0.0001220703125, '1100101100101110': 0.0006103515625, '1100101100101111': 0.0001220703125, '1100101100110000': 0.0001220703125, '1100101100110010': 0.0001220703125, '1100101100110011': 0.0001220703125, '1100101100111010': 0.000732421875, '1100101100111011': 0.000244140625, '1100101101101110': 0.0001220703125, '1100101110001010': 0.0001220703125, '1100101110001110': 0.0001220703125, '1100101110101010': 0.000244140625, '1100110000101100': 0.0001220703125, '1100110000111010': 0.0001220703125, '1100110100011010': 0.0001220703125, '1100110100101010': 0.0001220703125, '1100111100011011': 0.0001220703125, '1100111100100010': 0.0001220703125, '1100111100101011': 0.0001220703125, '1101000100001000': 0.0001220703125, '1101000100001110': 0.0001220703125, '1101001000101010': 0.000244140625, '1101001000101111': 0.0001220703125, '1101001011110110': 0.0001220703125, '1101001100001010': 0.0001220703125, '1101001100100110': 0.0001220703125, '1101001100101010': 0.000732421875, '1101001110101010': 0.0001220703125, '1101010100101110': 0.0001220703125, '1101010100110110': 0.0001220703125, '1101011000100010': 0.0001220703125, '1101011100000010': 0.0001220703125, '1101011110001010': 0.0001220703125, '1101011110100010': 0.0001220703125, '1101100000111110': 0.0001220703125, '1101100100001000': 0.0001220703125, '1101100100101000': 0.0001220703125, '1101100100101010': 0.0003662109375, '1101100100101110': 0.000244140625, '1101100100110010': 0.0001220703125, '1101101000000010': 0.0001220703125, '1101101000001010': 0.0003662109375, '1101101000011010': 0.0001220703125, '1101101000100010': 0.0001220703125, '1101101000101010': 0.0003662109375, '1101101000101110': 0.0001220703125, '1101101100000010': 0.0001220703125, '1101101100001000': 0.0001220703125, '1101101100001010': 0.0001220703125, '1101101100001100': 0.0001220703125, '1101101100011010': 0.0001220703125, '1101101100011110': 0.0001220703125, '1101101100100000': 0.0001220703125, '1101101100100010': 0.0003662109375, '1101101100100110': 0.0001220703125, '1101101100100111': 0.0001220703125, '1101101100101000': 0.00048828125, '1101101100101010': 0.0029296875, '1101101100101011': 0.000244140625, '1101101100101100': 0.0001220703125, '1101101100101101': 0.0001220703125, '1101101100101110': 0.0010986328125, '1101101100110010': 0.000244140625, '1101101100110110': 0.000244140625, '1101101100110111': 0.0001220703125, '1101101100111010': 0.0003662109375, '1101101101101000': 0.0001220703125, '1101101110101010': 0.0003662109375, '1101101110110010': 0.000244140625, '1101110000110010': 0.0001220703125, '1101110100101110': 0.0001220703125, '1101110100110110': 0.0001220703125, '1101110100111010': 0.0001220703125, '1101111000101010': 0.0001220703125, '1101111100000010': 0.0001220703125, '1101111100001010': 0.0001220703125, '1101111100101010': 0.0006103515625, '1101111100101110': 0.0001220703125, '1101111100110010': 0.0001220703125, '1110000000101010': 0.0001220703125, '1110000110010110': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001000101011': 0.0001220703125, '1110001000111011': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110001100011001': 0.0001220703125, '1110001100100010': 0.000244140625, '1110001100101000': 0.000244140625, '1110001100101010': 0.0006103515625, '1110001100101100': 0.000244140625, '1110001100101110': 0.0001220703125, '1110001100111010': 0.0001220703125, '1110100000000110': 0.0001220703125, '1110100000001011': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100100000010': 0.0001220703125, '1110100100001010': 0.0001220703125, '1110100100001011': 0.000244140625, '1110100100010010': 0.000244140625, '1110100100011100': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100100101000': 0.0001220703125, '1110100100101010': 0.000732421875, '1110100100101110': 0.0001220703125, '1110100100110111': 0.0001220703125, '1110100110101110': 0.0001220703125, '1110101000001010': 0.0001220703125, '1110101000001101': 0.0001220703125, '1110101000001110': 0.000244140625, '1110101000100010': 0.000244140625, '1110101000101010': 0.000244140625, '1110101000101011': 0.0001220703125, '1110101000101110': 0.000244140625, '1110101000110010': 0.0001220703125, '1110101000111001': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100000011': 0.000244140625, '1110101100001000': 0.000244140625, '1110101100001010': 0.00146484375, '1110101100001110': 0.000244140625, '1110101100010010': 0.0001220703125, '1110101100011001': 0.000244140625, '1110101100011010': 0.000244140625, '1110101100100000': 0.0001220703125, '1110101100100010': 0.0009765625, '1110101100100110': 0.0003662109375, '1110101100101000': 0.000732421875, '1110101100101001': 0.0001220703125, '1110101100101010': 0.0052490234375, '1110101100101011': 0.0003662109375, '1110101100101100': 0.000244140625, '1110101100101101': 0.0001220703125, '1110101100101110': 0.0008544921875, '1110101100101111': 0.0001220703125, '1110101100110010': 0.000732421875, '1110101100110011': 0.0001220703125, '1110101100111010': 0.00048828125, '1110101100111101': 0.0001220703125, '1110101101101010': 0.0001220703125, '1110101101111010': 0.0001220703125, '1110101110001010': 0.0001220703125, '1110101110101010': 0.000244140625, '1110110100100010': 0.0001220703125, '1110110100101110': 0.0001220703125, '1110110110101010': 0.0001220703125, '1110110110111010': 0.0001220703125, '1110111000001100': 0.0001220703125, '1110111000101010': 0.0001220703125, '1110111100101010': 0.0001220703125, '1110111101100010': 0.0001220703125, '1110111110101000': 0.0001220703125, '1111001100100010': 0.0003662109375, '1111001100101000': 0.0001220703125, '1111001100101010': 0.0001220703125, '1111001100110010': 0.0001220703125, '1111011000101010': 0.0001220703125, '1111011100101100': 0.0001220703125, '1111100100001110': 0.0001220703125, '1111101000001010': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101000111010': 0.0001220703125, '1111101100001010': 0.0001220703125, '1111101100100010': 0.0001220703125, '1111101100101001': 0.0001220703125, '1111101100101010': 0.000732421875, '1111101100101110': 0.0001220703125, '1111110000100010': 0.0001220703125, '1111110100101011': 0.0001220703125, '1111111100001110': 0.0001220703125, '1111111100101110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=9_bit=0.txt <==
{'0000000000000000': 0.40185546875, '0000000000000001': 0.0155029296875, '0000000000000010': 0.012939453125, '0000000000000011': 0.0025634765625, '0000000000000100': 0.026123046875, '0000000000000101': 0.0010986328125, '0000000000000110': 0.0152587890625, '0000000000000111': 0.005126953125, '0000000000001000': 0.0157470703125, '0000000000001001': 0.0006103515625, '0000000000001010': 0.00048828125, '0000000000001100': 0.001953125, '0000000000001110': 0.0001220703125, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0234375, '0000000000010001': 0.001708984375, '0000000000010010': 0.0006103515625, '0000000000010011': 0.00048828125, '0000000000010100': 0.001708984375, '0000000000010110': 0.0009765625, '0000000000010111': 0.00048828125, '0000000000011000': 0.0069580078125, '0000000000011001': 0.00048828125, '0000000000011010': 0.0003662109375, '0000000000011100': 0.006591796875, '0000000000011101': 0.000244140625, '0000000000011110': 0.0003662109375, '0000000000100000': 0.00634765625, '0000000000100001': 0.000244140625, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0001220703125, '0000000000101100': 0.0006103515625, '0000000000101110': 0.000244140625, '0000000000110000': 0.0048828125, '0000000000110001': 0.0003662109375, '0000000000110010': 0.0001220703125, '0000000000110100': 0.0006103515625, '0000000000110110': 0.0001220703125, '0000000000110111': 0.0001220703125, '0000000000111000': 0.0003662109375, '0000000000111100': 0.00048828125, '0000000001000000': 0.0050048828125, '0000000001000001': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001001': 0.0001220703125, '0000000001010000': 0.0010986328125, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.016845703125, '0000000010000001': 0.0008544921875, '0000000010000010': 0.00048828125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0008544921875, '0000000010000101': 0.0001220703125, '0000000010000110': 0.00048828125, '0000000010001000': 0.0008544921875, '0000000010010000': 0.0018310546875, '0000000010010001': 0.0001220703125, '0000000010011000': 0.00048828125, '0000000010011100': 0.000244140625, '0000000010100000': 0.0003662109375, '0000000010100001': 0.0001220703125, '0000000010101000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0006103515625, '0000000100000000': 0.013916015625, '0000000100000001': 0.000244140625, '0000000100000010': 0.000732421875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0013427734375, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0003662109375, '0000000100001000': 0.0001220703125, '0000000100001100': 0.000244140625, '0000000100010000': 0.0008544921875, '0000000100010010': 0.0001220703125, '0000000100010110': 0.000244140625, '0000000100011000': 0.0001220703125, '0000000100011100': 0.0003662109375, '0000000100100000': 0.000244140625, '0000000100100100': 0.0001220703125, '0000000100110000': 0.0003662109375, '0000000100110001': 0.0001220703125, '0000000100110101': 0.0001220703125, '0000000101110000': 0.0001220703125, '0000000110000000': 0.001220703125, '0000000110000001': 0.000244140625, '0000001000000000': 0.0489501953125, '0000001000000001': 0.0020751953125, '0000001000000010': 0.0013427734375, '0000001000000011': 0.0001220703125, '0000001000000100': 0.003173828125, '0000001000000101': 0.000244140625, '0000001000000110': 0.0008544921875, '0000001000000111': 0.0010986328125, '0000001000001000': 0.002685546875, '0000001000001010': 0.000244140625, '0000001000001011': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000001110': 0.0001220703125, '0000001000010000': 0.0023193359375, '0000001000010001': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000010110': 0.0001220703125, '0000001000011000': 0.000244140625, '0000001000011100': 0.0003662109375, '0000001000100000': 0.000732421875, '0000001000101011': 0.0001220703125, '0000001000110000': 0.000732421875, '0000001000110100': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001010000000': 0.0029296875, '0000001010000010': 0.0001220703125, '0000001010000100': 0.000244140625, '0000001010000110': 0.0001220703125, '0000001010001100': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0023193359375, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001100011100': 0.000244140625, '0000001110000000': 0.0001220703125, '0000001110001000': 0.0001220703125, '0000010000000000': 0.0179443359375, '0000010000000001': 0.00048828125, '0000010000000010': 0.0003662109375, '0000010000000100': 0.0006103515625, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0001220703125, '0000010000000111': 0.000244140625, '0000010000001000': 0.00048828125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.00146484375, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0003662109375, '0000010000100000': 0.0003662109375, '0000010000111100': 0.0001220703125, '0000010001000000': 0.000244140625, '0000010001000100': 0.0001220703125, '0000010010000000': 0.0008544921875, '0000010010011000': 0.0001220703125, '0000010100000000': 0.0003662109375, '0000010100010000': 0.000244140625, '0000010110000000': 0.0001220703125, '0000011000000000': 0.0068359375, '0000011000000001': 0.000244140625, '0000011000000010': 0.000244140625, '0000011000000100': 0.000244140625, '0000011000000101': 0.0001220703125, '0000011000000111': 0.0001220703125, '0000011000001000': 0.0001220703125, '0000011000010000': 0.0003662109375, '0000011000011010': 0.0001220703125, '0000011000100000': 0.0001220703125, '0000011000101000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011001000010': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011010000010': 0.0001220703125, '0000011010010100': 0.0001220703125, '0000011010100000': 0.0001220703125, '0000011100000000': 0.000244140625, '0000011100000001': 0.0001220703125, '0000011100001100': 0.0001220703125, '0000100000000000': 0.0052490234375, '0000100000000001': 0.0003662109375, '0000100000000010': 0.0001220703125, '0000100000000100': 0.00048828125, '0000100000000110': 0.0003662109375, '0000100000001000': 0.000244140625, '0000100000010000': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100000': 0.000244140625, '0000100000110100': 0.0001220703125, '0000100001000000': 0.000244140625, '0000100010000000': 0.0001220703125, '0000100010000100': 0.000244140625, '0000100100000000': 0.0003662109375, '0000100100000001': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000101000000000': 0.0003662109375, '0000110000000000': 0.0025634765625, '0000110000000001': 0.0001220703125, '0000110000000100': 0.0003662109375, '0000110000000110': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000110000': 0.0001220703125, '0000111000000000': 0.000244140625, '0000111000000100': 0.0001220703125, '0000111000000101': 0.0001220703125, '0000111000001100': 0.0001220703125, '0000111100000000': 0.0001220703125, '0001000000000000': 0.040771484375, '0001000000000001': 0.001220703125, '0001000000000010': 0.0018310546875, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0030517578125, '0001000000000101': 0.000244140625, '0001000000000110': 0.001708984375, '0001000000000111': 0.0006103515625, '0001000000001000': 0.0020751953125, '0001000000001001': 0.0001220703125, '0001000000010000': 0.00244140625, '0001000000010010': 0.0001220703125, '0001000000010101': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000011000': 0.000732421875, '0001000000011100': 0.000732421875, '0001000000011101': 0.0001220703125, '0001000000100000': 0.000732421875, '0001000000101000': 0.0003662109375, '0001000000110000': 0.0003662109375, '0001000001000001': 0.000244140625, '0001000001000100': 0.0001220703125, '0001000001011100': 0.0001220703125, '0001000001110110': 0.0001220703125, '0001000010000000': 0.0015869140625, '0001000010000001': 0.000244140625, '0001000010000011': 0.0001220703125, '0001000010000100': 0.0001220703125, '0001000010000110': 0.0001220703125, '0001000010011111': 0.0001220703125, '0001000010100000': 0.0001220703125, '0001000010100001': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000011000100': 0.0001220703125, '0001000100000000': 0.00146484375, '0001000100000011': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000110000000': 0.0001220703125, '0001001000000000': 0.0050048828125, '0001001000000001': 0.0001220703125, '0001001000000010': 0.000244140625, '0001001000000100': 0.000244140625, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0006103515625, '0001001000011100': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001000110100': 0.0001220703125, '0001001010000000': 0.0003662109375, '0001001010000111': 0.0001220703125, '0001001010010010': 0.0001220703125, '0001001100000000': 0.0001220703125, '0001010000000000': 0.0013427734375, '0001010000000010': 0.0001220703125, '0001010000000011': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000011000': 0.0001220703125, '0001010000100000': 0.0001220703125, '0001010000110000': 0.0001220703125, '0001010010011110': 0.0001220703125, '0001010100000000': 0.0001220703125, '0001011000000000': 0.0003662109375, '0001011000000010': 0.0001220703125, '0001011000000110': 0.0001220703125, '0001011001000010': 0.0001220703125, '0001011100000000': 0.000244140625, '0001100000000000': 0.005126953125, '0001100000000001': 0.0001220703125, '0001100000000010': 0.00048828125, '0001100000000011': 0.0001220703125, '0001100000000100': 0.00048828125, '0001100000000110': 0.000244140625, '0001100000001000': 0.0001220703125, '0001100000010000': 0.0003662109375, '0001100000010010': 0.0001220703125, '0001100000011000': 0.000244140625, '0001100000100001': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100010000000': 0.00048828125, '0001100100000000': 0.000732421875, '0001101000000000': 0.0008544921875, '0001101000000100': 0.0001220703125, '0001101000011000': 0.0001220703125, '0001110000000000': 0.0025634765625, '0001110000000010': 0.0001220703125, '0001110000000100': 0.000244140625, '0001110000000110': 0.0001220703125, '0001110000001000': 0.0001220703125, '0001110000010000': 0.0001220703125, '0001110000011000': 0.000244140625, '0001110000011001': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110001000000': 0.0001220703125, '0001110010000000': 0.0001220703125, '0001110010000001': 0.0001220703125, '0001110100000000': 0.0001220703125, '0001111000000000': 0.000244140625, '0001111100000000': 0.0001220703125, '0010000000000000': 0.005859375, '0010000000000001': 0.0003662109375, '0010000000000010': 0.0006103515625, '0010000000000100': 0.0001220703125, '0010000000000101': 0.0001220703125, '0010000000000110': 0.0003662109375, '0010000000001000': 0.000244140625, '0010000000010000': 0.0006103515625, '0010000000011000': 0.000244140625, '0010000000011100': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000101000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000001': 0.000244140625, '0010000010000100': 0.0001220703125, '0010000100010000': 0.0001220703125, '0010001000000000': 0.000732421875, '0010001000000100': 0.0001220703125, '0010001000110011': 0.0001220703125, '0010011000000000': 0.0001220703125, '0010011010000000': 0.0001220703125, '0011000000000000': 0.0010986328125, '0011000000000110': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000010000000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011010000000000': 0.0001220703125, '0011010000000010': 0.0001220703125, '0011010000010000': 0.0001220703125, '0100000000000000': 0.03564453125, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0023193359375, '0100000000000011': 0.0001220703125, '0100000000000100': 0.00244140625, '0100000000000110': 0.0006103515625, '0100000000000111': 0.00048828125, '0100000000001000': 0.002197265625, '0100000000001010': 0.0001220703125, '0100000000001100': 0.0006103515625, '0100000000001110': 0.0001220703125, '0100000000010000': 0.0020751953125, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0013427734375, '0100000000011001': 0.0001220703125, '0100000000011100': 0.0009765625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.00048828125, '0100000000100001': 0.000244140625, '0100000000100100': 0.000244140625, '0100000000101000': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110010': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.0001220703125, '0100000001011100': 0.0001220703125, '0100000010000000': 0.0018310546875, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010010000': 0.0001220703125, '0100000010011001': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000100000000': 0.00146484375, '0100000100000001': 0.0001220703125, '0100000100000011': 0.0001220703125, '0100000100000110': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100000100001010': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000101101000': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.0037841796875, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0003662109375, '0100001000001000': 0.00048828125, '0100001000001100': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000010100': 0.000244140625, '0100001000011000': 0.000244140625, '0100001000100000': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001001000001': 0.0001220703125, '0100001001000100': 0.0001220703125, '0100001001000101': 0.0001220703125, '0100001010000000': 0.0003662109375, '0100001010000001': 0.0001220703125, '0100001010000010': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100001100001000': 0.0001220703125, '0100001100001100': 0.0001220703125, '0100010000000000': 0.00048828125, '0100010000011001': 0.0001220703125, '0100010010000000': 0.0001220703125, '0100010110001100': 0.0001220703125, '0100011000000000': 0.00048828125, '0100011000000010': 0.0001220703125, '0100011000011100': 0.0001220703125, '0100011010000000': 0.000244140625, '0100100000000000': 0.000732421875, '0100100000000001': 0.0001220703125, '0100110000000000': 0.0003662109375, '0100110000001000': 0.0001220703125, '0100110000011000': 0.0001220703125, '0100110010000000': 0.0001220703125, '0100111000000000': 0.0001220703125, '0101000000000000': 0.00390625, '0101000000000001': 0.0001220703125, '0101000000000010': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000000110': 0.0003662109375, '0101000000001000': 0.0003662109375, '0101000000001001': 0.0001220703125, '0101000000010000': 0.0003662109375, '0101000000010100': 0.000244140625, '0101000000011000': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000100000000': 0.0003662109375, '0101001000000000': 0.0008544921875, '0101001000000010': 0.0001220703125, '0101011000000001': 0.0001220703125, '0101100000000000': 0.0010986328125, '0101100000000110': 0.0001220703125, '0101100000001000': 0.0001220703125, '0101100110000000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101110000000000': 0.0003662109375, '0101110000000001': 0.0001220703125, '0110000000000000': 0.0052490234375, '0110000000000001': 0.000244140625, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.000244140625, '0110000000001000': 0.000732421875, '0110000000010000': 0.0006103515625, '0110000000011000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.000244140625, '0110000000110000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000001000110': 0.0001220703125, '0110000010001000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100000001': 0.0001220703125, '0110000100111100': 0.0001220703125, '0110001000000000': 0.0006103515625, '0110001000000111': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000011000': 0.0001220703125, '0110011000000000': 0.0001220703125, '0110100000000000': 0.0003662109375, '0110101000000000': 0.0001220703125, '0110110000000000': 0.0001220703125, '0110110001000000': 0.0001220703125, '0111000000000000': 0.0045166015625, '0111000000000001': 0.000244140625, '0111000000000010': 0.0001220703125, '0111000000001000': 0.000244140625, '0111000000010000': 0.0001220703125, '0111000000011000': 0.0003662109375, '0111000000011100': 0.0001220703125, '0111000000100000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111000100010000': 0.0001220703125, '0111001000000000': 0.000732421875, '0111001000000110': 0.0001220703125, '0111001000100000': 0.0001220703125, '0111011000000000': 0.0001220703125, '0111100000000001': 0.0001220703125, '1000000000000000': 0.004638671875, '1000000000000001': 0.01513671875, '1000000000000010': 0.001953125, '1000000000000011': 0.0008544921875, '1000000000000100': 0.00048828125, '1000000000000101': 0.000732421875, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0008544921875, '1000000000001000': 0.00048828125, '1000000000001001': 0.000244140625, '1000000000010000': 0.0003662109375, '1000000000010001': 0.0010986328125, '1000000000010010': 0.0001220703125, '1000000000010100': 0.000244140625, '1000000000010101': 0.0001220703125, '1000000000010110': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011101': 0.00048828125, '1000000000011111': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000110000': 0.0001220703125, '1000000000110001': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000010000000': 0.0003662109375, '1000000010000001': 0.0006103515625, '1000000010000010': 0.000244140625, '1000000010000111': 0.0001220703125, '1000000010001001': 0.0003662109375, '1000000100000000': 0.00048828125, '1000000100000001': 0.00048828125, '1000000100000010': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000001000000000': 0.000732421875, '1000001000000001': 0.0020751953125, '1000001000000010': 0.0003662109375, '1000001000000011': 0.000244140625, '1000001000000101': 0.000244140625, '1000001000000110': 0.0001220703125, '1000001000010000': 0.000244140625, '1000001000010001': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001001000001': 0.0001220703125, '1000001010000010': 0.0001220703125, '1000001100000101': 0.0001220703125, '1000010000000001': 0.000732421875, '1000010000000011': 0.0001220703125, '1000010000010000': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000011000000001': 0.000732421875, '1000011000000110': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000100000000001': 0.0003662109375, '1000100000000110': 0.0001220703125, '1000100000000111': 0.0001220703125, '1000100010000001': 0.0001220703125, '1000110000000001': 0.0001220703125, '1000110000000111': 0.0001220703125, '1001000000000000': 0.000244140625, '1001000000000001': 0.001220703125, '1001000000000010': 0.000244140625, '1001000000000011': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000000100001': 0.0001220703125, '1001000010000001': 0.000244140625, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001010000010111': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001101000000110': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000000110': 0.0001220703125, '1001111000000001': 0.0001220703125, '1010000000000001': 0.0003662109375, '1010000000000011': 0.0001220703125, '1010000000001001': 0.0001220703125, '1010001000000010': 0.0001220703125, '1100000000000000': 0.0015869140625, '1100000000000001': 0.00634765625, '1100000000000010': 0.00048828125, '1100000000000011': 0.0003662109375, '1100000000000101': 0.0009765625, '1100000000000110': 0.0009765625, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0006103515625, '1100000000001101': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000010101': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011101': 0.000244140625, '1100000000011110': 0.000244140625, '1100000010000001': 0.000244140625, '1100000010000100': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000010011001': 0.0001220703125, '1100000100000001': 0.0003662109375, '1100000100000111': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000244140625, '1100001000000010': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000011011': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100010000000001': 0.000244140625, '1100010000000110': 0.0001220703125, '1100010000001000': 0.0001220703125, '1100010010000110': 0.0001220703125, '1100010100000001': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011001000001': 0.0001220703125, '1100100000000000': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100100000001': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000000011': 0.000244140625, '1101000000000101': 0.0001220703125, '1101000000000110': 0.000244140625, '1101000000000111': 0.0001220703125, '1101000000010000': 0.0001220703125, '1101000010000001': 0.0001220703125, '1101001000000001': 0.000244140625, '1101001000000110': 0.0001220703125, '1101001000001101': 0.0001220703125, '1101001000011001': 0.0001220703125, '1101010000000110': 0.0001220703125, '1101100000000000': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101101000000110': 0.0001220703125, '1101111000000110': 0.0001220703125, '1110000000000001': 0.0006103515625, '1110000000001001': 0.0001220703125, '1110000001010010': 0.0001220703125, '1110000010000001': 0.0001220703125, '1111000000000001': 0.0001220703125, '1111000000010111': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=7_run=9_bit=1.txt <==
{'0000001000101100': 0.0001220703125, '0000001100001011': 0.00048828125, '0000001100001111': 0.0001220703125, '0000001100100011': 0.0001220703125, '0000001100101010': 0.0003662109375, '0000001100101011': 0.0001220703125, '0000001100101110': 0.0001220703125, '0000001100101111': 0.0001220703125, '0000001100110111': 0.0001220703125, '0000001101011010': 0.0001220703125, '0000010100101011': 0.000244140625, '0000011100101011': 0.0001220703125, '0000100000101010': 0.0001220703125, '0000100100001010': 0.0001220703125, '0000100100010110': 0.0001220703125, '0000100100101000': 0.0001220703125, '0000100100101001': 0.0001220703125, '0000100100101010': 0.000244140625, '0000100100101011': 0.0003662109375, '0000100100101110': 0.0001220703125, '0000100100111010': 0.0001220703125, '0000100101001000': 0.0001220703125, '0000100101101010': 0.0001220703125, '0000101000000111': 0.0001220703125, '0000101000001010': 0.000244140625, '0000101000001011': 0.000244140625, '0000101000001110': 0.0001220703125, '0000101000011011': 0.0001220703125, '0000101000100010': 0.0001220703125, '0000101000101001': 0.0001220703125, '0000101000101010': 0.0003662109375, '0000101000101011': 0.0006103515625, '0000101000101110': 0.0001220703125, '0000101000101111': 0.0001220703125, '0000101000110010': 0.0001220703125, '0000101000111001': 0.0001220703125, '0000101000111011': 0.0001220703125, '0000101100000110': 0.0001220703125, '0000101100001001': 0.0001220703125, '0000101100001010': 0.0001220703125, '0000101100001011': 0.0003662109375, '0000101100010010': 0.0001220703125, '0000101100011010': 0.0001220703125, '0000101100011011': 0.0001220703125, '0000101100011100': 0.0001220703125, '0000101100100000': 0.0001220703125, '0000101100100010': 0.0001220703125, '0000101100100011': 0.000244140625, '0000101100100111': 0.000244140625, '0000101100101000': 0.00048828125, '0000101100101001': 0.0001220703125, '0000101100101010': 0.0029296875, '0000101100101011': 0.002197265625, '0000101100101100': 0.0001220703125, '0000101100101110': 0.0003662109375, '0000101100101111': 0.0008544921875, '0000101100110001': 0.0001220703125, '0000101100110010': 0.0001220703125, '0000101100110011': 0.0003662109375, '0000101100111010': 0.0003662109375, '0000101100111011': 0.000244140625, '0000101100111110': 0.0001220703125, '0000101100111111': 0.000244140625, '0000101101001111': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101110001010': 0.0001220703125, '0000101110101010': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101111101111': 0.0001220703125, '0000110000101010': 0.0001220703125, '0000110000101111': 0.0001220703125, '0000110010111111': 0.0001220703125, '0000110100000010': 0.0001220703125, '0000110100100101': 0.0001220703125, '0000110100101000': 0.0001220703125, '0000110100101011': 0.000244140625, '0000110100111010': 0.0001220703125, '0000111100100000': 0.0001220703125, '0000111100101010': 0.0001220703125, '0000111100101011': 0.0001220703125, '0001000100101011': 0.0001220703125, '0001001100100000': 0.0001220703125, '0001001100100111': 0.0001220703125, '0001001100101011': 0.00048828125, '0001001110101010': 0.0001220703125, '0001001110101011': 0.0001220703125, '0001011000100101': 0.0001220703125, '0001100100000010': 0.0001220703125, '0001100100101010': 0.0001220703125, '0001100100101011': 0.0001220703125, '0001101000101100': 0.0001220703125, '0001101000101110': 0.0001220703125, '0001101000110001': 0.0001220703125, '0001101010101011': 0.0001220703125, '0001101100000010': 0.0001220703125, '0001101100000111': 0.0001220703125, '0001101100001010': 0.0001220703125, '0001101100001110': 0.0001220703125, '0001101100101011': 0.0001220703125, '0001101100101110': 0.000244140625, '0001101110101011': 0.0001220703125, '0001111000100010': 0.0001220703125, '0001111100010110': 0.0001220703125, '0001111100100010': 0.0001220703125, '0001111100101011': 0.0001220703125, '0001111100101110': 0.0001220703125, '0010000000101010': 0.000244140625, '0010000000101011': 0.0001220703125, '0010000010010101': 0.0001220703125, '0010000100001010': 0.000244140625, '0010000100001111': 0.0001220703125, '0010000100101000': 0.0001220703125, '0010000100101001': 0.0001220703125, '0010000100101011': 0.000244140625, '0010000100101111': 0.0001220703125, '0010000101101000': 0.0001220703125, '0010001000001010': 0.0001220703125, '0010001000001011': 0.0001220703125, '0010001000010110': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001000101011': 0.000244140625, '0010001000101101': 0.0001220703125, '0010001000101110': 0.0001220703125, '0010001000110010': 0.0001220703125, '0010001000110011': 0.0003662109375, '0010001000110110': 0.0001220703125, '0010001000111011': 0.0001220703125, '0010001010101001': 0.0001220703125, '0010001100000110': 0.0001220703125, '0010001100001010': 0.000244140625, '0010001100001011': 0.0001220703125, '0010001100001110': 0.000244140625, '0010001100001111': 0.0001220703125, '0010001100010111': 0.0001220703125, '0010001100011010': 0.0003662109375, '0010001100100001': 0.0001220703125, '0010001100100010': 0.0006103515625, '0010001100100011': 0.00048828125, '0010001100100100': 0.0001220703125, '0010001100100110': 0.0001220703125, '0010001100100111': 0.0001220703125, '0010001100101000': 0.0001220703125, '0010001100101001': 0.0003662109375, '0010001100101010': 0.0018310546875, '0010001100101011': 0.0023193359375, '0010001100101110': 0.0006103515625, '0010001100101111': 0.0006103515625, '0010001100110000': 0.0003662109375, '0010001100110011': 0.0001220703125, '0010001100111010': 0.00048828125, '0010001100111011': 0.0001220703125, '0010001110001010': 0.0001220703125, '0010001110011010': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010100001111': 0.0001220703125, '0010010100101010': 0.000244140625, '0010010100101011': 0.0001220703125, '0010010110101110': 0.0001220703125, '0010011000101010': 0.0001220703125, '0010011100101010': 0.0001220703125, '0010011100101011': 0.0003662109375, '0010011110001010': 0.0001220703125, '0010100000000011': 0.0001220703125, '0010100000001010': 0.0001220703125, '0010100000001011': 0.000244140625, '0010100000001110': 0.0001220703125, '0010100000100011': 0.000244140625, '0010100000101010': 0.0009765625, '0010100000101011': 0.0006103515625, '0010100000110111': 0.0001220703125, '0010100000111011': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100100001010': 0.00048828125, '0010100100001011': 0.000732421875, '0010100100001110': 0.0003662109375, '0010100100010000': 0.0001220703125, '0010100100010010': 0.0001220703125, '0010100100010011': 0.0001220703125, '0010100100010111': 0.0001220703125, '0010100100011111': 0.000244140625, '0010100100100001': 0.0001220703125, '0010100100100010': 0.00048828125, '0010100100100011': 0.000244140625, '0010100100100110': 0.000244140625, '0010100100100111': 0.0003662109375, '0010100100101000': 0.000244140625, '0010100100101001': 0.000244140625, '0010100100101010': 0.0023193359375, '0010100100101011': 0.0029296875, '0010100100101100': 0.0003662109375, '0010100100101101': 0.000244140625, '0010100100101110': 0.0013427734375, '0010100100101111': 0.0006103515625, '0010100100110010': 0.0003662109375, '0010100100110011': 0.0001220703125, '0010100100110110': 0.000244140625, '0010100100111011': 0.000244140625, '0010100101101000': 0.0001220703125, '0010100110011011': 0.0001220703125, '0010100110100111': 0.0001220703125, '0010101000000010': 0.0001220703125, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0008544921875, '0010101000001011': 0.0008544921875, '0010101000001110': 0.0001220703125, '0010101000001111': 0.0001220703125, '0010101000011010': 0.0001220703125, '0010101000100010': 0.00048828125, '0010101000100011': 0.000244140625, '0010101000100110': 0.0001220703125, '0010101000100111': 0.000244140625, '0010101000101000': 0.0001220703125, '0010101000101001': 0.0003662109375, '0010101000101010': 0.0023193359375, '0010101000101011': 0.0025634765625, '0010101000101100': 0.0003662109375, '0010101000101101': 0.0001220703125, '0010101000101110': 0.0003662109375, '0010101000101111': 0.0008544921875, '0010101000110010': 0.000244140625, '0010101000110011': 0.0003662109375, '0010101000111010': 0.000244140625, '0010101000111011': 0.0001220703125, '0010101000111110': 0.0001220703125, '0010101000111111': 0.0001220703125, '0010101001101100': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010010110': 0.0001220703125, '0010101010010111': 0.0001220703125, '0010101010100011': 0.0001220703125, '0010101010101010': 0.0006103515625, '0010101010101011': 0.000244140625, '0010101010101110': 0.0001220703125, '0010101010110111': 0.0001220703125, '0010101011101010': 0.0001220703125, '0010101100000000': 0.0001220703125, '0010101100000010': 0.0006103515625, '0010101100000011': 0.0001220703125, '0010101100000110': 0.0001220703125, '0010101100000111': 0.000244140625, '0010101100001001': 0.0001220703125, '0010101100001010': 0.003662109375, '0010101100001011': 0.001708984375, '0010101100001100': 0.000244140625, '0010101100001101': 0.00048828125, '0010101100001110': 0.001220703125, '0010101100001111': 0.001708984375, '0010101100010010': 0.0001220703125, '0010101100010011': 0.000244140625, '0010101100010111': 0.000244140625, '0010101100011010': 0.000244140625, '0010101100011011': 0.0006103515625, '0010101100011111': 0.0001220703125, '0010101100100001': 0.0001220703125, '0010101100100010': 0.001953125, '0010101100100011': 0.0010986328125, '0010101100100100': 0.0001220703125, '0010101100100110': 0.0006103515625, '0010101100100111': 0.0003662109375, '0010101100101000': 0.001953125, '0010101100101001': 0.000732421875, '0010101100101010': 0.0167236328125, '0010101100101011': 0.012451171875, '0010101100101100': 0.00146484375, '0010101100101101': 0.0008544921875, '0010101100101110': 0.004150390625, '0010101100101111': 0.006591796875, '0010101100110000': 0.000244140625, '0010101100110001': 0.0001220703125, '0010101100110010': 0.001220703125, '0010101100110011': 0.000732421875, '0010101100110101': 0.000244140625, '0010101100110110': 0.0006103515625, '0010101100110111': 0.0008544921875, '0010101100111000': 0.000244140625, '0010101100111010': 0.001708984375, '0010101100111011': 0.001220703125, '0010101100111110': 0.000244140625, '0010101100111111': 0.0003662109375, '0010101101001010': 0.000244140625, '0010101101100010': 0.000244140625, '0010101101101010': 0.0003662109375, '0010101101101011': 0.0001220703125, '0010101101101101': 0.0001220703125, '0010101110001010': 0.000244140625, '0010101110001101': 0.0001220703125, '0010101110011010': 0.0001220703125, '0010101110011011': 0.0001220703125, '0010101110100010': 0.0001220703125, '0010101110100011': 0.0001220703125, '0010101110100111': 0.0001220703125, '0010101110101000': 0.0003662109375, '0010101110101010': 0.001708984375, '0010101110101011': 0.0009765625, '0010101110101101': 0.000244140625, '0010101110101110': 0.0003662109375, '0010101110101111': 0.0003662109375, '0010101110110001': 0.0001220703125, '0010101110110011': 0.0001220703125, '0010101110111011': 0.0001220703125, '0010101111110000': 0.0001220703125, '0010110000001101': 0.0001220703125, '0010110000100111': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110000101111': 0.0001220703125, '0010110000110110': 0.0001220703125, '0010110000111000': 0.0001220703125, '0010110010101010': 0.0001220703125, '0010110100001010': 0.0003662109375, '0010110100010010': 0.0001220703125, '0010110100010110': 0.0001220703125, '0010110100011101': 0.0001220703125, '0010110100100001': 0.0001220703125, '0010110100100010': 0.000244140625, '0010110100100011': 0.0003662109375, '0010110100100110': 0.0001220703125, '0010110100101000': 0.0001220703125, '0010110100101001': 0.0001220703125, '0010110100101010': 0.00048828125, '0010110100101011': 0.000732421875, '0010110100101100': 0.0001220703125, '0010110100101101': 0.0001220703125, '0010110100101111': 0.0003662109375, '0010110100110110': 0.0001220703125, '0010110100111010': 0.0001220703125, '0010110100111110': 0.000244140625, '0010110110001000': 0.0001220703125, '0010110110001011': 0.0001220703125, '0010111000000011': 0.0001220703125, '0010111000100011': 0.0001220703125, '0010111000101001': 0.0001220703125, '0010111000101010': 0.000244140625, '0010111000101110': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111100001000': 0.0001220703125, '0010111100011111': 0.0001220703125, '0010111100100010': 0.000244140625, '0010111100100110': 0.0001220703125, '0010111100101010': 0.000732421875, '0010111100101011': 0.0006103515625, '0010111100101110': 0.0003662109375, '0010111100101111': 0.0001220703125, '0010111100110000': 0.0001220703125, '0010111100110011': 0.0001220703125, '0010111100111010': 0.0003662109375, '0010111100111011': 0.0001220703125, '0010111110001011': 0.0001220703125, '0010111110101010': 0.0001220703125, '0011000000101011': 0.0001220703125, '0011000100101011': 0.000244140625, '0011000100101110': 0.0001220703125, '0011001000001110': 0.0001220703125, '0011001000100011': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000101011': 0.0001220703125, '0011001010001011': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001100000110': 0.0001220703125, '0011001100001010': 0.000244140625, '0011001100001101': 0.0001220703125, '0011001100001110': 0.0001220703125, '0011001100100010': 0.0001220703125, '0011001100100111': 0.0001220703125, '0011001100101000': 0.0001220703125, '0011001100101010': 0.00048828125, '0011001100101011': 0.00048828125, '0011001100101110': 0.000244140625, '0011001100101111': 0.0001220703125, '0011001100110010': 0.0001220703125, '0011001100111111': 0.0001220703125, '0011001110101010': 0.0001220703125, '0011001110101111': 0.0001220703125, '0011010100001000': 0.0001220703125, '0011010100001101': 0.0001220703125, '0011010100001111': 0.0001220703125, '0011010100101010': 0.0001220703125, '0011010100111011': 0.0001220703125, '0011011000001010': 0.0001220703125, '0011011000101011': 0.000244140625, '0011011010001011': 0.0001220703125, '0011011010001110': 0.0001220703125, '0011011100011010': 0.000244140625, '0011011100011011': 0.0001220703125, '0011011100100111': 0.0001220703125, '0011011100101010': 0.000244140625, '0011011100101011': 0.0001220703125, '0011011100101101': 0.0001220703125, '0011011100101111': 0.0001220703125, '0011011100111010': 0.0001220703125, '0011011101101011': 0.0001220703125, '0011011110101110': 0.0001220703125, '0011100000100010': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100100001010': 0.0001220703125, '0011100100010011': 0.0001220703125, '0011100100011101': 0.0001220703125, '0011100100100010': 0.0001220703125, '0011100100101010': 0.000244140625, '0011100100101011': 0.00048828125, '0011100100101110': 0.0001220703125, '0011100100101111': 0.0001220703125, '0011100100110110': 0.0001220703125, '0011100100110111': 0.0001220703125, '0011101000001010': 0.000244140625, '0011101000001011': 0.0001220703125, '0011101000100010': 0.0001220703125, '0011101000100111': 0.0001220703125, '0011101000101001': 0.0001220703125, '0011101000101010': 0.000244140625, '0011101000101111': 0.000244140625, '0011101000111010': 0.0001220703125, '0011101010101011': 0.0001220703125, '0011101011100111': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101100001010': 0.0003662109375, '0011101100001011': 0.000244140625, '0011101100001110': 0.0001220703125, '0011101100010001': 0.0001220703125, '0011101100011010': 0.0001220703125, '0011101100100010': 0.0003662109375, '0011101100100011': 0.000244140625, '0011101100101000': 0.0001220703125, '0011101100101001': 0.000244140625, '0011101100101010': 0.0020751953125, '0011101100101011': 0.001708984375, '0011101100101100': 0.0001220703125, '0011101100101101': 0.0001220703125, '0011101100101110': 0.000732421875, '0011101100101111': 0.0003662109375, '0011101100111010': 0.0001220703125, '0011101100111011': 0.0001220703125, '0011101100111111': 0.0001220703125, '0011101110001010': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101011': 0.0001220703125, '0011110000101010': 0.0001220703125, '0011110100011110': 0.0001220703125, '0011110100101010': 0.0001220703125, '0011110100101101': 0.0001220703125, '0011110100111010': 0.0001220703125, '0011111000101000': 0.0001220703125, '0011111100101010': 0.000244140625, '0011111100101011': 0.0001220703125, '0011111100101110': 0.0001220703125, '0011111100111011': 0.0001220703125, '0011111101110010': 0.0001220703125, '0100001100001010': 0.0001220703125, '0100001100101010': 0.0001220703125, '0100001100101011': 0.0003662109375, '0100001100101100': 0.0001220703125, '0100001100111011': 0.0001220703125, '0100010100011011': 0.0001220703125, '0100010100100111': 0.0001220703125, '0100010100101011': 0.0001220703125, '0100010100101101': 0.0001220703125, '0100100000100011': 0.000244140625, '0100100000101011': 0.0003662109375, '0100100000101110': 0.0001220703125, '0100100100001011': 0.0001220703125, '0100100100001100': 0.0001220703125, '0100100100011011': 0.0001220703125, '0100100100101001': 0.0001220703125, '0100100100101010': 0.000244140625, '0100100100101011': 0.00048828125, '0100100100101100': 0.0001220703125, '0100100100101111': 0.0001220703125, '0100100100111010': 0.0001220703125, '0100100110101011': 0.0001220703125, '0100101000011011': 0.0001220703125, '0100101000100011': 0.0001220703125, '0100101000101010': 0.000244140625, '0100101000101011': 0.000244140625, '0100101000101101': 0.0001220703125, '0100101000101111': 0.0001220703125, '0100101100000011': 0.0001220703125, '0100101100000100': 0.0001220703125, '0100101100000111': 0.0001220703125, '0100101100001001': 0.0001220703125, '0100101100001010': 0.0003662109375, '0100101100001011': 0.00048828125, '0100101100010110': 0.0001220703125, '0100101100100011': 0.000244140625, '0100101100100110': 0.0001220703125, '0100101100101000': 0.000244140625, '0100101100101001': 0.000244140625, '0100101100101010': 0.00146484375, '0100101100101011': 0.001953125, '0100101100101100': 0.000244140625, '0100101100101101': 0.0001220703125, '0100101100101110': 0.00048828125, '0100101100101111': 0.000244140625, '0100101100110010': 0.000244140625, '0100101100111011': 0.0001220703125, '0100101100111100': 0.0001220703125, '0100101101101110': 0.0001220703125, '0100110000101011': 0.0001220703125, '0100110100101100': 0.0001220703125, '0100110101101011': 0.0001220703125, '0100111100101011': 0.000244140625, '0100111100101110': 0.0001220703125, '0101001100100110': 0.0001220703125, '0101001100101010': 0.0001220703125, '0101001100101011': 0.0001220703125, '0101001100101100': 0.0001220703125, '0101001100101110': 0.0001220703125, '0101001100111011': 0.0001220703125, '0101010000101010': 0.0001220703125, '0101011000101111': 0.0001220703125, '0101011100100111': 0.0001220703125, '0101100000010100': 0.0001220703125, '0101100000101111': 0.0001220703125, '0101100100001011': 0.0001220703125, '0101100100100001': 0.0001220703125, '0101100100101011': 0.000244140625, '0101100100101110': 0.0001220703125, '0101100100110111': 0.0001220703125, '0101101000100010': 0.0001220703125, '0101101000101010': 0.0001220703125, '0101101000101011': 0.0001220703125, '0101101000101110': 0.000244140625, '0101101000110010': 0.0001220703125, '0101101100100001': 0.0001220703125, '0101101100101010': 0.000732421875, '0101101100101011': 0.000732421875, '0101101100101110': 0.0001220703125, '0101101100110010': 0.0001220703125, '0101101100110111': 0.0001220703125, '0101101100111111': 0.0001220703125, '0101110100101011': 0.0001220703125, '0101110100101111': 0.0001220703125, '0101111100101111': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000100001011': 0.000244140625, '0110000100101010': 0.0001220703125, '0110000100101011': 0.0003662109375, '0110001000001011': 0.000244140625, '0110001000011110': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001000101101': 0.0001220703125, '0110001000111011': 0.0001220703125, '0110001010010011': 0.0001220703125, '0110001100000111': 0.0001220703125, '0110001100001010': 0.0001220703125, '0110001100001011': 0.0003662109375, '0110001100001100': 0.0001220703125, '0110001100001101': 0.0001220703125, '0110001100010011': 0.0001220703125, '0110001100011011': 0.000244140625, '0110001100011111': 0.0001220703125, '0110001100100001': 0.0001220703125, '0110001100101001': 0.0003662109375, '0110001100101011': 0.002197265625, '0110001100101100': 0.00048828125, '0110001100101111': 0.000244140625, '0110001100110011': 0.000244140625, '0110001100111011': 0.0006103515625, '0110001101001001': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001110101110': 0.0001220703125, '0110001110101111': 0.0001220703125, '0110001110111100': 0.0001220703125, '0110010000100001': 0.0001220703125, '0110010000101011': 0.0001220703125, '0110010100101011': 0.000244140625, '0110011100000001': 0.0001220703125, '0110011100101001': 0.0001220703125, '0110011100101011': 0.000244140625, '0110011100101110': 0.0001220703125, '0110100000001011': 0.0003662109375, '0110100000001101': 0.0001220703125, '0110100000010011': 0.0001220703125, '0110100000100011': 0.0001220703125, '0110100000101010': 0.0001220703125, '0110100000101011': 0.0008544921875, '0110100000101101': 0.0001220703125, '0110100000101110': 0.0001220703125, '0110100000101111': 0.0001220703125, '0110100100001000': 0.0001220703125, '0110100100001001': 0.0001220703125, '0110100100001010': 0.0001220703125, '0110100100001011': 0.0003662109375, '0110100100001110': 0.00048828125, '0110100100010011': 0.0001220703125, '0110100100100000': 0.0001220703125, '0110100100100101': 0.0001220703125, '0110100100100110': 0.0001220703125, '0110100100100111': 0.0001220703125, '0110100100101000': 0.0003662109375, '0110100100101001': 0.0003662109375, '0110100100101010': 0.000732421875, '0110100100101011': 0.0029296875, '0110100100101100': 0.0001220703125, '0110100100101101': 0.000244140625, '0110100100101110': 0.0001220703125, '0110100100101111': 0.0003662109375, '0110100100110010': 0.0001220703125, '0110100100110101': 0.0001220703125, '0110100100110111': 0.0001220703125, '0110100100111001': 0.0001220703125, '0110100100111010': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100110000001': 0.0001220703125, '0110100110001111': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110100110101110': 0.0001220703125, '0110101000001001': 0.0001220703125, '0110101000001011': 0.0003662109375, '0110101000001101': 0.0001220703125, '0110101000011001': 0.0001220703125, '0110101000011011': 0.0001220703125, '0110101000011100': 0.0001220703125, '0110101000100011': 0.000244140625, '0110101000100101': 0.0001220703125, '0110101000100111': 0.0001220703125, '0110101000101000': 0.0001220703125, '0110101000101001': 0.0001220703125, '0110101000101010': 0.0003662109375, '0110101000101011': 0.0030517578125, '0110101000101101': 0.000244140625, '0110101000101110': 0.0001220703125, '0110101000101111': 0.000244140625, '0110101000110011': 0.000244140625, '0110101000110111': 0.000244140625, '0110101000111010': 0.0001220703125, '0110101000111011': 0.00048828125, '0110101001001110': 0.0001220703125, '0110101010001101': 0.0001220703125, '0110101010101011': 0.0001220703125, '0110101010101111': 0.000244140625, '0110101100000000': 0.0001220703125, '0110101100000011': 0.0006103515625, '0110101100001001': 0.0001220703125, '0110101100001010': 0.00048828125, '0110101100001011': 0.0030517578125, '0110101100001100': 0.0001220703125, '0110101100001101': 0.0001220703125, '0110101100001110': 0.0003662109375, '0110101100001111': 0.0006103515625, '0110101100010001': 0.0001220703125, '0110101100010010': 0.0001220703125, '0110101100010111': 0.0001220703125, '0110101100011010': 0.000244140625, '0110101100011011': 0.0003662109375, '0110101100011100': 0.0001220703125, '0110101100100001': 0.000244140625, '0110101100100010': 0.0003662109375, '0110101100100011': 0.002685546875, '0110101100100100': 0.0001220703125, '0110101100100110': 0.000244140625, '0110101100100111': 0.00048828125, '0110101100101000': 0.00048828125, '0110101100101001': 0.0018310546875, '0110101100101010': 0.0037841796875, '0110101100101011': 0.013671875, '0110101100101100': 0.0006103515625, '0110101100101101': 0.00146484375, '0110101100101110': 0.00146484375, '0110101100101111': 0.0015869140625, '0110101100110011': 0.0008544921875, '0110101100110101': 0.000244140625, '0110101100110110': 0.000244140625, '0110101100111000': 0.0001220703125, '0110101100111001': 0.0001220703125, '0110101100111010': 0.000244140625, '0110101100111011': 0.000732421875, '0110101100111101': 0.000244140625, '0110101100111110': 0.0001220703125, '0110101100111111': 0.000244140625, '0110101101101010': 0.0001220703125, '0110101101101011': 0.0003662109375, '0110101101101101': 0.000244140625, '0110101101111011': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110001110': 0.0001220703125, '0110101110010011': 0.0001220703125, '0110101110100011': 0.0001220703125, '0110101110100101': 0.000244140625, '0110101110101010': 0.0001220703125, '0110101110101011': 0.0006103515625, '0110101110101101': 0.0001220703125, '0110101110101111': 0.0001220703125, '0110101111101011': 0.0001220703125, '0110110000001011': 0.0001220703125, '0110110000001110': 0.0001220703125, '0110110000101011': 0.000244140625, '0110110100001011': 0.0001220703125, '0110110100100011': 0.0001220703125, '0110110100100111': 0.0001220703125, '0110110100101011': 0.0008544921875, '0110110100101101': 0.0001220703125, '0110110100101110': 0.0001220703125, '0110110100101111': 0.000244140625, '0110110100110111': 0.0001220703125, '0110110100111011': 0.0001220703125, '0110110100111101': 0.0001220703125, '0110110100111111': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110111000101010': 0.0001220703125, '0110111000101011': 0.0001220703125, '0110111100000101': 0.0001220703125, '0110111100001011': 0.000244140625, '0110111100100011': 0.0001220703125, '0110111100101010': 0.0001220703125, '0110111100101011': 0.0008544921875, '0110111100101101': 0.0001220703125, '0110111100101110': 0.0001220703125, '0110111100110111': 0.0001220703125, '0110111100111111': 0.0001220703125, '0111000100001111': 0.0001220703125, '0111000100101011': 0.0001220703125, '0111000100101110': 0.0001220703125, '0111000100111111': 0.0001220703125, '0111000101101011': 0.0001220703125, '0111001000101011': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001100001011': 0.000244140625, '0111001100001111': 0.0001220703125, '0111001100011010': 0.0001220703125, '0111001100101010': 0.000244140625, '0111001100101011': 0.00048828125, '0111001100101110': 0.0001220703125, '0111001100110111': 0.0001220703125, '0111001100111011': 0.0001220703125, '0111001110100111': 0.0001220703125, '0111001110101011': 0.0001220703125, '0111010110101011': 0.0001220703125, '0111011000101011': 0.0001220703125, '0111011000111011': 0.0001220703125, '0111011100100011': 0.0001220703125, '0111011100101001': 0.0001220703125, '0111011100101010': 0.0001220703125, '0111011100101011': 0.00048828125, '0111100010101011': 0.0001220703125, '0111100100100011': 0.000244140625, '0111100100101011': 0.00048828125, '0111100100101111': 0.0001220703125, '0111101000001011': 0.0001220703125, '0111101000101011': 0.0001220703125, '0111101000101100': 0.0001220703125, '0111101000111011': 0.000244140625, '0111101100001111': 0.000244140625, '0111101100100010': 0.0001220703125, '0111101100100011': 0.0006103515625, '0111101100101000': 0.0001220703125, '0111101100101001': 0.0001220703125, '0111101100101010': 0.0001220703125, '0111101100101011': 0.0015869140625, '0111101100101100': 0.000244140625, '0111101100101101': 0.000244140625, '0111101100101111': 0.0003662109375, '0111101100110011': 0.0001220703125, '0111101100110111': 0.0001220703125, '0111101100111011': 0.0003662109375, '0111101110000011': 0.0001220703125, '0111101110101011': 0.0001220703125, '0111101110101110': 0.0001220703125, '0111110010100111': 0.0001220703125, '0111110100101011': 0.0001220703125, '0111111100101011': 0.0001220703125, '0111111100101110': 0.0001220703125, '0111111100111010': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000100101000': 0.0001220703125, '1000000100101010': 0.000244140625, '1000000100101110': 0.0001220703125, '1000000110101010': 0.0001220703125, '1000001000001010': 0.0001220703125, '1000001000100110': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001010011010': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001100000110': 0.0001220703125, '1000001100001010': 0.000244140625, '1000001100011010': 0.0001220703125, '1000001100100010': 0.000244140625, '1000001100100110': 0.0001220703125, '1000001100101000': 0.000244140625, '1000001100101010': 0.0018310546875, '1000001100101011': 0.0001220703125, '1000001100101100': 0.000244140625, '1000001100101110': 0.000244140625, '1000001100110011': 0.0001220703125, '1000001100110110': 0.0001220703125, '1000001100110111': 0.0001220703125, '1000001100111010': 0.000244140625, '1000001100111011': 0.0001220703125, '1000001100111101': 0.0001220703125, '1000001100111110': 0.0001220703125, '1000001110000010': 0.0001220703125, '1000001110001010': 0.0001220703125, '1000001110011010': 0.0001220703125, '1000001110101110': 0.0001220703125, '1000001110111010': 0.0001220703125, '1000010100010100': 0.0001220703125, '1000010100100000': 0.0001220703125, '1000010100101000': 0.0001220703125, '1000010100101010': 0.000244140625, '1000011000101010': 0.0001220703125, '1000011100100000': 0.0001220703125, '1000011100100010': 0.000244140625, '1000011100101010': 0.0003662109375, '1000011100101101': 0.0001220703125, '1000100000100010': 0.0001220703125, '1000100000101010': 0.0003662109375, '1000100000101100': 0.000244140625, '1000100000111010': 0.0001220703125, '1000100100000011': 0.0001220703125, '1000100100001000': 0.0001220703125, '1000100100001010': 0.0003662109375, '1000100100011010': 0.000244140625, '1000100100100010': 0.000732421875, '1000100100100110': 0.0001220703125, '1000100100101000': 0.000244140625, '1000100100101010': 0.0020751953125, '1000100100101100': 0.0001220703125, '1000100100101110': 0.00048828125, '1000100100110010': 0.000244140625, '1000100100110100': 0.0001220703125, '1000100100110101': 0.0001220703125, '1000100100110110': 0.0001220703125, '1000100100111110': 0.0001220703125, '1000100110100110': 0.000244140625, '1000100110101100': 0.0001220703125, '1000100110101110': 0.000244140625, '1000101000000010': 0.0001220703125, '1000101000001010': 0.00048828125, '1000101000001011': 0.0001220703125, '1000101000100010': 0.0006103515625, '1000101000100110': 0.000244140625, '1000101000101000': 0.00048828125, '1000101000101001': 0.0001220703125, '1000101000101010': 0.00244140625, '1000101000101011': 0.000244140625, '1000101000101100': 0.0003662109375, '1000101000101101': 0.0001220703125, '1000101000101110': 0.0006103515625, '1000101000110010': 0.0001220703125, '1000101000110011': 0.0001220703125, '1000101000110110': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010110010': 0.0001220703125, '1000101100000010': 0.0008544921875, '1000101100000011': 0.0001220703125, '1000101100000110': 0.0001220703125, '1000101100001000': 0.000244140625, '1000101100001010': 0.0032958984375, '1000101100001011': 0.000244140625, '1000101100001100': 0.000244140625, '1000101100001101': 0.0001220703125, '1000101100001110': 0.0001220703125, '1000101100010010': 0.0001220703125, '1000101100010110': 0.0001220703125, '1000101100011010': 0.00048828125, '1000101100100000': 0.000244140625, '1000101100100010': 0.0018310546875, '1000101100100100': 0.000244140625, '1000101100100101': 0.0001220703125, '1000101100100110': 0.0003662109375, '1000101100101000': 0.0023193359375, '1000101100101001': 0.0001220703125, '1000101100101010': 0.0150146484375, '1000101100101011': 0.0010986328125, '1000101100101100': 0.000732421875, '1000101100101101': 0.000244140625, '1000101100101110': 0.0035400390625, '1000101100101111': 0.000244140625, '1000101100110000': 0.0001220703125, '1000101100110010': 0.0008544921875, '1000101100110100': 0.0001220703125, '1000101100110101': 0.0001220703125, '1000101100110110': 0.0006103515625, '1000101100111000': 0.0001220703125, '1000101100111010': 0.0018310546875, '1000101100111011': 0.0001220703125, '1000101100111110': 0.000244140625, '1000101100111111': 0.0001220703125, '1000101101001110': 0.0001220703125, '1000101101101010': 0.0001220703125, '1000101110001000': 0.0001220703125, '1000101110001010': 0.000244140625, '1000101110010010': 0.0001220703125, '1000101110011010': 0.0001220703125, '1000101110101000': 0.0001220703125, '1000101110101010': 0.0006103515625, '1000101110101100': 0.0001220703125, '1000101110101110': 0.0001220703125, '1000101110110010': 0.0001220703125, '1000101110110011': 0.0001220703125, '1000101110111010': 0.000244140625, '1000101110111011': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000110000101010': 0.0001220703125, '1000110000101110': 0.0001220703125, '1000110000111110': 0.0001220703125, '1000110100001010': 0.0003662109375, '1000110100001111': 0.0001220703125, '1000110100010010': 0.000244140625, '1000110100101000': 0.0001220703125, '1000110100101010': 0.00048828125, '1000110100101110': 0.000244140625, '1000110110101000': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000111000101000': 0.000244140625, '1000111000101010': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111100001010': 0.0001220703125, '1000111100001011': 0.0001220703125, '1000111100011000': 0.0001220703125, '1000111100101010': 0.00048828125, '1000111100101110': 0.0001220703125, '1000111100110010': 0.0001220703125, '1001000000101100': 0.0001220703125, '1001000000101101': 0.0001220703125, '1001000000110110': 0.0001220703125, '1001000100001010': 0.0001220703125, '1001000100001110': 0.0001220703125, '1001000100101110': 0.0001220703125, '1001001000101000': 0.0001220703125, '1001001000101111': 0.0001220703125, '1001001100101010': 0.00048828125, '1001001100101110': 0.0001220703125, '1001001100110010': 0.0001220703125, '1001001100110011': 0.0001220703125, '1001001100110110': 0.0001220703125, '1001001100111010': 0.0001220703125, '1001001101101010': 0.0001220703125, '1001001110101010': 0.000244140625, '1001011000101010': 0.000244140625, '1001011000101011': 0.0001220703125, '1001011000111010': 0.0001220703125, '1001011100001110': 0.0001220703125, '1001011100011010': 0.0001220703125, '1001011100100010': 0.0001220703125, '1001011100100011': 0.0001220703125, '1001011100101010': 0.000244140625, '1001011100101110': 0.0001220703125, '1001011110101010': 0.0001220703125, '1001100100000010': 0.0001220703125, '1001100100100010': 0.0001220703125, '1001100100101010': 0.0008544921875, '1001100101101010': 0.0001220703125, '1001100110101010': 0.0001220703125, '1001101000000010': 0.0001220703125, '1001101000001000': 0.0001220703125, '1001101000001010': 0.0001220703125, '1001101000100010': 0.0001220703125, '1001101000101000': 0.0001220703125, '1001101000101010': 0.0003662109375, '1001101000111010': 0.0001220703125, '1001101100001010': 0.000244140625, '1001101100011010': 0.000244140625, '1001101100100010': 0.0003662109375, '1001101100101000': 0.0001220703125, '1001101100101010': 0.0020751953125, '1001101100101011': 0.000244140625, '1001101100101110': 0.00048828125, '1001101100110010': 0.0001220703125, '1001101100110110': 0.0001220703125, '1001101100111100': 0.0001220703125, '1001101110111111': 0.0001220703125, '1001110000101010': 0.0001220703125, '1001110100101010': 0.000244140625, '1001110100101011': 0.000244140625, '1001111100110100': 0.0001220703125, '1010000000011010': 0.0001220703125, '1010000000101010': 0.00048828125, '1010000000101011': 0.0001220703125, '1010000000101110': 0.0001220703125, '1010000100000010': 0.0001220703125, '1010000100001001': 0.0001220703125, '1010000100001010': 0.000732421875, '1010000100001101': 0.000244140625, '1010000100001110': 0.000244140625, '1010000100100010': 0.00048828125, '1010000100101010': 0.00244140625, '1010000100101011': 0.0001220703125, '1010000100101110': 0.000244140625, '1010000100110110': 0.0001220703125, '1010000100111010': 0.000244140625, '1010000101100010': 0.0001220703125, '1010000110000000': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010000110011110': 0.0001220703125, '1010000110101010': 0.000244140625, '1010000110101110': 0.0001220703125, '1010000110111010': 0.0001220703125, '1010001000001010': 0.0003662109375, '1010001000001100': 0.0001220703125, '1010001000001110': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000100010': 0.000244140625, '1010001000100011': 0.0001220703125, '1010001000100111': 0.0001220703125, '1010001000101000': 0.0003662109375, '1010001000101010': 0.002685546875, '1010001000101110': 0.0003662109375, '1010001000110010': 0.0001220703125, '1010001000111010': 0.00048828125, '1010001000111100': 0.0001220703125, '1010001001101011': 0.0001220703125, '1010001010011010': 0.0001220703125, '1010001010100100': 0.0001220703125, '1010001100000010': 0.00048828125, '1010001100000110': 0.000244140625, '1010001100001000': 0.00048828125, '1010001100001010': 0.0030517578125, '1010001100001011': 0.0001220703125, '1010001100001101': 0.000244140625, '1010001100001110': 0.000732421875, '1010001100010010': 0.0001220703125, '1010001100010110': 0.0001220703125, '1010001100011010': 0.000732421875, '1010001100011110': 0.0001220703125, '1010001100100000': 0.0006103515625, '1010001100100001': 0.0001220703125, '1010001100100010': 0.00146484375, '1010001100100110': 0.00048828125, '1010001100100111': 0.0001220703125, '1010001100101000': 0.0018310546875, '1010001100101001': 0.000244140625, '1010001100101010': 0.0164794921875, '1010001100101011': 0.00146484375, '1010001100101100': 0.0003662109375, '1010001100101101': 0.000244140625, '1010001100101110': 0.0023193359375, '1010001100101111': 0.0001220703125, '1010001100110000': 0.0001220703125, '1010001100110010': 0.000732421875, '1010001100110100': 0.0001220703125, '1010001100110110': 0.000732421875, '1010001100110111': 0.0001220703125, '1010001100111000': 0.0001220703125, '1010001100111010': 0.000732421875, '1010001100111011': 0.0001220703125, '1010001100111100': 0.000244140625, '1010001101101000': 0.0001220703125, '1010001101101010': 0.0003662109375, '1010001101101101': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101111110': 0.0001220703125, '1010001110000010': 0.0001220703125, '1010001110001000': 0.0001220703125, '1010001110001010': 0.0003662109375, '1010001110001100': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.00146484375, '1010001110101100': 0.000244140625, '1010001110101110': 0.0001220703125, '1010001110111010': 0.0001220703125, '1010010000001000': 0.0001220703125, '1010010000001010': 0.0001220703125, '1010010000101010': 0.0003662109375, '1010010100001010': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100100000': 0.0001220703125, '1010010100100110': 0.0001220703125, '1010010100101000': 0.0001220703125, '1010010100101010': 0.0009765625, '1010010100101100': 0.0001220703125, '1010010100110011': 0.0001220703125, '1010010101101010': 0.0001220703125, '1010011000001010': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000100000': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011010001010': 0.0001220703125, '1010011100001000': 0.0001220703125, '1010011100001010': 0.000244140625, '1010011100100010': 0.0003662109375, '1010011100100100': 0.0001220703125, '1010011100101000': 0.000244140625, '1010011100101010': 0.002197265625, '1010011100101011': 0.0006103515625, '1010011100101100': 0.0001220703125, '1010011100101101': 0.0001220703125, '1010011100101110': 0.0001220703125, '1010011100110010': 0.0001220703125, '1010011100111010': 0.000244140625, '1010011110000010': 0.0001220703125, '1010011110001110': 0.0001220703125, '1010011110101010': 0.0001220703125, '1010011110101011': 0.0001220703125, '1010011110101110': 0.0001220703125, '1010100000000010': 0.0001220703125, '1010100000001010': 0.0006103515625, '1010100000001100': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000011010': 0.0001220703125, '1010100000100010': 0.000732421875, '1010100000100110': 0.000244140625, '1010100000101000': 0.0008544921875, '1010100000101010': 0.003173828125, '1010100000101011': 0.000244140625, '1010100000101100': 0.0001220703125, '1010100000101110': 0.0003662109375, '1010100000110010': 0.000732421875, '1010100000110110': 0.0001220703125, '1010100000111000': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100000111100': 0.0001220703125, '1010100000111110': 0.0001220703125, '1010100001101010': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010101010': 0.0003662109375, '1010100010101110': 0.0001220703125, '1010100100000010': 0.0003662109375, '1010100100000011': 0.0001220703125, '1010100100001000': 0.0003662109375, '1010100100001010': 0.00390625, '1010100100001101': 0.0001220703125, '1010100100001110': 0.0003662109375, '1010100100010000': 0.000244140625, '1010100100010010': 0.0001220703125, '1010100100010100': 0.0001220703125, '1010100100010110': 0.0001220703125, '1010100100011000': 0.0001220703125, '1010100100011010': 0.0006103515625, '1010100100011011': 0.0001220703125, '1010100100011110': 0.0001220703125, '1010100100100000': 0.000244140625, '1010100100100001': 0.0001220703125, '1010100100100010': 0.00244140625, '1010100100100100': 0.0001220703125, '1010100100100110': 0.0008544921875, '1010100100101000': 0.00244140625, '1010100100101001': 0.0001220703125, '1010100100101010': 0.017822265625, '1010100100101011': 0.000732421875, '1010100100101100': 0.0008544921875, '1010100100101101': 0.0006103515625, '1010100100101110': 0.004638671875, '1010100100101111': 0.000244140625, '1010100100110000': 0.0001220703125, '1010100100110010': 0.0015869140625, '1010100100110100': 0.0003662109375, '1010100100110110': 0.000732421875, '1010100100110111': 0.0001220703125, '1010100100111000': 0.0001220703125, '1010100100111010': 0.001708984375, '1010100100111101': 0.000244140625, '1010100100111110': 0.000244140625, '1010100101001010': 0.0001220703125, '1010100101101010': 0.000244140625, '1010100101101110': 0.0001220703125, '1010100110001010': 0.000244140625, '1010100110001110': 0.0001220703125, '1010100110011000': 0.000244140625, '1010100110101000': 0.0001220703125, '1010100110101010': 0.0009765625, '1010100110101110': 0.0001220703125, '1010101000000010': 0.001220703125, '1010101000000110': 0.0001220703125, '1010101000001000': 0.0001220703125, '1010101000001001': 0.0001220703125, '1010101000001010': 0.0040283203125, '1010101000001011': 0.00048828125, '1010101000001100': 0.000244140625, '1010101000001101': 0.0001220703125, '1010101000001110': 0.0008544921875, '1010101000010010': 0.00048828125, '1010101000010100': 0.0001220703125, '1010101000010110': 0.0001220703125, '1010101000011010': 0.0010986328125, '1010101000011100': 0.0001220703125, '1010101000100000': 0.0003662109375, '1010101000100010': 0.002197265625, '1010101000100011': 0.0001220703125, '1010101000100100': 0.00048828125, '1010101000100101': 0.0001220703125, '1010101000100110': 0.001220703125, '1010101000101000': 0.00244140625, '1010101000101010': 0.027099609375, '1010101000101011': 0.0015869140625, '1010101000101100': 0.0013427734375, '1010101000101101': 0.00048828125, '1010101000101110': 0.0040283203125, '1010101000101111': 0.0001220703125, '1010101000110000': 0.0001220703125, '1010101000110010': 0.001220703125, '1010101000110101': 0.0001220703125, '1010101000110110': 0.00048828125, '1010101000111010': 0.002685546875, '1010101000111011': 0.0001220703125, '1010101000111100': 0.000244140625, '1010101000111110': 0.0003662109375, '1010101001001010': 0.0001220703125, '1010101001001100': 0.0001220703125, '1010101001011010': 0.0001220703125, '1010101001100110': 0.0001220703125, '1010101001101010': 0.000244140625, '1010101001101111': 0.0001220703125, '1010101010000010': 0.000244140625, '1010101010001010': 0.000244140625, '1010101010010010': 0.0001220703125, '1010101010100000': 0.0001220703125, '1010101010100010': 0.0001220703125, '1010101010101000': 0.0001220703125, '1010101010101001': 0.0001220703125, '1010101010101010': 0.00146484375, '1010101010101101': 0.0001220703125, '1010101010101110': 0.0003662109375, '1010101010110110': 0.000244140625, '1010101010111010': 0.0001220703125, '1010101011111010': 0.0001220703125, '1010101100000000': 0.00048828125, '1010101100000010': 0.0037841796875, '1010101100000011': 0.000244140625, '1010101100000100': 0.0001220703125, '1010101100000101': 0.0001220703125, '1010101100000110': 0.0009765625, '1010101100001000': 0.0029296875, '1010101100001001': 0.000244140625, '1010101100001010': 0.02197265625, '1010101100001011': 0.0013427734375, '1010101100001100': 0.000732421875, '1010101100001101': 0.000732421875, '1010101100001110': 0.004638671875, '1010101100001111': 0.00048828125, '1010101100010000': 0.0001220703125, '1010101100010010': 0.0025634765625, '1010101100010011': 0.0001220703125, '1010101100010110': 0.0006103515625, '1010101100010111': 0.0001220703125, '1010101100011000': 0.000244140625, '1010101100011001': 0.000244140625, '1010101100011010': 0.0045166015625, '1010101100011011': 0.00048828125, '1010101100011100': 0.0003662109375, '1010101100011101': 0.000244140625, '1010101100011110': 0.0008544921875, '1010101100100000': 0.002197265625, '1010101100100001': 0.0001220703125, '1010101100100010': 0.01513671875, '1010101100100011': 0.000732421875, '1010101100100100': 0.00048828125, '1010101100100101': 0.0006103515625, '1010101100100110': 0.0037841796875, '1010101100100111': 0.0001220703125, '1010101100101000': 0.0145263671875, '1010101100101001': 0.0018310546875, '1010101100101010': 0.12646484375, '1010101100101011': 0.0069580078125, '1010101100101100': 0.0068359375, '1010101100101101': 0.003173828125, '1010101100101110': 0.0223388671875, '1010101100101111': 0.002197265625, '1010101100110000': 0.0008544921875, '1010101100110010': 0.00537109375, '1010101100110011': 0.0003662109375, '1010101100110100': 0.00048828125, '1010101100110101': 0.00048828125, '1010101100110110': 0.0064697265625, '1010101100110111': 0.0001220703125, '1010101100111000': 0.0008544921875, '1010101100111010': 0.012451171875, '1010101100111011': 0.0006103515625, '1010101100111100': 0.000244140625, '1010101100111101': 0.0001220703125, '1010101100111110': 0.0009765625, '1010101100111111': 0.0001220703125, '1010101101000010': 0.0001220703125, '1010101101001010': 0.0001220703125, '1010101101011100': 0.0001220703125, '1010101101100010': 0.000244140625, '1010101101100110': 0.0001220703125, '1010101101101000': 0.000244140625, '1010101101101010': 0.001708984375, '1010101101101100': 0.0003662109375, '1010101101101101': 0.000244140625, '1010101101101110': 0.000244140625, '1010101101110110': 0.000244140625, '1010101110001010': 0.000732421875, '1010101110001011': 0.0001220703125, '1010101110001100': 0.000244140625, '1010101110001110': 0.0003662109375, '1010101110001111': 0.0001220703125, '1010101110010001': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110010110': 0.0001220703125, '1010101110011010': 0.000244140625, '1010101110011110': 0.0001220703125, '1010101110100000': 0.0003662109375, '1010101110100001': 0.0001220703125, '1010101110100010': 0.0009765625, '1010101110101000': 0.000732421875, '1010101110101001': 0.0001220703125, '1010101110101010': 0.006591796875, '1010101110101011': 0.000244140625, '1010101110101100': 0.000244140625, '1010101110101101': 0.000244140625, '1010101110101110': 0.0010986328125, '1010101110110010': 0.00048828125, '1010101110110100': 0.0001220703125, '1010101110110101': 0.0001220703125, '1010101110110110': 0.0003662109375, '1010101110111010': 0.00048828125, '1010101110111011': 0.0001220703125, '1010101110111100': 0.0001220703125, '1010101110111110': 0.0001220703125, '1010101111100010': 0.0001220703125, '1010110000001010': 0.000244140625, '1010110000011010': 0.0001220703125, '1010110000100010': 0.0001220703125, '1010110000101000': 0.0001220703125, '1010110000101010': 0.0013427734375, '1010110000101011': 0.0001220703125, '1010110000101100': 0.000244140625, '1010110000101110': 0.0003662109375, '1010110000110110': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110100000010': 0.0003662109375, '1010110100000101': 0.0001220703125, '1010110100001000': 0.0001220703125, '1010110100001010': 0.0008544921875, '1010110100001011': 0.000244140625, '1010110100001110': 0.0003662109375, '1010110100010110': 0.000244140625, '1010110100011010': 0.0001220703125, '1010110100100000': 0.0001220703125, '1010110100100010': 0.00048828125, '1010110100100111': 0.0001220703125, '1010110100101000': 0.0006103515625, '1010110100101001': 0.0001220703125, '1010110100101010': 0.007080078125, '1010110100101011': 0.000244140625, '1010110100101100': 0.0001220703125, '1010110100101101': 0.000244140625, '1010110100101110': 0.0008544921875, '1010110100101111': 0.0001220703125, '1010110100110010': 0.0003662109375, '1010110100110110': 0.00048828125, '1010110100110111': 0.0001220703125, '1010110100111010': 0.000732421875, '1010110100111011': 0.0001220703125, '1010110100111100': 0.0001220703125, '1010110100111110': 0.0001220703125, '1010110101101010': 0.0001220703125, '1010110110100010': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.00048828125, '1010110110101110': 0.0001220703125, '1010110110110010': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000001010': 0.000244140625, '1010111000101010': 0.0008544921875, '1010111000101110': 0.000244140625, '1010111001101110': 0.0001220703125, '1010111010101010': 0.0001220703125, '1010111010101110': 0.000244140625, '1010111010110010': 0.0001220703125, '1010111100000110': 0.0001220703125, '1010111100001010': 0.0009765625, '1010111100001110': 0.0006103515625, '1010111100010110': 0.0001220703125, '1010111100100000': 0.0001220703125, '1010111100100010': 0.0009765625, '1010111100100100': 0.0001220703125, '1010111100100110': 0.00048828125, '1010111100101000': 0.00048828125, '1010111100101001': 0.0001220703125, '1010111100101010': 0.0042724609375, '1010111100101011': 0.0001220703125, '1010111100101100': 0.000244140625, '1010111100101101': 0.000244140625, '1010111100101110': 0.00048828125, '1010111100110010': 0.000244140625, '1010111100110110': 0.00048828125, '1010111100111010': 0.0006103515625, '1010111100111011': 0.0001220703125, '1010111100111110': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101010': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000000101110': 0.0001220703125, '1011000100000010': 0.0001220703125, '1011000100001010': 0.000244140625, '1011000100001101': 0.0001220703125, '1011000100001110': 0.0001220703125, '1011000100100010': 0.000244140625, '1011000100101000': 0.0001220703125, '1011000100101010': 0.000732421875, '1011000100101100': 0.0001220703125, '1011000100101101': 0.0001220703125, '1011000100101110': 0.000244140625, '1011000100111010': 0.000244140625, '1011000100111011': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011001000001000': 0.0001220703125, '1011001000001010': 0.0003662109375, '1011001000001110': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011001000100110': 0.0001220703125, '1011001000101010': 0.0008544921875, '1011001000101101': 0.0001220703125, '1011001000110110': 0.0001220703125, '1011001010100101': 0.0001220703125, '1011001100000110': 0.0001220703125, '1011001100001010': 0.0003662109375, '1011001100001011': 0.000244140625, '1011001100011010': 0.0001220703125, '1011001100100000': 0.0001220703125, '1011001100100010': 0.0006103515625, '1011001100100011': 0.0001220703125, '1011001100100100': 0.0003662109375, '1011001100101000': 0.0009765625, '1011001100101010': 0.006103515625, '1011001100101011': 0.0001220703125, '1011001100101100': 0.000244140625, '1011001100101101': 0.0001220703125, '1011001100101110': 0.0008544921875, '1011001100110010': 0.000244140625, '1011001100110011': 0.0001220703125, '1011001100110100': 0.0001220703125, '1011001100111010': 0.00048828125, '1011001100111110': 0.000244140625, '1011001101101010': 0.0001220703125, '1011001110101000': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011010000101000': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010000101101': 0.0001220703125, '1011010100001010': 0.0003662109375, '1011010100100110': 0.0001220703125, '1011010100101001': 0.0001220703125, '1011010100101010': 0.000244140625, '1011010100101100': 0.0001220703125, '1011010100111010': 0.0001220703125, '1011011000001010': 0.0001220703125, '1011011000101000': 0.000244140625, '1011011000101010': 0.000732421875, '1011011100001010': 0.0003662109375, '1011011100001101': 0.0001220703125, '1011011100100001': 0.0001220703125, '1011011100100010': 0.000244140625, '1011011100101000': 0.0003662109375, '1011011100101010': 0.0030517578125, '1011011100101011': 0.000244140625, '1011011100101100': 0.000244140625, '1011011100101101': 0.0001220703125, '1011011100101110': 0.0006103515625, '1011011100110110': 0.0001220703125, '1011011100111010': 0.0001220703125, '1011011110000010': 0.0001220703125, '1011011110001010': 0.0001220703125, '1011011110100100': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011100000001010': 0.0001220703125, '1011100000010010': 0.0001220703125, '1011100000101010': 0.000244140625, '1011100000101110': 0.0001220703125, '1011100000110110': 0.0001220703125, '1011100001100110': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100100000010': 0.0001220703125, '1011100100001010': 0.00048828125, '1011100100001100': 0.0001220703125, '1011100100011010': 0.0001220703125, '1011100100100010': 0.0003662109375, '1011100100101000': 0.000244140625, '1011100100101010': 0.0015869140625, '1011100100101011': 0.0003662109375, '1011100100101100': 0.000244140625, '1011100100101110': 0.0003662109375, '1011100100110010': 0.0001220703125, '1011100100110101': 0.0001220703125, '1011100100110110': 0.0001220703125, '1011100100111010': 0.000244140625, '1011100101001010': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011100110101010': 0.0001220703125, '1011101000001010': 0.00048828125, '1011101000001110': 0.000244140625, '1011101000011000': 0.0001220703125, '1011101000011100': 0.0001220703125, '1011101000100010': 0.000244140625, '1011101000100110': 0.0001220703125, '1011101000101000': 0.00048828125, '1011101000101010': 0.0032958984375, '1011101000101011': 0.0001220703125, '1011101000101100': 0.0001220703125, '1011101000101110': 0.0003662109375, '1011101000110010': 0.0003662109375, '1011101000111010': 0.00048828125, '1011101001100110': 0.0001220703125, '1011101100000010': 0.0003662109375, '1011101100000100': 0.0001220703125, '1011101100000110': 0.0001220703125, '1011101100001000': 0.0001220703125, '1011101100001010': 0.002685546875, '1011101100001011': 0.0003662109375, '1011101100001100': 0.0001220703125, '1011101100001101': 0.0001220703125, '1011101100001110': 0.0003662109375, '1011101100001111': 0.0001220703125, '1011101100010010': 0.0001220703125, '1011101100010110': 0.000244140625, '1011101100010111': 0.000244140625, '1011101100011010': 0.0003662109375, '1011101100011100': 0.0001220703125, '1011101100011110': 0.0001220703125, '1011101100100000': 0.0001220703125, '1011101100100010': 0.0023193359375, '1011101100100101': 0.0001220703125, '1011101100100110': 0.000732421875, '1011101100100111': 0.0001220703125, '1011101100101000': 0.0015869140625, '1011101100101001': 0.0001220703125, '1011101100101010': 0.0150146484375, '1011101100101011': 0.000732421875, '1011101100101100': 0.000732421875, '1011101100101101': 0.0008544921875, '1011101100101110': 0.00390625, '1011101100101111': 0.0001220703125, '1011101100110000': 0.0001220703125, '1011101100110010': 0.0009765625, '1011101100110011': 0.000244140625, '1011101100110101': 0.0001220703125, '1011101100110110': 0.0006103515625, '1011101100111000': 0.0001220703125, '1011101100111010': 0.0010986328125, '1011101100111110': 0.0001220703125, '1011101101101000': 0.000244140625, '1011101101101010': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101110011010': 0.000244140625, '1011101110100010': 0.000244140625, '1011101110101010': 0.00048828125, '1011101110110110': 0.0001220703125, '1011101110111010': 0.000244140625, '1011110000100010': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110000111010': 0.0001220703125, '1011110100100010': 0.0001220703125, '1011110100101000': 0.0001220703125, '1011110100101010': 0.000732421875, '1011110100101011': 0.0001220703125, '1011110100101100': 0.0001220703125, '1011110100101110': 0.000244140625, '1011110100110010': 0.0001220703125, '1011110100110011': 0.0001220703125, '1011110100110110': 0.0001220703125, '1011110110100010': 0.0001220703125, '1011111000101010': 0.000244140625, '1011111000101101': 0.0001220703125, '1011111100001000': 0.0001220703125, '1011111100101010': 0.00048828125, '1011111100101100': 0.0001220703125, '1011111110101110': 0.0001220703125, '1100000100100110': 0.0001220703125, '1100000110101110': 0.0001220703125, '1100001000101010': 0.0001220703125, '1100001100001010': 0.0003662109375, '1100001100011010': 0.0001220703125, '1100001100100010': 0.000244140625, '1100001100100110': 0.0001220703125, '1100001100101000': 0.000244140625, '1100001100101011': 0.0001220703125, '1100001110101011': 0.0001220703125, '1100010100100010': 0.0001220703125, '1100011000101010': 0.0001220703125, '1100011100101000': 0.0001220703125, '1100011100101010': 0.0001220703125, '1100100000001110': 0.0001220703125, '1100100000100010': 0.0001220703125, '1100100000101010': 0.0003662109375, '1100100000110010': 0.0001220703125, '1100100010001110': 0.0001220703125, '1100100100001010': 0.0001220703125, '1100100100001110': 0.0003662109375, '1100100100010100': 0.0001220703125, '1100100100100010': 0.0001220703125, '1100100100100110': 0.0001220703125, '1100100100101000': 0.0001220703125, '1100100100101010': 0.0008544921875, '1100100100110010': 0.0001220703125, '1100100100110100': 0.0001220703125, '1100100101001011': 0.0001220703125, '1100100101100010': 0.0001220703125, '1100100110001010': 0.0001220703125, '1100100110100110': 0.0001220703125, '1100101000001010': 0.000244140625, '1100101000001110': 0.0001220703125, '1100101000011010': 0.000244140625, '1100101000100000': 0.0001220703125, '1100101000101000': 0.000244140625, '1100101000101010': 0.0015869140625, '1100101000101011': 0.0001220703125, '1100101000101100': 0.0001220703125, '1100101000110010': 0.0001220703125, '1100101000111010': 0.0001220703125, '1100101100000111': 0.0001220703125, '1100101100001010': 0.0006103515625, '1100101100001011': 0.0003662109375, '1100101100001110': 0.0001220703125, '1100101100011101': 0.0001220703125, '1100101100100010': 0.0006103515625, '1100101100100110': 0.0001220703125, '1100101100101000': 0.00048828125, '1100101100101010': 0.0045166015625, '1100101100101100': 0.0003662109375, '1100101100101101': 0.0001220703125, '1100101100101110': 0.0009765625, '1100101100110000': 0.0001220703125, '1100101100110110': 0.0001220703125, '1100101100111010': 0.0001220703125, '1100101100111110': 0.0001220703125, '1100101101101100': 0.0001220703125, '1100101110010110': 0.0001220703125, '1100101110101010': 0.0003662109375, '1100101111101010': 0.0001220703125, '1100110000101010': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110100101010': 0.000244140625, '1100110100101100': 0.0001220703125, '1100110100111010': 0.0001220703125, '1100111100001010': 0.0001220703125, '1100111100101010': 0.0001220703125, '1101000100101010': 0.0001220703125, '1101001000001000': 0.0001220703125, '1101001000001110': 0.0001220703125, '1101001000101010': 0.000244140625, '1101001100001010': 0.0001220703125, '1101001100100000': 0.0001220703125, '1101001100101000': 0.0001220703125, '1101001100101010': 0.000732421875, '1101001100110010': 0.000244140625, '1101001100110110': 0.0001220703125, '1101001110101010': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101011100001010': 0.0001220703125, '1101011100101010': 0.0001220703125, '1101100000100010': 0.0001220703125, '1101100000101010': 0.00048828125, '1101100000101110': 0.0001220703125, '1101100000111000': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100100001010': 0.0001220703125, '1101100100100000': 0.0001220703125, '1101100100101010': 0.000244140625, '1101100100110010': 0.0001220703125, '1101101000000110': 0.0003662109375, '1101101000001010': 0.0001220703125, '1101101000101010': 0.00048828125, '1101101000101011': 0.0001220703125, '1101101000101101': 0.0001220703125, '1101101000101110': 0.0001220703125, '1101101000110010': 0.0001220703125, '1101101000111010': 0.0001220703125, '1101101100000100': 0.0001220703125, '1101101100001010': 0.00048828125, '1101101100010010': 0.0001220703125, '1101101100011010': 0.0003662109375, '1101101100011011': 0.0001220703125, '1101101100100010': 0.0001220703125, '1101101100101000': 0.0003662109375, '1101101100101010': 0.00341796875, '1101101100101011': 0.0003662109375, '1101101100101110': 0.0001220703125, '1101101100101111': 0.0001220703125, '1101101100110110': 0.0001220703125, '1101101100111010': 0.000732421875, '1101101100111100': 0.0001220703125, '1101101100111101': 0.0001220703125, '1101101101101101': 0.0001220703125, '1101101110001010': 0.0001220703125, '1101101110011010': 0.0001220703125, '1101101110101010': 0.0001220703125, '1101101110101100': 0.0001220703125, '1101101110101110': 0.0001220703125, '1101101110110010': 0.000244140625, '1101110000101001': 0.0001220703125, '1101110100101010': 0.0003662109375, '1101110100110110': 0.0001220703125, '1101110110101010': 0.0001220703125, '1101111100011110': 0.0001220703125, '1110000100001111': 0.0001220703125, '1110000100100110': 0.0001220703125, '1110000100111010': 0.0001220703125, '1110001000001101': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001000101110': 0.0001220703125, '1110001000101111': 0.0001220703125, '1110001000111101': 0.0001220703125, '1110001100000010': 0.0001220703125, '1110001100001010': 0.0001220703125, '1110001100001101': 0.0001220703125, '1110001100100010': 0.0001220703125, '1110001100100100': 0.0001220703125, '1110001100100110': 0.0001220703125, '1110001100101010': 0.0001220703125, '1110001100101110': 0.0001220703125, '1110001100111010': 0.0001220703125, '1110001100111101': 0.0001220703125, '1110001110101101': 0.0001220703125, '1110010100101010': 0.0001220703125, '1110011100100000': 0.0001220703125, '1110100000101000': 0.0001220703125, '1110100000101010': 0.000244140625, '1110100100001010': 0.0003662109375, '1110100100011010': 0.0001220703125, '1110100100100110': 0.0001220703125, '1110100100101000': 0.0001220703125, '1110100100101001': 0.0001220703125, '1110100100101010': 0.0006103515625, '1110100100101110': 0.000244140625, '1110100110101010': 0.0001220703125, '1110101000100010': 0.000244140625, '1110101000101000': 0.0003662109375, '1110101000101010': 0.0006103515625, '1110101000101011': 0.0001220703125, '1110101000101110': 0.000244140625, '1110101000110110': 0.0001220703125, '1110101000111000': 0.0001220703125, '1110101000111100': 0.0001220703125, '1110101010101011': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100001010': 0.0006103515625, '1110101100001110': 0.0001220703125, '1110101100011000': 0.0001220703125, '1110101100011010': 0.0001220703125, '1110101100100010': 0.0006103515625, '1110101100100100': 0.0001220703125, '1110101100100110': 0.0001220703125, '1110101100101000': 0.00048828125, '1110101100101010': 0.0040283203125, '1110101100101011': 0.0001220703125, '1110101100101100': 0.0003662109375, '1110101100101101': 0.0001220703125, '1110101100101110': 0.001220703125, '1110101100101111': 0.000244140625, '1110101100110010': 0.000244140625, '1110101100110011': 0.0001220703125, '1110101100110110': 0.000244140625, '1110101100111010': 0.0003662109375, '1110101100111011': 0.0001220703125, '1110101101001010': 0.0001220703125, '1110101101101000': 0.0001220703125, '1110101101101010': 0.0001220703125, '1110101110100000': 0.0001220703125, '1110101110101000': 0.0001220703125, '1110101110101010': 0.000244140625, '1110110000001010': 0.0001220703125, '1110110000101010': 0.0001220703125, '1110110000101110': 0.0001220703125, '1110110000110010': 0.0001220703125, '1110110100001010': 0.000244140625, '1110110100101000': 0.0001220703125, '1110110100101100': 0.0001220703125, '1110110110101100': 0.0001220703125, '1110110110110110': 0.0001220703125, '1110111000100010': 0.0001220703125, '1110111100001010': 0.000244140625, '1110111100100100': 0.0001220703125, '1110111100101010': 0.000244140625, '1110111100101110': 0.0001220703125, '1110111100110010': 0.0001220703125, '1111000000101100': 0.0001220703125, '1111000110111001': 0.0001220703125, '1111001100101110': 0.0001220703125, '1111001100110110': 0.0001220703125, '1111010100100010': 0.0001220703125, '1111011000101010': 0.0001220703125, '1111011100011011': 0.0001220703125, '1111100000111010': 0.0001220703125, '1111100100101010': 0.000244140625, '1111101000101010': 0.000244140625, '1111101100000110': 0.0001220703125, '1111101100100110': 0.0001220703125, '1111101100101010': 0.0006103515625, '1111101100101110': 0.0003662109375, '1111101100111010': 0.0001220703125, '1111110000101010': 0.0001220703125, '1111111000100000': 0.0001220703125, '1111111100101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=0_bit=0.txt <==
{'0000000000000000': 0.3375244140625, '0000000000000001': 0.010986328125, '0000000000000010': 0.012939453125, '0000000000000011': 0.0023193359375, '0000000000000100': 0.02099609375, '0000000000000101': 0.00146484375, '0000000000000110': 0.010986328125, '0000000000000111': 0.0045166015625, '0000000000001000': 0.0159912109375, '0000000000001001': 0.00048828125, '0000000000001010': 0.0003662109375, '0000000000001011': 0.000244140625, '0000000000001100': 0.0018310546875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0008544921875, '0000000000001111': 0.000244140625, '0000000000010000': 0.0205078125, '0000000000010001': 0.0010986328125, '0000000000010010': 0.000244140625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.001953125, '0000000000010110': 0.00048828125, '0000000000010111': 0.000244140625, '0000000000011000': 0.0064697265625, '0000000000011001': 0.00048828125, '0000000000011010': 0.0001220703125, '0000000000011100': 0.0054931640625, '0000000000011101': 0.0003662109375, '0000000000011110': 0.00048828125, '0000000000100000': 0.009521484375, '0000000000100001': 0.0001220703125, '0000000000100010': 0.0001220703125, '0000000000100100': 0.0009765625, '0000000000100110': 0.00048828125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000732421875, '0000000000101100': 0.0001220703125, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0050048828125, '0000000000110001': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.00048828125, '0000000000110101': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111000': 0.000732421875, '0000000000111100': 0.000244140625, '0000000001000000': 0.00390625, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000011': 0.000244140625, '0000000001000100': 0.0006103515625, '0000000001010000': 0.000244140625, '0000000001100100': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.004150390625, '0000000010000001': 0.000244140625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0001220703125, '0000000010000111': 0.0001220703125, '0000000010001000': 0.000244140625, '0000000010001110': 0.0001220703125, '0000000010010000': 0.000244140625, '0000000100000000': 0.01416015625, '0000000100000010': 0.000732421875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.001220703125, '0000000100000110': 0.0003662109375, '0000000100000111': 0.000244140625, '0000000100001000': 0.0006103515625, '0000000100001001': 0.0001220703125, '0000000100001010': 0.0001220703125, '0000000100001100': 0.0001220703125, '0000000100010000': 0.001953125, '0000000100010100': 0.0001220703125, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011100': 0.00048828125, '0000000100100000': 0.0006103515625, '0000000100100010': 0.0001220703125, '0000000100110000': 0.0003662109375, '0000000100111000': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101000100': 0.0001220703125, '0000000110000000': 0.002197265625, '0000000110000001': 0.0001220703125, '0000000110000010': 0.0001220703125, '0000000110000100': 0.000244140625, '0000000110000110': 0.0001220703125, '0000000110000111': 0.0001220703125, '0000000110001000': 0.0001220703125, '0000000110011000': 0.0001220703125, '0000000110011100': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000001000000000': 0.064453125, '0000001000000001': 0.003173828125, '0000001000000010': 0.0020751953125, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0037841796875, '0000001000000101': 0.000244140625, '0000001000000110': 0.0020751953125, '0000001000000111': 0.0010986328125, '0000001000001000': 0.003662109375, '0000001000001001': 0.0001220703125, '0000001000001010': 0.000244140625, '0000001000001100': 0.000244140625, '0000001000010000': 0.004638671875, '0000001000010001': 0.0003662109375, '0000001000010100': 0.0006103515625, '0000001000011000': 0.0006103515625, '0000001000011100': 0.0013427734375, '0000001000011110': 0.0001220703125, '0000001000100000': 0.00146484375, '0000001000100010': 0.0001220703125, '0000001000100110': 0.000244140625, '0000001000101000': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0015869140625, '0000001000110010': 0.000244140625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0008544921875, '0000001001000010': 0.0001220703125, '0000001001001100': 0.0001220703125, '0000001010000000': 0.0006103515625, '0000001010010000': 0.0001220703125, '0000001011000000': 0.0001220703125, '0000001100000000': 0.0091552734375, '0000001100000001': 0.0003662109375, '0000001100000010': 0.000244140625, '0000001100000011': 0.0001220703125, '0000001100000100': 0.000244140625, '0000001100000110': 0.00048828125, '0000001100001000': 0.00048828125, '0000001100010000': 0.00048828125, '0000001100010100': 0.0001220703125, '0000001110000000': 0.0003662109375, '0000001110000001': 0.0001220703125, '0000001110000100': 0.0001220703125, '0000001110001000': 0.0001220703125, '0000010000000000': 0.0174560546875, '0000010000000001': 0.0006103515625, '0000010000000010': 0.0006103515625, '0000010000000011': 0.0003662109375, '0000010000000100': 0.00048828125, '0000010000000101': 0.0001220703125, '0000010000000110': 0.00048828125, '0000010000000111': 0.0003662109375, '0000010000001000': 0.0001220703125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0009765625, '0000010000010100': 0.0006103515625, '0000010000010110': 0.0001220703125, '0000010000010111': 0.0001220703125, '0000010000011000': 0.00048828125, '0000010000011100': 0.000732421875, '0000010000011101': 0.0001220703125, '0000010000011110': 0.0001220703125, '0000010000100000': 0.0006103515625, '0000010000100001': 0.0001220703125, '0000010000100110': 0.0001220703125, '0000010000100111': 0.0001220703125, '0000010000101001': 0.0001220703125, '0000010000110000': 0.000244140625, '0000010001000000': 0.000244140625, '0000010010000000': 0.000732421875, '0000010010000010': 0.0001220703125, '0000010010010000': 0.0001220703125, '0000010010011100': 0.0001220703125, '0000010100000000': 0.003173828125, '0000010100000001': 0.0001220703125, '0000010100000100': 0.0001220703125, '0000010100000110': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000010100010000': 0.0003662109375, '0000010100010100': 0.0001220703125, '0000010100110000': 0.0001220703125, '0000010110000000': 0.000244140625, '0000010110000010': 0.0001220703125, '0000011000000000': 0.0186767578125, '0000011000000001': 0.000244140625, '0000011000000010': 0.0006103515625, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0010986328125, '0000011000000110': 0.000244140625, '0000011000000111': 0.000244140625, '0000011000001000': 0.000244140625, '0000011000001001': 0.0001220703125, '0000011000001010': 0.000244140625, '0000011000001100': 0.0001220703125, '0000011000010000': 0.0008544921875, '0000011000010100': 0.0001220703125, '0000011000010110': 0.0001220703125, '0000011000010111': 0.0001220703125, '0000011000011000': 0.0006103515625, '0000011000011010': 0.0001220703125, '0000011000011100': 0.000732421875, '0000011000100000': 0.0003662109375, '0000011000110000': 0.000244140625, '0000011001000000': 0.000244140625, '0000011010000000': 0.0008544921875, '0000011100000000': 0.014892578125, '0000011100000001': 0.0008544921875, '0000011100000010': 0.0003662109375, '0000011100000011': 0.000244140625, '0000011100000100': 0.0009765625, '0000011100000101': 0.0001220703125, '0000011100000110': 0.000732421875, '0000011100000111': 0.000244140625, '0000011100001000': 0.0010986328125, '0000011100001010': 0.0001220703125, '0000011100001100': 0.0001220703125, '0000011100010000': 0.0008544921875, '0000011100010010': 0.0001220703125, '0000011100010100': 0.0001220703125, '0000011100010110': 0.000244140625, '0000011100011000': 0.000244140625, '0000011100011100': 0.0003662109375, '0000011100100000': 0.0003662109375, '0000011101000000': 0.0001220703125, '0000011101000100': 0.0001220703125, '0000011110000000': 0.0003662109375, '0000011110000110': 0.0001220703125, '0000011110010100': 0.0001220703125, '0000011110110000': 0.0001220703125, '0000100000000000': 0.0052490234375, '0000100000000001': 0.0001220703125, '0000100000000010': 0.000244140625, '0000100000000100': 0.00048828125, '0000100000000111': 0.0001220703125, '0000100000001000': 0.00048828125, '0000100000001100': 0.0001220703125, '0000100000010000': 0.000244140625, '0000100000011000': 0.0003662109375, '0000100000011100': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000100001': 0.0001220703125, '0000100000100010': 0.0001220703125, '0000100000100100': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100100000000': 0.0003662109375, '0000100100000110': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000101000000000': 0.0010986328125, '0000101000000010': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000001000': 0.0001220703125, '0000101000011100': 0.0001220703125, '0000101100000000': 0.000244140625, '0000101100000001': 0.0001220703125, '0000101100000110': 0.0001220703125, '0000101100001000': 0.0001220703125, '0000101100010000': 0.0001220703125, '0000110000000000': 0.0042724609375, '0000110000000001': 0.0003662109375, '0000110000000010': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000000100': 0.0006103515625, '0000110000010000': 0.00048828125, '0000110000011000': 0.0001220703125, '0000110000011101': 0.0001220703125, '0000110000100000': 0.00048828125, '0000110000110000': 0.0001220703125, '0000111000000000': 0.0003662109375, '0000111000100000': 0.0001220703125, '0000111000110000': 0.0001220703125, '0000111100000000': 0.000244140625, '0000111101000000': 0.0001220703125, '0000111110000000': 0.0001220703125, '0001000000000000': 0.034912109375, '0001000000000001': 0.0013427734375, '0001000000000010': 0.0013427734375, '0001000000000011': 0.0003662109375, '0001000000000100': 0.00146484375, '0001000000000110': 0.00048828125, '0001000000000111': 0.0003662109375, '0001000000001000': 0.0015869140625, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001101': 0.0001220703125, '0001000000001110': 0.000244140625, '0001000000010000': 0.0013427734375, '0001000000010001': 0.0001220703125, '0001000000010010': 0.0001220703125, '0001000000010100': 0.000244140625, '0001000000011000': 0.0010986328125, '0001000000011100': 0.00048828125, '0001000000100000': 0.0010986328125, '0001000000100001': 0.000244140625, '0001000000100010': 0.0001220703125, '0001000000110000': 0.0008544921875, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0003662109375, '0001000001001000': 0.0001220703125, '0001000100000000': 0.0020751953125, '0001000100001000': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001000110000000': 0.0003662109375, '0001000110100000': 0.0001220703125, '0001001000000000': 0.006591796875, '0001001000000001': 0.0003662109375, '0001001000000010': 0.0001220703125, '0001001000000100': 0.0001220703125, '0001001000000110': 0.0003662109375, '0001001000000111': 0.000244140625, '0001001000001000': 0.0001220703125, '0001001000010000': 0.000244140625, '0001001000010010': 0.0001220703125, '0001001000010011': 0.0001220703125, '0001001000010100': 0.0001220703125, '0001001000011111': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001100000000': 0.00048828125, '0001001100000100': 0.0001220703125, '0001001100001000': 0.0001220703125, '0001001100010000': 0.0001220703125, '0001001100100100': 0.0001220703125, '0001001110000000': 0.0001220703125, '0001001110111100': 0.0001220703125, '0001010000000000': 0.00244140625, '0001010000000001': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010000010100': 0.0001220703125, '0001010000100000': 0.0001220703125, '0001010000110000': 0.0001220703125, '0001010100000000': 0.000732421875, '0001010110000001': 0.0001220703125, '0001011000000000': 0.001708984375, '0001011000000100': 0.000244140625, '0001011000000110': 0.0001220703125, '0001011000001100': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011000011000': 0.0001220703125, '0001011100000000': 0.0013427734375, '0001011100000010': 0.0001220703125, '0001011100000110': 0.0001220703125, '0001011100001000': 0.0001220703125, '0001011100010100': 0.0001220703125, '0001011100100000': 0.0001220703125, '0001100000000000': 0.006103515625, '0001100000000001': 0.0003662109375, '0001100000000010': 0.0003662109375, '0001100000000100': 0.000244140625, '0001100000000110': 0.000244140625, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0006103515625, '0001100000001001': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010101': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100100000000': 0.0003662109375, '0001101000000000': 0.000732421875, '0001101000000010': 0.0001220703125, '0001101000010000': 0.000244140625, '0001101000100000': 0.0001220703125, '0001101010000000': 0.000244140625, '0001101100000000': 0.00048828125, '0001101100000110': 0.0001220703125, '0001110000000000': 0.0076904296875, '0001110000000001': 0.0001220703125, '0001110000000010': 0.000244140625, '0001110000000100': 0.00048828125, '0001110000000110': 0.000244140625, '0001110000000111': 0.0003662109375, '0001110000001000': 0.0006103515625, '0001110000010000': 0.000244140625, '0001110000010101': 0.0001220703125, '0001110000010110': 0.0001220703125, '0001110000011000': 0.000244140625, '0001110000011010': 0.0001220703125, '0001110001000000': 0.0003662109375, '0001110010000000': 0.0003662109375, '0001110100000000': 0.0003662109375, '0001110100000001': 0.000244140625, '0001110100000110': 0.0001220703125, '0001110110000000': 0.0001220703125, '0001110110000010': 0.0001220703125, '0001111000000000': 0.0029296875, '0001111000000001': 0.0001220703125, '0001111000000010': 0.0001220703125, '0001111000000100': 0.000244140625, '0001111000000111': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000001001': 0.0001220703125, '0001111000110010': 0.0001220703125, '0001111010000000': 0.0001220703125, '0001111010001110': 0.0001220703125, '0001111100000000': 0.0003662109375, '0001111100000100': 0.0003662109375, '0001111100000110': 0.0001220703125, '0001111100010000': 0.0001220703125, '0001111111000010': 0.0001220703125, '0010000000000000': 0.006591796875, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0003662109375, '0010000000000100': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000011000': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100001000': 0.0001220703125, '0010001000000000': 0.0006103515625, '0010001000000001': 0.0001220703125, '0010001000000110': 0.000244140625, '0010001000011000': 0.0001220703125, '0010001100000000': 0.000244140625, '0010010000000000': 0.000244140625, '0010010000000110': 0.0001220703125, '0010010100000000': 0.0001220703125, '0010010100110000': 0.0001220703125, '0010011000000000': 0.00048828125, '0010011100000000': 0.0003662109375, '0010011100001000': 0.0001220703125, '0010100000000001': 0.0001220703125, '0010110000000000': 0.0003662109375, '0010110000010000': 0.0001220703125, '0011000000000000': 0.0010986328125, '0011000000000010': 0.0001220703125, '0011000000010100': 0.0001220703125, '0011000000011000': 0.0001220703125, '0011000000100111': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011001100011000': 0.0001220703125, '0011010000001000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011100000100000': 0.0001220703125, '0011101000000100': 0.0001220703125, '0011110000000000': 0.000244140625, '0011111000000000': 0.0001220703125, '0011111000001000': 0.0001220703125, '0100000000000000': 0.028564453125, '0100000000000001': 0.00244140625, '0100000000000010': 0.0013427734375, '0100000000000011': 0.000732421875, '0100000000000100': 0.002197265625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0013427734375, '0100000000000111': 0.0003662109375, '0100000000001000': 0.00244140625, '0100000000001100': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.0015869140625, '0100000000010010': 0.0001220703125, '0100000000011000': 0.00146484375, '0100000000011100': 0.0015869140625, '0100000000100000': 0.000732421875, '0100000000100001': 0.0001220703125, '0100000000101000': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000110100': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001000100': 0.0001220703125, '0100000001010000': 0.0001220703125, '0100000010000000': 0.0009765625, '0100000010001100': 0.0001220703125, '0100000010011100': 0.0001220703125, '0100000010100000': 0.0001220703125, '0100000100000000': 0.0008544921875, '0100000100000001': 0.000244140625, '0100000100000110': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100011000': 0.000244140625, '0100000100111100': 0.0001220703125, '0100000101000000': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100001000000000': 0.005126953125, '0100001000000001': 0.0003662109375, '0100001000000010': 0.000244140625, '0100001000000100': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.00048828125, '0100001000010000': 0.000244140625, '0100001000010010': 0.0001220703125, '0100001000011000': 0.000244140625, '0100001000011101': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001000100111': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001010000110': 0.0001220703125, '0100001100000000': 0.0006103515625, '0100001100000001': 0.0001220703125, '0100001100001000': 0.0001220703125, '0100001100001110': 0.0001220703125, '0100001100010000': 0.0001220703125, '0100001110000000': 0.000244140625, '0100010000000000': 0.0013427734375, '0100010000000100': 0.0001220703125, '0100010000001000': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000100000': 0.0001220703125, '0100010100000000': 0.0001220703125, '0100010100000100': 0.0001220703125, '0100010100000111': 0.0001220703125, '0100010100011000': 0.0001220703125, '0100010100100000': 0.0001220703125, '0100011000000000': 0.00244140625, '0100011000000001': 0.0001220703125, '0100011000000100': 0.0001220703125, '0100011000001010': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000011011': 0.0001220703125, '0100011000011100': 0.0001220703125, '0100011000100000': 0.0001220703125, '0100011100000000': 0.0015869140625, '0100011100000100': 0.000244140625, '0100011100000110': 0.000244140625, '0100011100001010': 0.0001220703125, '0100011100110000': 0.0001220703125, '0100100000000000': 0.000244140625, '0100100100000001': 0.0001220703125, '0100100100001000': 0.0001220703125, '0100101000001100': 0.0001220703125, '0100110000000000': 0.0006103515625, '0100110000011000': 0.0001220703125, '0100111000000000': 0.0001220703125, '0100111000000001': 0.0001220703125, '0100111100000000': 0.0001220703125, '0100111100000001': 0.0001220703125, '0101000000000000': 0.0025634765625, '0101000000000001': 0.00048828125, '0101000000000010': 0.0001220703125, '0101000000000011': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000000111': 0.000244140625, '0101000000001000': 0.0003662109375, '0101000000010000': 0.0001220703125, '0101000000010100': 0.0001220703125, '0101000000100100': 0.0001220703125, '0101000001000100': 0.0001220703125, '0101000100000000': 0.0001220703125, '0101001000000000': 0.0006103515625, '0101001000110100': 0.0001220703125, '0101001010000000': 0.0001220703125, '0101001100000000': 0.000244140625, '0101010000000000': 0.0001220703125, '0101010000011100': 0.0001220703125, '0101011000000000': 0.000244140625, '0101011010100010': 0.0001220703125, '0101011100000000': 0.000244140625, '0101011110000000': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100001011000': 0.0001220703125, '0101100100000000': 0.0001220703125, '0101110000000000': 0.000732421875, '0101110000000001': 0.0001220703125, '0101110000000010': 0.0001220703125, '0101110000000110': 0.0001220703125, '0101110000010000': 0.0001220703125, '0101111000000000': 0.000244140625, '0101111000100000': 0.0001220703125, '0110000000000000': 0.00341796875, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000001000': 0.0003662109375, '0110000000001001': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0003662109375, '0110000000011110': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000100000000': 0.00048828125, '0110000100010000': 0.0001220703125, '0110001000000000': 0.0009765625, '0110001000000101': 0.0001220703125, '0110001000000111': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110001100011000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010000100000': 0.0001220703125, '0110010100000000': 0.0001220703125, '0110011000000000': 0.0001220703125, '0110011000000111': 0.0001220703125, '0110011100000000': 0.0001220703125, '0110011100001000': 0.0001220703125, '0110011101000100': 0.0001220703125, '0110100000000000': 0.0003662109375, '0110110100000000': 0.0001220703125, '0111000000000000': 0.0028076171875, '0111000000000010': 0.0001220703125, '0111000000000100': 0.0001220703125, '0111000000000110': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000100000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111000100000001': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000000100': 0.0001220703125, '0111001000001000': 0.0001220703125, '0111001000100000': 0.0001220703125, '0111001100000000': 0.0001220703125, '0111010100010100': 0.0001220703125, '0111011000000000': 0.000244140625, '0111011100000000': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111100000100000': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.01318359375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0013427734375, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0013427734375, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0006103515625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.0001220703125, '1000000000010001': 0.00146484375, '1000000000010010': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100001': 0.0003662109375, '1000000000100111': 0.0001220703125, '1000000000101110': 0.0001220703125, '1000000001000000': 0.000244140625, '1000000001000001': 0.0001220703125, '1000000001000010': 0.0001220703125, '1000000001001010': 0.0001220703125, '1000000001010001': 0.0001220703125, '1000000001101101': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0006103515625, '1000000100000010': 0.0001220703125, '1000000100000011': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000101000001': 0.0001220703125, '1000001000000000': 0.0008544921875, '1000001000000001': 0.0020751953125, '1000001000000010': 0.0001220703125, '1000001000000011': 0.000244140625, '1000001000000100': 0.0001220703125, '1000001000000101': 0.0003662109375, '1000001000000111': 0.0001220703125, '1000001000001000': 0.0001220703125, '1000001000001001': 0.00048828125, '1000001000010000': 0.0001220703125, '1000001000100010': 0.0001220703125, '1000001000100011': 0.0001220703125, '1000001000110001': 0.0001220703125, '1000001010000001': 0.000244140625, '1000001100000000': 0.0001220703125, '1000001100000001': 0.00048828125, '1000001100000111': 0.0001220703125, '1000001100001001': 0.0001220703125, '1000001101000101': 0.0001220703125, '1000010000000000': 0.0006103515625, '1000010000000001': 0.0008544921875, '1000010000000010': 0.0001220703125, '1000010000000101': 0.0001220703125, '1000010000001001': 0.0001220703125, '1000010000010000': 0.0001220703125, '1000010000011101': 0.0001220703125, '1000010010000000': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000010110000001': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0006103515625, '1000011000000011': 0.0001220703125, '1000011000000111': 0.0001220703125, '1000011000001000': 0.0001220703125, '1000011000001001': 0.0001220703125, '1000011000011101': 0.0001220703125, '1000011010000001': 0.0001220703125, '1000011100000000': 0.0001220703125, '1000011100000001': 0.0006103515625, '1000011100000110': 0.0001220703125, '1000100000000000': 0.000244140625, '1000100000000001': 0.0006103515625, '1000100000001001': 0.0001220703125, '1000100000100101': 0.0001220703125, '1000101101000001': 0.0001220703125, '1000110000000011': 0.0001220703125, '1000110000110010': 0.0001220703125, '1000111101000001': 0.0001220703125, '1001000000000000': 0.0003662109375, '1001000000000001': 0.001220703125, '1001000000000011': 0.000244140625, '1001000000001101': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010001': 0.0003662109375, '1001000000011100': 0.0001220703125, '1001000010010000': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100011001': 0.0001220703125, '1001000110000001': 0.0001220703125, '1001001000000001': 0.00048828125, '1001001000010001': 0.0001220703125, '1001001111000000': 0.0001220703125, '1001010000000001': 0.000244140625, '1001011000000001': 0.000244140625, '1001011000010001': 0.0001220703125, '1001011100000001': 0.0001220703125, '1001100000000001': 0.0003662109375, '1001100000100001': 0.0001220703125, '1001100000110001': 0.0001220703125, '1001110000000000': 0.0003662109375, '1001110000000011': 0.0001220703125, '1001110000000101': 0.0001220703125, '1001110000000110': 0.0001220703125, '1001111000010001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.000244140625, '1011001000000110': 0.0001220703125, '1100000000000000': 0.00146484375, '1100000000000001': 0.0047607421875, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0001220703125, '1100000000000100': 0.000244140625, '1100000000000101': 0.00048828125, '1100000000000110': 0.00048828125, '1100000000000111': 0.0003662109375, '1100000000001001': 0.0003662109375, '1100000000001100': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010100': 0.000244140625, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011100': 0.0001220703125, '1100000000100001': 0.00048828125, '1100000000101001': 0.0001220703125, '1100000000110101': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100000100': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100100001': 0.0001220703125, '1100001000000001': 0.0009765625, '1100001000000101': 0.0001220703125, '1100001000000110': 0.000732421875, '1100001000000111': 0.000244140625, '1100001100000001': 0.000244140625, '1100010000000001': 0.0001220703125, '1100010100100001': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011000000011': 0.0001220703125, '1100011000000111': 0.0001220703125, '1100011000011001': 0.0001220703125, '1100011000110001': 0.0001220703125, '1100011100000001': 0.0001220703125, '1100011100000110': 0.0001220703125, '1100100000000000': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100000000010': 0.0001220703125, '1100100000001111': 0.0001220703125, '1100100000011001': 0.0001220703125, '1100101000000001': 0.0001220703125, '1100101000010001': 0.0001220703125, '1100110000000001': 0.000244140625, '1101000000000001': 0.00048828125, '1101000000000010': 0.0001220703125, '1101000000000101': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000010111': 0.0001220703125, '1101001000000001': 0.000244140625, '1101001000000110': 0.0001220703125, '1101001000000111': 0.0001220703125, '1101010000000001': 0.0001220703125, '1101010000000111': 0.0001220703125, '1101011100000001': 0.0001220703125, '1101100000000000': 0.000244140625, '1101100000000110': 0.0001220703125, '1101110000000000': 0.0001220703125, '1101110000000001': 0.000244140625, '1101110000011101': 0.0001220703125, '1101111000000000': 0.0001220703125, '1101111000001100': 0.0001220703125, '1101111100000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000000111': 0.0001220703125, '1110000000001101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=0_bit=1.txt <==
{'0000000001001010': 0.0001220703125, '0000000011100011': 0.0001220703125, '0000000011101010': 0.0001220703125, '0000000011101011': 0.000244140625, '0000001000101011': 0.0001220703125, '0000001010101010': 0.000244140625, '0000001011001011': 0.000244140625, '0000001011100010': 0.0001220703125, '0000001011100111': 0.0001220703125, '0000001011101010': 0.0003662109375, '0000001011101011': 0.00048828125, '0000001011101111': 0.0001220703125, '0000001011110101': 0.0001220703125, '0000001011110110': 0.0001220703125, '0000001011111010': 0.0001220703125, '0000001111101000': 0.0001220703125, '0000100001101010': 0.0001220703125, '0000100011001011': 0.0001220703125, '0000100011011011': 0.0001220703125, '0000100011100011': 0.0001220703125, '0000100011101000': 0.0001220703125, '0000100011101010': 0.000244140625, '0000100011101011': 0.0001220703125, '0000100011101100': 0.0001220703125, '0000100011101110': 0.0001220703125, '0000100011101111': 0.000244140625, '0000100011110010': 0.0001220703125, '0000100011111011': 0.0001220703125, '0000100101011010': 0.0001220703125, '0000100101100010': 0.0001220703125, '0000101001001110': 0.0001220703125, '0000101001100010': 0.0001220703125, '0000101001101000': 0.0001220703125, '0000101001101010': 0.000244140625, '0000101001110000': 0.0001220703125, '0000101010001111': 0.0001220703125, '0000101010101010': 0.0001220703125, '0000101010110001': 0.0001220703125, '0000101011000010': 0.0001220703125, '0000101011000110': 0.0001220703125, '0000101011001010': 0.00048828125, '0000101011001011': 0.0001220703125, '0000101011011010': 0.0001220703125, '0000101011011011': 0.0001220703125, '0000101011100011': 0.0003662109375, '0000101011100110': 0.0001220703125, '0000101011101000': 0.0001220703125, '0000101011101001': 0.000244140625, '0000101011101010': 0.0009765625, '0000101011101011': 0.001708984375, '0000101011101100': 0.000244140625, '0000101011101110': 0.00048828125, '0000101011101111': 0.000732421875, '0000101011110010': 0.0001220703125, '0000101011110011': 0.0001220703125, '0000101011111110': 0.0001220703125, '0000101101001010': 0.0001220703125, '0000101111011010': 0.0001220703125, '0000101111101010': 0.0001220703125, '0000101111101011': 0.0001220703125, '0000110001101010': 0.0001220703125, '0000110011001010': 0.000244140625, '0000110011001011': 0.0001220703125, '0000110011101111': 0.0001220703125, '0000110111001110': 0.0001220703125, '0000110111101111': 0.0001220703125, '0000111001100110': 0.0001220703125, '0000111001101000': 0.0001220703125, '0000111010101111': 0.0001220703125, '0000111011001010': 0.0001220703125, '0000111011001110': 0.0001220703125, '0000111011100010': 0.0001220703125, '0000111011101011': 0.000244140625, '0000111011111011': 0.0001220703125, '0000111101101010': 0.000244140625, '0000111111011111': 0.0001220703125, '0000111111101011': 0.000244140625, '0000111111111110': 0.0001220703125, '0001000111111111': 0.0001220703125, '0001001010101011': 0.0001220703125, '0001001011001011': 0.0001220703125, '0001001011101011': 0.0001220703125, '0001001011101110': 0.0001220703125, '0001001011111110': 0.0001220703125, '0001001111011010': 0.0001220703125, '0001010001101010': 0.0001220703125, '0001011010101011': 0.0001220703125, '0001011011101010': 0.0001220703125, '0001011011101011': 0.0003662109375, '0001011111101011': 0.0001220703125, '0001100011101010': 0.0001220703125, '0001101001101011': 0.000244140625, '0001101010001011': 0.0001220703125, '0001101010101011': 0.0001220703125, '0001101011001000': 0.0001220703125, '0001101011001100': 0.0001220703125, '0001101011011010': 0.0001220703125, '0001101011100011': 0.0001220703125, '0001101011101000': 0.0001220703125, '0001101011101010': 0.0001220703125, '0001101011101011': 0.0003662109375, '0001101011101111': 0.0001220703125, '0001101011110010': 0.0001220703125, '0001101011110011': 0.0001220703125, '0001101011110111': 0.0001220703125, '0001101011111010': 0.0001220703125, '0001101100110011': 0.0001220703125, '0001101101101011': 0.0001220703125, '0001101110110000': 0.0001220703125, '0001101111101011': 0.0001220703125, '0001110011001001': 0.0001220703125, '0001110111100100': 0.0001220703125, '0001111011101010': 0.0001220703125, '0010000001001010': 0.0001220703125, '0010000001101110': 0.0001220703125, '0010000010000011': 0.0001220703125, '0010000010101010': 0.0003662109375, '0010000011000011': 0.0001220703125, '0010000011001011': 0.0001220703125, '0010000011100011': 0.0001220703125, '0010000011101010': 0.000244140625, '0010000011101011': 0.0001220703125, '0010000011110010': 0.0001220703125, '0010000011110110': 0.0001220703125, '0010000111101110': 0.0001220703125, '0010000111111111': 0.0001220703125, '0010001000101001': 0.0001220703125, '0010001001010110': 0.0001220703125, '0010001001100010': 0.0001220703125, '0010001001100011': 0.0001220703125, '0010001001100110': 0.0001220703125, '0010001001101010': 0.0001220703125, '0010001001101011': 0.0003662109375, '0010001001101110': 0.0001220703125, '0010001001101111': 0.0001220703125, '0010001001111111': 0.0001220703125, '0010001010000111': 0.0001220703125, '0010001010001010': 0.0001220703125, '0010001010011010': 0.0001220703125, '0010001010101010': 0.0001220703125, '0010001010101011': 0.000244140625, '0010001010110011': 0.0001220703125, '0010001011001001': 0.0001220703125, '0010001011001010': 0.000732421875, '0010001011001011': 0.000244140625, '0010001011001100': 0.0001220703125, '0010001011001110': 0.0001220703125, '0010001011011001': 0.0001220703125, '0010001011011010': 0.0001220703125, '0010001011100001': 0.0001220703125, '0010001011100010': 0.0003662109375, '0010001011100011': 0.0001220703125, '0010001011100110': 0.0001220703125, '0010001011101000': 0.000244140625, '0010001011101001': 0.000244140625, '0010001011101010': 0.0025634765625, '0010001011101011': 0.0010986328125, '0010001011101100': 0.0001220703125, '0010001011101101': 0.0001220703125, '0010001011101110': 0.000244140625, '0010001011101111': 0.0009765625, '0010001011110000': 0.0001220703125, '0010001011110001': 0.0001220703125, '0010001011110010': 0.0001220703125, '0010001011110110': 0.0001220703125, '0010001011111001': 0.0001220703125, '0010001011111010': 0.0001220703125, '0010001100101011': 0.0001220703125, '0010001100110010': 0.0001220703125, '0010001100111010': 0.0001220703125, '0010001101101000': 0.0001220703125, '0010001101101110': 0.0001220703125, '0010001111001010': 0.0001220703125, '0010001111011011': 0.0001220703125, '0010001111100111': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111111010': 0.0001220703125, '0010001111111100': 0.0001220703125, '0010010011011110': 0.0001220703125, '0010010011100011': 0.0001220703125, '0010010011101111': 0.0001220703125, '0010010110101010': 0.0001220703125, '0010010110111100': 0.0001220703125, '0010010111001010': 0.0001220703125, '0010010111010111': 0.0001220703125, '0010010111101010': 0.000244140625, '0010010111101110': 0.0001220703125, '0010010111101111': 0.0001220703125, '0010011001001110': 0.0001220703125, '0010011010101011': 0.0001220703125, '0010011010101111': 0.0001220703125, '0010011011011010': 0.0001220703125, '0010011011100100': 0.0001220703125, '0010011011101010': 0.000732421875, '0010011011101011': 0.000244140625, '0010011011111101': 0.0001220703125, '0010011101101110': 0.0001220703125, '0010100001001110': 0.0001220703125, '0010100001100110': 0.0001220703125, '0010100001101010': 0.0006103515625, '0010100001101011': 0.0003662109375, '0010100001101100': 0.0001220703125, '0010100001101101': 0.0001220703125, '0010100001101110': 0.0001220703125, '0010100001111110': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101011': 0.0001220703125, '0010100010101110': 0.000244140625, '0010100010110100': 0.0001220703125, '0010100010111011': 0.0001220703125, '0010100011001010': 0.00048828125, '0010100011001011': 0.000244140625, '0010100011001110': 0.0001220703125, '0010100011001111': 0.0001220703125, '0010100011010110': 0.0001220703125, '0010100011100010': 0.000244140625, '0010100011100111': 0.000244140625, '0010100011101000': 0.000244140625, '0010100011101001': 0.0001220703125, '0010100011101010': 0.001708984375, '0010100011101011': 0.001708984375, '0010100011101100': 0.0003662109375, '0010100011101101': 0.0003662109375, '0010100011101110': 0.0008544921875, '0010100011101111': 0.000732421875, '0010100011110000': 0.0001220703125, '0010100011110001': 0.0001220703125, '0010100011110010': 0.000244140625, '0010100011110011': 0.0003662109375, '0010100011110100': 0.0001220703125, '0010100011110101': 0.0001220703125, '0010100011110110': 0.0001220703125, '0010100011111010': 0.0001220703125, '0010100011111110': 0.000244140625, '0010100100001011': 0.0001220703125, '0010100100101110': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101101000': 0.0001220703125, '0010100101101010': 0.0001220703125, '0010100101101101': 0.0001220703125, '0010100110001011': 0.0001220703125, '0010100110100111': 0.0001220703125, '0010100111001010': 0.0001220703125, '0010100111001011': 0.0001220703125, '0010100111100011': 0.0001220703125, '0010100111101000': 0.0001220703125, '0010100111101010': 0.000244140625, '0010100111101110': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000100010': 0.0001220703125, '0010101000101001': 0.000244140625, '0010101000101010': 0.000244140625, '0010101001001010': 0.0001220703125, '0010101001001111': 0.0001220703125, '0010101001100011': 0.0001220703125, '0010101001101000': 0.000244140625, '0010101001101001': 0.0001220703125, '0010101001101010': 0.0013427734375, '0010101001101011': 0.000244140625, '0010101001101100': 0.0001220703125, '0010101001101110': 0.0001220703125, '0010101001101111': 0.0003662109375, '0010101001110000': 0.0001220703125, '0010101001110010': 0.0001220703125, '0010101001111010': 0.000244140625, '0010101010001010': 0.000244140625, '0010101010001011': 0.0001220703125, '0010101010001101': 0.000244140625, '0010101010010110': 0.0001220703125, '0010101010010111': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010011101': 0.0001220703125, '0010101010100001': 0.000244140625, '0010101010100010': 0.0003662109375, '0010101010100011': 0.0001220703125, '0010101010101000': 0.0001220703125, '0010101010101001': 0.0003662109375, '0010101010101010': 0.001953125, '0010101010101011': 0.002197265625, '0010101010101100': 0.0001220703125, '0010101010101110': 0.000732421875, '0010101010101111': 0.000732421875, '0010101010110010': 0.0001220703125, '0010101010110011': 0.0001220703125, '0010101010110110': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010101010111110': 0.000244140625, '0010101011000011': 0.0001220703125, '0010101011000100': 0.0001220703125, '0010101011000110': 0.0001220703125, '0010101011000111': 0.000244140625, '0010101011001000': 0.000244140625, '0010101011001010': 0.003173828125, '0010101011001011': 0.0018310546875, '0010101011001100': 0.000244140625, '0010101011001101': 0.0001220703125, '0010101011001110': 0.0006103515625, '0010101011001111': 0.000732421875, '0010101011010010': 0.0003662109375, '0010101011010011': 0.00048828125, '0010101011010110': 0.0001220703125, '0010101011010111': 0.0001220703125, '0010101011011001': 0.0001220703125, '0010101011011010': 0.0006103515625, '0010101011011011': 0.000244140625, '0010101011011101': 0.0001220703125, '0010101011011111': 0.0001220703125, '0010101011100000': 0.0001220703125, '0010101011100001': 0.000244140625, '0010101011100010': 0.0020751953125, '0010101011100011': 0.0006103515625, '0010101011100100': 0.0001220703125, '0010101011100101': 0.0001220703125, '0010101011100110': 0.00048828125, '0010101011100111': 0.000244140625, '0010101011101000': 0.0008544921875, '0010101011101001': 0.0006103515625, '0010101011101010': 0.012939453125, '0010101011101011': 0.00927734375, '0010101011101100': 0.00048828125, '0010101011101101': 0.0010986328125, '0010101011101110': 0.0045166015625, '0010101011101111': 0.003173828125, '0010101011110010': 0.000732421875, '0010101011110011': 0.000732421875, '0010101011110100': 0.0001220703125, '0010101011110101': 0.000244140625, '0010101011110110': 0.00048828125, '0010101011110111': 0.00048828125, '0010101011111010': 0.0006103515625, '0010101011111011': 0.000732421875, '0010101011111110': 0.0001220703125, '0010101011111111': 0.0001220703125, '0010101100010111': 0.0001220703125, '0010101101001010': 0.0003662109375, '0010101101001110': 0.000244140625, '0010101101011010': 0.0001220703125, '0010101101011011': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101100111': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101010': 0.000244140625, '0010101101101011': 0.0008544921875, '0010101101101110': 0.00048828125, '0010101101101111': 0.0001220703125, '0010101101110010': 0.0001220703125, '0010101101111011': 0.000244140625, '0010101110100011': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101111': 0.0001220703125, '0010101111000010': 0.0001220703125, '0010101111001010': 0.0001220703125, '0010101111001011': 0.0003662109375, '0010101111001110': 0.0001220703125, '0010101111010011': 0.0001220703125, '0010101111100001': 0.0001220703125, '0010101111100010': 0.000244140625, '0010101111100011': 0.0001220703125, '0010101111101000': 0.000244140625, '0010101111101010': 0.0008544921875, '0010101111101011': 0.000244140625, '0010101111101110': 0.0003662109375, '0010101111101111': 0.00048828125, '0010101111111010': 0.0001220703125, '0010101111111101': 0.0001220703125, '0010110000111111': 0.0001220703125, '0010110001100000': 0.0001220703125, '0010110001101010': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001101100': 0.0001220703125, '0010110001101111': 0.000244140625, '0010110001110010': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010100010': 0.0001220703125, '0010110011000010': 0.0001220703125, '0010110011001010': 0.0001220703125, '0010110011001011': 0.0001220703125, '0010110011100010': 0.000244140625, '0010110011100100': 0.0001220703125, '0010110011100101': 0.0001220703125, '0010110011101010': 0.0009765625, '0010110011101011': 0.001220703125, '0010110011101110': 0.0001220703125, '0010110011110010': 0.0001220703125, '0010110101001010': 0.0001220703125, '0010110101100010': 0.0001220703125, '0010110101101010': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010110101101101': 0.0001220703125, '0010110101111010': 0.0001220703125, '0010110110101011': 0.0001220703125, '0010110111001010': 0.0001220703125, '0010110111001110': 0.0001220703125, '0010110111001111': 0.0001220703125, '0010110111011001': 0.0001220703125, '0010110111011010': 0.0001220703125, '0010110111011111': 0.0001220703125, '0010110111100011': 0.0001220703125, '0010110111100100': 0.0001220703125, '0010110111101010': 0.0013427734375, '0010110111101011': 0.000732421875, '0010110111101110': 0.0001220703125, '0010110111101111': 0.0009765625, '0010111001100010': 0.0001220703125, '0010111001101010': 0.0001220703125, '0010111001101011': 0.0001220703125, '0010111001101110': 0.0001220703125, '0010111010000010': 0.0001220703125, '0010111010100001': 0.0001220703125, '0010111010101001': 0.0001220703125, '0010111010101011': 0.000244140625, '0010111010101110': 0.000244140625, '0010111010101111': 0.000244140625, '0010111010110111': 0.0001220703125, '0010111010111010': 0.0001220703125, '0010111011000010': 0.0001220703125, '0010111011001000': 0.0001220703125, '0010111011001010': 0.0003662109375, '0010111011001011': 0.000244140625, '0010111011001100': 0.0001220703125, '0010111011001101': 0.0001220703125, '0010111011001110': 0.0001220703125, '0010111011011010': 0.0003662109375, '0010111011100000': 0.0001220703125, '0010111011100010': 0.0001220703125, '0010111011101000': 0.000244140625, '0010111011101001': 0.0001220703125, '0010111011101010': 0.0009765625, '0010111011101011': 0.00048828125, '0010111011101110': 0.0006103515625, '0010111011101111': 0.0001220703125, '0010111011110110': 0.0001220703125, '0010111011110111': 0.0001220703125, '0010111101101010': 0.000244140625, '0010111101101111': 0.0001220703125, '0010111101110110': 0.0001220703125, '0010111110101110': 0.0001220703125, '0010111110111010': 0.0001220703125, '0010111111001011': 0.0001220703125, '0010111111100010': 0.0001220703125, '0011000010101010': 0.0001220703125, '0011000011001110': 0.0001220703125, '0011000011101001': 0.0001220703125, '0011000011101010': 0.0006103515625, '0011000011101011': 0.0003662109375, '0011000011101101': 0.0001220703125, '0011001001101110': 0.0001220703125, '0011001010100011': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001011001010': 0.0003662109375, '0011001011001011': 0.000244140625, '0011001011001110': 0.0001220703125, '0011001011001111': 0.0001220703125, '0011001011100000': 0.0001220703125, '0011001011100010': 0.0001220703125, '0011001011100011': 0.000244140625, '0011001011101010': 0.0020751953125, '0011001011101011': 0.000732421875, '0011001011101110': 0.00048828125, '0011001011101111': 0.0006103515625, '0011001011110010': 0.0001220703125, '0011001011111011': 0.0001220703125, '0011001101001111': 0.0001220703125, '0011001111101000': 0.0001220703125, '0011001111101010': 0.000244140625, '0011010001101000': 0.0001220703125, '0011010001101010': 0.0001220703125, '0011010011101010': 0.0001220703125, '0011010111101100': 0.0001220703125, '0011011010101011': 0.0001220703125, '0011011011001010': 0.000244140625, '0011011011001011': 0.0001220703125, '0011011011011011': 0.0001220703125, '0011011011011110': 0.0001220703125, '0011011011101000': 0.000244140625, '0011011011101010': 0.000732421875, '0011011011101011': 0.0006103515625, '0011011011101100': 0.0001220703125, '0011011011101111': 0.000244140625, '0011011111001001': 0.0001220703125, '0011011111100110': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011100011001010': 0.0001220703125, '0011100011100111': 0.0001220703125, '0011100011101001': 0.0001220703125, '0011100011101010': 0.000244140625, '0011100011101110': 0.0001220703125, '0011100011110010': 0.0001220703125, '0011101001101001': 0.0001220703125, '0011101001101010': 0.0001220703125, '0011101010001010': 0.0001220703125, '0011101010100000': 0.0001220703125, '0011101010100011': 0.000244140625, '0011101010101010': 0.000244140625, '0011101010101011': 0.000244140625, '0011101010101101': 0.0001220703125, '0011101011001010': 0.0006103515625, '0011101011001011': 0.0003662109375, '0011101011001111': 0.0001220703125, '0011101011010110': 0.0001220703125, '0011101011011010': 0.0001220703125, '0011101011100010': 0.00048828125, '0011101011100011': 0.000244140625, '0011101011100110': 0.0001220703125, '0011101011101010': 0.00146484375, '0011101011101011': 0.00146484375, '0011101011101101': 0.0001220703125, '0011101011101110': 0.000732421875, '0011101011101111': 0.000732421875, '0011101011111010': 0.0001220703125, '0011101101001100': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101111101010': 0.0001220703125, '0011101111111011': 0.0001220703125, '0011110001100010': 0.0001220703125, '0011110001111010': 0.0001220703125, '0011110010101010': 0.0001220703125, '0011110010101110': 0.0001220703125, '0011110011011010': 0.0001220703125, '0011110011101011': 0.0001220703125, '0011110110111011': 0.0001220703125, '0011110111101011': 0.0001220703125, '0011110111110011': 0.0001220703125, '0011110111111010': 0.0001220703125, '0011111000101010': 0.0001220703125, '0011111001101010': 0.0001220703125, '0011111001101110': 0.0001220703125, '0011111010101010': 0.0001220703125, '0011111011001010': 0.0001220703125, '0011111011001011': 0.0001220703125, '0011111011100011': 0.0001220703125, '0011111011101010': 0.0001220703125, '0011111011101110': 0.0001220703125, '0011111111100010': 0.0001220703125, '0100000011100011': 0.0001220703125, '0100000011101010': 0.0001220703125, '0100001001101011': 0.0001220703125, '0100001010101010': 0.0001220703125, '0100001011100010': 0.000244140625, '0100001011100011': 0.0001220703125, '0100001011101011': 0.0003662109375, '0100010001010110': 0.0001220703125, '0100010011101001': 0.0001220703125, '0100010011101011': 0.0001220703125, '0100011000101111': 0.0001220703125, '0100100000101010': 0.0001220703125, '0100100001101010': 0.0001220703125, '0100100011101011': 0.000244140625, '0100101001001011': 0.0001220703125, '0100101001101010': 0.0001220703125, '0100101001101011': 0.0003662109375, '0100101001101110': 0.0001220703125, '0100101001110111': 0.0001220703125, '0100101010011110': 0.0001220703125, '0100101010101010': 0.0001220703125, '0100101010101011': 0.0001220703125, '0100101010110111': 0.0001220703125, '0100101011000011': 0.0001220703125, '0100101011001011': 0.0001220703125, '0100101011100011': 0.0001220703125, '0100101011101000': 0.0001220703125, '0100101011101010': 0.000732421875, '0100101011101011': 0.0009765625, '0100101011101101': 0.000244140625, '0100101011101110': 0.000244140625, '0100101011110001': 0.0001220703125, '0100101011111011': 0.000244140625, '0100101100101010': 0.0001220703125, '0100101101100011': 0.0001220703125, '0100101101101111': 0.0001220703125, '0100101111001110': 0.0001220703125, '0100101111101001': 0.0001220703125, '0100101111101010': 0.0001220703125, '0100101111101011': 0.0001220703125, '0100101111101110': 0.0001220703125, '0100110011011010': 0.0001220703125, '0100110011100011': 0.0001220703125, '0100110011101011': 0.0001220703125, '0100110011101111': 0.0001220703125, '0100110110001001': 0.0001220703125, '0100110111101001': 0.0001220703125, '0100110111101011': 0.0001220703125, '0100111011001011': 0.0001220703125, '0100111111001010': 0.0001220703125, '0101000011111010': 0.0001220703125, '0101000110100010': 0.0001220703125, '0101001001000110': 0.0001220703125, '0101001001101011': 0.0001220703125, '0101001011000110': 0.0001220703125, '0101001011001010': 0.0001220703125, '0101001011101010': 0.000244140625, '0101001011101011': 0.000244140625, '0101001011101111': 0.0001220703125, '0101001110101010': 0.0001220703125, '0101011010010010': 0.0001220703125, '0101011011101110': 0.0001220703125, '0101100010101010': 0.0001220703125, '0101100011001011': 0.0001220703125, '0101100011111111': 0.0001220703125, '0101101001101010': 0.0001220703125, '0101101001101011': 0.0001220703125, '0101101001110011': 0.0001220703125, '0101101010101010': 0.0001220703125, '0101101011001010': 0.0001220703125, '0101101011001100': 0.0001220703125, '0101101011010011': 0.0001220703125, '0101101011100010': 0.000244140625, '0101101011101000': 0.000244140625, '0101101011101010': 0.00048828125, '0101101011101011': 0.000244140625, '0101101011101111': 0.0001220703125, '0101101011111010': 0.0001220703125, '0101101101101111': 0.0001220703125, '0101101111101011': 0.0001220703125, '0101101111111011': 0.0001220703125, '0101110101101110': 0.0001220703125, '0101110111101010': 0.0001220703125, '0101111001101010': 0.0001220703125, '0101111001111000': 0.0001220703125, '0101111011101010': 0.0001220703125, '0101111011101011': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110000011000111': 0.0001220703125, '0110000011011000': 0.0001220703125, '0110000011101001': 0.0001220703125, '0110000011101011': 0.0003662109375, '0110000011101111': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001101111': 0.0001220703125, '0110001010001010': 0.0001220703125, '0110001010101010': 0.0001220703125, '0110001010111011': 0.0001220703125, '0110001011001001': 0.0001220703125, '0110001011001010': 0.0003662109375, '0110001011001011': 0.00048828125, '0110001011001101': 0.0001220703125, '0110001011001110': 0.0001220703125, '0110001011100010': 0.0001220703125, '0110001011100011': 0.0001220703125, '0110001011100110': 0.0001220703125, '0110001011100111': 0.0001220703125, '0110001011101001': 0.0003662109375, '0110001011101010': 0.0001220703125, '0110001011101011': 0.0015869140625, '0110001011101101': 0.000244140625, '0110001011101110': 0.0001220703125, '0110001100101011': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001111000101': 0.0001220703125, '0110001111101011': 0.0001220703125, '0110010011100010': 0.0001220703125, '0110010011101010': 0.0001220703125, '0110010011101011': 0.000244140625, '0110010111101011': 0.000244140625, '0110011010001011': 0.0001220703125, '0110011011100011': 0.0001220703125, '0110011011101001': 0.0001220703125, '0110011011101010': 0.0001220703125, '0110011011101011': 0.000244140625, '0110011011101100': 0.0001220703125, '0110100001101010': 0.0001220703125, '0110100001101011': 0.0001220703125, '0110100001101101': 0.0001220703125, '0110100001101111': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100010101101': 0.0001220703125, '0110100010101111': 0.0001220703125, '0110100011000111': 0.0001220703125, '0110100011001001': 0.0001220703125, '0110100011001010': 0.000244140625, '0110100011001011': 0.0006103515625, '0110100011001111': 0.0001220703125, '0110100011010011': 0.0001220703125, '0110100011010111': 0.0001220703125, '0110100011011011': 0.0001220703125, '0110100011100011': 0.000244140625, '0110100011101001': 0.0003662109375, '0110100011101010': 0.0003662109375, '0110100011101011': 0.0018310546875, '0110100011101100': 0.0001220703125, '0110100011101110': 0.0001220703125, '0110100011101111': 0.0006103515625, '0110100011111010': 0.0001220703125, '0110100011111011': 0.000244140625, '0110100011111110': 0.0001220703125, '0110100100101101': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100101101101': 0.0001220703125, '0110100110001011': 0.0001220703125, '0110100110101010': 0.0001220703125, '0110100110101011': 0.0001220703125, '0110100111100111': 0.0001220703125, '0110100111101001': 0.0003662109375, '0110100111101011': 0.0001220703125, '0110101000000010': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000101110': 0.0001220703125, '0110101001001010': 0.000244140625, '0110101001011010': 0.0001220703125, '0110101001100011': 0.0001220703125, '0110101001101010': 0.0003662109375, '0110101001101011': 0.00146484375, '0110101001101111': 0.0001220703125, '0110101010000011': 0.0001220703125, '0110101010001011': 0.000244140625, '0110101010001110': 0.0001220703125, '0110101010100010': 0.0001220703125, '0110101010101001': 0.0001220703125, '0110101010101010': 0.00048828125, '0110101010101011': 0.0015869140625, '0110101010101101': 0.0001220703125, '0110101010110011': 0.0001220703125, '0110101011000010': 0.0001220703125, '0110101011000011': 0.00048828125, '0110101011000110': 0.000244140625, '0110101011000111': 0.0001220703125, '0110101011001010': 0.0006103515625, '0110101011001011': 0.0010986328125, '0110101011001101': 0.0003662109375, '0110101011001110': 0.0003662109375, '0110101011001111': 0.0003662109375, '0110101011010001': 0.0001220703125, '0110101011010111': 0.000244140625, '0110101011011000': 0.0001220703125, '0110101011011001': 0.0001220703125, '0110101011011010': 0.0001220703125, '0110101011011111': 0.0001220703125, '0110101011100001': 0.0001220703125, '0110101011100010': 0.000244140625, '0110101011100011': 0.001220703125, '0110101011100111': 0.000244140625, '0110101011101000': 0.000244140625, '0110101011101001': 0.0008544921875, '0110101011101010': 0.0023193359375, '0110101011101011': 0.0081787109375, '0110101011101100': 0.0006103515625, '0110101011101110': 0.0009765625, '0110101011101111': 0.001708984375, '0110101011110011': 0.000244140625, '0110101011110100': 0.0001220703125, '0110101011111001': 0.0001220703125, '0110101011111010': 0.000244140625, '0110101011111011': 0.0008544921875, '0110101011111110': 0.0001220703125, '0110101100101010': 0.0001220703125, '0110101100101011': 0.0001220703125, '0110101101101001': 0.0001220703125, '0110101101101011': 0.0006103515625, '0110101101101111': 0.0001220703125, '0110101101111011': 0.0001220703125, '0110101110001001': 0.0001220703125, '0110101110101010': 0.0001220703125, '0110101110101011': 0.000244140625, '0110101110101111': 0.0001220703125, '0110101111010100': 0.0001220703125, '0110101111100011': 0.000244140625, '0110101111101001': 0.0001220703125, '0110101111101010': 0.0003662109375, '0110101111101011': 0.000732421875, '0110101111101110': 0.0001220703125, '0110101111110101': 0.0001220703125, '0110101111111011': 0.0001220703125, '0110110001101110': 0.0001220703125, '0110110010101011': 0.0001220703125, '0110110011001001': 0.0001220703125, '0110110011011101': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110011101010': 0.0001220703125, '0110110011101011': 0.00048828125, '0110110011101110': 0.0001220703125, '0110110011101111': 0.0001220703125, '0110110101001010': 0.0001220703125, '0110110110001011': 0.000244140625, '0110110111001001': 0.0001220703125, '0110110111001011': 0.0001220703125, '0110110111011011': 0.0001220703125, '0110110111101010': 0.0001220703125, '0110110111101011': 0.000732421875, '0110110111101101': 0.0001220703125, '0110110111101110': 0.0003662109375, '0110110111101111': 0.0001220703125, '0110110111111110': 0.0001220703125, '0110111000100011': 0.0001220703125, '0110111001101011': 0.0001220703125, '0110111010000111': 0.0001220703125, '0110111010101100': 0.0001220703125, '0110111010101110': 0.0001220703125, '0110111011001010': 0.0001220703125, '0110111011001011': 0.0003662109375, '0110111011001110': 0.0001220703125, '0110111011011101': 0.0001220703125, '0110111011101001': 0.0003662109375, '0110111011101010': 0.0001220703125, '0110111011101011': 0.000732421875, '0110111011101100': 0.0001220703125, '0110111011101110': 0.0001220703125, '0110111011101111': 0.0001220703125, '0110111011111001': 0.0001220703125, '0110111101100011': 0.0001220703125, '0110111111001001': 0.0001220703125, '0110111111001011': 0.000244140625, '0111000011101011': 0.0001220703125, '0111001001001011': 0.0001220703125, '0111001010111011': 0.0001220703125, '0111001011000011': 0.0001220703125, '0111001011001011': 0.000244140625, '0111001011100010': 0.0001220703125, '0111001011100011': 0.000244140625, '0111001011100111': 0.0001220703125, '0111001011101010': 0.0003662109375, '0111001011101011': 0.0006103515625, '0111001011101110': 0.000244140625, '0111001101101011': 0.0001220703125, '0111010011101011': 0.0001220703125, '0111010111101001': 0.0001220703125, '0111011000001011': 0.0001220703125, '0111011001101011': 0.0001220703125, '0111011010101111': 0.0001220703125, '0111011011001011': 0.0001220703125, '0111011011100011': 0.0001220703125, '0111011011101010': 0.0001220703125, '0111011011101011': 0.0003662109375, '0111011011101111': 0.0001220703125, '0111011011111111': 0.0001220703125, '0111100010101110': 0.0001220703125, '0111100011010011': 0.0001220703125, '0111100011101010': 0.0001220703125, '0111100011101011': 0.0001220703125, '0111100111101011': 0.0001220703125, '0111100111111010': 0.0001220703125, '0111101001101100': 0.0001220703125, '0111101001101101': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101010100011': 0.0001220703125, '0111101010100100': 0.0001220703125, '0111101010101011': 0.0001220703125, '0111101011000111': 0.0001220703125, '0111101011001011': 0.0001220703125, '0111101011001110': 0.0001220703125, '0111101011100010': 0.0001220703125, '0111101011100011': 0.0001220703125, '0111101011101011': 0.0010986328125, '0111101011101101': 0.0001220703125, '0111101011101110': 0.0001220703125, '0111101011101111': 0.0001220703125, '0111101011110100': 0.0001220703125, '0111101011111011': 0.000244140625, '0111101101101001': 0.0001220703125, '0111110011100011': 0.0001220703125, '0111110011101011': 0.0001220703125, '0111110011101111': 0.0001220703125, '0111110111001010': 0.0001220703125, '0111111011100011': 0.0001220703125, '0111111011101011': 0.0001220703125, '1000000011000010': 0.0001220703125, '1000000011001010': 0.0001220703125, '1000000011101010': 0.0003662109375, '1000000100101010': 0.0001220703125, '1000001001001010': 0.0001220703125, '1000001001011110': 0.0001220703125, '1000001001101010': 0.00048828125, '1000001001101011': 0.0001220703125, '1000001001101110': 0.0001220703125, '1000001010100010': 0.000244140625, '1000001010101010': 0.000244140625, '1000001010101110': 0.0001220703125, '1000001011001010': 0.00048828125, '1000001011001110': 0.0001220703125, '1000001011011000': 0.0001220703125, '1000001011100010': 0.0003662109375, '1000001011100110': 0.0001220703125, '1000001011101000': 0.00048828125, '1000001011101010': 0.0018310546875, '1000001011101011': 0.0001220703125, '1000001011101100': 0.000244140625, '1000001011101110': 0.0006103515625, '1000001011110010': 0.000244140625, '1000001101001000': 0.0001220703125, '1000001101101010': 0.00048828125, '1000001111101010': 0.000244140625, '1000010011101000': 0.0001220703125, '1000010011101010': 0.000244140625, '1000010111101010': 0.000244140625, '1000010111101100': 0.0001220703125, '1000011011001010': 0.0001220703125, '1000011011100010': 0.0001220703125, '1000011111101000': 0.0001220703125, '1000011111101010': 0.000244140625, '1000100001100010': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100001101110': 0.0001220703125, '1000100010101000': 0.0001220703125, '1000100010101010': 0.0003662109375, '1000100011000010': 0.0001220703125, '1000100011001000': 0.0001220703125, '1000100011010010': 0.0001220703125, '1000100011011010': 0.0001220703125, '1000100011011110': 0.0001220703125, '1000100011100010': 0.0001220703125, '1000100011100011': 0.0001220703125, '1000100011100100': 0.0001220703125, '1000100011101010': 0.0018310546875, '1000100011101011': 0.0001220703125, '1000100011101100': 0.0001220703125, '1000100011101110': 0.0001220703125, '1000100011110010': 0.0001220703125, '1000100011110110': 0.0003662109375, '1000100011111010': 0.0006103515625, '1000100101101010': 0.0003662109375, '1000100101111010': 0.000244140625, '1000101000101010': 0.000244140625, '1000101001001000': 0.0001220703125, '1000101001001010': 0.000244140625, '1000101001011110': 0.0001220703125, '1000101001100010': 0.0001220703125, '1000101001101000': 0.0001220703125, '1000101001101001': 0.0001220703125, '1000101001101010': 0.0013427734375, '1000101001101100': 0.000244140625, '1000101001101110': 0.0003662109375, '1000101001110010': 0.0001220703125, '1000101001110110': 0.0001220703125, '1000101001111010': 0.0003662109375, '1000101001111100': 0.0001220703125, '1000101010000010': 0.000244140625, '1000101010001010': 0.000244140625, '1000101010001111': 0.0001220703125, '1000101010011010': 0.0001220703125, '1000101010100010': 0.000244140625, '1000101010100110': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010101010': 0.002197265625, '1000101010101100': 0.0001220703125, '1000101010101101': 0.0001220703125, '1000101010101110': 0.0001220703125, '1000101010110110': 0.0001220703125, '1000101010111000': 0.0001220703125, '1000101010111010': 0.0001220703125, '1000101010111101': 0.0001220703125, '1000101011000010': 0.000244140625, '1000101011001010': 0.0037841796875, '1000101011001011': 0.000244140625, '1000101011001100': 0.0001220703125, '1000101011001101': 0.0001220703125, '1000101011001110': 0.00048828125, '1000101011001111': 0.0001220703125, '1000101011010011': 0.0001220703125, '1000101011011010': 0.0003662109375, '1000101011100000': 0.000244140625, '1000101011100010': 0.00146484375, '1000101011100110': 0.0006103515625, '1000101011101000': 0.0010986328125, '1000101011101010': 0.012939453125, '1000101011101011': 0.0003662109375, '1000101011101100': 0.0003662109375, '1000101011101101': 0.000244140625, '1000101011101110': 0.0015869140625, '1000101011110000': 0.0003662109375, '1000101011110010': 0.0009765625, '1000101011110110': 0.0006103515625, '1000101011111010': 0.001220703125, '1000101011111100': 0.000244140625, '1000101100101010': 0.000244140625, '1000101101001010': 0.000244140625, '1000101101101010': 0.0010986328125, '1000101101111000': 0.0001220703125, '1000101110100010': 0.0001220703125, '1000101110101010': 0.0001220703125, '1000101111000110': 0.0001220703125, '1000101111001010': 0.000244140625, '1000101111010010': 0.0001220703125, '1000101111011010': 0.0001220703125, '1000101111100010': 0.00048828125, '1000101111100110': 0.0001220703125, '1000101111100111': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000101111101010': 0.001220703125, '1000101111101011': 0.0001220703125, '1000101111110010': 0.0001220703125, '1000110000101010': 0.0001220703125, '1000110001001010': 0.0001220703125, '1000110010101010': 0.0003662109375, '1000110010110000': 0.0001220703125, '1000110011000010': 0.0001220703125, '1000110011001010': 0.000244140625, '1000110011100010': 0.0001220703125, '1000110011101010': 0.0008544921875, '1000110011101110': 0.0001220703125, '1000110011111010': 0.0001220703125, '1000110101100010': 0.0001220703125, '1000110110001010': 0.0001220703125, '1000110110100010': 0.0001220703125, '1000110111000010': 0.0001220703125, '1000110111011010': 0.0001220703125, '1000110111101000': 0.0001220703125, '1000110111101010': 0.0009765625, '1000110111101011': 0.0001220703125, '1000110111101100': 0.0001220703125, '1000110111101110': 0.0001220703125, '1000110111110010': 0.000244140625, '1000110111111000': 0.0001220703125, '1000111000101110': 0.0001220703125, '1000111001001110': 0.0001220703125, '1000111001111010': 0.0001220703125, '1000111010100010': 0.0001220703125, '1000111011001010': 0.0001220703125, '1000111011001100': 0.0001220703125, '1000111011001101': 0.0001220703125, '1000111011001110': 0.0001220703125, '1000111011100000': 0.0001220703125, '1000111011100010': 0.000244140625, '1000111011101000': 0.0001220703125, '1000111011101001': 0.0001220703125, '1000111011101010': 0.0009765625, '1000111011101101': 0.0001220703125, '1000111011111010': 0.0001220703125, '1000111101100101': 0.0001220703125, '1000111110111010': 0.0001220703125, '1000111111001010': 0.0001220703125, '1001000010101010': 0.0001220703125, '1001000011011101': 0.0001220703125, '1001000100101110': 0.0001220703125, '1001000111101000': 0.0001220703125, '1001000111101010': 0.0001220703125, '1001001001101010': 0.000244140625, '1001001010101010': 0.0001220703125, '1001001011100010': 0.0001220703125, '1001001011101010': 0.0010986328125, '1001001011101110': 0.000244140625, '1001001011101111': 0.0001220703125, '1001001011110110': 0.0001220703125, '1001001101001010': 0.0001220703125, '1001001101100101': 0.0001220703125, '1001001101101000': 0.0001220703125, '1001001111100100': 0.0001220703125, '1001010011001010': 0.0001220703125, '1001010011101010': 0.0001220703125, '1001010111010000': 0.0001220703125, '1001010111101010': 0.0001220703125, '1001011010100110': 0.0001220703125, '1001011010101010': 0.0001220703125, '1001011011101000': 0.0001220703125, '1001011011101010': 0.000244140625, '1001011011101110': 0.0001220703125, '1001011011110010': 0.0001220703125, '1001100011001010': 0.0001220703125, '1001100011101010': 0.0003662109375, '1001100101101010': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001101001001000': 0.0001220703125, '1001101010101010': 0.000244140625, '1001101011000010': 0.000244140625, '1001101011001010': 0.00048828125, '1001101011001011': 0.0001220703125, '1001101011011110': 0.000244140625, '1001101011100010': 0.000244140625, '1001101011101000': 0.0003662109375, '1001101011101001': 0.0001220703125, '1001101011101010': 0.002197265625, '1001101011101011': 0.0001220703125, '1001101011101101': 0.0001220703125, '1001101011101110': 0.0001220703125, '1001101100101010': 0.0001220703125, '1001101101101010': 0.00048828125, '1001101111001010': 0.0001220703125, '1001101111101010': 0.000244140625, '1001110111101110': 0.000244140625, '1001111001101010': 0.0001220703125, '1001111010101010': 0.0001220703125, '1001111010110000': 0.0001220703125, '1001111011001110': 0.0001220703125, '1001111011101010': 0.0001220703125, '1010000000101010': 0.0001220703125, '1010000001101010': 0.000244140625, '1010000001110000': 0.0001220703125, '1010000010011010': 0.0001220703125, '1010000010100110': 0.0001220703125, '1010000010101010': 0.000244140625, '1010000010101110': 0.000244140625, '1010000010110110': 0.0001220703125, '1010000011000010': 0.0001220703125, '1010000011001000': 0.000244140625, '1010000011001010': 0.0008544921875, '1010000011001101': 0.0001220703125, '1010000011010010': 0.0001220703125, '1010000011011010': 0.000244140625, '1010000011100010': 0.0001220703125, '1010000011100100': 0.000244140625, '1010000011100110': 0.000244140625, '1010000011101000': 0.0003662109375, '1010000011101010': 0.0025634765625, '1010000011101011': 0.0001220703125, '1010000011101110': 0.0006103515625, '1010000011110011': 0.0001220703125, '1010000100101011': 0.0001220703125, '1010000101100110': 0.0001220703125, '1010000101101010': 0.0001220703125, '1010000101110010': 0.000244140625, '1010000110101010': 0.0001220703125, '1010000111000010': 0.0001220703125, '1010000111101000': 0.000244140625, '1010000111101010': 0.0003662109375, '1010000111101110': 0.000244140625, '1010001000001010': 0.0001220703125, '1010001000101010': 0.000244140625, '1010001000110010': 0.0001220703125, '1010001001000010': 0.0001220703125, '1010001001001000': 0.0001220703125, '1010001001001010': 0.0001220703125, '1010001001001100': 0.0001220703125, '1010001001010110': 0.0001220703125, '1010001001011000': 0.0001220703125, '1010001001100000': 0.0001220703125, '1010001001100010': 0.0006103515625, '1010001001100101': 0.0001220703125, '1010001001101010': 0.0020751953125, '1010001001101011': 0.0001220703125, '1010001001101100': 0.000244140625, '1010001001101110': 0.0001220703125, '1010001001110010': 0.0001220703125, '1010001001111010': 0.00048828125, '1010001010001010': 0.0003662109375, '1010001010001110': 0.0001220703125, '1010001010010111': 0.0001220703125, '1010001010100010': 0.00048828125, '1010001010101000': 0.0001220703125, '1010001010101010': 0.00244140625, '1010001010101100': 0.0001220703125, '1010001010101101': 0.000244140625, '1010001010101110': 0.0001220703125, '1010001010110010': 0.000244140625, '1010001010111001': 0.0001220703125, '1010001010111010': 0.0001220703125, '1010001010111110': 0.0001220703125, '1010001010111111': 0.0001220703125, '1010001011000000': 0.0001220703125, '1010001011000010': 0.0003662109375, '1010001011000011': 0.0001220703125, '1010001011000100': 0.0001220703125, '1010001011000110': 0.0001220703125, '1010001011001000': 0.00048828125, '1010001011001010': 0.0035400390625, '1010001011001100': 0.000244140625, '1010001011001110': 0.0006103515625, '1010001011001111': 0.0001220703125, '1010001011010000': 0.0001220703125, '1010001011010010': 0.0001220703125, '1010001011011000': 0.0001220703125, '1010001011011010': 0.0008544921875, '1010001011011110': 0.0003662109375, '1010001011100000': 0.000244140625, '1010001011100010': 0.0013427734375, '1010001011100011': 0.0001220703125, '1010001011100110': 0.0008544921875, '1010001011101000': 0.0020751953125, '1010001011101010': 0.0184326171875, '1010001011101011': 0.0003662109375, '1010001011101100': 0.0013427734375, '1010001011101101': 0.00048828125, '1010001011101110': 0.001708984375, '1010001011101111': 0.000244140625, '1010001011110000': 0.0001220703125, '1010001011110010': 0.0013427734375, '1010001011110011': 0.0001220703125, '1010001011110101': 0.0001220703125, '1010001011110110': 0.0003662109375, '1010001011111000': 0.0001220703125, '1010001011111010': 0.001220703125, '1010001011111110': 0.0001220703125, '1010001101000010': 0.0001220703125, '1010001101001000': 0.0001220703125, '1010001101001010': 0.000244140625, '1010001101001110': 0.0001220703125, '1010001101011010': 0.0001220703125, '1010001101101010': 0.001220703125, '1010001101101101': 0.0001220703125, '1010001101110010': 0.0001220703125, '1010001101111100': 0.0001220703125, '1010001110001010': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110101010': 0.0003662109375, '1010001110110000': 0.0001220703125, '1010001111001010': 0.0001220703125, '1010001111010100': 0.0001220703125, '1010001111011010': 0.0001220703125, '1010001111101000': 0.0003662109375, '1010001111101010': 0.0013427734375, '1010001111101100': 0.0001220703125, '1010001111101110': 0.0006103515625, '1010001111110010': 0.0001220703125, '1010001111110110': 0.0001220703125, '1010010001100110': 0.0001220703125, '1010010001101010': 0.0003662109375, '1010010001110010': 0.0001220703125, '1010010001110110': 0.0001220703125, '1010010010110110': 0.0001220703125, '1010010011001010': 0.000732421875, '1010010011011010': 0.0001220703125, '1010010011101010': 0.0006103515625, '1010010011101011': 0.0001220703125, '1010010011101100': 0.0001220703125, '1010010011101110': 0.000244140625, '1010010011111010': 0.0001220703125, '1010010100101010': 0.0001220703125, '1010010101101010': 0.000244140625, '1010010110101010': 0.000244140625, '1010010111011010': 0.0001220703125, '1010010111100010': 0.0003662109375, '1010010111101000': 0.0001220703125, '1010010111101010': 0.00048828125, '1010010111110000': 0.0001220703125, '1010010111110001': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011001101000': 0.000244140625, '1010011001101010': 0.00048828125, '1010011001101110': 0.000244140625, '1010011001110010': 0.0001220703125, '1010011001111110': 0.0001220703125, '1010011010000010': 0.0001220703125, '1010011010101010': 0.0006103515625, '1010011010101110': 0.000244140625, '1010011011001000': 0.000244140625, '1010011011001010': 0.0003662109375, '1010011011001101': 0.0001220703125, '1010011011001110': 0.0001220703125, '1010011011100010': 0.0001220703125, '1010011011101000': 0.00048828125, '1010011011101001': 0.0001220703125, '1010011011101010': 0.001953125, '1010011011101011': 0.000244140625, '1010011011101100': 0.0001220703125, '1010011011101101': 0.0001220703125, '1010011011101110': 0.0010986328125, '1010011011110010': 0.000244140625, '1010011011110011': 0.0001220703125, '1010011011110110': 0.000244140625, '1010011011110111': 0.0001220703125, '1010011011111000': 0.0001220703125, '1010011011111010': 0.00048828125, '1010011011111110': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111101010': 0.000244140625, '1010011111111010': 0.0001220703125, '1010100000101010': 0.00048828125, '1010100000101100': 0.0001220703125, '1010100001000010': 0.0001220703125, '1010100001001010': 0.0003662109375, '1010100001010100': 0.0001220703125, '1010100001011010': 0.0001220703125, '1010100001100001': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001101000': 0.0001220703125, '1010100001101010': 0.0015869140625, '1010100001101011': 0.000244140625, '1010100001101100': 0.0001220703125, '1010100001101110': 0.000244140625, '1010100001101111': 0.0001220703125, '1010100001110010': 0.0001220703125, '1010100001110110': 0.0001220703125, '1010100001111010': 0.000244140625, '1010100010001000': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010001011': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010011010': 0.000244140625, '1010100010100010': 0.000244140625, '1010100010101000': 0.0003662109375, '1010100010101010': 0.0010986328125, '1010100010101100': 0.000244140625, '1010100010101101': 0.0001220703125, '1010100010101110': 0.000244140625, '1010100010101111': 0.0001220703125, '1010100010110010': 0.0001220703125, '1010100010110100': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100011000010': 0.0006103515625, '1010100011001000': 0.0001220703125, '1010100011001010': 0.002685546875, '1010100011001011': 0.0001220703125, '1010100011001100': 0.0001220703125, '1010100011001110': 0.00048828125, '1010100011010010': 0.000244140625, '1010100011011000': 0.0001220703125, '1010100011011010': 0.0003662109375, '1010100011011110': 0.00048828125, '1010100011011111': 0.0001220703125, '1010100011100010': 0.001220703125, '1010100011100011': 0.0001220703125, '1010100011100100': 0.000244140625, '1010100011100101': 0.0001220703125, '1010100011100110': 0.00048828125, '1010100011101000': 0.0018310546875, '1010100011101001': 0.0001220703125, '1010100011101010': 0.0167236328125, '1010100011101011': 0.0009765625, '1010100011101100': 0.000732421875, '1010100011101101': 0.0001220703125, '1010100011101110': 0.002685546875, '1010100011101111': 0.000244140625, '1010100011110000': 0.0001220703125, '1010100011110010': 0.000732421875, '1010100011110011': 0.0001220703125, '1010100011110110': 0.0008544921875, '1010100011111000': 0.0001220703125, '1010100011111010': 0.00146484375, '1010100011111100': 0.0001220703125, '1010100011111110': 0.0001220703125, '1010100100101010': 0.000244140625, '1010100101000010': 0.0001220703125, '1010100101001010': 0.000244140625, '1010100101001101': 0.0001220703125, '1010100101100010': 0.0001220703125, '1010100101101000': 0.0001220703125, '1010100101101010': 0.000732421875, '1010100101110110': 0.000244140625, '1010100101111000': 0.0001220703125, '1010100101111010': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010100110101011': 0.0001220703125, '1010100110101100': 0.0001220703125, '1010100111000010': 0.0001220703125, '1010100111001010': 0.0006103515625, '1010100111001100': 0.0001220703125, '1010100111010000': 0.0001220703125, '1010100111100010': 0.000244140625, '1010100111100110': 0.0001220703125, '1010100111100111': 0.0001220703125, '1010100111101000': 0.000244140625, '1010100111101001': 0.0001220703125, '1010100111101010': 0.0015869140625, '1010100111101011': 0.0003662109375, '1010100111101100': 0.0001220703125, '1010100111101110': 0.00048828125, '1010100111110010': 0.000244140625, '1010100111111010': 0.0001220703125, '1010101000001010': 0.000244140625, '1010101000001110': 0.000244140625, '1010101000011010': 0.0001220703125, '1010101000100010': 0.0003662109375, '1010101000100110': 0.0001220703125, '1010101000101010': 0.001708984375, '1010101000101101': 0.0001220703125, '1010101000101110': 0.0001220703125, '1010101000110000': 0.000244140625, '1010101000110010': 0.00048828125, '1010101001000000': 0.000244140625, '1010101001000010': 0.0003662109375, '1010101001001000': 0.00048828125, '1010101001001010': 0.001953125, '1010101001001100': 0.0001220703125, '1010101001001110': 0.000244140625, '1010101001010000': 0.0001220703125, '1010101001010010': 0.00048828125, '1010101001010110': 0.0001220703125, '1010101001011000': 0.000244140625, '1010101001011010': 0.0003662109375, '1010101001011110': 0.0001220703125, '1010101001100010': 0.0009765625, '1010101001100100': 0.0001220703125, '1010101001100110': 0.00048828125, '1010101001101000': 0.0020751953125, '1010101001101001': 0.0001220703125, '1010101001101010': 0.01171875, '1010101001101011': 0.000732421875, '1010101001101100': 0.000732421875, '1010101001101110': 0.0013427734375, '1010101001101111': 0.0003662109375, '1010101001110010': 0.0003662109375, '1010101001110011': 0.0001220703125, '1010101001110110': 0.000244140625, '1010101001111000': 0.0001220703125, '1010101001111001': 0.0001220703125, '1010101001111010': 0.000732421875, '1010101001111100': 0.0001220703125, '1010101001111110': 0.00048828125, '1010101010000010': 0.0003662109375, '1010101010000110': 0.0001220703125, '1010101010001000': 0.0001220703125, '1010101010001010': 0.0025634765625, '1010101010001011': 0.0001220703125, '1010101010001110': 0.0001220703125, '1010101010010010': 0.0003662109375, '1010101010011010': 0.0003662109375, '1010101010011101': 0.0001220703125, '1010101010011110': 0.00048828125, '1010101010100000': 0.0001220703125, '1010101010100010': 0.0013427734375, '1010101010100110': 0.00048828125, '1010101010101000': 0.0010986328125, '1010101010101001': 0.0001220703125, '1010101010101010': 0.01513671875, '1010101010101011': 0.000244140625, '1010101010101100': 0.00048828125, '1010101010101101': 0.000244140625, '1010101010101110': 0.00244140625, '1010101010101111': 0.0001220703125, '1010101010110000': 0.0003662109375, '1010101010110010': 0.001220703125, '1010101010110011': 0.0001220703125, '1010101010110100': 0.000244140625, '1010101010110110': 0.0006103515625, '1010101010111000': 0.0001220703125, '1010101010111010': 0.0008544921875, '1010101010111011': 0.0001220703125, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0003662109375, '1010101011000010': 0.0020751953125, '1010101011000011': 0.0001220703125, '1010101011000101': 0.0001220703125, '1010101011000110': 0.0013427734375, '1010101011001000': 0.00244140625, '1010101011001001': 0.0001220703125, '1010101011001010': 0.0235595703125, '1010101011001011': 0.000732421875, '1010101011001100': 0.0008544921875, '1010101011001101': 0.0001220703125, '1010101011001110': 0.0032958984375, '1010101011001111': 0.0003662109375, '1010101011010000': 0.000244140625, '1010101011010010': 0.0008544921875, '1010101011010100': 0.000244140625, '1010101011010110': 0.0008544921875, '1010101011011010': 0.0050048828125, '1010101011011011': 0.0001220703125, '1010101011011101': 0.0001220703125, '1010101011011110': 0.0010986328125, '1010101011100000': 0.00146484375, '1010101011100010': 0.0145263671875, '1010101011100011': 0.0010986328125, '1010101011100100': 0.0009765625, '1010101011100101': 0.00048828125, '1010101011100110': 0.0040283203125, '1010101011100111': 0.0003662109375, '1010101011101000': 0.013427734375, '1010101011101001': 0.0010986328125, '1010101011101010': 0.106689453125, '1010101011101011': 0.0040283203125, '1010101011101100': 0.0054931640625, '1010101011101101': 0.0023193359375, '1010101011101110': 0.0126953125, '1010101011101111': 0.0008544921875, '1010101011110000': 0.00048828125, '1010101011110010': 0.0057373046875, '1010101011110011': 0.0008544921875, '1010101011110100': 0.0008544921875, '1010101011110110': 0.0040283203125, '1010101011110111': 0.0001220703125, '1010101011111000': 0.0006103515625, '1010101011111001': 0.0001220703125, '1010101011111010': 0.009033203125, '1010101011111011': 0.00048828125, '1010101011111100': 0.0003662109375, '1010101011111101': 0.000244140625, '1010101011111110': 0.0013427734375, '1010101011111111': 0.0003662109375, '1010101100000110': 0.0001220703125, '1010101100001000': 0.0001220703125, '1010101100001010': 0.0001220703125, '1010101100101010': 0.0006103515625, '1010101100101110': 0.0001220703125, '1010101100110010': 0.0001220703125, '1010101101000010': 0.000244140625, '1010101101001010': 0.00048828125, '1010101101001011': 0.000244140625, '1010101101001110': 0.0001220703125, '1010101101010000': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101011000': 0.000244140625, '1010101101011010': 0.0003662109375, '1010101101011011': 0.0001220703125, '1010101101100010': 0.000732421875, '1010101101100110': 0.000244140625, '1010101101101000': 0.000244140625, '1010101101101010': 0.0059814453125, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0001220703125, '1010101101101110': 0.0003662109375, '1010101101101111': 0.0001220703125, '1010101101110000': 0.0001220703125, '1010101101110010': 0.0003662109375, '1010101101110100': 0.000244140625, '1010101101110110': 0.0001220703125, '1010101101111010': 0.000732421875, '1010101110001010': 0.0001220703125, '1010101110011010': 0.0001220703125, '1010101110100010': 0.000244140625, '1010101110100110': 0.0001220703125, '1010101110101010': 0.0009765625, '1010101110110010': 0.0001220703125, '1010101110111110': 0.0001220703125, '1010101111000010': 0.0001220703125, '1010101111000101': 0.0001220703125, '1010101111001000': 0.0001220703125, '1010101111001001': 0.0001220703125, '1010101111001010': 0.0008544921875, '1010101111001100': 0.0001220703125, '1010101111001110': 0.0003662109375, '1010101111010010': 0.0001220703125, '1010101111010110': 0.000244140625, '1010101111011010': 0.000244140625, '1010101111011100': 0.0001220703125, '1010101111100000': 0.000244140625, '1010101111100010': 0.000244140625, '1010101111100110': 0.000244140625, '1010101111101000': 0.0008544921875, '1010101111101010': 0.007568359375, '1010101111101011': 0.00048828125, '1010101111101100': 0.0003662109375, '1010101111101101': 0.000244140625, '1010101111101110': 0.0009765625, '1010101111110000': 0.0001220703125, '1010101111110010': 0.00048828125, '1010101111110110': 0.0003662109375, '1010101111110111': 0.0001220703125, '1010101111111010': 0.0006103515625, '1010101111111101': 0.0001220703125, '1010101111111111': 0.0001220703125, '1010110000001110': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001011110': 0.0001220703125, '1010110001100110': 0.000244140625, '1010110001101000': 0.000244140625, '1010110001101010': 0.0010986328125, '1010110001110010': 0.000244140625, '1010110010000010': 0.0001220703125, '1010110010001010': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110010101010': 0.00048828125, '1010110010101100': 0.0001220703125, '1010110010101110': 0.0001220703125, '1010110010110110': 0.0001220703125, '1010110010111000': 0.0001220703125, '1010110010111010': 0.000244140625, '1010110011000000': 0.0001220703125, '1010110011000010': 0.0001220703125, '1010110011001010': 0.001220703125, '1010110011001100': 0.0001220703125, '1010110011001110': 0.0003662109375, '1010110011011000': 0.0001220703125, '1010110011011001': 0.0001220703125, '1010110011011010': 0.00048828125, '1010110011011011': 0.0001220703125, '1010110011011110': 0.000244140625, '1010110011100000': 0.0001220703125, '1010110011100010': 0.00048828125, '1010110011100111': 0.0001220703125, '1010110011101000': 0.000732421875, '1010110011101010': 0.0052490234375, '1010110011101011': 0.0001220703125, '1010110011101100': 0.0003662109375, '1010110011101101': 0.0001220703125, '1010110011101110': 0.000244140625, '1010110011110000': 0.0001220703125, '1010110011110010': 0.0003662109375, '1010110011110110': 0.0006103515625, '1010110011111010': 0.0003662109375, '1010110011111100': 0.0001220703125, '1010110011111110': 0.000244140625, '1010110100000010': 0.0001220703125, '1010110100001110': 0.0001220703125, '1010110101001010': 0.0001220703125, '1010110101100010': 0.0001220703125, '1010110101101000': 0.000244140625, '1010110101101010': 0.0009765625, '1010110101101100': 0.000244140625, '1010110101101110': 0.0001220703125, '1010110101110010': 0.0001220703125, '1010110110001010': 0.0001220703125, '1010110110100110': 0.0001220703125, '1010110110101000': 0.0003662109375, '1010110110101010': 0.00048828125, '1010110110101110': 0.0001220703125, '1010110110110010': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010110110111010': 0.0001220703125, '1010110111000010': 0.000244140625, '1010110111000100': 0.0001220703125, '1010110111001000': 0.0001220703125, '1010110111001010': 0.001953125, '1010110111001100': 0.0001220703125, '1010110111001110': 0.0003662109375, '1010110111010010': 0.0001220703125, '1010110111010110': 0.000244140625, '1010110111011010': 0.000732421875, '1010110111100010': 0.000732421875, '1010110111100011': 0.0001220703125, '1010110111100100': 0.0001220703125, '1010110111101000': 0.0006103515625, '1010110111101001': 0.0001220703125, '1010110111101010': 0.005615234375, '1010110111101011': 0.0003662109375, '1010110111101100': 0.0010986328125, '1010110111101110': 0.0009765625, '1010110111110010': 0.0003662109375, '1010110111110110': 0.000244140625, '1010110111111010': 0.000244140625, '1010110111111110': 0.0001220703125, '1010111001000110': 0.0001220703125, '1010111001001010': 0.0003662109375, '1010111001001011': 0.0001220703125, '1010111001011010': 0.000244140625, '1010111001100010': 0.0001220703125, '1010111001100100': 0.0001220703125, '1010111001100110': 0.000244140625, '1010111001101000': 0.000244140625, '1010111001101010': 0.0009765625, '1010111001101011': 0.0001220703125, '1010111001111010': 0.0001220703125, '1010111010000010': 0.0001220703125, '1010111010100010': 0.0001220703125, '1010111010101010': 0.001953125, '1010111010101100': 0.0001220703125, '1010111010101110': 0.0001220703125, '1010111010111010': 0.000244140625, '1010111011000010': 0.0003662109375, '1010111011001000': 0.000244140625, '1010111011001001': 0.0001220703125, '1010111011001010': 0.0018310546875, '1010111011001100': 0.0001220703125, '1010111011001110': 0.0001220703125, '1010111011010000': 0.0001220703125, '1010111011010001': 0.0001220703125, '1010111011010010': 0.0001220703125, '1010111011011000': 0.0001220703125, '1010111011011010': 0.00048828125, '1010111011011100': 0.0001220703125, '1010111011011110': 0.000244140625, '1010111011100000': 0.0001220703125, '1010111011100010': 0.0010986328125, '1010111011100100': 0.0001220703125, '1010111011100110': 0.0003662109375, '1010111011101000': 0.0010986328125, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0103759765625, '1010111011101011': 0.000244140625, '1010111011101100': 0.0003662109375, '1010111011101101': 0.000244140625, '1010111011101110': 0.001708984375, '1010111011110000': 0.000244140625, '1010111011110010': 0.0008544921875, '1010111011110100': 0.0001220703125, '1010111011110101': 0.0001220703125, '1010111011110110': 0.0009765625, '1010111011111010': 0.0006103515625, '1010111011111101': 0.0001220703125, '1010111011111110': 0.0001220703125, '1010111100001010': 0.0001220703125, '1010111100100010': 0.0001220703125, '1010111100101000': 0.0001220703125, '1010111100101010': 0.0001220703125, '1010111101001010': 0.000244140625, '1010111101010010': 0.0001220703125, '1010111101100010': 0.0001220703125, '1010111101100100': 0.0001220703125, '1010111101101000': 0.000244140625, '1010111101101010': 0.000732421875, '1010111101101110': 0.000244140625, '1010111101111010': 0.0001220703125, '1010111101111110': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110101010': 0.0001220703125, '1010111111001101': 0.0001220703125, '1010111111001110': 0.000244140625, '1010111111011010': 0.0001220703125, '1010111111100110': 0.0003662109375, '1010111111101000': 0.000244140625, '1010111111101010': 0.00146484375, '1010111111101110': 0.0001220703125, '1010111111110110': 0.0001220703125, '1010111111111010': 0.0001220703125, '1011000000101010': 0.0001220703125, '1011000001101010': 0.0001220703125, '1011000001111010': 0.0001220703125, '1011000010000010': 0.0001220703125, '1011000010111010': 0.0001220703125, '1011000011001010': 0.000244140625, '1011000011001100': 0.0001220703125, '1011000011001110': 0.0001220703125, '1011000011010010': 0.0001220703125, '1011000011010100': 0.0001220703125, '1011000011100010': 0.0001220703125, '1011000011100110': 0.0001220703125, '1011000011101010': 0.0009765625, '1011000011101100': 0.0001220703125, '1011000011110110': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000011111100': 0.0001220703125, '1011000110001010': 0.0001220703125, '1011000111011010': 0.0001220703125, '1011000111101010': 0.0006103515625, '1011000111101110': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011001001001010': 0.0001220703125, '1011001001001100': 0.0001220703125, '1011001001010010': 0.0001220703125, '1011001001011010': 0.0001220703125, '1011001001011110': 0.0001220703125, '1011001001100010': 0.0001220703125, '1011001001101000': 0.0003662109375, '1011001001101010': 0.0009765625, '1011001001101011': 0.0001220703125, '1011001001101100': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001001110010': 0.0001220703125, '1011001001110101': 0.0001220703125, '1011001010000010': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010011010': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010100110': 0.0001220703125, '1011001010101000': 0.000244140625, '1011001010101010': 0.0010986328125, '1011001010101110': 0.000244140625, '1011001010111010': 0.000244140625, '1011001010111011': 0.0001220703125, '1011001011000000': 0.0001220703125, '1011001011000010': 0.0003662109375, '1011001011001000': 0.0001220703125, '1011001011001010': 0.0015869140625, '1011001011001011': 0.0003662109375, '1011001011001100': 0.0001220703125, '1011001011001110': 0.0003662109375, '1011001011010010': 0.0001220703125, '1011001011011010': 0.0006103515625, '1011001011011100': 0.0001220703125, '1011001011011110': 0.0001220703125, '1011001011100000': 0.000244140625, '1011001011100010': 0.000732421875, '1011001011100011': 0.0001220703125, '1011001011100110': 0.0006103515625, '1011001011100111': 0.0001220703125, '1011001011101000': 0.0013427734375, '1011001011101001': 0.0001220703125, '1011001011101010': 0.0069580078125, '1011001011101011': 0.0006103515625, '1011001011101100': 0.000244140625, '1011001011101101': 0.0001220703125, '1011001011101110': 0.0006103515625, '1011001011110010': 0.000244140625, '1011001011111010': 0.0003662109375, '1011001100101010': 0.0001220703125, '1011001100101110': 0.0001220703125, '1011001101001010': 0.000244140625, '1011001101001101': 0.0001220703125, '1011001101100010': 0.0001220703125, '1011001101101010': 0.000244140625, '1011001101101011': 0.0001220703125, '1011001101110010': 0.0001220703125, '1011001101110110': 0.0001220703125, '1011001110001110': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001110101111': 0.0001220703125, '1011001110111101': 0.0001220703125, '1011001111001010': 0.000244140625, '1011001111010010': 0.0001220703125, '1011001111011010': 0.0001220703125, '1011001111100010': 0.000244140625, '1011001111101010': 0.000732421875, '1011010001101000': 0.0001220703125, '1011010001101010': 0.000244140625, '1011010001110010': 0.0001220703125, '1011010001111010': 0.0001220703125, '1011010010101011': 0.0001220703125, '1011010010101100': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010011001010': 0.0001220703125, '1011010011001110': 0.0001220703125, '1011010011010010': 0.0001220703125, '1011010011100000': 0.0001220703125, '1011010011100010': 0.00048828125, '1011010011101010': 0.0009765625, '1011010011110011': 0.0001220703125, '1011010011110110': 0.0001220703125, '1011010011111010': 0.0003662109375, '1011010100101011': 0.0001220703125, '1011010101101000': 0.0001220703125, '1011010101101010': 0.0001220703125, '1011010101101100': 0.0001220703125, '1011010101110110': 0.0001220703125, '1011010110001010': 0.0001220703125, '1011010110101010': 0.0001220703125, '1011010111001010': 0.000244140625, '1011010111100010': 0.0001220703125, '1011010111101000': 0.0001220703125, '1011010111101010': 0.0008544921875, '1011010111101100': 0.0001220703125, '1011011001000010': 0.0001220703125, '1011011001100010': 0.0001220703125, '1011011001101010': 0.0006103515625, '1011011001101011': 0.000244140625, '1011011001101100': 0.0001220703125, '1011011001101110': 0.0001220703125, '1011011001110010': 0.0001220703125, '1011011001110100': 0.0001220703125, '1011011001111010': 0.0001220703125, '1011011010001010': 0.0001220703125, '1011011010001110': 0.0001220703125, '1011011010100010': 0.0001220703125, '1011011010100110': 0.0001220703125, '1011011010101000': 0.0001220703125, '1011011010101010': 0.000732421875, '1011011010101011': 0.0001220703125, '1011011010101101': 0.0001220703125, '1011011010101110': 0.0003662109375, '1011011010111000': 0.0001220703125, '1011011011001000': 0.0001220703125, '1011011011001010': 0.00048828125, '1011011011001100': 0.0001220703125, '1011011011011000': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011011011': 0.000244140625, '1011011011100010': 0.0003662109375, '1011011011100110': 0.000244140625, '1011011011101000': 0.0003662109375, '1011011011101010': 0.0042724609375, '1011011011101100': 0.000244140625, '1011011011101110': 0.0001220703125, '1011011011110010': 0.0001220703125, '1011011011110101': 0.0001220703125, '1011011011110110': 0.000244140625, '1011011011111010': 0.00048828125, '1011011101001010': 0.0001220703125, '1011011101001101': 0.0001220703125, '1011011101101010': 0.000244140625, '1011011110001010': 0.0001220703125, '1011011111101010': 0.000732421875, '1011011111101110': 0.0001220703125, '1011100001001010': 0.0001220703125, '1011100001101010': 0.0003662109375, '1011100001101110': 0.000244140625, '1011100001111110': 0.0001220703125, '1011100010100010': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100010101011': 0.0001220703125, '1011100010101100': 0.0001220703125, '1011100011000010': 0.0001220703125, '1011100011001010': 0.0003662109375, '1011100011011010': 0.0001220703125, '1011100011100010': 0.0003662109375, '1011100011101000': 0.0006103515625, '1011100011101010': 0.0015869140625, '1011100011101110': 0.000244140625, '1011100011110010': 0.0001220703125, '1011100011110110': 0.0001220703125, '1011100011111010': 0.000244140625, '1011100100011010': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011100101101100': 0.0001220703125, '1011100111001010': 0.0001220703125, '1011100111100010': 0.000244140625, '1011100111101010': 0.0001220703125, '1011100111101110': 0.0001220703125, '1011101000100000': 0.0001220703125, '1011101000111100': 0.0001220703125, '1011101001000010': 0.0001220703125, '1011101001001000': 0.0001220703125, '1011101001001010': 0.0003662109375, '1011101001001110': 0.0001220703125, '1011101001011010': 0.0001220703125, '1011101001011011': 0.0001220703125, '1011101001100010': 0.0003662109375, '1011101001101000': 0.000244140625, '1011101001101010': 0.0013427734375, '1011101001101110': 0.0001220703125, '1011101001110110': 0.0001220703125, '1011101001111010': 0.000244140625, '1011101010000010': 0.0001220703125, '1011101010001010': 0.0003662109375, '1011101010011010': 0.0001220703125, '1011101010101000': 0.0003662109375, '1011101010101010': 0.0008544921875, '1011101010101110': 0.000244140625, '1011101010101111': 0.0001220703125, '1011101010111000': 0.0001220703125, '1011101010111010': 0.000244140625, '1011101011000000': 0.0001220703125, '1011101011000010': 0.0001220703125, '1011101011000110': 0.000244140625, '1011101011001000': 0.0003662109375, '1011101011001010': 0.001953125, '1011101011001011': 0.0001220703125, '1011101011001100': 0.000244140625, '1011101011001101': 0.0001220703125, '1011101011001110': 0.0008544921875, '1011101011010010': 0.0003662109375, '1011101011011000': 0.0001220703125, '1011101011011010': 0.001220703125, '1011101011011101': 0.0001220703125, '1011101011011110': 0.0001220703125, '1011101011100000': 0.0001220703125, '1011101011100010': 0.0010986328125, '1011101011100101': 0.0001220703125, '1011101011100110': 0.0003662109375, '1011101011101000': 0.0009765625, '1011101011101010': 0.01318359375, '1011101011101011': 0.0003662109375, '1011101011101100': 0.0003662109375, '1011101011101101': 0.0001220703125, '1011101011101110': 0.0010986328125, '1011101011101111': 0.000244140625, '1011101011110000': 0.0001220703125, '1011101011110010': 0.0006103515625, '1011101011110011': 0.0001220703125, '1011101011110100': 0.0001220703125, '1011101011110110': 0.00048828125, '1011101011111000': 0.0001220703125, '1011101011111010': 0.0006103515625, '1011101011111011': 0.0001220703125, '1011101011111101': 0.0001220703125, '1011101101100010': 0.0003662109375, '1011101101101000': 0.0001220703125, '1011101101101010': 0.00048828125, '1011101101101011': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101101110110': 0.000244140625, '1011101110101010': 0.000244140625, '1011101111001010': 0.0001220703125, '1011101111100010': 0.000244140625, '1011101111100111': 0.0001220703125, '1011101111101010': 0.0006103515625, '1011101111101100': 0.0001220703125, '1011101111101110': 0.0001220703125, '1011101111110111': 0.0001220703125, '1011110001101010': 0.0001220703125, '1011110010001010': 0.0001220703125, '1011110010011011': 0.0001220703125, '1011110011001000': 0.000244140625, '1011110011001100': 0.0001220703125, '1011110011011010': 0.000244140625, '1011110011101010': 0.0003662109375, '1011110011101100': 0.0001220703125, '1011110011101110': 0.0001220703125, '1011110101101000': 0.0001220703125, '1011110110001010': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111001010': 0.000244140625, '1011110111011110': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0010986328125, '1011110111101100': 0.0001220703125, '1011110111101110': 0.000244140625, '1011111001101010': 0.0001220703125, '1011111010001010': 0.000244140625, '1011111010011010': 0.0001220703125, '1011111010101000': 0.0001220703125, '1011111010101010': 0.000244140625, '1011111011001110': 0.0001220703125, '1011111011100110': 0.0001220703125, '1011111011101010': 0.0010986328125, '1011111011101100': 0.0001220703125, '1011111011101110': 0.000244140625, '1011111011111010': 0.0001220703125, '1011111011111110': 0.0001220703125, '1011111101101010': 0.0001220703125, '1011111110101010': 0.0001220703125, '1011111111101010': 0.000244140625, '1011111111101110': 0.000244140625, '1100000010101010': 0.0001220703125, '1100000011001010': 0.000244140625, '1100000011100110': 0.0001220703125, '1100000011101100': 0.0001220703125, '1100001001110010': 0.0001220703125, '1100001011000010': 0.0001220703125, '1100001011001010': 0.0001220703125, '1100001011010010': 0.0001220703125, '1100001011010100': 0.0001220703125, '1100001011100000': 0.0001220703125, '1100001011100010': 0.0001220703125, '1100001011101000': 0.0001220703125, '1100001011101010': 0.0008544921875, '1100001011101101': 0.0001220703125, '1100001011110110': 0.0001220703125, '1100001011111010': 0.0001220703125, '1100001011111110': 0.0001220703125, '1100001100101010': 0.0001220703125, '1100001101101000': 0.0001220703125, '1100001111001010': 0.0001220703125, '1100001111101100': 0.0001220703125, '1100010011000010': 0.0001220703125, '1100010011011010': 0.0001220703125, '1100010101001010': 0.0001220703125, '1100010101100010': 0.0001220703125, '1100010110101010': 0.0001220703125, '1100010111101010': 0.0001220703125, '1100011011101010': 0.0001220703125, '1100011011101110': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100011001010': 0.0001220703125, '1100100011011000': 0.0001220703125, '1100100011100010': 0.0003662109375, '1100100011100011': 0.0001220703125, '1100100011100100': 0.0001220703125, '1100100011101000': 0.000244140625, '1100100011101010': 0.0006103515625, '1100100011101011': 0.0001220703125, '1100100011111010': 0.000244140625, '1100101000001010': 0.0001220703125, '1100101000101010': 0.0001220703125, '1100101001101010': 0.0006103515625, '1100101001101011': 0.0001220703125, '1100101001101110': 0.000244140625, '1100101010001010': 0.000244140625, '1100101010001111': 0.0001220703125, '1100101010101010': 0.000732421875, '1100101010101110': 0.0001220703125, '1100101010110010': 0.0001220703125, '1100101010111010': 0.0001220703125, '1100101011001010': 0.00048828125, '1100101011010010': 0.0001220703125, '1100101011011101': 0.0001220703125, '1100101011100000': 0.0001220703125, '1100101011100010': 0.00048828125, '1100101011101000': 0.0003662109375, '1100101011101001': 0.0001220703125, '1100101011101010': 0.0040283203125, '1100101011101011': 0.000244140625, '1100101011101100': 0.0001220703125, '1100101011101101': 0.000244140625, '1100101011101110': 0.00048828125, '1100101011110010': 0.0001220703125, '1100101011110110': 0.0001220703125, '1100101011111000': 0.0001220703125, '1100101011111010': 0.0003662109375, '1100101100100010': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101101101110': 0.0001220703125, '1100101110111010': 0.0001220703125, '1100101111001011': 0.0001220703125, '1100101111101010': 0.0001220703125, '1100110011001010': 0.000244140625, '1100110011101010': 0.0003662109375, '1100110100001010': 0.0001220703125, '1100110101101010': 0.0001220703125, '1100110111100010': 0.0001220703125, '1100110111101010': 0.0003662109375, '1100111011100110': 0.0001220703125, '1100111011101010': 0.0003662109375, '1100111011101110': 0.0001220703125, '1100111011110010': 0.0001220703125, '1101000011000010': 0.0001220703125, '1101000011101000': 0.0001220703125, '1101000011101100': 0.0001220703125, '1101001010111010': 0.0001220703125, '1101001011001010': 0.0001220703125, '1101001011100010': 0.0001220703125, '1101001011101010': 0.0006103515625, '1101001011101110': 0.0001220703125, '1101001011111010': 0.0001220703125, '1101010001101010': 0.0001220703125, '1101010011001010': 0.0001220703125, '1101010111100010': 0.0001220703125, '1101010111101010': 0.0001220703125, '1101011000101010': 0.0001220703125, '1101011011000010': 0.0001220703125, '1101011011100000': 0.0001220703125, '1101011011101000': 0.0001220703125, '1101011011101010': 0.0001220703125, '1101011011101111': 0.0001220703125, '1101100011101000': 0.0001220703125, '1101100011101010': 0.000244140625, '1101100011101110': 0.000244140625, '1101100011111010': 0.0001220703125, '1101100111101010': 0.0001220703125, '1101101001011010': 0.0001220703125, '1101101010001000': 0.0001220703125, '1101101010010111': 0.0001220703125, '1101101010101010': 0.0006103515625, '1101101010101100': 0.0001220703125, '1101101010110010': 0.0001220703125, '1101101011000000': 0.0001220703125, '1101101011001010': 0.0009765625, '1101101011010010': 0.000244140625, '1101101011011000': 0.0001220703125, '1101101011011010': 0.0001220703125, '1101101011100000': 0.0001220703125, '1101101011100010': 0.0003662109375, '1101101011100100': 0.0001220703125, '1101101011101000': 0.0003662109375, '1101101011101010': 0.0032958984375, '1101101011101011': 0.0001220703125, '1101101011101100': 0.0003662109375, '1101101011101110': 0.00048828125, '1101101011110010': 0.0003662109375, '1101101011110110': 0.0003662109375, '1101101011111010': 0.000244140625, '1101101011111110': 0.0001220703125, '1101101101001010': 0.000244140625, '1101101101101010': 0.0001220703125, '1101101101101100': 0.0001220703125, '1101101111101010': 0.0001220703125, '1101110011001110': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110101101010': 0.0001220703125, '1101110111010010': 0.0001220703125, '1101110111100010': 0.0001220703125, '1101110111101010': 0.0003662109375, '1101111001110010': 0.0001220703125, '1101111010101010': 0.0001220703125, '1101111011001010': 0.0001220703125, '1101111011101000': 0.0001220703125, '1101111011101010': 0.0001220703125, '1101111011101100': 0.0001220703125, '1101111011101110': 0.0001220703125, '1101111011110010': 0.0001220703125, '1101111101111010': 0.0001220703125, '1110000000111010': 0.0001220703125, '1110000011000110': 0.0001220703125, '1110000111011110': 0.0001220703125, '1110001001101010': 0.000244140625, '1110001010100010': 0.0001220703125, '1110001011001010': 0.000244140625, '1110001011011010': 0.0001220703125, '1110001011100010': 0.000244140625, '1110001011100100': 0.0001220703125, '1110001011101000': 0.0001220703125, '1110001011101010': 0.0006103515625, '1110001011101110': 0.0001220703125, '1110001011101111': 0.0001220703125, '1110010011001110': 0.0001220703125, '1110010011101010': 0.0001220703125, '1110010111010000': 0.0001220703125, '1110011011101010': 0.000244140625, '1110100001101010': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100011001010': 0.000244140625, '1110100011101000': 0.0001220703125, '1110100011101001': 0.0001220703125, '1110100011101010': 0.00048828125, '1110100011101110': 0.0001220703125, '1110100011110010': 0.000244140625, '1110100011111010': 0.0001220703125, '1110100101101010': 0.0001220703125, '1110100111001010': 0.0001220703125, '1110100111100000': 0.0001220703125, '1110100111111110': 0.0001220703125, '1110101000101010': 0.0001220703125, '1110101001001000': 0.0001220703125, '1110101001010000': 0.0001220703125, '1110101001100010': 0.0001220703125, '1110101001101010': 0.00048828125, '1110101001101110': 0.0001220703125, '1110101010001010': 0.0001220703125, '1110101010101010': 0.000244140625, '1110101010110010': 0.0001220703125, '1110101011000010': 0.0001220703125, '1110101011000110': 0.0001220703125, '1110101011001010': 0.0006103515625, '1110101011001100': 0.0001220703125, '1110101011001111': 0.0001220703125, '1110101011010010': 0.0001220703125, '1110101011011010': 0.000244140625, '1110101011100010': 0.0003662109375, '1110101011100110': 0.000244140625, '1110101011101000': 0.0006103515625, '1110101011101010': 0.0032958984375, '1110101011101011': 0.000244140625, '1110101011101100': 0.000244140625, '1110101011101101': 0.0001220703125, '1110101011101110': 0.000244140625, '1110101011110010': 0.00048828125, '1110101011110110': 0.0001220703125, '1110101011111010': 0.000244140625, '1110101011111100': 0.0001220703125, '1110101011111110': 0.0001220703125, '1110101101100010': 0.0001220703125, '1110101110101000': 0.0001220703125, '1110101110101010': 0.000244140625, '1110101111100010': 0.0001220703125, '1110101111110010': 0.0001220703125, '1110110011001110': 0.0001220703125, '1110110011101101': 0.0001220703125, '1110110111001010': 0.0001220703125, '1110110111100010': 0.0001220703125, '1110110111101010': 0.0003662109375, '1110111010101110': 0.0001220703125, '1110111011001000': 0.0001220703125, '1110111011101000': 0.0001220703125, '1110111011101010': 0.0003662109375, '1110111011101011': 0.0001220703125, '1110111011101100': 0.0001220703125, '1110111111001010': 0.0001220703125, '1111001001101010': 0.0001220703125, '1111001010001010': 0.0001220703125, '1111001010101010': 0.0001220703125, '1111001011101000': 0.0001220703125, '1111001011101010': 0.0001220703125, '1111001011101011': 0.0001220703125, '1111001110110100': 0.0001220703125, '1111011001101010': 0.0001220703125, '1111011011001010': 0.0003662109375, '1111011011001011': 0.0001220703125, '1111011011101010': 0.000244140625, '1111100011101010': 0.000244140625, '1111101001101010': 0.0001220703125, '1111101011100000': 0.0001220703125, '1111101011101001': 0.0001220703125, '1111101011101010': 0.0006103515625, '1111101011101011': 0.0001220703125, '1111101011110001': 0.0001220703125, '1111101011110010': 0.0001220703125, '1111101111101010': 0.000244140625, '1111101111110010': 0.0001220703125, '1111110011101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=1_bit=0.txt <==
{'0000000000000000': 0.3336181640625, '0000000000000001': 0.01318359375, '0000000000000010': 0.010498046875, '0000000000000011': 0.002685546875, '0000000000000100': 0.0208740234375, '0000000000000101': 0.00048828125, '0000000000000110': 0.01416015625, '0000000000000111': 0.0045166015625, '0000000000001000': 0.0113525390625, '0000000000001001': 0.0001220703125, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0018310546875, '0000000000001101': 0.0001220703125, '0000000000001110': 0.0003662109375, '0000000000010000': 0.019775390625, '0000000000010001': 0.001220703125, '0000000000010010': 0.0008544921875, '0000000000010100': 0.0013427734375, '0000000000010101': 0.000244140625, '0000000000010110': 0.0006103515625, '0000000000010111': 0.000732421875, '0000000000011000': 0.005859375, '0000000000011001': 0.0001220703125, '0000000000011010': 0.000244140625, '0000000000011100': 0.0032958984375, '0000000000011110': 0.00048828125, '0000000000100000': 0.0096435546875, '0000000000100001': 0.000244140625, '0000000000100010': 0.0003662109375, '0000000000100011': 0.0001220703125, '0000000000100100': 0.000732421875, '0000000000100110': 0.0003662109375, '0000000000101000': 0.0006103515625, '0000000000101100': 0.0003662109375, '0000000000101110': 0.0001220703125, '0000000000110000': 0.0042724609375, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000000111100': 0.000244140625, '0000000000111110': 0.0001220703125, '0000000001000000': 0.0059814453125, '0000000001000001': 0.00048828125, '0000000001000100': 0.000732421875, '0000000001000110': 0.0003662109375, '0000000001000111': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0003662109375, '0000000010000000': 0.0030517578125, '0000000010000001': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.000244140625, '0000000010000110': 0.0003662109375, '0000000010001000': 0.000244140625, '0000000010010000': 0.00048828125, '0000000010011000': 0.000244140625, '0000000010011111': 0.0001220703125, '0000000100000000': 0.0242919921875, '0000000100000001': 0.0010986328125, '0000000100000010': 0.0006103515625, '0000000100000100': 0.001708984375, '0000000100000101': 0.0001220703125, '0000000100000110': 0.00048828125, '0000000100000111': 0.000732421875, '0000000100001000': 0.00048828125, '0000000100001100': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.00146484375, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011010': 0.0001220703125, '0000000100011100': 0.0001220703125, '0000000100100000': 0.0003662109375, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000100110110': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101000010': 0.0001220703125, '0000000110000000': 0.003662109375, '0000000110000001': 0.000244140625, '0000000110001000': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000110011000': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000000111000000': 0.000244140625, '0000001000000000': 0.0640869140625, '0000001000000001': 0.002685546875, '0000001000000010': 0.002197265625, '0000001000000011': 0.000244140625, '0000001000000100': 0.0037841796875, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0018310546875, '0000001000000111': 0.0010986328125, '0000001000001000': 0.001953125, '0000001000001001': 0.0001220703125, '0000001000001100': 0.00048828125, '0000001000001110': 0.000244140625, '0000001000010000': 0.004638671875, '0000001000010001': 0.0006103515625, '0000001000010010': 0.000244140625, '0000001000010100': 0.00048828125, '0000001000010111': 0.000244140625, '0000001000011000': 0.0003662109375, '0000001000011100': 0.00048828125, '0000001000011101': 0.0001220703125, '0000001000011111': 0.0001220703125, '0000001000100000': 0.001953125, '0000001000100001': 0.0001220703125, '0000001000100100': 0.000244140625, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0008544921875, '0000001000110011': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001000110110': 0.0001220703125, '0000001001000000': 0.00146484375, '0000001001000001': 0.0001220703125, '0000001001000010': 0.0001220703125, '0000001001000110': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001010000011': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001100000000': 0.0107421875, '0000001100000001': 0.0001220703125, '0000001100000010': 0.00048828125, '0000001100000100': 0.00048828125, '0000001100000101': 0.0001220703125, '0000001100000111': 0.0001220703125, '0000001100001000': 0.0003662109375, '0000001100001011': 0.0001220703125, '0000001100010000': 0.00048828125, '0000001100011000': 0.000244140625, '0000001100100000': 0.0001220703125, '0000001100110001': 0.0001220703125, '0000001101000000': 0.0001220703125, '0000001101010000': 0.0001220703125, '0000001110000000': 0.0010986328125, '0000001110001000': 0.0001220703125, '0000001110011100': 0.000244140625, '0000001110100000': 0.000244140625, '0000010000000000': 0.014892578125, '0000010000000001': 0.000244140625, '0000010000000010': 0.00048828125, '0000010000000100': 0.0006103515625, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0008544921875, '0000010000000111': 0.000244140625, '0000010000001000': 0.0003662109375, '0000010000001010': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000010010': 0.000244140625, '0000010000010110': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0001220703125, '0000010000101010': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0003662109375, '0000010001000001': 0.0001220703125, '0000010010000110': 0.000244140625, '0000010100000000': 0.0029296875, '0000010100000001': 0.000244140625, '0000010100000010': 0.0001220703125, '0000010100000100': 0.00048828125, '0000010100000110': 0.0001220703125, '0000010100001100': 0.0001220703125, '0000010100010100': 0.0001220703125, '0000010100010110': 0.0001220703125, '0000010100100000': 0.000244140625, '0000010100100110': 0.0001220703125, '0000010100110000': 0.000244140625, '0000010110000000': 0.000244140625, '0000010110000100': 0.0001220703125, '0000011000000000': 0.0130615234375, '0000011000000001': 0.0003662109375, '0000011000000010': 0.0010986328125, '0000011000000100': 0.000732421875, '0000011000000110': 0.00048828125, '0000011000000111': 0.0001220703125, '0000011000001000': 0.00048828125, '0000011000001010': 0.0001220703125, '0000011000001100': 0.0001220703125, '0000011000010000': 0.0006103515625, '0000011000010011': 0.0001220703125, '0000011000011000': 0.0001220703125, '0000011000011100': 0.0001220703125, '0000011000011110': 0.0001220703125, '0000011000100000': 0.0003662109375, '0000011000100010': 0.0001220703125, '0000011000101000': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011001100000': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011010010000': 0.0001220703125, '0000011100000000': 0.014892578125, '0000011100000001': 0.0008544921875, '0000011100000010': 0.0003662109375, '0000011100000100': 0.0006103515625, '0000011100000110': 0.0006103515625, '0000011100000111': 0.0001220703125, '0000011100001000': 0.00048828125, '0000011100001100': 0.000244140625, '0000011100010000': 0.0009765625, '0000011100010110': 0.0001220703125, '0000011100011000': 0.0001220703125, '0000011100100000': 0.0001220703125, '0000011100100100': 0.000244140625, '0000011100100111': 0.0001220703125, '0000011101000000': 0.0001220703125, '0000011101010000': 0.0001220703125, '0000011110000000': 0.0009765625, '0000011110001000': 0.0001220703125, '0000100000000000': 0.0062255859375, '0000100000000001': 0.0006103515625, '0000100000000010': 0.000244140625, '0000100000000100': 0.0006103515625, '0000100000000110': 0.000244140625, '0000100000001001': 0.0001220703125, '0000100000010000': 0.00048828125, '0000100000100000': 0.00048828125, '0000100000100100': 0.0001220703125, '0000100000100110': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100001000000': 0.000244140625, '0000100010000000': 0.0003662109375, '0000100010010000': 0.000244140625, '0000100100000000': 0.0006103515625, '0000100100000011': 0.0001220703125, '0000100100000100': 0.0001220703125, '0000100100010000': 0.000244140625, '0000100100011100': 0.0001220703125, '0000100100110000': 0.0001220703125, '0000100110000000': 0.0001220703125, '0000101000000000': 0.001953125, '0000101000000010': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000011000': 0.0001220703125, '0000101000011100': 0.0001220703125, '0000101000100000': 0.0001220703125, '0000101001010000': 0.0001220703125, '0000101100000000': 0.00048828125, '0000101100000100': 0.0001220703125, '0000101100010000': 0.0001220703125, '0000110000000000': 0.0045166015625, '0000110000000010': 0.0001220703125, '0000110000000011': 0.0001220703125, '0000110000000100': 0.0003662109375, '0000110000000110': 0.0001220703125, '0000110000010000': 0.0003662109375, '0000110000011001': 0.0001220703125, '0000110000100000': 0.000244140625, '0000110000101000': 0.000244140625, '0000110000110000': 0.0001220703125, '0000110010000000': 0.0001220703125, '0000110100000000': 0.0003662109375, '0000110100010000': 0.000244140625, '0000111000000000': 0.0010986328125, '0000111000000100': 0.0001220703125, '0000111000010000': 0.0001220703125, '0000111000100000': 0.0001220703125, '0000111100000000': 0.0003662109375, '0000111100000110': 0.0001220703125, '0000111100001111': 0.0001220703125, '0000111100010000': 0.0001220703125, '0000111110000000': 0.0001220703125, '0001000000000000': 0.0341796875, '0001000000000001': 0.0018310546875, '0001000000000010': 0.0010986328125, '0001000000000100': 0.0025634765625, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0009765625, '0001000000000111': 0.0008544921875, '0001000000001000': 0.0009765625, '0001000000001001': 0.0001220703125, '0001000000001010': 0.0001220703125, '0001000000001100': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010000': 0.0018310546875, '0001000000010001': 0.0001220703125, '0001000000010100': 0.000244140625, '0001000000010101': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.0003662109375, '0001000000100000': 0.00146484375, '0001000000100010': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000110000': 0.00048828125, '0001000000110110': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000001000000': 0.0006103515625, '0001000001000001': 0.0001220703125, '0001000001000010': 0.0001220703125, '0001000001000100': 0.0001220703125, '0001000010000000': 0.0001220703125, '0001000010000001': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0028076171875, '0001000100000010': 0.0003662109375, '0001000100000100': 0.0003662109375, '0001000100000110': 0.000244140625, '0001000101000000': 0.0001220703125, '0001000110000000': 0.000244140625, '0001000110000110': 0.0001220703125, '0001001000000000': 0.0078125, '0001001000000001': 0.0001220703125, '0001001000000010': 0.000244140625, '0001001000000100': 0.00048828125, '0001001000000110': 0.000244140625, '0001001000000111': 0.0003662109375, '0001001000001000': 0.000244140625, '0001001000010000': 0.00048828125, '0001001000010100': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0003662109375, '0001001000100000': 0.000244140625, '0001001000110000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001001011000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000000': 0.001220703125, '0001001100010110': 0.0001220703125, '0001001100100000': 0.000244140625, '0001001110000000': 0.0001220703125, '0001010000000000': 0.0023193359375, '0001010000000001': 0.0001220703125, '0001010000000100': 0.000244140625, '0001010000000110': 0.0001220703125, '0001010000010000': 0.000244140625, '0001010000011000': 0.0001220703125, '0001010000100110': 0.0001220703125, '0001010000110000': 0.0001220703125, '0001010010000000': 0.000244140625, '0001010010010100': 0.0001220703125, '0001010100000000': 0.0001220703125, '0001010100001000': 0.0001220703125, '0001011000000000': 0.0023193359375, '0001011000000011': 0.000244140625, '0001011000000110': 0.0001220703125, '0001011000001000': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011100000000': 0.00146484375, '0001011100000110': 0.0001220703125, '0001011100010000': 0.000244140625, '0001011100100000': 0.0001220703125, '0001011101110000': 0.0001220703125, '0001100000000000': 0.005126953125, '0001100000000001': 0.000244140625, '0001100000000010': 0.0003662109375, '0001100000000100': 0.0006103515625, '0001100000000101': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000010001': 0.0001220703125, '0001100000100000': 0.0003662109375, '0001100000101100': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100010000000': 0.0006103515625, '0001100100000000': 0.0006103515625, '0001100100000100': 0.0001220703125, '0001101000000000': 0.0009765625, '0001101000000010': 0.000244140625, '0001101000001010': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0006103515625, '0001101100100000': 0.0001220703125, '0001110000000000': 0.009033203125, '0001110000000001': 0.000244140625, '0001110000000100': 0.000244140625, '0001110000000110': 0.000244140625, '0001110000000111': 0.000244140625, '0001110000001100': 0.0001220703125, '0001110000001101': 0.0001220703125, '0001110000010000': 0.0010986328125, '0001110000010001': 0.0001220703125, '0001110000010100': 0.0001220703125, '0001110000010111': 0.0001220703125, '0001110000011000': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110010000000': 0.000244140625, '0001110010001101': 0.0001220703125, '0001110100000000': 0.0008544921875, '0001110100001000': 0.0001220703125, '0001110110000000': 0.0001220703125, '0001111000000000': 0.0023193359375, '0001111000000100': 0.0003662109375, '0001111000000110': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000010000': 0.000244140625, '0001111000011000': 0.0001220703125, '0001111010000000': 0.0001220703125, '0001111100000000': 0.00048828125, '0001111100110000': 0.0001220703125, '0001111101000000': 0.0001220703125, '0001111110000000': 0.0001220703125, '0010000000000000': 0.0064697265625, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000001000': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000001101': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010010': 0.0001220703125, '0010000000010100': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000001000000': 0.0003662109375, '0010000010000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000100000011': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010000110000000': 0.000244140625, '0010001000000000': 0.00146484375, '0010001000000010': 0.0001220703125, '0010001000110000': 0.0001220703125, '0010001100000000': 0.000244140625, '0010001100001000': 0.0001220703125, '0010010000000000': 0.00048828125, '0010010000000110': 0.0001220703125, '0010011000000000': 0.00048828125, '0010011000000011': 0.0001220703125, '0010011000100001': 0.0001220703125, '0010011010000000': 0.0001220703125, '0010011100010000': 0.0001220703125, '0010101000000000': 0.000244140625, '0011000000000000': 0.000732421875, '0011000000000110': 0.0001220703125, '0011000000001000': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000100000000': 0.000244140625, '0011000110000000': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011001000010000': 0.0001220703125, '0011011000000000': 0.0001220703125, '0011011100000000': 0.000244140625, '0011100000001100': 0.0001220703125, '0011110000000000': 0.0003662109375, '0100000000000000': 0.0272216796875, '0100000000000001': 0.0018310546875, '0100000000000010': 0.000732421875, '0100000000000011': 0.0003662109375, '0100000000000100': 0.000732421875, '0100000000000101': 0.000244140625, '0100000000000110': 0.0015869140625, '0100000000000111': 0.0006103515625, '0100000000001000': 0.0018310546875, '0100000000001010': 0.0001220703125, '0100000000001100': 0.000244140625, '0100000000001111': 0.0001220703125, '0100000000010000': 0.001708984375, '0100000000010010': 0.000244140625, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0003662109375, '0100000000011000': 0.001220703125, '0100000000011100': 0.0009765625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.000244140625, '0100000000100000': 0.0010986328125, '0100000000100100': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000111000': 0.000244140625, '0100000001000000': 0.0001220703125, '0100000001000111': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100000011000000': 0.0001220703125, '0100000100000000': 0.002197265625, '0100000100000010': 0.000244140625, '0100000100000100': 0.000244140625, '0100000100001000': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100010000': 0.0003662109375, '0100000100010100': 0.0001220703125, '0100000100011000': 0.000244140625, '0100000100011100': 0.0003662109375, '0100000100111100': 0.0001220703125, '0100000110000000': 0.000244140625, '0100001000000000': 0.00634765625, '0100001000000001': 0.0003662109375, '0100001000000010': 0.000732421875, '0100001000000011': 0.000244140625, '0100001000000110': 0.000244140625, '0100001000000111': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000001001': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000010011': 0.000244140625, '0100001000011001': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100100': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001010011010': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100001100000010': 0.0001220703125, '0100001100000100': 0.0001220703125, '0100001100001100': 0.0001220703125, '0100001110000100': 0.0001220703125, '0100010000000000': 0.0009765625, '0100010000000100': 0.000244140625, '0100010000000111': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000011100': 0.0001220703125, '0100010100000000': 0.0003662109375, '0100011000000000': 0.001708984375, '0100011000000001': 0.0003662109375, '0100011000000010': 0.0001220703125, '0100011000001000': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000011001': 0.0001220703125, '0100011000100000': 0.0001220703125, '0100011000111000': 0.0001220703125, '0100011100000000': 0.000732421875, '0100011100000001': 0.0001220703125, '0100011100000100': 0.000244140625, '0100011100000110': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100011100010000': 0.000244140625, '0100011100011000': 0.0001220703125, '0100011100011100': 0.0001220703125, '0100011110000000': 0.0001220703125, '0100100000000000': 0.0009765625, '0100100000000100': 0.0001220703125, '0100100000000110': 0.000244140625, '0100100000001000': 0.0001220703125, '0100100000011100': 0.0001220703125, '0100100100000000': 0.0001220703125, '0100101000000000': 0.0003662109375, '0100101110000000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100111000000110': 0.0001220703125, '0100111100001100': 0.0001220703125, '0101000000000000': 0.003173828125, '0101000000000001': 0.000244140625, '0101000000000010': 0.0003662109375, '0101000000000100': 0.0003662109375, '0101000000000101': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000001000': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000001010000': 0.0001220703125, '0101001000000000': 0.0009765625, '0101001000000101': 0.0001220703125, '0101001000000110': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000001010': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101001000011000': 0.0001220703125, '0101001000011110': 0.0001220703125, '0101001100000000': 0.0001220703125, '0101010000000000': 0.000244140625, '0101010000000001': 0.0001220703125, '0101010100000000': 0.0001220703125, '0101011000011100': 0.0001220703125, '0101011100000000': 0.000244140625, '0101011100011100': 0.0001220703125, '0101100000000000': 0.0003662109375, '0101100000000100': 0.000244140625, '0101100000011001': 0.0001220703125, '0101100000011101': 0.0001220703125, '0101101000000000': 0.000244140625, '0101101100000000': 0.0001220703125, '0101101100000110': 0.0001220703125, '0101110000000000': 0.000732421875, '0101110000000100': 0.000244140625, '0101110000101000': 0.000244140625, '0101110100000000': 0.0001220703125, '0101111000000000': 0.0001220703125, '0110000000000000': 0.004150390625, '0110000000000010': 0.000244140625, '0110000000000100': 0.00048828125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.00048828125, '0110000000010000': 0.000244140625, '0110000000010010': 0.0001220703125, '0110000000010100': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000010000001': 0.0001220703125, '0110000010100000': 0.0001220703125, '0110000100000000': 0.000244140625, '0110000100000110': 0.0001220703125, '0110000100010000': 0.0001220703125, '0110001000000000': 0.0009765625, '0110001000000110': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110001010000000': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110001100010000': 0.000244140625, '0110001100101000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010100010000': 0.0001220703125, '0110011000000000': 0.000244140625, '0110011000001100': 0.0001220703125, '0110011000011100': 0.0001220703125, '0110011100000000': 0.00048828125, '0110011100100000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110100100000100': 0.0001220703125, '0110101000000000': 0.0001220703125, '0111000000000000': 0.0023193359375, '0111000000000001': 0.0003662109375, '0111000000000100': 0.00048828125, '0111000000000110': 0.000244140625, '0111000000001000': 0.0001220703125, '0111000000010000': 0.0001220703125, '0111000000011100': 0.000244140625, '0111000100000000': 0.0001220703125, '0111001000000000': 0.000732421875, '0111001100000001': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010100000000': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111100000010000': 0.0001220703125, '0111100100000000': 0.0001220703125, '0111101000000000': 0.0001220703125, '0111110000000000': 0.0001220703125, '0111111000000000': 0.0001220703125, '1000000000000000': 0.00390625, '1000000000000001': 0.0142822265625, '1000000000000010': 0.0013427734375, '1000000000000011': 0.00146484375, '1000000000000100': 0.0009765625, '1000000000000101': 0.0008544921875, '1000000000000110': 0.0001220703125, '1000000000000111': 0.0006103515625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0003662109375, '1000000000001011': 0.0001220703125, '1000000000010000': 0.000244140625, '1000000000010001': 0.0009765625, '1000000000010011': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011100': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.0001220703125, '1000000000100100': 0.0001220703125, '1000000000100101': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000000110010': 0.0001220703125, '1000000001000000': 0.000244140625, '1000000001000001': 0.0001220703125, '1000000001010001': 0.000244140625, '1000000010000001': 0.0001220703125, '1000000100000000': 0.00048828125, '1000000100000001': 0.00048828125, '1000000100000010': 0.000244140625, '1000000100000101': 0.000244140625, '1000000100000111': 0.0001220703125, '1000000100010111': 0.0001220703125, '1000000101000001': 0.0001220703125, '1000000110000001': 0.0001220703125, '1000001000000000': 0.0008544921875, '1000001000000001': 0.001953125, '1000001000000010': 0.0003662109375, '1000001000000011': 0.000244140625, '1000001000000100': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000000110': 0.0001220703125, '1000001000000111': 0.0003662109375, '1000001000001000': 0.0001220703125, '1000001000001001': 0.000244140625, '1000001000010001': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000100111': 0.0001220703125, '1000001100000001': 0.00048828125, '1000001110000000': 0.0001220703125, '1000010000000000': 0.0003662109375, '1000010000000001': 0.000244140625, '1000010000000010': 0.0001220703125, '1000010000000101': 0.0001220703125, '1000010000010111': 0.0001220703125, '1000010000011101': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0003662109375, '1000011000000010': 0.000244140625, '1000011000000011': 0.0001220703125, '1000011000000101': 0.0001220703125, '1000011000000111': 0.0001220703125, '1000011100000001': 0.0003662109375, '1000011100000101': 0.0001220703125, '1000011100000110': 0.0001220703125, '1000011100010001': 0.0001220703125, '1000011100011000': 0.0001220703125, '1000011100011001': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000100000000011': 0.0001220703125, '1000100000000111': 0.0001220703125, '1000100000001111': 0.0001220703125, '1000100100000000': 0.0001220703125, '1000110000000001': 0.0001220703125, '1000110000000010': 0.0001220703125, '1000110001000000': 0.0001220703125, '1001000000000000': 0.00048828125, '1001000000000001': 0.0006103515625, '1001000000000010': 0.00048828125, '1001000000000011': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000100001': 0.0001220703125, '1001000000110000': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001000100000001': 0.000244140625, '1001001000000001': 0.000244140625, '1001001000000010': 0.0001220703125, '1001001000000101': 0.0001220703125, '1001001100000101': 0.0001220703125, '1001010000000001': 0.0001220703125, '1001010000000010': 0.000244140625, '1001011000000000': 0.0001220703125, '1001011100000000': 0.0001220703125, '1001011100001010': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000011001': 0.0001220703125, '1001101100000001': 0.0001220703125, '1001101100000011': 0.0001220703125, '1001110000000000': 0.000244140625, '1001110000000001': 0.0001220703125, '1001110000000010': 0.0001220703125, '1001110100000001': 0.0001220703125, '1001111000010001': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000000110': 0.000244140625, '1010000000001001': 0.0001220703125, '1010000000001011': 0.0001220703125, '1010000000011001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1011000000000000': 0.0001220703125, '1011000100011001': 0.0001220703125, '1100000000000000': 0.0006103515625, '1100000000000001': 0.0062255859375, '1100000000000010': 0.000244140625, '1100000000000011': 0.000244140625, '1100000000000101': 0.0003662109375, '1100000000000110': 0.0009765625, '1100000000000111': 0.000732421875, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0006103515625, '1100000000001110': 0.0001220703125, '1100000000001111': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0008544921875, '1100000000011000': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011101': 0.0001220703125, '1100000000100000': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000001000001': 0.000244140625, '1100000100000000': 0.000244140625, '1100000100000001': 0.0001220703125, '1100000100001000': 0.0001220703125, '1100000100111000': 0.0001220703125, '1100000110000000': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.0010986328125, '1100001000000111': 0.0001220703125, '1100001000001001': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000100110': 0.0001220703125, '1100001010000001': 0.0001220703125, '1100001100000001': 0.0001220703125, '1100001100001000': 0.0001220703125, '1100010100000000': 0.0001220703125, '1100010100000001': 0.0001220703125, '1100011000000001': 0.00048828125, '1100011000010000': 0.0001220703125, '1100011000010001': 0.0001220703125, '1100011000011001': 0.0001220703125, '1100011100000001': 0.0001220703125, '1100100000000001': 0.000244140625, '1100100000000110': 0.0001220703125, '1100100001000001': 0.0001220703125, '1100110000000001': 0.0001220703125, '1100111000000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.0006103515625, '1101000000010001': 0.0001220703125, '1101000000100110': 0.0001220703125, '1101000100000100': 0.0001220703125, '1101001000010001': 0.0001220703125, '1101011000000001': 0.0001220703125, '1101011000000111': 0.0001220703125, '1101011100000001': 0.0001220703125, '1101100000000001': 0.000244140625, '1101100000000011': 0.0001220703125, '1101101000000001': 0.0001220703125, '1101101000000101': 0.0001220703125, '1101110000000111': 0.0001220703125, '1101111000000110': 0.0001220703125, '1101111000011101': 0.0001220703125, '1110000000000000': 0.0003662109375, '1110000000000010': 0.000244140625, '1110000000000011': 0.000244140625, '1110000000000101': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000000001011': 0.0001220703125, '1110000100000001': 0.0001220703125, '1110110000000001': 0.0001220703125, '1111001100000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=1_bit=1.txt <==
{'0000000011101001': 0.0001220703125, '0000000011101011': 0.000244140625, '0000000011101101': 0.0001220703125, '0000000011101111': 0.000244140625, '0000001001011010': 0.0001220703125, '0000001001101011': 0.0001220703125, '0000001001111011': 0.0001220703125, '0000001010101010': 0.0001220703125, '0000001011001011': 0.0001220703125, '0000001011100010': 0.0001220703125, '0000001011101010': 0.0001220703125, '0000001011101011': 0.00048828125, '0000001011111011': 0.0001220703125, '0000001111101011': 0.0001220703125, '0000010011101010': 0.0001220703125, '0000011001101011': 0.0001220703125, '0000011011011011': 0.0001220703125, '0000011011101010': 0.0001220703125, '0000011011101111': 0.0001220703125, '0000100000110101': 0.0001220703125, '0000100001001011': 0.0001220703125, '0000100001101011': 0.0001220703125, '0000100010101010': 0.0001220703125, '0000100011001011': 0.0001220703125, '0000100011001110': 0.0001220703125, '0000100011101010': 0.0003662109375, '0000100011101011': 0.0001220703125, '0000101001100010': 0.0001220703125, '0000101001100011': 0.0001220703125, '0000101001101000': 0.0001220703125, '0000101001101010': 0.0001220703125, '0000101001101011': 0.0001220703125, '0000101001101110': 0.0003662109375, '0000101001110010': 0.0001220703125, '0000101001110111': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010100011': 0.0001220703125, '0000101010100111': 0.0001220703125, '0000101010101010': 0.0006103515625, '0000101010101011': 0.000244140625, '0000101010101101': 0.0001220703125, '0000101011000011': 0.0001220703125, '0000101011001000': 0.0001220703125, '0000101011001010': 0.0003662109375, '0000101011001011': 0.00048828125, '0000101011001100': 0.0001220703125, '0000101011001111': 0.0001220703125, '0000101011011011': 0.0001220703125, '0000101011100010': 0.00048828125, '0000101011100011': 0.0001220703125, '0000101011100100': 0.0001220703125, '0000101011100111': 0.000244140625, '0000101011101000': 0.0001220703125, '0000101011101001': 0.000244140625, '0000101011101010': 0.0023193359375, '0000101011101011': 0.001953125, '0000101011101100': 0.0001220703125, '0000101011101101': 0.0001220703125, '0000101011101110': 0.000244140625, '0000101011101111': 0.00048828125, '0000101011110010': 0.0001220703125, '0000101011110110': 0.0001220703125, '0000101011110111': 0.0001220703125, '0000101011111010': 0.0001220703125, '0000101100011010': 0.0001220703125, '0000101101000010': 0.0001220703125, '0000101101001011': 0.0001220703125, '0000101101001100': 0.0001220703125, '0000101101100000': 0.0001220703125, '0000101101101011': 0.000244140625, '0000101101101110': 0.0001220703125, '0000101101110101': 0.0001220703125, '0000101101111010': 0.0001220703125, '0000101110111011': 0.0001220703125, '0000101111001010': 0.0001220703125, '0000101111010000': 0.0001220703125, '0000101111010110': 0.0001220703125, '0000101111101010': 0.0001220703125, '0000101111101011': 0.0001220703125, '0000110010001111': 0.0001220703125, '0000110010101001': 0.0001220703125, '0000110011001001': 0.0001220703125, '0000110011101000': 0.0001220703125, '0000110011101011': 0.0001220703125, '0000110011110110': 0.0001220703125, '0000110111100010': 0.0001220703125, '0000110111101000': 0.0001220703125, '0000110111101011': 0.000244140625, '0000110111101111': 0.0001220703125, '0000111001110011': 0.0001220703125, '0000111011001010': 0.000244140625, '0000111011001110': 0.0001220703125, '0000111011101010': 0.000244140625, '0000111011101011': 0.0001220703125, '0000111011101111': 0.000244140625, '0000111011111011': 0.0001220703125, '0000111111111010': 0.0001220703125, '0001001011001010': 0.0001220703125, '0001001011100000': 0.0001220703125, '0001001011101010': 0.0001220703125, '0001001011101011': 0.0001220703125, '0001001011110110': 0.0001220703125, '0001011001101010': 0.0001220703125, '0001011011001010': 0.0001220703125, '0001011011101000': 0.0001220703125, '0001011011101011': 0.0001220703125, '0001100011101010': 0.0001220703125, '0001100101000010': 0.0001220703125, '0001101001100011': 0.0001220703125, '0001101001101011': 0.000244140625, '0001101011001100': 0.0001220703125, '0001101011100111': 0.0001220703125, '0001101011101001': 0.0001220703125, '0001101011101011': 0.000732421875, '0001101011101101': 0.0001220703125, '0001101011101110': 0.0001220703125, '0001101011111000': 0.0001220703125, '0001101101010111': 0.0001220703125, '0001101101101010': 0.0001220703125, '0001101101101011': 0.0001220703125, '0001101110101011': 0.0001220703125, '0001101111101010': 0.0001220703125, '0001110110101010': 0.0001220703125, '0001110111001010': 0.0001220703125, '0001110111001011': 0.0001220703125, '0001110111101011': 0.0001220703125, '0010000001010010': 0.0001220703125, '0010000011001010': 0.0001220703125, '0010000011001011': 0.0001220703125, '0010000011100010': 0.0001220703125, '0010000011101010': 0.00048828125, '0010000011101011': 0.000244140625, '0010000100100110': 0.0001220703125, '0010001001001110': 0.0001220703125, '0010001001100010': 0.0001220703125, '0010001001100111': 0.0001220703125, '0010001001101010': 0.000244140625, '0010001001101011': 0.00048828125, '0010001001101110': 0.0001220703125, '0010001010011110': 0.0001220703125, '0010001010100011': 0.000244140625, '0010001010101000': 0.0001220703125, '0010001010101010': 0.0006103515625, '0010001011001010': 0.000732421875, '0010001011010010': 0.0001220703125, '0010001011010011': 0.0001220703125, '0010001011010110': 0.0001220703125, '0010001011011010': 0.0003662109375, '0010001011011011': 0.00048828125, '0010001011011110': 0.0001220703125, '0010001011100001': 0.0001220703125, '0010001011100010': 0.0003662109375, '0010001011100011': 0.000244140625, '0010001011100110': 0.0001220703125, '0010001011100111': 0.0001220703125, '0010001011101000': 0.0001220703125, '0010001011101001': 0.000244140625, '0010001011101010': 0.001708984375, '0010001011101011': 0.001953125, '0010001011101101': 0.0001220703125, '0010001011101110': 0.000732421875, '0010001011101111': 0.000732421875, '0010001011110011': 0.0001220703125, '0010001011110110': 0.0001220703125, '0010001011111000': 0.0001220703125, '0010001011111010': 0.0001220703125, '0010001011111011': 0.0001220703125, '0010001011111111': 0.0001220703125, '0010001101001000': 0.0001220703125, '0010001101001010': 0.0001220703125, '0010001101101010': 0.0001220703125, '0010001101101011': 0.0001220703125, '0010001110101011': 0.0001220703125, '0010001111101010': 0.000244140625, '0010001111101011': 0.0001220703125, '0010001111110010': 0.0001220703125, '0010001111110110': 0.0001220703125, '0010010010101110': 0.0001220703125, '0010010011001011': 0.0001220703125, '0010010011011011': 0.0001220703125, '0010010011101010': 0.00048828125, '0010010011101111': 0.0001220703125, '0010010101001010': 0.0001220703125, '0010010101101011': 0.0001220703125, '0010010110101010': 0.0001220703125, '0010010111001110': 0.0001220703125, '0010010111011000': 0.0001220703125, '0010010111101010': 0.000244140625, '0010010111101011': 0.000244140625, '0010011001101010': 0.0001220703125, '0010011001101110': 0.0001220703125, '0010011010101010': 0.0001220703125, '0010011011001010': 0.0001220703125, '0010011011100010': 0.0001220703125, '0010011011100011': 0.0001220703125, '0010011011101010': 0.00048828125, '0010011011101011': 0.0003662109375, '0010011011101100': 0.0001220703125, '0010011011101101': 0.0001220703125, '0010011011101111': 0.0001220703125, '0010011011110001': 0.0001220703125, '0010011111101010': 0.0001220703125, '0010100000101011': 0.0001220703125, '0010100001000110': 0.0001220703125, '0010100001001011': 0.0001220703125, '0010100001101001': 0.0001220703125, '0010100001101010': 0.000244140625, '0010100001101110': 0.0001220703125, '0010100001110011': 0.0001220703125, '0010100010001011': 0.0001220703125, '0010100010001111': 0.0001220703125, '0010100010101010': 0.00048828125, '0010100010101011': 0.000244140625, '0010100010101110': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100010110110': 0.0001220703125, '0010100010111110': 0.0001220703125, '0010100011001010': 0.0006103515625, '0010100011001110': 0.0001220703125, '0010100011001111': 0.0001220703125, '0010100011010010': 0.0001220703125, '0010100011010111': 0.0001220703125, '0010100011100010': 0.000732421875, '0010100011100011': 0.0003662109375, '0010100011100110': 0.0001220703125, '0010100011100111': 0.0001220703125, '0010100011101000': 0.000244140625, '0010100011101001': 0.0001220703125, '0010100011101010': 0.001708984375, '0010100011101011': 0.0013427734375, '0010100011101101': 0.000244140625, '0010100011101110': 0.0009765625, '0010100011101111': 0.000244140625, '0010100011111010': 0.0001220703125, '0010100011111110': 0.000244140625, '0010100101001111': 0.0001220703125, '0010100101011000': 0.0001220703125, '0010100101101010': 0.000244140625, '0010100101101110': 0.0001220703125, '0010100111000110': 0.0001220703125, '0010100111001001': 0.0001220703125, '0010100111001011': 0.0001220703125, '0010100111010010': 0.0001220703125, '0010100111011011': 0.0001220703125, '0010100111101000': 0.0001220703125, '0010100111101010': 0.000244140625, '0010100111101011': 0.0001220703125, '0010100111101110': 0.000244140625, '0010101000001000': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000010101': 0.0001220703125, '0010101000011010': 0.000244140625, '0010101000100010': 0.0001220703125, '0010101000101010': 0.00048828125, '0010101000101111': 0.0001220703125, '0010101000110010': 0.0001220703125, '0010101000111100': 0.0001220703125, '0010101001000010': 0.0001220703125, '0010101001001010': 0.00048828125, '0010101001001011': 0.000244140625, '0010101001001111': 0.0001220703125, '0010101001010010': 0.0001220703125, '0010101001011010': 0.0001220703125, '0010101001100011': 0.0001220703125, '0010101001101001': 0.000244140625, '0010101001101010': 0.001220703125, '0010101001101011': 0.0013427734375, '0010101001101100': 0.0001220703125, '0010101001101110': 0.0003662109375, '0010101001101111': 0.0001220703125, '0010101001110001': 0.0001220703125, '0010101001111011': 0.0001220703125, '0010101010001010': 0.0003662109375, '0010101010001011': 0.000244140625, '0010101010001111': 0.0001220703125, '0010101010010010': 0.0001220703125, '0010101010011010': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010100010': 0.000244140625, '0010101010100110': 0.0001220703125, '0010101010101000': 0.0001220703125, '0010101010101001': 0.0001220703125, '0010101010101010': 0.00146484375, '0010101010101011': 0.0013427734375, '0010101010101100': 0.0001220703125, '0010101010101110': 0.000244140625, '0010101010101111': 0.0006103515625, '0010101010110011': 0.0001220703125, '0010101010110110': 0.000244140625, '0010101010110111': 0.0001220703125, '0010101010111010': 0.000244140625, '0010101011000010': 0.000732421875, '0010101011000011': 0.0003662109375, '0010101011000110': 0.0001220703125, '0010101011000111': 0.000244140625, '0010101011001000': 0.000244140625, '0010101011001001': 0.0003662109375, '0010101011001010': 0.0023193359375, '0010101011001011': 0.0020751953125, '0010101011001100': 0.000244140625, '0010101011001101': 0.0001220703125, '0010101011001110': 0.000244140625, '0010101011001111': 0.0006103515625, '0010101011010010': 0.000244140625, '0010101011010011': 0.0001220703125, '0010101011010101': 0.0001220703125, '0010101011010110': 0.000244140625, '0010101011011000': 0.0001220703125, '0010101011011010': 0.0003662109375, '0010101011011011': 0.00048828125, '0010101011011110': 0.000244140625, '0010101011011111': 0.0001220703125, '0010101011100000': 0.000244140625, '0010101011100010': 0.0020751953125, '0010101011100011': 0.0009765625, '0010101011100100': 0.000244140625, '0010101011100110': 0.0006103515625, '0010101011100111': 0.00048828125, '0010101011101000': 0.00146484375, '0010101011101001': 0.001220703125, '0010101011101010': 0.0137939453125, '0010101011101011': 0.00830078125, '0010101011101100': 0.0013427734375, '0010101011101101': 0.0003662109375, '0010101011101110': 0.004150390625, '0010101011101111': 0.0025634765625, '0010101011110010': 0.000732421875, '0010101011110011': 0.0003662109375, '0010101011110100': 0.0006103515625, '0010101011110101': 0.0001220703125, '0010101011110110': 0.00048828125, '0010101011110111': 0.0003662109375, '0010101011111000': 0.000244140625, '0010101011111010': 0.0013427734375, '0010101011111011': 0.0009765625, '0010101011111100': 0.0001220703125, '0010101011111101': 0.000244140625, '0010101011111110': 0.0006103515625, '0010101011111111': 0.000244140625, '0010101100100111': 0.0001220703125, '0010101100101111': 0.0001220703125, '0010101101001010': 0.000244140625, '0010101101001011': 0.0001220703125, '0010101101011010': 0.0001220703125, '0010101101011011': 0.0001220703125, '0010101101100001': 0.0001220703125, '0010101101100010': 0.000244140625, '0010101101101001': 0.0001220703125, '0010101101101010': 0.001220703125, '0010101101101011': 0.00048828125, '0010101101101100': 0.0001220703125, '0010101101101110': 0.000244140625, '0010101101101111': 0.000244140625, '0010101101110010': 0.0001220703125, '0010101101111010': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101011': 0.0001220703125, '0010101110101101': 0.0001220703125, '0010101110101110': 0.0001220703125, '0010101111000010': 0.0001220703125, '0010101111001010': 0.0001220703125, '0010101111001011': 0.00048828125, '0010101111011101': 0.0001220703125, '0010101111100011': 0.0001220703125, '0010101111100101': 0.0001220703125, '0010101111101000': 0.0001220703125, '0010101111101010': 0.0008544921875, '0010101111101011': 0.00048828125, '0010101111101110': 0.000244140625, '0010101111101111': 0.0006103515625, '0010101111110010': 0.0001220703125, '0010101111111011': 0.000244140625, '0010101111111111': 0.0001220703125, '0010110001100110': 0.0001220703125, '0010110001101010': 0.0001220703125, '0010110001110011': 0.0001220703125, '0010110010000010': 0.0001220703125, '0010110010001010': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101011': 0.0001220703125, '0010110011001010': 0.000244140625, '0010110011001011': 0.0001220703125, '0010110011010111': 0.0001220703125, '0010110011011001': 0.0001220703125, '0010110011011110': 0.0001220703125, '0010110011100010': 0.0001220703125, '0010110011101010': 0.000732421875, '0010110011101111': 0.0001220703125, '0010110011110110': 0.0001220703125, '0010110011111011': 0.0001220703125, '0010110011111110': 0.000244140625, '0010110101001011': 0.0001220703125, '0010110101101000': 0.0001220703125, '0010110101101010': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010110110101010': 0.000244140625, '0010110110101111': 0.0001220703125, '0010110110111011': 0.0001220703125, '0010110111001010': 0.0001220703125, '0010110111001011': 0.0001220703125, '0010110111001111': 0.0001220703125, '0010110111011100': 0.0001220703125, '0010110111100010': 0.0001220703125, '0010110111100110': 0.000244140625, '0010110111101010': 0.0009765625, '0010110111101011': 0.000244140625, '0010110111101110': 0.0003662109375, '0010110111110010': 0.0003662109375, '0010110111111010': 0.0001220703125, '0010110111111110': 0.0001220703125, '0010111001001010': 0.0001220703125, '0010111001100110': 0.0001220703125, '0010111001101010': 0.0001220703125, '0010111001101100': 0.0001220703125, '0010111001101110': 0.0001220703125, '0010111001101111': 0.0001220703125, '0010111010001010': 0.0001220703125, '0010111010001011': 0.0001220703125, '0010111010100010': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010101111': 0.0001220703125, '0010111011001010': 0.000244140625, '0010111011001110': 0.000244140625, '0010111011100011': 0.0001220703125, '0010111011100110': 0.0001220703125, '0010111011100111': 0.0001220703125, '0010111011101000': 0.0001220703125, '0010111011101001': 0.0001220703125, '0010111011101010': 0.0008544921875, '0010111011101011': 0.0008544921875, '0010111011101100': 0.0001220703125, '0010111011101110': 0.000244140625, '0010111011101111': 0.0001220703125, '0010111011110111': 0.0001220703125, '0010111011111000': 0.0001220703125, '0010111011111010': 0.0001220703125, '0010111011111110': 0.0001220703125, '0010111100101010': 0.0001220703125, '0010111100111011': 0.0001220703125, '0010111110101011': 0.0001220703125, '0010111111001010': 0.0001220703125, '0010111111011110': 0.0001220703125, '0010111111101010': 0.000244140625, '0010111111101011': 0.0001220703125, '0010111111110110': 0.0001220703125, '0010111111111010': 0.0001220703125, '0010111111111111': 0.0001220703125, '0011000001101110': 0.0001220703125, '0011000011100110': 0.0001220703125, '0011000011101011': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000101011': 0.0001220703125, '0011001000101111': 0.0001220703125, '0011001001100110': 0.0001220703125, '0011001001101110': 0.0001220703125, '0011001010000011': 0.0001220703125, '0011001010001011': 0.0001220703125, '0011001010011010': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001011000111': 0.0001220703125, '0011001011001000': 0.0001220703125, '0011001011001010': 0.0001220703125, '0011001011001011': 0.000244140625, '0011001011001101': 0.0001220703125, '0011001011011010': 0.0001220703125, '0011001011100000': 0.0001220703125, '0011001011100010': 0.0001220703125, '0011001011101000': 0.0003662109375, '0011001011101010': 0.0006103515625, '0011001011101011': 0.001220703125, '0011001011101100': 0.0001220703125, '0011001011101110': 0.000244140625, '0011001011110111': 0.0001220703125, '0011001101100010': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001101101011': 0.0001220703125, '0011001111001011': 0.0001220703125, '0011001111100111': 0.0001220703125, '0011010010101010': 0.0001220703125, '0011010011100010': 0.000244140625, '0011010011101011': 0.0003662109375, '0011010011101110': 0.0001220703125, '0011010110101010': 0.0001220703125, '0011010111001010': 0.0001220703125, '0011011000101001': 0.0001220703125, '0011011001101010': 0.0001220703125, '0011011001101111': 0.0001220703125, '0011011010101011': 0.0003662109375, '0011011010101110': 0.0001220703125, '0011011010110010': 0.0001220703125, '0011011010111100': 0.0001220703125, '0011011011001010': 0.0001220703125, '0011011011001110': 0.0001220703125, '0011011011100010': 0.0001220703125, '0011011011101000': 0.0001220703125, '0011011011101001': 0.0001220703125, '0011011011101010': 0.00048828125, '0011011011101011': 0.000732421875, '0011011011101111': 0.0003662109375, '0011011011111010': 0.0001220703125, '0011011101101010': 0.0001220703125, '0011011110000010': 0.0001220703125, '0011011111010011': 0.0001220703125, '0011011111100010': 0.0001220703125, '0011011111101011': 0.0001220703125, '0011100001101010': 0.0001220703125, '0011100001101100': 0.0001220703125, '0011100010001011': 0.0001220703125, '0011100011001010': 0.0001220703125, '0011100011010111': 0.0001220703125, '0011100011100010': 0.0001220703125, '0011100011101010': 0.0001220703125, '0011100011101110': 0.0001220703125, '0011100101101010': 0.0001220703125, '0011101000101111': 0.0001220703125, '0011101001101010': 0.0006103515625, '0011101001101011': 0.0001220703125, '0011101001101110': 0.0001220703125, '0011101010011000': 0.0001220703125, '0011101010011010': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101010101111': 0.0001220703125, '0011101010110010': 0.0001220703125, '0011101011001000': 0.0001220703125, '0011101011001010': 0.0006103515625, '0011101011001011': 0.0003662109375, '0011101011001101': 0.0001220703125, '0011101011001110': 0.0001220703125, '0011101011001111': 0.000244140625, '0011101011011001': 0.0001220703125, '0011101011011011': 0.0001220703125, '0011101011011110': 0.0001220703125, '0011101011100011': 0.0001220703125, '0011101011100110': 0.0001220703125, '0011101011101000': 0.000244140625, '0011101011101001': 0.0001220703125, '0011101011101010': 0.0009765625, '0011101011101011': 0.001220703125, '0011101011101110': 0.000732421875, '0011101011101111': 0.0006103515625, '0011101011110010': 0.000244140625, '0011101011110011': 0.0001220703125, '0011101011111001': 0.0001220703125, '0011101011111010': 0.000244140625, '0011101011111100': 0.0001220703125, '0011101101101010': 0.000244140625, '0011101111101010': 0.000244140625, '0011110010111010': 0.0001220703125, '0011110011101001': 0.0001220703125, '0011110111101010': 0.000244140625, '0011110111101011': 0.0001220703125, '0011110111110011': 0.0001220703125, '0011111010101010': 0.0001220703125, '0011111011101010': 0.0001220703125, '0011111011101011': 0.0001220703125, '0011111101100100': 0.0001220703125, '0100000011101111': 0.0001220703125, '0100001001100000': 0.0001220703125, '0100001010101000': 0.0001220703125, '0100001011001001': 0.0001220703125, '0100001011001100': 0.0001220703125, '0100001011010111': 0.0001220703125, '0100001011101010': 0.0001220703125, '0100001011101011': 0.0003662109375, '0100001011101110': 0.0001220703125, '0100010011101011': 0.0001220703125, '0100011011101011': 0.0001220703125, '0100100000100011': 0.0001220703125, '0100100000101011': 0.0001220703125, '0100100001101110': 0.0001220703125, '0100100010000001': 0.0001220703125, '0100100011101010': 0.0001220703125, '0100100011101011': 0.00048828125, '0100100011101101': 0.0001220703125, '0100100011101110': 0.0001220703125, '0100100101101010': 0.0001220703125, '0100100111111010': 0.0001220703125, '0100101001101011': 0.0006103515625, '0100101010001011': 0.0001220703125, '0100101010101011': 0.0001220703125, '0100101010101111': 0.0001220703125, '0100101011001010': 0.000244140625, '0100101011001011': 0.0003662109375, '0100101011001110': 0.0001220703125, '0100101011001111': 0.0001220703125, '0100101011100011': 0.000244140625, '0100101011100101': 0.0001220703125, '0100101011101010': 0.00048828125, '0100101011101011': 0.0008544921875, '0100101011101100': 0.0001220703125, '0100101011101101': 0.0001220703125, '0100101011101110': 0.000244140625, '0100101011101111': 0.0006103515625, '0100101011111010': 0.0001220703125, '0100101011111011': 0.0003662109375, '0100101011111110': 0.0001220703125, '0100101101101010': 0.000244140625, '0100101101101100': 0.0001220703125, '0100101111101001': 0.0001220703125, '0100101111111011': 0.000244140625, '0100110000101011': 0.0001220703125, '0100110001111011': 0.0001220703125, '0100110011101010': 0.0001220703125, '0100110011101011': 0.0001220703125, '0100110011111010': 0.0001220703125, '0100110101101001': 0.0001220703125, '0100110111001101': 0.0001220703125, '0100110111101001': 0.0001220703125, '0100110111101011': 0.0001220703125, '0100110111110010': 0.0001220703125, '0100111010001011': 0.0001220703125, '0100111010100111': 0.0001220703125, '0101001001101110': 0.000244140625, '0101001010001011': 0.000244140625, '0101001010100101': 0.0001220703125, '0101001011001000': 0.0001220703125, '0101001011001010': 0.0001220703125, '0101001011010011': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001011101011': 0.000244140625, '0101001011101110': 0.0001220703125, '0101001011111101': 0.0001220703125, '0101001111100111': 0.0001220703125, '0101010011101011': 0.0001220703125, '0101010111101011': 0.0001220703125, '0101100010110110': 0.0001220703125, '0101101010001000': 0.0001220703125, '0101101011010111': 0.0001220703125, '0101101011101010': 0.000244140625, '0101101011101011': 0.00048828125, '0101101011101100': 0.0001220703125, '0101101011101110': 0.0001220703125, '0101101011101111': 0.0001220703125, '0101101111101010': 0.0001220703125, '0101111011001110': 0.0001220703125, '0101111011101110': 0.0001220703125, '0110000010101100': 0.0001220703125, '0110000011001011': 0.0001220703125, '0110000011101011': 0.0001220703125, '0110000011111011': 0.0001220703125, '0110000101001001': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001100011': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001010100011': 0.0001220703125, '0110001010101011': 0.000244140625, '0110001011001010': 0.0001220703125, '0110001011001011': 0.000244140625, '0110001011001100': 0.0001220703125, '0110001011100010': 0.0001220703125, '0110001011100011': 0.000244140625, '0110001011100111': 0.0001220703125, '0110001011101010': 0.00048828125, '0110001011101011': 0.001220703125, '0110001011101100': 0.000244140625, '0110001011101101': 0.000244140625, '0110001011101110': 0.000244140625, '0110001011101111': 0.0003662109375, '0110001011110011': 0.0001220703125, '0110001011111011': 0.000244140625, '0110001101101110': 0.0001220703125, '0110001101111011': 0.0001220703125, '0110001111000011': 0.0001220703125, '0110001111001011': 0.0001220703125, '0110001111101111': 0.0001220703125, '0110010011010110': 0.0001220703125, '0110010011110011': 0.0001220703125, '0110010111001011': 0.0001220703125, '0110010111101010': 0.0001220703125, '0110010111101011': 0.0001220703125, '0110011010001010': 0.0001220703125, '0110011011101011': 0.0003662109375, '0110100001101000': 0.0001220703125, '0110100001101011': 0.000244140625, '0110100010001000': 0.0001220703125, '0110100010101000': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100010110111': 0.0001220703125, '0110100011001010': 0.0003662109375, '0110100011001011': 0.000244140625, '0110100011001101': 0.0001220703125, '0110100011011010': 0.0001220703125, '0110100011011011': 0.0001220703125, '0110100011100011': 0.0003662109375, '0110100011101001': 0.000244140625, '0110100011101010': 0.0001220703125, '0110100011101011': 0.001220703125, '0110100011101100': 0.0001220703125, '0110100011101101': 0.0001220703125, '0110100011101111': 0.0001220703125, '0110100011110111': 0.0001220703125, '0110100011111010': 0.0001220703125, '0110100011111011': 0.000244140625, '0110100101101011': 0.0001220703125, '0110100110010011': 0.0001220703125, '0110100111011011': 0.0001220703125, '0110100111101010': 0.0001220703125, '0110100111101011': 0.0003662109375, '0110101000001001': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000101010': 0.0001220703125, '0110101000101011': 0.000244140625, '0110101001000011': 0.0001220703125, '0110101001000111': 0.0001220703125, '0110101001001011': 0.0001220703125, '0110101001011011': 0.0001220703125, '0110101001100011': 0.0001220703125, '0110101001101001': 0.0001220703125, '0110101001101010': 0.0003662109375, '0110101001101011': 0.000732421875, '0110101001101101': 0.0001220703125, '0110101001101111': 0.00048828125, '0110101001111011': 0.0003662109375, '0110101010000011': 0.0001220703125, '0110101010001110': 0.0001220703125, '0110101010011011': 0.000244140625, '0110101010101000': 0.0001220703125, '0110101010101001': 0.0001220703125, '0110101010101010': 0.0001220703125, '0110101010101011': 0.0013427734375, '0110101010101101': 0.0001220703125, '0110101010101111': 0.0001220703125, '0110101010110111': 0.0001220703125, '0110101011000010': 0.0001220703125, '0110101011000011': 0.000244140625, '0110101011001001': 0.000244140625, '0110101011001011': 0.0023193359375, '0110101011001110': 0.000244140625, '0110101011001111': 0.000244140625, '0110101011010001': 0.0001220703125, '0110101011010010': 0.000244140625, '0110101011011011': 0.000732421875, '0110101011011111': 0.0001220703125, '0110101011100000': 0.000244140625, '0110101011100001': 0.0001220703125, '0110101011100010': 0.0001220703125, '0110101011100011': 0.0009765625, '0110101011100101': 0.0001220703125, '0110101011100110': 0.0001220703125, '0110101011100111': 0.000244140625, '0110101011101000': 0.000244140625, '0110101011101001': 0.0010986328125, '0110101011101010': 0.0018310546875, '0110101011101011': 0.0098876953125, '0110101011101100': 0.0003662109375, '0110101011101101': 0.0006103515625, '0110101011101110': 0.0003662109375, '0110101011101111': 0.0010986328125, '0110101011110001': 0.0001220703125, '0110101011110010': 0.0001220703125, '0110101011110011': 0.0006103515625, '0110101011110100': 0.0001220703125, '0110101011110110': 0.0001220703125, '0110101011110111': 0.00048828125, '0110101011111010': 0.0003662109375, '0110101011111011': 0.000732421875, '0110101011111110': 0.0001220703125, '0110101100100011': 0.0001220703125, '0110101100110111': 0.0001220703125, '0110101101001011': 0.000244140625, '0110101101001110': 0.0001220703125, '0110101101001111': 0.0001220703125, '0110101101011011': 0.0001220703125, '0110101101101001': 0.0001220703125, '0110101101101011': 0.0003662109375, '0110101101101111': 0.0001220703125, '0110101110001111': 0.0001220703125, '0110101110100010': 0.0001220703125, '0110101111000011': 0.0001220703125, '0110101111000111': 0.0001220703125, '0110101111001011': 0.000244140625, '0110101111100000': 0.0001220703125, '0110101111100001': 0.0001220703125, '0110101111101001': 0.0001220703125, '0110101111101010': 0.0003662109375, '0110101111101011': 0.0003662109375, '0110101111101100': 0.0001220703125, '0110101111101110': 0.0001220703125, '0110101111101111': 0.0001220703125, '0110101111110011': 0.0001220703125, '0110110001101011': 0.0001220703125, '0110110010001011': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110011001010': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110011101001': 0.0001220703125, '0110110011101010': 0.0001220703125, '0110110011101011': 0.0008544921875, '0110110011101100': 0.0001220703125, '0110110011111011': 0.0001220703125, '0110110011111111': 0.0001220703125, '0110110100101001': 0.0001220703125, '0110110101001011': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110110110101010': 0.0001220703125, '0110110111000011': 0.0001220703125, '0110110111001111': 0.0001220703125, '0110110111011011': 0.0001220703125, '0110110111100011': 0.0003662109375, '0110110111100111': 0.0001220703125, '0110110111101010': 0.000244140625, '0110110111101011': 0.0003662109375, '0110110111101101': 0.0001220703125, '0110110111101110': 0.0001220703125, '0110110111101111': 0.0001220703125, '0110110111111011': 0.0001220703125, '0110111001101011': 0.000244140625, '0110111010001010': 0.0001220703125, '0110111010101011': 0.0001220703125, '0110111011000011': 0.0001220703125, '0110111011001011': 0.0001220703125, '0110111011101001': 0.0001220703125, '0110111011101010': 0.0001220703125, '0110111011101011': 0.0006103515625, '0110111011101111': 0.0001220703125, '0110111011111011': 0.000244140625, '0110111110101001': 0.0001220703125, '0110111111101011': 0.0001220703125, '0111000001101101': 0.0001220703125, '0111000011101001': 0.0001220703125, '0111000011101011': 0.0001220703125, '0111000011101110': 0.0001220703125, '0111000111001011': 0.0001220703125, '0111001001100010': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001010101010': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001010101110': 0.0001220703125, '0111001011001011': 0.0003662109375, '0111001011001101': 0.0001220703125, '0111001011011011': 0.0001220703125, '0111001011100011': 0.0003662109375, '0111001011101001': 0.0001220703125, '0111001011101010': 0.0001220703125, '0111001011101011': 0.00048828125, '0111001011111011': 0.0001220703125, '0111001111101011': 0.0001220703125, '0111010111111111': 0.0001220703125, '0111011001101011': 0.0001220703125, '0111011010100001': 0.0001220703125, '0111011011001011': 0.0001220703125, '0111011011011011': 0.0001220703125, '0111011011100011': 0.0001220703125, '0111011011101011': 0.000244140625, '0111100011001001': 0.0001220703125, '0111100011101011': 0.0006103515625, '0111101000100001': 0.0001220703125, '0111101001001001': 0.0001220703125, '0111101001111010': 0.0001220703125, '0111101010000111': 0.0001220703125, '0111101010101010': 0.0001220703125, '0111101011001011': 0.000244140625, '0111101011010011': 0.0001220703125, '0111101011011011': 0.000244140625, '0111101011100010': 0.0003662109375, '0111101011100011': 0.0003662109375, '0111101011101001': 0.0001220703125, '0111101011101010': 0.0006103515625, '0111101011101011': 0.001708984375, '0111101011101110': 0.000244140625, '0111101011101111': 0.000244140625, '0111101011110011': 0.0001220703125, '0111101101101001': 0.0001220703125, '0111101110101011': 0.0001220703125, '0111101111101011': 0.0001220703125, '0111110011101011': 0.000244140625, '0111110011111011': 0.0001220703125, '0111110111101011': 0.0001220703125, '0111111000101001': 0.0001220703125, '0111111011101111': 0.0001220703125, '1000000000101010': 0.0001220703125, '1000000011001010': 0.0001220703125, '1000000011011011': 0.0001220703125, '1000000011101010': 0.0006103515625, '1000000111101010': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001000111000': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001010010010': 0.0001220703125, '1000001010101010': 0.0008544921875, '1000001010101110': 0.000244140625, '1000001011001001': 0.0001220703125, '1000001011001010': 0.0003662109375, '1000001011001110': 0.0001220703125, '1000001011011010': 0.0001220703125, '1000001011100010': 0.000244140625, '1000001011101000': 0.0003662109375, '1000001011101010': 0.001708984375, '1000001011101100': 0.0003662109375, '1000001011101110': 0.0003662109375, '1000001011110110': 0.0001220703125, '1000001011111010': 0.00048828125, '1000001011111011': 0.0001220703125, '1000001011111110': 0.0001220703125, '1000001101101010': 0.0001220703125, '1000001101101011': 0.0001220703125, '1000001110100110': 0.0001220703125, '1000001110101010': 0.0001220703125, '1000001111101010': 0.0001220703125, '1000010011101010': 0.000244140625, '1000010011101110': 0.0001220703125, '1000010101101010': 0.0001220703125, '1000010111101000': 0.0001220703125, '1000011001001010': 0.0001220703125, '1000011011001010': 0.0001220703125, '1000011011101010': 0.0003662109375, '1000011011101110': 0.0001220703125, '1000011011101111': 0.0001220703125, '1000011011110010': 0.0001220703125, '1000100001100110': 0.0001220703125, '1000100001101010': 0.000244140625, '1000100010101010': 0.00048828125, '1000100011000010': 0.0001220703125, '1000100011000110': 0.0001220703125, '1000100011001010': 0.00048828125, '1000100011001110': 0.0001220703125, '1000100011010010': 0.0001220703125, '1000100011011010': 0.0001220703125, '1000100011011110': 0.0001220703125, '1000100011100010': 0.0003662109375, '1000100011101000': 0.000244140625, '1000100011101010': 0.002197265625, '1000100011101100': 0.0001220703125, '1000100011101110': 0.0001220703125, '1000100011110010': 0.00048828125, '1000100011110110': 0.0001220703125, '1000100011111010': 0.000244140625, '1000100011111110': 0.0001220703125, '1000100111001010': 0.000244140625, '1000100111100010': 0.0001220703125, '1000100111101010': 0.000244140625, '1000100111111010': 0.0001220703125, '1000101000001010': 0.0001220703125, '1000101000101010': 0.00048828125, '1000101001000010': 0.0001220703125, '1000101001001000': 0.0001220703125, '1000101001011010': 0.0001220703125, '1000101001100110': 0.0003662109375, '1000101001101000': 0.0001220703125, '1000101001101010': 0.0023193359375, '1000101001101100': 0.0001220703125, '1000101001101110': 0.000244140625, '1000101001110010': 0.000244140625, '1000101001111000': 0.0001220703125, '1000101001111010': 0.0001220703125, '1000101010000010': 0.0001220703125, '1000101010000110': 0.0001220703125, '1000101010001000': 0.000244140625, '1000101010001010': 0.000244140625, '1000101010001011': 0.0001220703125, '1000101010001110': 0.0001220703125, '1000101010011010': 0.0003662109375, '1000101010011110': 0.0001220703125, '1000101010100010': 0.000244140625, '1000101010101010': 0.000732421875, '1000101010101100': 0.000244140625, '1000101010101110': 0.0001220703125, '1000101010111000': 0.0001220703125, '1000101011000000': 0.000244140625, '1000101011000100': 0.0001220703125, '1000101011000110': 0.0001220703125, '1000101011001000': 0.000732421875, '1000101011001010': 0.00244140625, '1000101011001100': 0.000244140625, '1000101011001110': 0.000244140625, '1000101011010010': 0.0001220703125, '1000101011011000': 0.0001220703125, '1000101011011010': 0.000244140625, '1000101011011110': 0.0001220703125, '1000101011100010': 0.001708984375, '1000101011100101': 0.0001220703125, '1000101011100110': 0.0001220703125, '1000101011101000': 0.0013427734375, '1000101011101001': 0.0001220703125, '1000101011101010': 0.0137939453125, '1000101011101011': 0.0006103515625, '1000101011101100': 0.0006103515625, '1000101011101101': 0.0006103515625, '1000101011101110': 0.0015869140625, '1000101011110010': 0.0010986328125, '1000101011110110': 0.000732421875, '1000101011111000': 0.000244140625, '1000101011111010': 0.0008544921875, '1000101011111011': 0.0001220703125, '1000101011111101': 0.0001220703125, '1000101101001010': 0.000244140625, '1000101101100010': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101001': 0.0001220703125, '1000101101101010': 0.00048828125, '1000101101101100': 0.0001220703125, '1000101101110010': 0.0001220703125, '1000101110100110': 0.0001220703125, '1000101111001000': 0.0001220703125, '1000101111001010': 0.0001220703125, '1000101111011010': 0.0001220703125, '1000101111100010': 0.0001220703125, '1000101111100100': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000101111101001': 0.0001220703125, '1000101111101010': 0.000732421875, '1000101111111010': 0.0001220703125, '1000101111111100': 0.0001220703125, '1000110001101011': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110011001010': 0.000244140625, '1000110011101010': 0.000244140625, '1000110011101110': 0.000244140625, '1000110011111010': 0.0001220703125, '1000110101101010': 0.0001220703125, '1000110110110010': 0.0001220703125, '1000110111001100': 0.0001220703125, '1000110111011000': 0.0001220703125, '1000110111100000': 0.0001220703125, '1000110111100001': 0.0001220703125, '1000110111100010': 0.0001220703125, '1000110111101000': 0.0001220703125, '1000110111101001': 0.0001220703125, '1000110111101010': 0.001708984375, '1000110111101100': 0.0001220703125, '1000110111101110': 0.0001220703125, '1000110111111101': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111011000110': 0.0001220703125, '1000111011001010': 0.0003662109375, '1000111011001011': 0.0001220703125, '1000111011001100': 0.0001220703125, '1000111011100010': 0.0001220703125, '1000111011101000': 0.0001220703125, '1000111011101010': 0.000732421875, '1000111011101110': 0.000244140625, '1000111101100110': 0.0001220703125, '1000111101101010': 0.0001220703125, '1000111111101010': 0.0001220703125, '1000111111101110': 0.0001220703125, '1001000001001010': 0.0001220703125, '1001000001010000': 0.0001220703125, '1001000001100010': 0.0001220703125, '1001000011000010': 0.0001220703125, '1001000011000110': 0.0001220703125, '1001001001001010': 0.000244140625, '1001001001101010': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001010111100': 0.0001220703125, '1001001011001010': 0.0003662109375, '1001001011001100': 0.0001220703125, '1001001011001110': 0.000244140625, '1001001011100000': 0.0001220703125, '1001001011101010': 0.0003662109375, '1001001011101100': 0.0001220703125, '1001001011111010': 0.0001220703125, '1001001011111110': 0.0001220703125, '1001001101001010': 0.0001220703125, '1001001111100000': 0.0001220703125, '1001001111100010': 0.0001220703125, '1001010011101010': 0.0001220703125, '1001010111101010': 0.000244140625, '1001011001001110': 0.0001220703125, '1001011010101010': 0.0001220703125, '1001011011011110': 0.0001220703125, '1001011011101000': 0.000244140625, '1001011011101010': 0.000244140625, '1001011011101110': 0.0001220703125, '1001011011111010': 0.000244140625, '1001100010001110': 0.0001220703125, '1001100010101010': 0.0001220703125, '1001100011001010': 0.0001220703125, '1001100011101010': 0.00048828125, '1001100011110110': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001101001000010': 0.0001220703125, '1001101001101000': 0.0001220703125, '1001101001101010': 0.000244140625, '1001101001101011': 0.0001220703125, '1001101010100010': 0.0001220703125, '1001101010101010': 0.000244140625, '1001101010101110': 0.0001220703125, '1001101010111010': 0.0001220703125, '1001101011001010': 0.000732421875, '1001101011001110': 0.0001220703125, '1001101011011000': 0.0001220703125, '1001101011101000': 0.0003662109375, '1001101011101010': 0.002197265625, '1001101011101011': 0.0001220703125, '1001101011101100': 0.0001220703125, '1001101011101101': 0.0001220703125, '1001101011101110': 0.000244140625, '1001101011110010': 0.0001220703125, '1001101011110110': 0.0001220703125, '1001101011111010': 0.0001220703125, '1001101101100010': 0.0001220703125, '1001101101101010': 0.0003662109375, '1001101101101110': 0.0001220703125, '1001101111101010': 0.0001220703125, '1001110001101010': 0.0001220703125, '1001110010101010': 0.0001220703125, '1001110111001000': 0.0001220703125, '1001110111001010': 0.0001220703125, '1001110111001110': 0.0001220703125, '1001110111101010': 0.000244140625, '1001111011001010': 0.0001220703125, '1001111011101000': 0.0001220703125, '1001111011101010': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000001110110': 0.0001220703125, '1010000010000010': 0.0001220703125, '1010000010011010': 0.000244140625, '1010000010101000': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000011000010': 0.0001220703125, '1010000011001000': 0.0001220703125, '1010000011001010': 0.00048828125, '1010000011001100': 0.0001220703125, '1010000011011010': 0.0001220703125, '1010000011011100': 0.0001220703125, '1010000011011101': 0.0001220703125, '1010000011011110': 0.0001220703125, '1010000011100010': 0.0003662109375, '1010000011100011': 0.0001220703125, '1010000011100110': 0.000244140625, '1010000011101000': 0.0001220703125, '1010000011101010': 0.0029296875, '1010000011101011': 0.0001220703125, '1010000011101110': 0.0001220703125, '1010000011110010': 0.0001220703125, '1010000011111010': 0.0001220703125, '1010000100101011': 0.0001220703125, '1010000101101010': 0.0003662109375, '1010000110011010': 0.0001220703125, '1010000110101110': 0.0001220703125, '1010000110110100': 0.0001220703125, '1010000111001010': 0.000244140625, '1010000111100011': 0.0001220703125, '1010000111101010': 0.0006103515625, '1010000111101110': 0.0001220703125, '1010000111110010': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000100011': 0.0001220703125, '1010001000101010': 0.0006103515625, '1010001000101110': 0.0001220703125, '1010001001001010': 0.00048828125, '1010001001001011': 0.0001220703125, '1010001001100000': 0.0001220703125, '1010001001100010': 0.0003662109375, '1010001001101000': 0.0001220703125, '1010001001101010': 0.0023193359375, '1010001001101101': 0.0001220703125, '1010001001101110': 0.0001220703125, '1010001001110010': 0.0001220703125, '1010001001111010': 0.0001220703125, '1010001010001010': 0.000732421875, '1010001010010010': 0.0001220703125, '1010001010011010': 0.0001220703125, '1010001010100010': 0.0003662109375, '1010001010100110': 0.0001220703125, '1010001010101000': 0.0001220703125, '1010001010101010': 0.00341796875, '1010001010101101': 0.0001220703125, '1010001010101110': 0.00048828125, '1010001010110110': 0.0001220703125, '1010001010111010': 0.0001220703125, '1010001011000010': 0.000244140625, '1010001011000100': 0.000244140625, '1010001011001000': 0.0001220703125, '1010001011001010': 0.00341796875, '1010001011001011': 0.0001220703125, '1010001011001100': 0.0001220703125, '1010001011001110': 0.000244140625, '1010001011010010': 0.000244140625, '1010001011010011': 0.0001220703125, '1010001011010100': 0.0001220703125, '1010001011010110': 0.000244140625, '1010001011011000': 0.000244140625, '1010001011011010': 0.000732421875, '1010001011011011': 0.0001220703125, '1010001011011110': 0.0001220703125, '1010001011100000': 0.0001220703125, '1010001011100001': 0.0001220703125, '1010001011100010': 0.001953125, '1010001011100011': 0.0003662109375, '1010001011100100': 0.000244140625, '1010001011100110': 0.00048828125, '1010001011101000': 0.0013427734375, '1010001011101001': 0.0006103515625, '1010001011101010': 0.0147705078125, '1010001011101011': 0.0006103515625, '1010001011101100': 0.0006103515625, '1010001011101101': 0.0006103515625, '1010001011101110': 0.001953125, '1010001011101111': 0.0001220703125, '1010001011110000': 0.0001220703125, '1010001011110010': 0.0010986328125, '1010001011110011': 0.0001220703125, '1010001011110100': 0.000244140625, '1010001011110110': 0.000732421875, '1010001011111000': 0.0001220703125, '1010001011111010': 0.0018310546875, '1010001011111110': 0.0001220703125, '1010001100001010': 0.0001220703125, '1010001101001010': 0.0003662109375, '1010001101100010': 0.000244140625, '1010001101101000': 0.0001220703125, '1010001101101010': 0.0003662109375, '1010001101101100': 0.0001220703125, '1010001101101101': 0.0001220703125, '1010001101110010': 0.0001220703125, '1010001101111010': 0.0001220703125, '1010001110011010': 0.0001220703125, '1010001110101000': 0.0001220703125, '1010001110101010': 0.0003662109375, '1010001110101110': 0.0001220703125, '1010001110111010': 0.0001220703125, '1010001111000010': 0.000244140625, '1010001111001110': 0.000244140625, '1010001111011000': 0.0001220703125, '1010001111100110': 0.0001220703125, '1010001111101000': 0.000244140625, '1010001111101010': 0.001708984375, '1010001111101110': 0.000244140625, '1010001111110010': 0.0003662109375, '1010001111110110': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010001101110': 0.0001220703125, '1010010010011010': 0.0001220703125, '1010010010100010': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010011000110': 0.0001220703125, '1010010011001010': 0.0003662109375, '1010010011001110': 0.000244140625, '1010010011010010': 0.0001220703125, '1010010011100110': 0.000244140625, '1010010011101010': 0.0009765625, '1010010011101100': 0.0001220703125, '1010010011111010': 0.0001220703125, '1010010100101010': 0.0001220703125, '1010010101011110': 0.0001220703125, '1010010101101010': 0.000244140625, '1010010110001010': 0.0001220703125, '1010010110001100': 0.0001220703125, '1010010110101010': 0.000244140625, '1010010110101110': 0.0001220703125, '1010010111001010': 0.00048828125, '1010010111010010': 0.0001220703125, '1010010111100010': 0.0001220703125, '1010010111101000': 0.0001220703125, '1010010111101010': 0.001220703125, '1010010111101110': 0.0001220703125, '1010010111110010': 0.000244140625, '1010010111110111': 0.0001220703125, '1010010111111000': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011001011110': 0.0001220703125, '1010011001101010': 0.0001220703125, '1010011001101110': 0.000244140625, '1010011001110010': 0.0001220703125, '1010011010101010': 0.000244140625, '1010011011000000': 0.0001220703125, '1010011011000010': 0.000244140625, '1010011011001010': 0.001220703125, '1010011011001110': 0.0001220703125, '1010011011010110': 0.0001220703125, '1010011011100010': 0.0006103515625, '1010011011100011': 0.0001220703125, '1010011011100110': 0.0001220703125, '1010011011101000': 0.0001220703125, '1010011011101010': 0.0010986328125, '1010011011101100': 0.0003662109375, '1010011011101101': 0.0001220703125, '1010011011101110': 0.0001220703125, '1010011011101111': 0.0001220703125, '1010011011110010': 0.0001220703125, '1010011011111010': 0.000244140625, '1010011101101010': 0.0001220703125, '1010011110110010': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111101000': 0.0001220703125, '1010011111101010': 0.0001220703125, '1010011111110110': 0.0001220703125, '1010100000000000': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000101000': 0.0001220703125, '1010100000101010': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100001001010': 0.0003662109375, '1010100001001100': 0.0001220703125, '1010100001100010': 0.0001220703125, '1010100001100100': 0.0001220703125, '1010100001101010': 0.001953125, '1010100001101011': 0.0001220703125, '1010100001101110': 0.000244140625, '1010100001110010': 0.0001220703125, '1010100010000110': 0.0001220703125, '1010100010001000': 0.00048828125, '1010100010001010': 0.00048828125, '1010100010010010': 0.0001220703125, '1010100010100010': 0.000244140625, '1010100010100100': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010101000': 0.0006103515625, '1010100010101010': 0.0018310546875, '1010100010101110': 0.0001220703125, '1010100010110010': 0.000244140625, '1010100010110011': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111000': 0.0001220703125, '1010100010111010': 0.0001220703125, '1010100011000000': 0.0001220703125, '1010100011000010': 0.0009765625, '1010100011000100': 0.0001220703125, '1010100011000110': 0.0001220703125, '1010100011001000': 0.0006103515625, '1010100011001010': 0.003173828125, '1010100011001011': 0.0001220703125, '1010100011001110': 0.00048828125, '1010100011010010': 0.0003662109375, '1010100011010110': 0.0001220703125, '1010100011011000': 0.000244140625, '1010100011011010': 0.00048828125, '1010100011100000': 0.0001220703125, '1010100011100010': 0.001953125, '1010100011100011': 0.0001220703125, '1010100011100100': 0.000244140625, '1010100011100110': 0.0006103515625, '1010100011100111': 0.0001220703125, '1010100011101000': 0.00146484375, '1010100011101010': 0.01611328125, '1010100011101011': 0.0003662109375, '1010100011101100': 0.0006103515625, '1010100011101101': 0.000244140625, '1010100011101110': 0.002685546875, '1010100011101111': 0.000244140625, '1010100011110010': 0.0006103515625, '1010100011110011': 0.0001220703125, '1010100011110100': 0.0001220703125, '1010100011110110': 0.0003662109375, '1010100011111000': 0.0006103515625, '1010100011111010': 0.0010986328125, '1010100011111011': 0.0001220703125, '1010100011111100': 0.000244140625, '1010100011111110': 0.0003662109375, '1010100100101010': 0.000244140625, '1010100100101101': 0.0001220703125, '1010100100101110': 0.000244140625, '1010100101001010': 0.0001220703125, '1010100101001011': 0.0001220703125, '1010100101001110': 0.0001220703125, '1010100101100010': 0.0003662109375, '1010100101101000': 0.000244140625, '1010100101101010': 0.0003662109375, '1010100101101110': 0.0001220703125, '1010100110000010': 0.0001220703125, '1010100110010000': 0.0001220703125, '1010100110010100': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100110101110': 0.0001220703125, '1010100111001010': 0.0003662109375, '1010100111010010': 0.000244140625, '1010100111010100': 0.0001220703125, '1010100111100010': 0.000244140625, '1010100111101000': 0.0003662109375, '1010100111101010': 0.00244140625, '1010100111101011': 0.000244140625, '1010100111101110': 0.00048828125, '1010100111110010': 0.000244140625, '1010100111111010': 0.000244140625, '1010101000001010': 0.000244140625, '1010101000001110': 0.0001220703125, '1010101000100010': 0.000244140625, '1010101000101000': 0.0003662109375, '1010101000101001': 0.000244140625, '1010101000101010': 0.001708984375, '1010101000101110': 0.0003662109375, '1010101000101111': 0.000244140625, '1010101000111000': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101001000010': 0.0001220703125, '1010101001000011': 0.0001220703125, '1010101001000101': 0.0001220703125, '1010101001000110': 0.0001220703125, '1010101001001000': 0.0006103515625, '1010101001001010': 0.0020751953125, '1010101001001011': 0.0001220703125, '1010101001001100': 0.000244140625, '1010101001001101': 0.0001220703125, '1010101001001110': 0.000244140625, '1010101001010000': 0.0001220703125, '1010101001010010': 0.000244140625, '1010101001011010': 0.001220703125, '1010101001011100': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001100000': 0.0001220703125, '1010101001100001': 0.0001220703125, '1010101001100010': 0.0010986328125, '1010101001100100': 0.0001220703125, '1010101001100110': 0.00048828125, '1010101001101000': 0.0009765625, '1010101001101010': 0.01171875, '1010101001101011': 0.0006103515625, '1010101001101100': 0.000244140625, '1010101001101101': 0.0001220703125, '1010101001101110': 0.0013427734375, '1010101001110010': 0.000732421875, '1010101001110011': 0.0001220703125, '1010101001110101': 0.000244140625, '1010101001110110': 0.000244140625, '1010101001111000': 0.0001220703125, '1010101001111010': 0.0009765625, '1010101001111110': 0.0001220703125, '1010101001111111': 0.0001220703125, '1010101010000010': 0.0006103515625, '1010101010000110': 0.000244140625, '1010101010001000': 0.0003662109375, '1010101010001010': 0.002685546875, '1010101010001011': 0.0001220703125, '1010101010001100': 0.0001220703125, '1010101010001110': 0.000244140625, '1010101010010010': 0.0003662109375, '1010101010010100': 0.000244140625, '1010101010010110': 0.0001220703125, '1010101010011000': 0.000244140625, '1010101010011010': 0.0009765625, '1010101010011100': 0.0001220703125, '1010101010100000': 0.0001220703125, '1010101010100001': 0.0001220703125, '1010101010100010': 0.00146484375, '1010101010100101': 0.0001220703125, '1010101010100110': 0.00048828125, '1010101010101000': 0.002197265625, '1010101010101010': 0.0137939453125, '1010101010101011': 0.000732421875, '1010101010101100': 0.0008544921875, '1010101010101101': 0.0003662109375, '1010101010101110': 0.0013427734375, '1010101010110000': 0.0001220703125, '1010101010110010': 0.000732421875, '1010101010110110': 0.000732421875, '1010101010111000': 0.000244140625, '1010101010111010': 0.00146484375, '1010101010111011': 0.000244140625, '1010101010111101': 0.0001220703125, '1010101011000000': 0.000244140625, '1010101011000010': 0.002197265625, '1010101011000011': 0.0001220703125, '1010101011000100': 0.0001220703125, '1010101011000101': 0.0001220703125, '1010101011000110': 0.0009765625, '1010101011001000': 0.0023193359375, '1010101011001001': 0.0001220703125, '1010101011001010': 0.025634765625, '1010101011001011': 0.001220703125, '1010101011001100': 0.0010986328125, '1010101011001101': 0.00048828125, '1010101011001110': 0.0030517578125, '1010101011001111': 0.0001220703125, '1010101011010000': 0.000244140625, '1010101011010010': 0.0023193359375, '1010101011010101': 0.0001220703125, '1010101011010110': 0.00048828125, '1010101011010111': 0.0001220703125, '1010101011011000': 0.0006103515625, '1010101011011010': 0.0042724609375, '1010101011011011': 0.0001220703125, '1010101011011100': 0.000244140625, '1010101011011110': 0.00048828125, '1010101011100000': 0.0018310546875, '1010101011100001': 0.0001220703125, '1010101011100010': 0.011474609375, '1010101011100011': 0.001220703125, '1010101011100100': 0.0003662109375, '1010101011100101': 0.000732421875, '1010101011100110': 0.0030517578125, '1010101011101000': 0.011962890625, '1010101011101001': 0.0008544921875, '1010101011101010': 0.106201171875, '1010101011101011': 0.00390625, '1010101011101100': 0.0064697265625, '1010101011101101': 0.001708984375, '1010101011101110': 0.015380859375, '1010101011101111': 0.0009765625, '1010101011110000': 0.0006103515625, '1010101011110010': 0.0047607421875, '1010101011110011': 0.000244140625, '1010101011110100': 0.00146484375, '1010101011110101': 0.0001220703125, '1010101011110110': 0.0032958984375, '1010101011110111': 0.000244140625, '1010101011111000': 0.0010986328125, '1010101011111001': 0.0001220703125, '1010101011111010': 0.0072021484375, '1010101011111011': 0.00048828125, '1010101011111100': 0.0003662109375, '1010101011111101': 0.0003662109375, '1010101011111110': 0.0015869140625, '1010101011111111': 0.0001220703125, '1010101100001010': 0.0003662109375, '1010101100100010': 0.0003662109375, '1010101100101010': 0.0009765625, '1010101100110011': 0.0001220703125, '1010101101000010': 0.000244140625, '1010101101000110': 0.0001220703125, '1010101101001000': 0.0001220703125, '1010101101001010': 0.000732421875, '1010101101010000': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101011010': 0.000244140625, '1010101101011110': 0.0001220703125, '1010101101100000': 0.0001220703125, '1010101101100010': 0.000732421875, '1010101101100110': 0.000244140625, '1010101101101000': 0.0006103515625, '1010101101101010': 0.0067138671875, '1010101101101011': 0.000244140625, '1010101101101100': 0.0001220703125, '1010101101101110': 0.000732421875, '1010101101101111': 0.0001220703125, '1010101101110010': 0.000244140625, '1010101101111010': 0.000244140625, '1010101101111100': 0.0001220703125, '1010101110001010': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110101000': 0.0001220703125, '1010101110101001': 0.0001220703125, '1010101110101010': 0.0015869140625, '1010101110101110': 0.000244140625, '1010101110111010': 0.0001220703125, '1010101110111100': 0.0001220703125, '1010101111000000': 0.0001220703125, '1010101111000010': 0.00048828125, '1010101111000110': 0.000244140625, '1010101111001000': 0.000244140625, '1010101111001010': 0.001708984375, '1010101111001100': 0.0003662109375, '1010101111001101': 0.0001220703125, '1010101111001110': 0.0001220703125, '1010101111010111': 0.0001220703125, '1010101111011010': 0.00048828125, '1010101111011101': 0.0001220703125, '1010101111100010': 0.000732421875, '1010101111100011': 0.0001220703125, '1010101111100110': 0.0001220703125, '1010101111100111': 0.0001220703125, '1010101111101000': 0.0008544921875, '1010101111101010': 0.0076904296875, '1010101111101011': 0.0003662109375, '1010101111101100': 0.00048828125, '1010101111101101': 0.0001220703125, '1010101111101110': 0.00146484375, '1010101111110010': 0.000244140625, '1010101111110011': 0.0001220703125, '1010101111110110': 0.000244140625, '1010101111111000': 0.0001220703125, '1010101111111010': 0.0008544921875, '1010101111111011': 0.000244140625, '1010110000001010': 0.0001220703125, '1010110000110010': 0.0001220703125, '1010110001001010': 0.0001220703125, '1010110001001100': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001101000': 0.0001220703125, '1010110001101010': 0.000732421875, '1010110001101011': 0.0001220703125, '1010110010011010': 0.0001220703125, '1010110010100010': 0.000244140625, '1010110010101001': 0.0001220703125, '1010110010101010': 0.000732421875, '1010110010101110': 0.0001220703125, '1010110010111010': 0.000244140625, '1010110011000010': 0.0003662109375, '1010110011001010': 0.0009765625, '1010110011001110': 0.0001220703125, '1010110011010110': 0.0001220703125, '1010110011011010': 0.0001220703125, '1010110011100000': 0.0001220703125, '1010110011100010': 0.0003662109375, '1010110011100110': 0.0001220703125, '1010110011101000': 0.0003662109375, '1010110011101010': 0.0069580078125, '1010110011101011': 0.00048828125, '1010110011101100': 0.000244140625, '1010110011101101': 0.0001220703125, '1010110011101110': 0.000732421875, '1010110011101111': 0.0001220703125, '1010110011110010': 0.0001220703125, '1010110011110110': 0.0001220703125, '1010110011111010': 0.00048828125, '1010110011111110': 0.0001220703125, '1010110100100010': 0.0001220703125, '1010110101000010': 0.0001220703125, '1010110101001010': 0.000244140625, '1010110101010000': 0.0001220703125, '1010110101100010': 0.0001220703125, '1010110101101010': 0.001220703125, '1010110101101101': 0.0001220703125, '1010110101101110': 0.0001220703125, '1010110101111010': 0.0001220703125, '1010110110000110': 0.0001220703125, '1010110110001000': 0.0001220703125, '1010110110001010': 0.00048828125, '1010110110101000': 0.000244140625, '1010110110101010': 0.0010986328125, '1010110110101011': 0.0001220703125, '1010110110101100': 0.0001220703125, '1010110110110110': 0.0001220703125, '1010110111000111': 0.0001220703125, '1010110111001010': 0.0015869140625, '1010110111001110': 0.0001220703125, '1010110111011010': 0.0003662109375, '1010110111100000': 0.0001220703125, '1010110111100010': 0.0008544921875, '1010110111101000': 0.0009765625, '1010110111101010': 0.0059814453125, '1010110111101011': 0.0003662109375, '1010110111101101': 0.0001220703125, '1010110111101110': 0.000732421875, '1010110111110010': 0.0001220703125, '1010110111110100': 0.0001220703125, '1010110111110110': 0.0003662109375, '1010110111111000': 0.0001220703125, '1010110111111010': 0.000732421875, '1010110111111110': 0.0001220703125, '1010111000011010': 0.0001220703125, '1010111000101010': 0.000244140625, '1010111000101011': 0.0001220703125, '1010111000110010': 0.0001220703125, '1010111001000110': 0.0001220703125, '1010111001001110': 0.0001220703125, '1010111001100010': 0.00048828125, '1010111001101010': 0.0015869140625, '1010111001101100': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111001111001': 0.0001220703125, '1010111001111010': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010001101': 0.0001220703125, '1010111010001110': 0.0001220703125, '1010111010100000': 0.0001220703125, '1010111010100001': 0.0001220703125, '1010111010100010': 0.000244140625, '1010111010100100': 0.0001220703125, '1010111010100110': 0.0006103515625, '1010111010101000': 0.000244140625, '1010111010101010': 0.0008544921875, '1010111010101011': 0.0001220703125, '1010111010101110': 0.0001220703125, '1010111010110010': 0.0001220703125, '1010111010111010': 0.0001220703125, '1010111010111110': 0.0001220703125, '1010111011000010': 0.0003662109375, '1010111011000110': 0.0001220703125, '1010111011001000': 0.0003662109375, '1010111011001010': 0.0020751953125, '1010111011001100': 0.0001220703125, '1010111011001110': 0.0006103515625, '1010111011010000': 0.000244140625, '1010111011010010': 0.0003662109375, '1010111011011010': 0.00048828125, '1010111011011110': 0.0001220703125, '1010111011100001': 0.0001220703125, '1010111011100010': 0.00048828125, '1010111011100011': 0.0001220703125, '1010111011100100': 0.000244140625, '1010111011101000': 0.0009765625, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0091552734375, '1010111011101011': 0.000732421875, '1010111011101100': 0.000732421875, '1010111011101101': 0.0001220703125, '1010111011101110': 0.001708984375, '1010111011110010': 0.0003662109375, '1010111011110110': 0.00048828125, '1010111011111000': 0.0001220703125, '1010111011111010': 0.0008544921875, '1010111011111101': 0.000244140625, '1010111011111110': 0.0001220703125, '1010111101101000': 0.0001220703125, '1010111101101010': 0.000732421875, '1010111101101101': 0.0001220703125, '1010111101101110': 0.0001220703125, '1010111101111010': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101010': 0.0001220703125, '1010111111000010': 0.0001220703125, '1010111111001010': 0.0001220703125, '1010111111001100': 0.0001220703125, '1010111111011010': 0.0001220703125, '1010111111100010': 0.000244140625, '1010111111100110': 0.0001220703125, '1010111111101000': 0.000244140625, '1010111111101010': 0.0009765625, '1010111111101011': 0.0001220703125, '1010111111101101': 0.0001220703125, '1010111111101110': 0.000244140625, '1011000000001010': 0.0001220703125, '1011000001100000': 0.0001220703125, '1011000010001110': 0.0001220703125, '1011000010101110': 0.0001220703125, '1011000011001010': 0.0003662109375, '1011000011001011': 0.0001220703125, '1011000011100010': 0.000244140625, '1011000011101000': 0.0001220703125, '1011000011101010': 0.00146484375, '1011000011101011': 0.0001220703125, '1011000011101100': 0.000244140625, '1011000011110110': 0.0001220703125, '1011000110101010': 0.000244140625, '1011000111001110': 0.0001220703125, '1011000111011010': 0.0001220703125, '1011000111100010': 0.000244140625, '1011000111100110': 0.0001220703125, '1011000111101000': 0.0001220703125, '1011000111101010': 0.00048828125, '1011000111101110': 0.0001220703125, '1011000111111010': 0.0001220703125, '1011001001001000': 0.0001220703125, '1011001001001010': 0.0006103515625, '1011001001001110': 0.0001220703125, '1011001001100010': 0.0001220703125, '1011001001101010': 0.0010986328125, '1011001001101100': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001001110010': 0.0001220703125, '1011001001111010': 0.0001220703125, '1011001001111011': 0.0001220703125, '1011001001111111': 0.0001220703125, '1011001010000010': 0.0001220703125, '1011001010001010': 0.0003662109375, '1011001010101000': 0.0003662109375, '1011001010101010': 0.0010986328125, '1011001010101100': 0.0001220703125, '1011001010101110': 0.0001220703125, '1011001010111000': 0.0001220703125, '1011001010111010': 0.0001220703125, '1011001011000010': 0.0001220703125, '1011001011000100': 0.0001220703125, '1011001011001000': 0.0001220703125, '1011001011001010': 0.001708984375, '1011001011001110': 0.00048828125, '1011001011010010': 0.000244140625, '1011001011011010': 0.0001220703125, '1011001011011110': 0.0001220703125, '1011001011100000': 0.0001220703125, '1011001011100010': 0.0010986328125, '1011001011100011': 0.0001220703125, '1011001011100100': 0.000244140625, '1011001011100110': 0.0003662109375, '1011001011101000': 0.0013427734375, '1011001011101010': 0.00732421875, '1011001011101011': 0.0001220703125, '1011001011101100': 0.0003662109375, '1011001011101101': 0.0001220703125, '1011001011101110': 0.0009765625, '1011001011110000': 0.0001220703125, '1011001011110010': 0.0009765625, '1011001011110110': 0.000244140625, '1011001011111000': 0.000244140625, '1011001011111010': 0.0006103515625, '1011001011111110': 0.000244140625, '1011001100101010': 0.0001220703125, '1011001101001010': 0.0001220703125, '1011001101001110': 0.0001220703125, '1011001101011010': 0.0001220703125, '1011001101100010': 0.0001220703125, '1011001101101000': 0.0001220703125, '1011001101101010': 0.0006103515625, '1011001101111010': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001111001010': 0.0001220703125, '1011001111100000': 0.0001220703125, '1011001111100010': 0.0001220703125, '1011001111101010': 0.0015869140625, '1011001111101011': 0.0001220703125, '1011001111111010': 0.0001220703125, '1011010001011010': 0.0001220703125, '1011010001101010': 0.000244140625, '1011010010001001': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010101010': 0.00048828125, '1011010011101000': 0.000244140625, '1011010011101010': 0.0003662109375, '1011010011101110': 0.0001220703125, '1011010101001010': 0.0001220703125, '1011010110111011': 0.0001220703125, '1011010111001010': 0.0001220703125, '1011010111011010': 0.0001220703125, '1011010111100010': 0.000244140625, '1011010111101010': 0.000732421875, '1011010111101110': 0.0001220703125, '1011010111110110': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011011001001010': 0.0001220703125, '1011011001001100': 0.0001220703125, '1011011001001110': 0.0001220703125, '1011011001011010': 0.000244140625, '1011011001101000': 0.0001220703125, '1011011001101010': 0.0006103515625, '1011011001101110': 0.0001220703125, '1011011010001010': 0.0001220703125, '1011011010001110': 0.000244140625, '1011011010100010': 0.0001220703125, '1011011010101000': 0.0001220703125, '1011011010101010': 0.00048828125, '1011011011000010': 0.000244140625, '1011011011001010': 0.000732421875, '1011011011001110': 0.0001220703125, '1011011011010010': 0.0001220703125, '1011011011011010': 0.000244140625, '1011011011100000': 0.0001220703125, '1011011011100010': 0.000732421875, '1011011011100011': 0.0001220703125, '1011011011100110': 0.0001220703125, '1011011011101000': 0.00048828125, '1011011011101001': 0.0001220703125, '1011011011101010': 0.0042724609375, '1011011011101011': 0.0003662109375, '1011011011101100': 0.0001220703125, '1011011011101101': 0.000244140625, '1011011011101110': 0.0008544921875, '1011011011111000': 0.0003662109375, '1011011011111010': 0.00048828125, '1011011011111110': 0.0001220703125, '1011011101001010': 0.0001220703125, '1011011101101010': 0.000244140625, '1011011101110010': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011011111001010': 0.000244140625, '1011011111010110': 0.0001220703125, '1011011111101000': 0.0001220703125, '1011011111101010': 0.0008544921875, '1011011111101110': 0.0001220703125, '1011100001001010': 0.000244140625, '1011100001101010': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100011001010': 0.0003662109375, '1011100011001100': 0.0001220703125, '1011100011001111': 0.0001220703125, '1011100011010010': 0.0001220703125, '1011100011011011': 0.0001220703125, '1011100011100010': 0.000244140625, '1011100011101000': 0.000244140625, '1011100011101010': 0.0023193359375, '1011100011101011': 0.0001220703125, '1011100011101100': 0.0001220703125, '1011100011101110': 0.0003662109375, '1011100011111010': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011100101101011': 0.0001220703125, '1011100101111010': 0.0001220703125, '1011100110101010': 0.0001220703125, '1011100111000110': 0.0001220703125, '1011100111100111': 0.0001220703125, '1011100111101010': 0.000244140625, '1011100111111110': 0.0001220703125, '1011101000001010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101001001000': 0.0001220703125, '1011101001001010': 0.0001220703125, '1011101001100010': 0.0001220703125, '1011101001100110': 0.000244140625, '1011101001101000': 0.0001220703125, '1011101001101010': 0.000732421875, '1011101001101011': 0.0001220703125, '1011101001101110': 0.000244140625, '1011101001110010': 0.000244140625, '1011101001111000': 0.0001220703125, '1011101001111010': 0.0001220703125, '1011101010000100': 0.0001220703125, '1011101010000111': 0.0001220703125, '1011101010001010': 0.00048828125, '1011101010001011': 0.0001220703125, '1011101010001110': 0.0001220703125, '1011101010010010': 0.0001220703125, '1011101010011110': 0.0001220703125, '1011101010100010': 0.000732421875, '1011101010100110': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.0009765625, '1011101010101100': 0.0001220703125, '1011101010101101': 0.0001220703125, '1011101010101110': 0.0001220703125, '1011101010110010': 0.0001220703125, '1011101010110111': 0.0001220703125, '1011101010111010': 0.0001220703125, '1011101011000000': 0.0001220703125, '1011101011000010': 0.000244140625, '1011101011000100': 0.0001220703125, '1011101011001000': 0.0003662109375, '1011101011001010': 0.0030517578125, '1011101011001011': 0.000244140625, '1011101011001100': 0.0001220703125, '1011101011001101': 0.0001220703125, '1011101011001110': 0.0003662109375, '1011101011010101': 0.0001220703125, '1011101011010110': 0.0001220703125, '1011101011011010': 0.00048828125, '1011101011011110': 0.0001220703125, '1011101011100000': 0.000244140625, '1011101011100010': 0.0018310546875, '1011101011100100': 0.0003662109375, '1011101011100110': 0.0003662109375, '1011101011101000': 0.0010986328125, '1011101011101001': 0.000244140625, '1011101011101010': 0.0107421875, '1011101011101011': 0.0006103515625, '1011101011101100': 0.0006103515625, '1011101011101110': 0.0010986328125, '1011101011101111': 0.0001220703125, '1011101011110000': 0.0001220703125, '1011101011110010': 0.0006103515625, '1011101011110100': 0.0001220703125, '1011101011110110': 0.0001220703125, '1011101011111000': 0.0003662109375, '1011101011111010': 0.00146484375, '1011101011111110': 0.0001220703125, '1011101100101010': 0.0001220703125, '1011101101001000': 0.000244140625, '1011101101001010': 0.0001220703125, '1011101101010010': 0.0001220703125, '1011101101011010': 0.0001220703125, '1011101101100010': 0.0001220703125, '1011101101101000': 0.000244140625, '1011101101101010': 0.000732421875, '1011101101101110': 0.0001220703125, '1011101101111010': 0.0001220703125, '1011101110001000': 0.0001220703125, '1011101110001110': 0.0001220703125, '1011101110100001': 0.0001220703125, '1011101110100010': 0.0001220703125, '1011101110101010': 0.0001220703125, '1011101111001000': 0.000244140625, '1011101111100100': 0.0001220703125, '1011101111101000': 0.0003662109375, '1011101111101010': 0.001220703125, '1011101111101011': 0.0001220703125, '1011101111101100': 0.000244140625, '1011101111101101': 0.0001220703125, '1011101111101110': 0.0001220703125, '1011101111101111': 0.0001220703125, '1011101111110010': 0.0001220703125, '1011101111111010': 0.000244140625, '1011110000101101': 0.0001220703125, '1011110001001010': 0.000244140625, '1011110010001010': 0.0001220703125, '1011110010101010': 0.000244140625, '1011110011001010': 0.000244140625, '1011110011011010': 0.0001220703125, '1011110011101000': 0.0001220703125, '1011110011101010': 0.0009765625, '1011110011101110': 0.0001220703125, '1011110011110000': 0.0001220703125, '1011110101101010': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111001010': 0.000244140625, '1011110111011000': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0010986328125, '1011110111111011': 0.0001220703125, '1011111001001010': 0.0001220703125, '1011111001101010': 0.0001220703125, '1011111010101010': 0.0001220703125, '1011111010110010': 0.0001220703125, '1011111011000011': 0.0001220703125, '1011111011001000': 0.0001220703125, '1011111011001010': 0.000244140625, '1011111011100010': 0.000244140625, '1011111011101010': 0.001953125, '1011111011101100': 0.0001220703125, '1011111011101101': 0.0001220703125, '1011111011110110': 0.0001220703125, '1011111011111010': 0.0001220703125, '1011111111001100': 0.0001220703125, '1011111111101010': 0.0001220703125, '1100000011100101': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100001010101010': 0.0001220703125, '1100001011000010': 0.0001220703125, '1100001011001100': 0.0001220703125, '1100001011100110': 0.0001220703125, '1100001011101010': 0.000732421875, '1100001011110010': 0.0001220703125, '1100001011110110': 0.0001220703125, '1100001011111110': 0.0001220703125, '1100001101101011': 0.0001220703125, '1100001111100010': 0.000244140625, '1100001111100101': 0.0001220703125, '1100010011101110': 0.0001220703125, '1100010011110110': 0.0001220703125, '1100010111001010': 0.0001220703125, '1100011001110000': 0.0001220703125, '1100011011101000': 0.0001220703125, '1100011011101010': 0.0006103515625, '1100011011101011': 0.0001220703125, '1100011111101110': 0.0001220703125, '1100100001101110': 0.0001220703125, '1100100001110010': 0.0001220703125, '1100100001111000': 0.0001220703125, '1100100010000010': 0.0001220703125, '1100100011001010': 0.0001220703125, '1100100011011111': 0.0001220703125, '1100100011101010': 0.0003662109375, '1100100011101110': 0.0001220703125, '1100100011110101': 0.0001220703125, '1100100100101010': 0.0001220703125, '1100100110010111': 0.0001220703125, '1100101001011010': 0.0001220703125, '1100101001100010': 0.0001220703125, '1100101001101010': 0.000244140625, '1100101010001010': 0.000244140625, '1100101010101010': 0.0006103515625, '1100101010101100': 0.0001220703125, '1100101011001010': 0.0013427734375, '1100101011001100': 0.0001220703125, '1100101011001110': 0.000244140625, '1100101011010010': 0.0001220703125, '1100101011011010': 0.000244140625, '1100101011100000': 0.0001220703125, '1100101011100010': 0.0003662109375, '1100101011100100': 0.0001220703125, '1100101011101000': 0.000244140625, '1100101011101010': 0.0028076171875, '1100101011101011': 0.000244140625, '1100101011101100': 0.0001220703125, '1100101011101110': 0.000244140625, '1100101011110000': 0.0001220703125, '1100101011110010': 0.0003662109375, '1100101011110110': 0.0001220703125, '1100101011111000': 0.000244140625, '1100101011111001': 0.0001220703125, '1100101011111010': 0.000732421875, '1100101101101010': 0.0001220703125, '1100101111001010': 0.0001220703125, '1100101111101000': 0.0001220703125, '1100101111101010': 0.000244140625, '1100110011001010': 0.0001220703125, '1100110011101010': 0.000244140625, '1100110011101011': 0.0001220703125, '1100110011110010': 0.0001220703125, '1100110110000010': 0.0001220703125, '1100110111001000': 0.0001220703125, '1100110111101000': 0.0001220703125, '1100110111101010': 0.000244140625, '1100110111101110': 0.0001220703125, '1100110111110110': 0.0001220703125, '1100111010000010': 0.0001220703125, '1100111011001010': 0.0001220703125, '1100111011100010': 0.0001220703125, '1100111011101000': 0.0003662109375, '1100111011110101': 0.0001220703125, '1100111011111110': 0.0001220703125, '1100111110101010': 0.0001220703125, '1101000101101010': 0.0001220703125, '1101001001101010': 0.0001220703125, '1101001001101101': 0.0001220703125, '1101001010001010': 0.0001220703125, '1101001011100010': 0.0001220703125, '1101001011101000': 0.0001220703125, '1101001011101010': 0.00048828125, '1101001011101011': 0.0001220703125, '1101001011101111': 0.0001220703125, '1101001011110010': 0.0001220703125, '1101001111101100': 0.0001220703125, '1101010001111010': 0.0001220703125, '1101010111001010': 0.0001220703125, '1101011011100110': 0.0001220703125, '1101011011101010': 0.00048828125, '1101100010111010': 0.0001220703125, '1101100011001010': 0.0001220703125, '1101100011101010': 0.0001220703125, '1101100011101011': 0.0001220703125, '1101100111101110': 0.0001220703125, '1101101001100010': 0.0001220703125, '1101101001101000': 0.0001220703125, '1101101001101010': 0.0001220703125, '1101101001111010': 0.0001220703125, '1101101010101010': 0.00048828125, '1101101010101011': 0.0001220703125, '1101101010101110': 0.0001220703125, '1101101011000110': 0.0001220703125, '1101101011001000': 0.0001220703125, '1101101011001010': 0.0006103515625, '1101101011010110': 0.0001220703125, '1101101011011010': 0.000244140625, '1101101011011110': 0.0001220703125, '1101101011100010': 0.00048828125, '1101101011100011': 0.0001220703125, '1101101011101000': 0.000244140625, '1101101011101010': 0.0028076171875, '1101101011101011': 0.0001220703125, '1101101011101100': 0.000244140625, '1101101011101110': 0.0003662109375, '1101101011110010': 0.000244140625, '1101101011110110': 0.0001220703125, '1101101011111000': 0.0001220703125, '1101101011111010': 0.00048828125, '1101101111101010': 0.0003662109375, '1101101111101110': 0.0001220703125, '1101110001010011': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110011100010': 0.0001220703125, '1101110011101010': 0.000244140625, '1101110011101110': 0.0001220703125, '1101110111001001': 0.0001220703125, '1101110111111010': 0.0001220703125, '1101111001001100': 0.0001220703125, '1101111010101011': 0.0001220703125, '1101111011101010': 0.0003662109375, '1101111011101110': 0.0001220703125, '1101111100101100': 0.0001220703125, '1101111101100100': 0.0001220703125, '1110000011101010': 0.0001220703125, '1110000011111010': 0.0001220703125, '1110000101101010': 0.0001220703125, '1110001001100010': 0.0001220703125, '1110001001110010': 0.0001220703125, '1110001011001110': 0.0001220703125, '1110001011100010': 0.000244140625, '1110001011100011': 0.0001220703125, '1110001011100110': 0.0001220703125, '1110001011101010': 0.0003662109375, '1110001011101011': 0.0001220703125, '1110001011101100': 0.0001220703125, '1110001011101110': 0.0001220703125, '1110001011111011': 0.0001220703125, '1110001100101000': 0.0001220703125, '1110001111101010': 0.0001220703125, '1110011011000110': 0.0001220703125, '1110011011101010': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100011001010': 0.0001220703125, '1110100011001100': 0.0001220703125, '1110100011001110': 0.0001220703125, '1110100011010010': 0.0001220703125, '1110100011100010': 0.0001220703125, '1110100011101000': 0.0001220703125, '1110100011101010': 0.0001220703125, '1110100011111110': 0.0001220703125, '1110100111110110': 0.0001220703125, '1110101001001110': 0.0001220703125, '1110101001100000': 0.0001220703125, '1110101001101010': 0.0003662109375, '1110101001101111': 0.0001220703125, '1110101010001010': 0.000244140625, '1110101010001101': 0.0001220703125, '1110101010100010': 0.0001220703125, '1110101010101010': 0.0001220703125, '1110101010101011': 0.0001220703125, '1110101010101101': 0.0001220703125, '1110101011000010': 0.000244140625, '1110101011001010': 0.000732421875, '1110101011001111': 0.0001220703125, '1110101011010001': 0.0001220703125, '1110101011010010': 0.0001220703125, '1110101011011010': 0.0001220703125, '1110101011100010': 0.0003662109375, '1110101011100110': 0.0001220703125, '1110101011101000': 0.0006103515625, '1110101011101001': 0.0001220703125, '1110101011101010': 0.0048828125, '1110101011101100': 0.00048828125, '1110101011101110': 0.00048828125, '1110101011110010': 0.000244140625, '1110101011110110': 0.000244140625, '1110101011111010': 0.000244140625, '1110101100100000': 0.0001220703125, '1110101101010010': 0.0001220703125, '1110101101100110': 0.000244140625, '1110101101101000': 0.0001220703125, '1110101101101010': 0.000244140625, '1110101101101110': 0.0001220703125, '1110101111001010': 0.0001220703125, '1110101111001110': 0.0001220703125, '1110101111101010': 0.000732421875, '1110101111101011': 0.0001220703125, '1110101111110000': 0.0001220703125, '1110110011011010': 0.0001220703125, '1110110011101011': 0.0001220703125, '1110110111101010': 0.000244140625, '1110110111110110': 0.0001220703125, '1110111010101010': 0.0001220703125, '1110111011101010': 0.00048828125, '1111000011001010': 0.0001220703125, '1111000011101010': 0.0001220703125, '1111000111101010': 0.0001220703125, '1111001011001011': 0.0001220703125, '1111001011100010': 0.0001220703125, '1111001011101010': 0.0001220703125, '1111001011101110': 0.0001220703125, '1111010010101110': 0.0001220703125, '1111010011101010': 0.0001220703125, '1111011001110010': 0.0001220703125, '1111011011101010': 0.000244140625, '1111011011101011': 0.0001220703125, '1111011011101110': 0.000244140625, '1111011011111101': 0.0001220703125, '1111100011110010': 0.0001220703125, '1111100101101010': 0.0001220703125, '1111101001101010': 0.0001220703125, '1111101011001010': 0.0001220703125, '1111101011101010': 0.0001220703125, '1111101011101100': 0.000244140625, '1111101101100010': 0.0001220703125, '1111101101101010': 0.0001220703125, '1111101111110110': 0.0001220703125, '1111110101101010': 0.0001220703125, '1111110111101010': 0.0001220703125, '1111110111101110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=2_bit=0.txt <==
{'0000000000000000': 0.329345703125, '0000000000000001': 0.0137939453125, '0000000000000010': 0.0113525390625, '0000000000000011': 0.0025634765625, '0000000000000100': 0.0194091796875, '0000000000000101': 0.00244140625, '0000000000000110': 0.013671875, '0000000000000111': 0.003662109375, '0000000000001000': 0.0108642578125, '0000000000001001': 0.000244140625, '0000000000001010': 0.0003662109375, '0000000000001100': 0.0015869140625, '0000000000001101': 0.0003662109375, '0000000000001110': 0.0003662109375, '0000000000001111': 0.0001220703125, '0000000000010000': 0.01904296875, '0000000000010001': 0.000732421875, '0000000000010010': 0.0003662109375, '0000000000010011': 0.0001220703125, '0000000000010100': 0.001220703125, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.005615234375, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0003662109375, '0000000000011100': 0.0050048828125, '0000000000011101': 0.0003662109375, '0000000000011110': 0.0001220703125, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0084228515625, '0000000000100001': 0.000244140625, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0006103515625, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0003662109375, '0000000000101010': 0.0001220703125, '0000000000101100': 0.000244140625, '0000000000110000': 0.004150390625, '0000000000110001': 0.000244140625, '0000000000110010': 0.000244140625, '0000000000110011': 0.0001220703125, '0000000000111000': 0.000244140625, '0000000000111100': 0.000244140625, '0000000001000000': 0.005126953125, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000100': 0.0003662109375, '0000000001000110': 0.000244140625, '0000000001001000': 0.000244140625, '0000000001010000': 0.0003662109375, '0000000001010001': 0.0001220703125, '0000000001011010': 0.0001220703125, '0000000001011100': 0.0001220703125, '0000000010000000': 0.00439453125, '0000000010000010': 0.000244140625, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0003662109375, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000010010010': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010100100': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.000244140625, '0000000100000000': 0.0255126953125, '0000000100000001': 0.0010986328125, '0000000100000010': 0.0008544921875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.001220703125, '0000000100000110': 0.0003662109375, '0000000100000111': 0.0006103515625, '0000000100001000': 0.0006103515625, '0000000100010000': 0.001708984375, '0000000100010001': 0.0001220703125, '0000000100010111': 0.0001220703125, '0000000100011000': 0.0008544921875, '0000000100011010': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.0006103515625, '0000000100100001': 0.0001220703125, '0000000100100010': 0.0001220703125, '0000000100100100': 0.0001220703125, '0000000100100110': 0.0001220703125, '0000000100110000': 0.000244140625, '0000000100110100': 0.0001220703125, '0000000101000000': 0.0009765625, '0000000101010000': 0.0001220703125, '0000000101110000': 0.0001220703125, '0000000110000000': 0.0028076171875, '0000000110000001': 0.0001220703125, '0000000110000010': 0.00048828125, '0000000110000011': 0.0001220703125, '0000000110000100': 0.00048828125, '0000000110000110': 0.000244140625, '0000000110001000': 0.0003662109375, '0000000110001100': 0.0001220703125, '0000000110010000': 0.0003662109375, '0000000110010100': 0.0001220703125, '0000000110011101': 0.0001220703125, '0000000110110100': 0.0001220703125, '0000001000000000': 0.06689453125, '0000001000000001': 0.002197265625, '0000001000000010': 0.0018310546875, '0000001000000011': 0.000244140625, '0000001000000100': 0.0035400390625, '0000001000000101': 0.00048828125, '0000001000000110': 0.002685546875, '0000001000000111': 0.000244140625, '0000001000001000': 0.00244140625, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000010000': 0.0047607421875, '0000001000010001': 0.0003662109375, '0000001000010100': 0.0003662109375, '0000001000010101': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.001953125, '0000001000011100': 0.0008544921875, '0000001000100000': 0.0010986328125, '0000001000100001': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0008544921875, '0000001000110110': 0.0001220703125, '0000001001000000': 0.0010986328125, '0000001001000100': 0.000244140625, '0000001001010000': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0008544921875, '0000001010000001': 0.0001220703125, '0000001010000100': 0.000244140625, '0000001010000101': 0.0001220703125, '0000001010001000': 0.0001220703125, '0000001100000000': 0.009521484375, '0000001100000001': 0.000244140625, '0000001100000010': 0.000244140625, '0000001100000011': 0.000244140625, '0000001100000100': 0.0008544921875, '0000001100000101': 0.0001220703125, '0000001100000110': 0.00048828125, '0000001100000111': 0.0001220703125, '0000001100001000': 0.000244140625, '0000001100010000': 0.0006103515625, '0000001100010001': 0.0001220703125, '0000001100010100': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011001': 0.0001220703125, '0000001100011100': 0.000244140625, '0000001100100000': 0.000244140625, '0000001100110000': 0.0001220703125, '0000001100111000': 0.0001220703125, '0000001101000000': 0.000244140625, '0000001110000000': 0.001220703125, '0000001110000100': 0.0001220703125, '0000001110000110': 0.0001220703125, '0000010000000000': 0.012939453125, '0000010000000001': 0.0003662109375, '0000010000000010': 0.0001220703125, '0000010000000011': 0.0001220703125, '0000010000000100': 0.000732421875, '0000010000000101': 0.0001220703125, '0000010000000110': 0.0006103515625, '0000010000001000': 0.00048828125, '0000010000001010': 0.0001220703125, '0000010000010000': 0.001220703125, '0000010000010001': 0.0001220703125, '0000010000010100': 0.0001220703125, '0000010000010111': 0.0001220703125, '0000010000011000': 0.0001220703125, '0000010000011010': 0.0001220703125, '0000010000011110': 0.0001220703125, '0000010000100000': 0.000244140625, '0000010000100001': 0.0001220703125, '0000010000110000': 0.00048828125, '0000010001000011': 0.0001220703125, '0000010001011000': 0.0001220703125, '0000010010000000': 0.00048828125, '0000010010000110': 0.0001220703125, '0000010100000000': 0.0032958984375, '0000010100000001': 0.0003662109375, '0000010100000100': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000010100001000': 0.000244140625, '0000010100010000': 0.0001220703125, '0000010100011000': 0.0001220703125, '0000010100011100': 0.0001220703125, '0000010100100000': 0.0001220703125, '0000010110000000': 0.000244140625, '0000010110000010': 0.0001220703125, '0000011000000000': 0.0123291015625, '0000011000000001': 0.0003662109375, '0000011000000010': 0.0006103515625, '0000011000000100': 0.0009765625, '0000011000000101': 0.0001220703125, '0000011000000110': 0.0006103515625, '0000011000000111': 0.0003662109375, '0000011000001000': 0.0008544921875, '0000011000001001': 0.000244140625, '0000011000010000': 0.0008544921875, '0000011000010001': 0.0001220703125, '0000011000011000': 0.000244140625, '0000011000011100': 0.0006103515625, '0000011000100000': 0.000732421875, '0000011000100001': 0.0001220703125, '0000011000100100': 0.0001220703125, '0000011000100110': 0.0001220703125, '0000011000110000': 0.000244140625, '0000011001000000': 0.0001220703125, '0000011010000000': 0.0008544921875, '0000011100000000': 0.015869140625, '0000011100000001': 0.000732421875, '0000011100000010': 0.000244140625, '0000011100000100': 0.000732421875, '0000011100000110': 0.0001220703125, '0000011100000111': 0.0001220703125, '0000011100001000': 0.0009765625, '0000011100010000': 0.001220703125, '0000011100010010': 0.0001220703125, '0000011100011000': 0.0003662109375, '0000011100011100': 0.000244140625, '0000011100100000': 0.0003662109375, '0000011100100010': 0.0001220703125, '0000011100100110': 0.0001220703125, '0000011100110000': 0.000244140625, '0000011101000000': 0.0001220703125, '0000011110000000': 0.0008544921875, '0000011110000100': 0.000244140625, '0000100000000000': 0.005126953125, '0000100000000001': 0.0001220703125, '0000100000000010': 0.000244140625, '0000100000000100': 0.00048828125, '0000100000000110': 0.000244140625, '0000100000001000': 0.0006103515625, '0000100000001001': 0.0001220703125, '0000100000010000': 0.0001220703125, '0000100000011000': 0.0003662109375, '0000100000011100': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100000110100': 0.0001220703125, '0000100001000000': 0.000244140625, '0000100010000000': 0.0001220703125, '0000100010000100': 0.0001220703125, '0000100100000000': 0.000244140625, '0000100110000000': 0.0003662109375, '0000100110000001': 0.0001220703125, '0000100110000110': 0.0001220703125, '0000101000000000': 0.001220703125, '0000101000000010': 0.0001220703125, '0000101000000110': 0.0001220703125, '0000101100000000': 0.0003662109375, '0000101100010000': 0.0001220703125, '0000110000000000': 0.004150390625, '0000110000000001': 0.0001220703125, '0000110000000100': 0.0001220703125, '0000110000000110': 0.00048828125, '0000110000000111': 0.000244140625, '0000110000001000': 0.000244140625, '0000110000010001': 0.0001220703125, '0000110000011000': 0.0001220703125, '0000110000011100': 0.0003662109375, '0000110000110000': 0.0001220703125, '0000110001010011': 0.0001220703125, '0000110010000100': 0.0001220703125, '0000110100000000': 0.00048828125, '0000110100000001': 0.0001220703125, '0000110100000010': 0.0001220703125, '0000110100100000': 0.0001220703125, '0000110110000000': 0.0001220703125, '0000111000000000': 0.0020751953125, '0000111000001000': 0.0001220703125, '0000111000011000': 0.0001220703125, '0000111100000000': 0.000244140625, '0000111100010000': 0.0001220703125, '0000111110000000': 0.0001220703125, '0001000000000000': 0.0283203125, '0001000000000001': 0.00146484375, '0001000000000010': 0.0006103515625, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0015869140625, '0001000000000110': 0.001220703125, '0001000000000111': 0.00048828125, '0001000000001000': 0.0006103515625, '0001000000001001': 0.0001220703125, '0001000000001011': 0.0001220703125, '0001000000001100': 0.000244140625, '0001000000010000': 0.0020751953125, '0001000000010010': 0.0001220703125, '0001000000010100': 0.00048828125, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.0006103515625, '0001000000011110': 0.0001220703125, '0001000000100000': 0.001220703125, '0001000000110000': 0.0008544921875, '0001000000110100': 0.0001220703125, '0001000001000000': 0.000732421875, '0001000001001000': 0.0001220703125, '0001000001010000': 0.000244140625, '0001000010000000': 0.0006103515625, '0001000010000001': 0.0001220703125, '0001000100000000': 0.002197265625, '0001000100000010': 0.000244140625, '0001000100000111': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0003662109375, '0001000100011000': 0.0001220703125, '0001000100011101': 0.0001220703125, '0001000110000000': 0.00048828125, '0001000110000110': 0.0001220703125, '0001000110001000': 0.000244140625, '0001000110010000': 0.0001220703125, '0001000110011000': 0.0001220703125, '0001001000000000': 0.00732421875, '0001001000000001': 0.0008544921875, '0001001000000010': 0.000244140625, '0001001000000100': 0.0009765625, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000010000': 0.0008544921875, '0001001000011000': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001001000001': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000000': 0.0010986328125, '0001001100000001': 0.0001220703125, '0001001100000111': 0.0001220703125, '0001001100010000': 0.0001220703125, '0001010000000000': 0.002197265625, '0001010000000001': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000101': 0.0001220703125, '0001010000001000': 0.000244140625, '0001010000001010': 0.0001220703125, '0001010000011100': 0.0001220703125, '0001010000100000': 0.000244140625, '0001010010000100': 0.0001220703125, '0001010100000000': 0.0003662109375, '0001010100100000': 0.0001220703125, '0001011000000000': 0.001708984375, '0001011000000011': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011000011000': 0.0001220703125, '0001011000011100': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011100000000': 0.0018310546875, '0001011100000001': 0.000244140625, '0001011100000010': 0.0001220703125, '0001011100010000': 0.0001220703125, '0001011101000000': 0.0001220703125, '0001011110000000': 0.0001220703125, '0001100000000000': 0.0062255859375, '0001100000000001': 0.0003662109375, '0001100000000010': 0.000244140625, '0001100000000011': 0.0001220703125, '0001100000000100': 0.000732421875, '0001100000000101': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000001000': 0.0003662109375, '0001100000001100': 0.0001220703125, '0001100000010000': 0.0003662109375, '0001100000011100': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100000100010': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100000110100': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000000': 0.0003662109375, '0001100110000000': 0.0001220703125, '0001101000000000': 0.00048828125, '0001101000000010': 0.0001220703125, '0001101000000100': 0.000244140625, '0001101000011100': 0.0001220703125, '0001101000110000': 0.0001220703125, '0001101100000000': 0.0006103515625, '0001101110000000': 0.0001220703125, '0001110000000000': 0.00830078125, '0001110000000001': 0.0003662109375, '0001110000000010': 0.0003662109375, '0001110000000011': 0.0001220703125, '0001110000000100': 0.00048828125, '0001110000000110': 0.0001220703125, '0001110000001000': 0.000244140625, '0001110000001110': 0.0001220703125, '0001110000010000': 0.0006103515625, '0001110000011000': 0.0003662109375, '0001110000011100': 0.0003662109375, '0001110000100000': 0.0003662109375, '0001110000110000': 0.0001220703125, '0001110010000000': 0.00048828125, '0001110100000000': 0.00048828125, '0001110100000010': 0.0001220703125, '0001110100000100': 0.0001220703125, '0001110100000110': 0.0001220703125, '0001110110000000': 0.000244140625, '0001111000000000': 0.003662109375, '0001111000000100': 0.000244140625, '0001111000001000': 0.000244140625, '0001111000010000': 0.0001220703125, '0001111000100000': 0.0001220703125, '0001111010000110': 0.0001220703125, '0001111100000000': 0.0003662109375, '0001111110000010': 0.0001220703125, '0010000000000000': 0.00537109375, '0010000000000100': 0.00048828125, '0010000000000110': 0.000244140625, '0010000000000111': 0.000244140625, '0010000000001000': 0.0003662109375, '0010000000010000': 0.001220703125, '0010000000011000': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000101000': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000000110000': 0.000244140625, '0010000001000000': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010000110000000': 0.0001220703125, '0010001000000000': 0.001220703125, '0010001000000010': 0.0001220703125, '0010001000000111': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001000100001': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010001100001100': 0.0001220703125, '0010010000000000': 0.0006103515625, '0010010000000011': 0.0001220703125, '0010010100000100': 0.0001220703125, '0010011000000000': 0.000244140625, '0010011000000010': 0.0001220703125, '0010011000110000': 0.0001220703125, '0010011100000000': 0.0003662109375, '0010100000000000': 0.0001220703125, '0011000000000000': 0.000732421875, '0011000000000100': 0.0001220703125, '0011000000011000': 0.000244140625, '0011000000111100': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000100': 0.0001220703125, '0011001100000000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011100000000111': 0.0001220703125, '0011100000100100': 0.0001220703125, '0011100000110000': 0.0001220703125, '0011100100000000': 0.0001220703125, '0011101000000000': 0.0001220703125, '0011110000000000': 0.0001220703125, '0011110000010000': 0.0001220703125, '0100000000000000': 0.02685546875, '0100000000000001': 0.00146484375, '0100000000000010': 0.0008544921875, '0100000000000011': 0.00048828125, '0100000000000100': 0.0015869140625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0006103515625, '0100000000000111': 0.0003662109375, '0100000000001000': 0.001953125, '0100000000001001': 0.0001220703125, '0100000000001100': 0.000244140625, '0100000000010000': 0.00146484375, '0100000000010001': 0.000244140625, '0100000000010100': 0.000244140625, '0100000000011000': 0.001220703125, '0100000000011001': 0.000244140625, '0100000000011100': 0.0009765625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000011111': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000100010': 0.0001220703125, '0100000000100011': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000110000': 0.000732421875, '0100000000110011': 0.0001220703125, '0100000000110100': 0.0001220703125, '0100000000110101': 0.0001220703125, '0100000000111000': 0.000244140625, '0100000001000000': 0.0009765625, '0100000001001000': 0.0001220703125, '0100000010000000': 0.0003662109375, '0100000010000001': 0.0001220703125, '0100000010000100': 0.0001220703125, '0100000010001000': 0.0003662109375, '0100000100000000': 0.0030517578125, '0100000100000010': 0.0001220703125, '0100000100000100': 0.0003662109375, '0100000100000101': 0.0001220703125, '0100000100000110': 0.0001220703125, '0100000100010000': 0.000244140625, '0100000100010010': 0.000244140625, '0100000100011101': 0.0001220703125, '0100000100100000': 0.0003662109375, '0100000100101000': 0.0001220703125, '0100000110000000': 0.000244140625, '0100000110000001': 0.0001220703125, '0100000110011100': 0.000244140625, '0100000110100000': 0.0001220703125, '0100000110110000': 0.0001220703125, '0100001000000000': 0.006591796875, '0100001000000001': 0.0001220703125, '0100001000000100': 0.0006103515625, '0100001000000110': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0001220703125, '0100001000001100': 0.0001220703125, '0100001000010000': 0.0003662109375, '0100001000011000': 0.000244140625, '0100001000011100': 0.000244140625, '0100001000011110': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000100010': 0.0001220703125, '0100001000101000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001100000000': 0.0006103515625, '0100001100000010': 0.0001220703125, '0100001100000011': 0.0001220703125, '0100001100000100': 0.0001220703125, '0100001100001000': 0.000244140625, '0100001100001100': 0.0001220703125, '0100001100011000': 0.0001220703125, '0100010000000000': 0.001220703125, '0100010000000010': 0.0001220703125, '0100010000001000': 0.0001220703125, '0100010000010000': 0.0001220703125, '0100010000010100': 0.0001220703125, '0100010000100010': 0.0001220703125, '0100010100000000': 0.0001220703125, '0100010100000101': 0.0001220703125, '0100010100110000': 0.0001220703125, '0100010110010110': 0.0001220703125, '0100011000000000': 0.0015869140625, '0100011000000100': 0.000244140625, '0100011000000110': 0.0001220703125, '0100011000001000': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000010001': 0.0001220703125, '0100011000011000': 0.0001220703125, '0100011000100000': 0.0001220703125, '0100011010000100': 0.0001220703125, '0100011100000000': 0.0018310546875, '0100011100000100': 0.0001220703125, '0100011100000110': 0.0001220703125, '0100011100001100': 0.0001220703125, '0100011100010000': 0.0001220703125, '0100011100011100': 0.0001220703125, '0100011100100001': 0.0001220703125, '0100011101000000': 0.0001220703125, '0100011110000100': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000000100': 0.0001220703125, '0100100100000000': 0.0001220703125, '0100101100000000': 0.0001220703125, '0100110000000000': 0.000244140625, '0100110000000001': 0.0001220703125, '0100110000000011': 0.0001220703125, '0100110000011110': 0.0001220703125, '0100110100000000': 0.0001220703125, '0100111000000000': 0.0001220703125, '0100111100000100': 0.0001220703125, '0101000000000000': 0.002685546875, '0101000000000100': 0.0003662109375, '0101000000000101': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000001000': 0.000244140625, '0101000000001001': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000001100': 0.0001220703125, '0101000000010000': 0.0001220703125, '0101000000010100': 0.0001220703125, '0101000000011000': 0.0003662109375, '0101000000011001': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100000000': 0.00048828125, '0101000100000100': 0.0001220703125, '0101000100001010': 0.0001220703125, '0101000100010000': 0.0001220703125, '0101000110011000': 0.0001220703125, '0101001000000000': 0.0006103515625, '0101001000000111': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101001000010100': 0.0001220703125, '0101001000100000': 0.0001220703125, '0101001100001101': 0.0001220703125, '0101001110000000': 0.0001220703125, '0101010000000001': 0.0001220703125, '0101010000010000': 0.0001220703125, '0101011000000000': 0.0001220703125, '0101011100000000': 0.000244140625, '0101100000000000': 0.0006103515625, '0101100000000001': 0.0001220703125, '0101100000010000': 0.0001220703125, '0101101000000001': 0.0001220703125, '0101110000000000': 0.0008544921875, '0101110000000111': 0.0001220703125, '0101110000001000': 0.0001220703125, '0101110000011000': 0.0001220703125, '0101110100000000': 0.0001220703125, '0101110100001000': 0.0001220703125, '0101110100010000': 0.0001220703125, '0101111000000000': 0.000244140625, '0101111100000000': 0.000244140625, '0110000000000000': 0.0052490234375, '0110000000000010': 0.0001220703125, '0110000000000100': 0.0001220703125, '0110000000000110': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000010000': 0.000244140625, '0110000000011010': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.000244140625, '0110000000110000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100000110': 0.0001220703125, '0110000110000000': 0.000244140625, '0110001000000000': 0.0010986328125, '0110001000001000': 0.0001220703125, '0110011000000000': 0.0001220703125, '0110011000010000': 0.0001220703125, '0110011100000000': 0.00048828125, '0110100000000000': 0.000244140625, '0110100000010000': 0.000244140625, '0110100100100000': 0.0001220703125, '0111000000000000': 0.0025634765625, '0111000000000001': 0.000244140625, '0111000000000010': 0.000244140625, '0111000000000100': 0.0001220703125, '0111000000001110': 0.0001220703125, '0111000000010000': 0.0001220703125, '0111000000010100': 0.0001220703125, '0111000000011100': 0.0001220703125, '0111000100000000': 0.000244140625, '0111000100000001': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000000100': 0.0001220703125, '0111001000000111': 0.0001220703125, '0111001000010000': 0.0001220703125, '0111001001000000': 0.0001220703125, '0111010000000000': 0.000244140625, '0111011100000100': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111100000000010': 0.0001220703125, '0111110000000000': 0.000244140625, '0111110000000100': 0.0001220703125, '1000000000000000': 0.0040283203125, '1000000000000001': 0.013427734375, '1000000000000010': 0.0015869140625, '1000000000000011': 0.0020751953125, '1000000000000100': 0.000244140625, '1000000000000101': 0.0003662109375, '1000000000000110': 0.0003662109375, '1000000000000111': 0.0006103515625, '1000000000001000': 0.00048828125, '1000000000001001': 0.0003662109375, '1000000000010000': 0.0003662109375, '1000000000010001': 0.0006103515625, '1000000000010010': 0.0001220703125, '1000000000010011': 0.000244140625, '1000000000010100': 0.0001220703125, '1000000000010111': 0.000244140625, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0003662109375, '1000000000011101': 0.0001220703125, '1000000000100001': 0.00048828125, '1000000000100010': 0.000244140625, '1000000000100011': 0.000244140625, '1000000000110001': 0.0001220703125, '1000000000110010': 0.0001220703125, '1000000000111000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000100': 0.000244140625, '1000000001000110': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000100000000': 0.000732421875, '1000000100000001': 0.0009765625, '1000000100000010': 0.00048828125, '1000000100000011': 0.0001220703125, '1000000100000101': 0.000244140625, '1000000100000111': 0.0001220703125, '1000000100001001': 0.0001220703125, '1000000100010001': 0.0003662109375, '1000000110000001': 0.0001220703125, '1000000110000010': 0.0001220703125, '1000001000000000': 0.0008544921875, '1000001000000001': 0.00244140625, '1000001000000010': 0.000244140625, '1000001000000011': 0.0003662109375, '1000001000000101': 0.0003662109375, '1000001000000110': 0.0001220703125, '1000001000000111': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001001000101': 0.0001220703125, '1000001100000000': 0.000244140625, '1000001100000001': 0.000732421875, '1000001100000011': 0.0001220703125, '1000001100001001': 0.0001220703125, '1000001100010010': 0.0001220703125, '1000001110000011': 0.0001220703125, '1000010000000000': 0.000244140625, '1000010000000001': 0.000732421875, '1000010000000011': 0.00048828125, '1000010000001001': 0.0001220703125, '1000010000010000': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000010100000001': 0.0003662109375, '1000010100000010': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.000732421875, '1000011000000011': 0.0001220703125, '1000011000100001': 0.0001220703125, '1000011100000000': 0.0003662109375, '1000011100000001': 0.0006103515625, '1000011100000010': 0.000244140625, '1000011100000011': 0.0003662109375, '1000011100000100': 0.0001220703125, '1000011100100001': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000100000000001': 0.0001220703125, '1000100000000010': 0.0001220703125, '1000100000000011': 0.0003662109375, '1000100000001001': 0.0001220703125, '1000100000100000': 0.0001220703125, '1000100000110001': 0.0001220703125, '1000101000000000': 0.0001220703125, '1000101000100001': 0.0001220703125, '1000101100000001': 0.0001220703125, '1000110000000001': 0.0001220703125, '1001000000000000': 0.0008544921875, '1001000000000001': 0.00048828125, '1001000000000010': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000010000': 0.000244140625, '1001000000010001': 0.0001220703125, '1001000000010111': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000000011111': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000100000001': 0.0003662109375, '1001001000000000': 0.000244140625, '1001001000000001': 0.0003662109375, '1001001000000100': 0.0001220703125, '1001001000000111': 0.000244140625, '1001001100001001': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001010000000011': 0.000244140625, '1001010100000111': 0.0001220703125, '1001011000000000': 0.0003662109375, '1001011100000000': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100000000001': 0.00048828125, '1001100000000011': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000000001': 0.0003662109375, '1001110000010001': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010000000000010': 0.0001220703125, '1010000000010000': 0.0001220703125, '1010000100000001': 0.0001220703125, '1010000100100001': 0.0001220703125, '1010001000000000': 0.0001220703125, '1010010000000001': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000010111': 0.0001220703125, '1011000000110000': 0.0001220703125, '1011100000000010': 0.0001220703125, '1100000000000000': 0.0013427734375, '1100000000000001': 0.0047607421875, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0001220703125, '1100000000000100': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.0009765625, '1100000000000111': 0.000244140625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0001220703125, '1100000000001101': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0001220703125, '1100000000010110': 0.0001220703125, '1100000000010111': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000000011100': 0.0001220703125, '1100000000011110': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000110001': 0.000244140625, '1100000000111001': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000001': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000001011000': 0.0001220703125, '1100000010000001': 0.000244140625, '1100000100000001': 0.000244140625, '1100000100000111': 0.0001220703125, '1100000100010001': 0.0001220703125, '1100000100011101': 0.0001220703125, '1100001000000000': 0.000244140625, '1100001000000001': 0.001220703125, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001100000001': 0.000244140625, '1100010000000001': 0.0006103515625, '1100010000000010': 0.0001220703125, '1100010000010001': 0.0001220703125, '1100010100000000': 0.0001220703125, '1100011000000000': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011100000001': 0.0001220703125, '1100011100000111': 0.0001220703125, '1100011110000000': 0.0001220703125, '1100011110001110': 0.0001220703125, '1100100000001000': 0.0001220703125, '1100100000101110': 0.0001220703125, '1100100001010001': 0.0001220703125, '1100101000000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.00048828125, '1101000000001000': 0.0001220703125, '1101000000001100': 0.0001220703125, '1101000000011101': 0.0001220703125, '1101000000110001': 0.0001220703125, '1101000100000001': 0.0001220703125, '1101001000100001': 0.0001220703125, '1101100000001001': 0.0001220703125, '1101100100000000': 0.0001220703125, '1101110000010001': 0.0001220703125, '1101111100000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.00048828125, '1110000000000100': 0.0001220703125, '1110000000000101': 0.0001220703125, '1110000000000110': 0.0001220703125, '1110000000000111': 0.0001220703125, '1110000100000111': 0.0001220703125, '1110001000000001': 0.0001220703125, '1110010100001100': 0.0001220703125, '1110011000000001': 0.0001220703125, '1111000000000001': 0.000244140625, '1111001000010001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=2_bit=1.txt <==
{'0000000011101101': 0.0001220703125, '0000000101001010': 0.0001220703125, '0000000111101011': 0.0001220703125, '0000001010001010': 0.0001220703125, '0000001010101010': 0.0001220703125, '0000001010101011': 0.000244140625, '0000001011001000': 0.0001220703125, '0000001011001010': 0.0001220703125, '0000001011001011': 0.0001220703125, '0000001011101010': 0.0003662109375, '0000001011101011': 0.0003662109375, '0000001011101110': 0.0001220703125, '0000001011111010': 0.0001220703125, '0000001101101010': 0.0001220703125, '0000001111101011': 0.000244140625, '0000010010101011': 0.0001220703125, '0000010011010010': 0.0001220703125, '0000010011101011': 0.0001220703125, '0000010101101010': 0.0001220703125, '0000010111101001': 0.0001220703125, '0000010111101011': 0.0001220703125, '0000011011001010': 0.0001220703125, '0000100010010110': 0.0001220703125, '0000100010110111': 0.0001220703125, '0000100011000010': 0.0001220703125, '0000100011001010': 0.0001220703125, '0000100011011111': 0.0001220703125, '0000100011100010': 0.0001220703125, '0000100011101010': 0.0003662109375, '0000100011101011': 0.0001220703125, '0000100101100011': 0.0001220703125, '0000100101101010': 0.0001220703125, '0000100111000111': 0.0001220703125, '0000101001000110': 0.0001220703125, '0000101001001011': 0.0001220703125, '0000101001001111': 0.0001220703125, '0000101001100111': 0.0001220703125, '0000101001101100': 0.0001220703125, '0000101001101111': 0.000244140625, '0000101001110011': 0.0001220703125, '0000101001111001': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010100010': 0.0001220703125, '0000101010101010': 0.000732421875, '0000101010101011': 0.00048828125, '0000101010101110': 0.0001220703125, '0000101010101111': 0.000244140625, '0000101010111010': 0.0001220703125, '0000101011001010': 0.00048828125, '0000101011001011': 0.0003662109375, '0000101011001110': 0.0001220703125, '0000101011001111': 0.000244140625, '0000101011010011': 0.0001220703125, '0000101011010100': 0.0001220703125, '0000101011011011': 0.0001220703125, '0000101011011111': 0.0001220703125, '0000101011100000': 0.0001220703125, '0000101011100011': 0.000244140625, '0000101011101000': 0.0003662109375, '0000101011101001': 0.000244140625, '0000101011101010': 0.0025634765625, '0000101011101011': 0.0018310546875, '0000101011101100': 0.0003662109375, '0000101011101101': 0.0001220703125, '0000101011101110': 0.00048828125, '0000101011101111': 0.000244140625, '0000101011110000': 0.0001220703125, '0000101011110010': 0.000244140625, '0000101011110110': 0.000244140625, '0000101011111000': 0.0001220703125, '0000101011111010': 0.000244140625, '0000101011111011': 0.0001220703125, '0000101101001110': 0.0001220703125, '0000101101101010': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101101110010': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101110101111': 0.0001220703125, '0000101111100010': 0.0001220703125, '0000101111100011': 0.0001220703125, '0000101111101001': 0.0001220703125, '0000101111101011': 0.0001220703125, '0000101111101110': 0.0001220703125, '0000101111111001': 0.0001220703125, '0000110001100010': 0.0001220703125, '0000110011001010': 0.0001220703125, '0000110011101010': 0.0001220703125, '0000110011111110': 0.0001220703125, '0000110111100000': 0.0001220703125, '0000110111100110': 0.0001220703125, '0000110111110001': 0.0001220703125, '0000111001101011': 0.0001220703125, '0000111010101011': 0.0001220703125, '0000111010110110': 0.0001220703125, '0000111011000110': 0.0001220703125, '0000111011101010': 0.0001220703125, '0000111101110011': 0.0001220703125, '0000111110101011': 0.0001220703125, '0000111111101110': 0.0001220703125, '0001000010111010': 0.0001220703125, '0001001000101011': 0.0001220703125, '0001001011001001': 0.0001220703125, '0001001011011011': 0.000244140625, '0001001011101000': 0.0001220703125, '0001001011101010': 0.000244140625, '0001001011101011': 0.0001220703125, '0001001011101100': 0.0001220703125, '0001010011001011': 0.0001220703125, '0001010111001001': 0.0001220703125, '0001011010101011': 0.0001220703125, '0001011011001011': 0.0001220703125, '0001011011101011': 0.0001220703125, '0001011011101100': 0.0001220703125, '0001100010000011': 0.0001220703125, '0001100011100010': 0.0001220703125, '0001101001000101': 0.0001220703125, '0001101001001011': 0.0001220703125, '0001101001101010': 0.0001220703125, '0001101010001011': 0.0001220703125, '0001101010101011': 0.0003662109375, '0001101011001010': 0.000244140625, '0001101011001011': 0.0001220703125, '0001101011001100': 0.0001220703125, '0001101011010010': 0.0001220703125, '0001101011100001': 0.0001220703125, '0001101011100011': 0.0001220703125, '0001101011101001': 0.0001220703125, '0001101011101010': 0.0001220703125, '0001101011101011': 0.0001220703125, '0001101011101110': 0.000244140625, '0001101101101010': 0.0001220703125, '0001101111101011': 0.0001220703125, '0001110111101111': 0.0001220703125, '0001111011001011': 0.0001220703125, '0001111011101010': 0.000244140625, '0010000001101010': 0.0001220703125, '0010000010100100': 0.0001220703125, '0010000011101001': 0.0001220703125, '0010000011101010': 0.0001220703125, '0010000011101011': 0.000244140625, '0010000011101101': 0.0001220703125, '0010000100101011': 0.0001220703125, '0010000100111110': 0.0001220703125, '0010000101101011': 0.0001220703125, '0010000111001010': 0.0001220703125, '0010000111111010': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001001000010': 0.0001220703125, '0010001001000110': 0.0001220703125, '0010001001011011': 0.0001220703125, '0010001001100111': 0.0001220703125, '0010001001101010': 0.0001220703125, '0010001001101011': 0.0001220703125, '0010001001110000': 0.0001220703125, '0010001010001111': 0.0001220703125, '0010001010011010': 0.0001220703125, '0010001010011011': 0.0001220703125, '0010001010101010': 0.000244140625, '0010001010101100': 0.000244140625, '0010001010101110': 0.0001220703125, '0010001010101111': 0.0001220703125, '0010001010111110': 0.0001220703125, '0010001011000011': 0.0001220703125, '0010001011001010': 0.000732421875, '0010001011001011': 0.0003662109375, '0010001011001101': 0.0001220703125, '0010001011010111': 0.0001220703125, '0010001011011010': 0.000244140625, '0010001011011011': 0.0001220703125, '0010001011100000': 0.0001220703125, '0010001011100010': 0.0006103515625, '0010001011100100': 0.0001220703125, '0010001011100101': 0.0001220703125, '0010001011100110': 0.0001220703125, '0010001011100111': 0.000244140625, '0010001011101000': 0.000244140625, '0010001011101010': 0.0015869140625, '0010001011101011': 0.00146484375, '0010001011101100': 0.000244140625, '0010001011101110': 0.0006103515625, '0010001011101111': 0.0003662109375, '0010001011110010': 0.000244140625, '0010001011110011': 0.0001220703125, '0010001011110110': 0.000244140625, '0010001011110111': 0.0001220703125, '0010001011111010': 0.0001220703125, '0010001011111011': 0.0001220703125, '0010001100001110': 0.0001220703125, '0010001100101010': 0.0001220703125, '0010001101001101': 0.0001220703125, '0010001101100010': 0.0001220703125, '0010001101101010': 0.0001220703125, '0010001101101111': 0.000244140625, '0010001111001010': 0.0001220703125, '0010001111100010': 0.0001220703125, '0010001111100100': 0.0001220703125, '0010001111101010': 0.0003662109375, '0010001111101110': 0.0001220703125, '0010001111101111': 0.000244140625, '0010001111110011': 0.0001220703125, '0010001111110110': 0.0001220703125, '0010010011101011': 0.0001220703125, '0010010111100010': 0.0001220703125, '0010010111100011': 0.0001220703125, '0010010111100111': 0.0001220703125, '0010010111101010': 0.0001220703125, '0010011001100110': 0.0001220703125, '0010011001111011': 0.0001220703125, '0010011011001010': 0.000244140625, '0010011011101000': 0.0001220703125, '0010011011101010': 0.0001220703125, '0010011011101011': 0.0006103515625, '0010011011101110': 0.0001220703125, '0010011111100010': 0.0001220703125, '0010100000101010': 0.0001220703125, '0010100001001011': 0.0001220703125, '0010100001011011': 0.0001220703125, '0010100001100010': 0.0001220703125, '0010100001100011': 0.0001220703125, '0010100001101010': 0.0003662109375, '0010100001101011': 0.0001220703125, '0010100001101101': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100001110010': 0.0001220703125, '0010100001111010': 0.0001220703125, '0010100010000000': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010001011': 0.000244140625, '0010100010101010': 0.000244140625, '0010100010101011': 0.0003662109375, '0010100010101110': 0.0001220703125, '0010100011000110': 0.0001220703125, '0010100011000111': 0.0001220703125, '0010100011001001': 0.000244140625, '0010100011001010': 0.0001220703125, '0010100011001011': 0.0003662109375, '0010100011001100': 0.0001220703125, '0010100011001111': 0.0003662109375, '0010100011010010': 0.0003662109375, '0010100011011000': 0.0001220703125, '0010100011011010': 0.0001220703125, '0010100011011011': 0.0001220703125, '0010100011100010': 0.0003662109375, '0010100011100011': 0.0001220703125, '0010100011100111': 0.0001220703125, '0010100011101000': 0.000244140625, '0010100011101001': 0.0001220703125, '0010100011101010': 0.0020751953125, '0010100011101011': 0.001953125, '0010100011101110': 0.0008544921875, '0010100011101111': 0.0010986328125, '0010100011110010': 0.0001220703125, '0010100011110110': 0.000244140625, '0010100011110111': 0.000244140625, '0010100011111011': 0.000244140625, '0010100101101011': 0.0001220703125, '0010100101110010': 0.0001220703125, '0010100110001010': 0.0001220703125, '0010100110101010': 0.000244140625, '0010100111001010': 0.0001220703125, '0010100111001011': 0.0001220703125, '0010100111101010': 0.000244140625, '0010100111110111': 0.0001220703125, '0010100111111010': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101011': 0.000244140625, '0010101000101110': 0.0001220703125, '0010101000111011': 0.0001220703125, '0010101001000010': 0.0001220703125, '0010101001000011': 0.0001220703125, '0010101001001000': 0.0001220703125, '0010101001001010': 0.00048828125, '0010101001001100': 0.0001220703125, '0010101001001101': 0.0001220703125, '0010101001001110': 0.0001220703125, '0010101001010010': 0.0001220703125, '0010101001011111': 0.0001220703125, '0010101001100000': 0.0001220703125, '0010101001100001': 0.0001220703125, '0010101001100010': 0.0001220703125, '0010101001100011': 0.000244140625, '0010101001101000': 0.0001220703125, '0010101001101010': 0.001953125, '0010101001101011': 0.0010986328125, '0010101001101100': 0.000244140625, '0010101001101101': 0.000244140625, '0010101001101110': 0.000244140625, '0010101001101111': 0.0009765625, '0010101001110010': 0.0001220703125, '0010101001110011': 0.0001220703125, '0010101001110110': 0.0001220703125, '0010101001110111': 0.0001220703125, '0010101001111010': 0.0001220703125, '0010101010000111': 0.0001220703125, '0010101010001010': 0.0003662109375, '0010101010001101': 0.000244140625, '0010101010010011': 0.0001220703125, '0010101010011010': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100011': 0.000244140625, '0010101010100101': 0.0001220703125, '0010101010101000': 0.0003662109375, '0010101010101010': 0.0013427734375, '0010101010101011': 0.0013427734375, '0010101010101100': 0.0001220703125, '0010101010101110': 0.0009765625, '0010101010101111': 0.00048828125, '0010101010110010': 0.000244140625, '0010101010110110': 0.0001220703125, '0010101010110111': 0.0001220703125, '0010101010111010': 0.000244140625, '0010101010111011': 0.0001220703125, '0010101011000000': 0.0001220703125, '0010101011000011': 0.000244140625, '0010101011000100': 0.0001220703125, '0010101011000101': 0.0001220703125, '0010101011001000': 0.00048828125, '0010101011001001': 0.00048828125, '0010101011001010': 0.0030517578125, '0010101011001011': 0.0028076171875, '0010101011001100': 0.000244140625, '0010101011001101': 0.000244140625, '0010101011001110': 0.0010986328125, '0010101011001111': 0.0008544921875, '0010101011010010': 0.00048828125, '0010101011010011': 0.0003662109375, '0010101011010110': 0.0001220703125, '0010101011010111': 0.0001220703125, '0010101011011000': 0.0001220703125, '0010101011011010': 0.0010986328125, '0010101011011011': 0.00048828125, '0010101011011110': 0.000244140625, '0010101011100000': 0.0001220703125, '0010101011100010': 0.0018310546875, '0010101011100011': 0.001220703125, '0010101011100101': 0.000244140625, '0010101011100110': 0.0008544921875, '0010101011100111': 0.0008544921875, '0010101011101000': 0.001953125, '0010101011101001': 0.0013427734375, '0010101011101010': 0.013671875, '0010101011101011': 0.009521484375, '0010101011101100': 0.0003662109375, '0010101011101101': 0.0001220703125, '0010101011101110': 0.0035400390625, '0010101011101111': 0.00341796875, '0010101011110000': 0.0001220703125, '0010101011110010': 0.0009765625, '0010101011110011': 0.0006103515625, '0010101011110110': 0.0008544921875, '0010101011110111': 0.0008544921875, '0010101011111000': 0.0001220703125, '0010101011111010': 0.0015869140625, '0010101011111011': 0.0003662109375, '0010101011111100': 0.000244140625, '0010101011111110': 0.0006103515625, '0010101011111111': 0.0003662109375, '0010101100101010': 0.000244140625, '0010101100101111': 0.0001220703125, '0010101101001010': 0.0001220703125, '0010101101001110': 0.0001220703125, '0010101101001111': 0.0001220703125, '0010101101100010': 0.0001220703125, '0010101101100100': 0.0001220703125, '0010101101100110': 0.0001220703125, '0010101101100111': 0.0001220703125, '0010101101101000': 0.000244140625, '0010101101101010': 0.0009765625, '0010101101101011': 0.000732421875, '0010101101101101': 0.0003662109375, '0010101101101110': 0.0003662109375, '0010101101101111': 0.0001220703125, '0010101101110010': 0.0001220703125, '0010101101111011': 0.0001220703125, '0010101101111111': 0.0001220703125, '0010101110100010': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101101': 0.0001220703125, '0010101111001001': 0.0001220703125, '0010101111001010': 0.0003662109375, '0010101111001011': 0.0001220703125, '0010101111001110': 0.0001220703125, '0010101111010010': 0.000244140625, '0010101111100010': 0.0001220703125, '0010101111100011': 0.0001220703125, '0010101111100111': 0.0001220703125, '0010101111101000': 0.000244140625, '0010101111101010': 0.000732421875, '0010101111101011': 0.0009765625, '0010101111101100': 0.0001220703125, '0010101111101110': 0.0003662109375, '0010101111101111': 0.0008544921875, '0010101111110010': 0.000244140625, '0010101111111010': 0.000244140625, '0010110001001010': 0.0001220703125, '0010110001011010': 0.0001220703125, '0010110001101010': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110001101111': 0.0001220703125, '0010110010100010': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101010': 0.000244140625, '0010110011001000': 0.0001220703125, '0010110011001010': 0.0001220703125, '0010110011011100': 0.0001220703125, '0010110011101001': 0.0001220703125, '0010110011101010': 0.0003662109375, '0010110011101011': 0.0003662109375, '0010110011101100': 0.0001220703125, '0010110011101111': 0.00048828125, '0010110101010011': 0.0001220703125, '0010110101101011': 0.000244140625, '0010110101101101': 0.0001220703125, '0010110101101110': 0.0001220703125, '0010110101111010': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010110110101111': 0.0001220703125, '0010110111000011': 0.0001220703125, '0010110111000111': 0.0001220703125, '0010110111001011': 0.0001220703125, '0010110111100011': 0.0001220703125, '0010110111101000': 0.00048828125, '0010110111101010': 0.00048828125, '0010110111101011': 0.0006103515625, '0010110111101110': 0.0003662109375, '0010110111101111': 0.0001220703125, '0010110111111010': 0.000244140625, '0010110111111011': 0.0001220703125, '0010111000101011': 0.0001220703125, '0010111001011010': 0.0001220703125, '0010111001100011': 0.0001220703125, '0010111001101010': 0.0001220703125, '0010111001101011': 0.0001220703125, '0010111001101100': 0.0001220703125, '0010111001101110': 0.0001220703125, '0010111001110010': 0.0001220703125, '0010111001111101': 0.0001220703125, '0010111010001000': 0.0001220703125, '0010111010101010': 0.0003662109375, '0010111010101011': 0.0001220703125, '0010111010101111': 0.0001220703125, '0010111010111010': 0.0001220703125, '0010111011001100': 0.0001220703125, '0010111011011010': 0.0001220703125, '0010111011011011': 0.0001220703125, '0010111011011110': 0.0001220703125, '0010111011100000': 0.0001220703125, '0010111011100010': 0.0001220703125, '0010111011100011': 0.00048828125, '0010111011100111': 0.0001220703125, '0010111011101000': 0.0001220703125, '0010111011101010': 0.0009765625, '0010111011101011': 0.000732421875, '0010111011101110': 0.0006103515625, '0010111011101111': 0.0006103515625, '0010111011110010': 0.0001220703125, '0010111011110101': 0.0001220703125, '0010111011110110': 0.000244140625, '0010111011110111': 0.000244140625, '0010111011111010': 0.0001220703125, '0010111011111011': 0.0003662109375, '0010111011111100': 0.0001220703125, '0010111101100010': 0.0001220703125, '0010111101101110': 0.0001220703125, '0010111101101111': 0.0001220703125, '0010111101110010': 0.0001220703125, '0010111110011000': 0.0001220703125, '0010111110101011': 0.0001220703125, '0010111110110010': 0.0001220703125, '0010111111010010': 0.0001220703125, '0010111111101010': 0.0001220703125, '0010111111101011': 0.0003662109375, '0011000000101010': 0.0001220703125, '0011000001101011': 0.0001220703125, '0011000011001110': 0.0001220703125, '0011000011101110': 0.0001220703125, '0011000011101111': 0.000244140625, '0011000011110011': 0.0001220703125, '0011000011111000': 0.0001220703125, '0011000101101111': 0.0001220703125, '0011000111101010': 0.0001220703125, '0011001001011010': 0.000244140625, '0011001001100010': 0.0001220703125, '0011001001100011': 0.0001220703125, '0011001001101000': 0.0001220703125, '0011001001110011': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001010110110': 0.0001220703125, '0011001011001000': 0.0001220703125, '0011001011001010': 0.0003662109375, '0011001011100001': 0.0001220703125, '0011001011100011': 0.0001220703125, '0011001011101010': 0.0010986328125, '0011001011101011': 0.0006103515625, '0011001011101100': 0.0001220703125, '0011001011101110': 0.000244140625, '0011001011101111': 0.00048828125, '0011001011110010': 0.0001220703125, '0011001101101000': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001101101111': 0.0001220703125, '0011001110101010': 0.0001220703125, '0011001110101011': 0.0001220703125, '0011001111001010': 0.0001220703125, '0011001111001101': 0.0001220703125, '0011010011000011': 0.0001220703125, '0011010011010010': 0.0001220703125, '0011010011101110': 0.0001220703125, '0011010011101111': 0.0001220703125, '0011010110101110': 0.0001220703125, '0011010111001000': 0.0001220703125, '0011010111101111': 0.0001220703125, '0011011000100111': 0.0001220703125, '0011011001101010': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011010111010': 0.0001220703125, '0011011010111011': 0.0001220703125, '0011011011001110': 0.0001220703125, '0011011011011010': 0.0001220703125, '0011011011101011': 0.0008544921875, '0011011011101100': 0.0001220703125, '0011011011101110': 0.0001220703125, '0011011011101111': 0.0001220703125, '0011011011110111': 0.0001220703125, '0011011011111111': 0.0001220703125, '0011011100101011': 0.0001220703125, '0011011101101010': 0.0001220703125, '0011011111101010': 0.0001220703125, '0011011111101011': 0.0001220703125, '0011011111101111': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011100010101100': 0.0001220703125, '0011100010110010': 0.0001220703125, '0011100011000010': 0.0001220703125, '0011100011001010': 0.0001220703125, '0011100011100011': 0.0001220703125, '0011100011100101': 0.0001220703125, '0011100011101010': 0.000244140625, '0011100011101011': 0.0001220703125, '0011100011101111': 0.0001220703125, '0011100011110010': 0.0001220703125, '0011100111101011': 0.0001220703125, '0011101001100000': 0.0001220703125, '0011101001101000': 0.0001220703125, '0011101001101011': 0.0001220703125, '0011101010001010': 0.0001220703125, '0011101010100011': 0.0001220703125, '0011101010101000': 0.000244140625, '0011101010101011': 0.000244140625, '0011101010101111': 0.0001220703125, '0011101011000110': 0.0001220703125, '0011101011001000': 0.0001220703125, '0011101011001010': 0.00048828125, '0011101011001011': 0.0003662109375, '0011101011001110': 0.0001220703125, '0011101011001111': 0.000244140625, '0011101011010011': 0.0001220703125, '0011101011010110': 0.0001220703125, '0011101011011011': 0.0001220703125, '0011101011100010': 0.0001220703125, '0011101011100100': 0.0001220703125, '0011101011100110': 0.0001220703125, '0011101011101000': 0.0001220703125, '0011101011101010': 0.0015869140625, '0011101011101011': 0.000732421875, '0011101011101100': 0.000244140625, '0011101011101110': 0.0003662109375, '0011101011101111': 0.0003662109375, '0011101011111010': 0.0001220703125, '0011101011111110': 0.0001220703125, '0011101100110100': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101111011010': 0.0001220703125, '0011101111100010': 0.0001220703125, '0011101111101010': 0.000244140625, '0011110001101011': 0.000244140625, '0011110011000000': 0.0001220703125, '0011110011101010': 0.0001220703125, '0011110101111011': 0.0001220703125, '0011110110101010': 0.0001220703125, '0011110111101010': 0.0001220703125, '0011110111101011': 0.0001220703125, '0011111011001011': 0.0001220703125, '0011111011100011': 0.0001220703125, '0011111011101011': 0.0001220703125, '0100000001101011': 0.0001220703125, '0100000011100010': 0.0001220703125, '0100001001001011': 0.0001220703125, '0100001001101100': 0.0001220703125, '0100001011100011': 0.0001220703125, '0100001011101010': 0.0001220703125, '0100001011101011': 0.0003662109375, '0100001011101111': 0.0001220703125, '0100001111101010': 0.0001220703125, '0100001111101011': 0.0001220703125, '0100010011001010': 0.0001220703125, '0100010011001011': 0.0001220703125, '0100010011101001': 0.0001220703125, '0100010111101010': 0.0001220703125, '0100011011101011': 0.0001220703125, '0100011011101111': 0.0001220703125, '0100100001101001': 0.0001220703125, '0100100010101110': 0.0001220703125, '0100100011001001': 0.0001220703125, '0100100011001010': 0.0001220703125, '0100100011001110': 0.0001220703125, '0100100011011011': 0.0001220703125, '0100100011101001': 0.000244140625, '0100100011101010': 0.0001220703125, '0100100011101011': 0.000244140625, '0100100011101110': 0.0001220703125, '0100101001001001': 0.0001220703125, '0100101001100010': 0.000244140625, '0100101001101010': 0.0001220703125, '0100101001101011': 0.0001220703125, '0100101001101111': 0.0001220703125, '0100101010100010': 0.0001220703125, '0100101010101011': 0.0001220703125, '0100101010101111': 0.0001220703125, '0100101011000011': 0.000244140625, '0100101011001000': 0.0001220703125, '0100101011001011': 0.0001220703125, '0100101011001111': 0.000244140625, '0100101011100001': 0.0001220703125, '0100101011100010': 0.0001220703125, '0100101011100111': 0.0001220703125, '0100101011101000': 0.0001220703125, '0100101011101010': 0.0006103515625, '0100101011101011': 0.000732421875, '0100101011101101': 0.000244140625, '0100101011101111': 0.00048828125, '0100101011110011': 0.0001220703125, '0100101011110111': 0.0001220703125, '0100101011111010': 0.0001220703125, '0100101011111011': 0.000244140625, '0100101101101011': 0.0001220703125, '0100101101110011': 0.0001220703125, '0100101111001111': 0.0001220703125, '0100101111101010': 0.000244140625, '0100101111101011': 0.0001220703125, '0100101111101110': 0.0001220703125, '0100101111110111': 0.0001220703125, '0100110001101011': 0.0001220703125, '0100110010101000': 0.0001220703125, '0100110101101110': 0.0001220703125, '0100110111101010': 0.0001220703125, '0100110111101011': 0.0001220703125, '0100110111110011': 0.0001220703125, '0100111010001011': 0.0001220703125, '0100111011011111': 0.0001220703125, '0100111011101010': 0.0001220703125, '0100111011101011': 0.000244140625, '0101000011101011': 0.0001220703125, '0101001011100010': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001101101001': 0.0001220703125, '0101010011101010': 0.0001220703125, '0101010111001011': 0.0001220703125, '0101010111101110': 0.0001220703125, '0101011001101011': 0.0001220703125, '0101011010001010': 0.0001220703125, '0101011011001110': 0.0001220703125, '0101011011100011': 0.0001220703125, '0101011011101011': 0.0001220703125, '0101011101110110': 0.0001220703125, '0101100001101010': 0.0001220703125, '0101100010101011': 0.0001220703125, '0101101001101010': 0.0001220703125, '0101101010100111': 0.0001220703125, '0101101010101000': 0.0001220703125, '0101101011000110': 0.0001220703125, '0101101011001011': 0.000244140625, '0101101011001110': 0.0001220703125, '0101101011001111': 0.0001220703125, '0101101011100010': 0.0001220703125, '0101101011101001': 0.0001220703125, '0101101011101010': 0.000244140625, '0101101011101011': 0.000732421875, '0101101011101111': 0.0001220703125, '0101101111001010': 0.0001220703125, '0101101111101011': 0.0001220703125, '0101110111101010': 0.0001220703125, '0101111001101101': 0.0001220703125, '0110000011101011': 0.000244140625, '0110000111101010': 0.0001220703125, '0110001000001110': 0.0001220703125, '0110001000011011': 0.0001220703125, '0110001001101011': 0.0003662109375, '0110001010100001': 0.0001220703125, '0110001010100011': 0.0001220703125, '0110001010101010': 0.0001220703125, '0110001010101011': 0.0003662109375, '0110001010101111': 0.000244140625, '0110001011001010': 0.0001220703125, '0110001011001011': 0.0001220703125, '0110001011010011': 0.0001220703125, '0110001011010110': 0.0001220703125, '0110001011011011': 0.0001220703125, '0110001011100001': 0.0001220703125, '0110001011100011': 0.0003662109375, '0110001011101001': 0.0001220703125, '0110001011101010': 0.000244140625, '0110001011101011': 0.00146484375, '0110001011101110': 0.000244140625, '0110001011101111': 0.00048828125, '0110001011110011': 0.0001220703125, '0110001011111011': 0.0001220703125, '0110001101001011': 0.0001220703125, '0110001101100011': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001111001110': 0.000244140625, '0110001111101011': 0.0001220703125, '0110010011101011': 0.0001220703125, '0110010011101111': 0.0001220703125, '0110010111101111': 0.0001220703125, '0110010111110011': 0.0001220703125, '0110011001101100': 0.0001220703125, '0110011001110011': 0.0001220703125, '0110011001111011': 0.0001220703125, '0110011010101011': 0.0001220703125, '0110011011000011': 0.0001220703125, '0110011011001011': 0.0001220703125, '0110011011101001': 0.0001220703125, '0110011011101010': 0.0001220703125, '0110011011101011': 0.0001220703125, '0110100001011011': 0.0001220703125, '0110100001101010': 0.0001220703125, '0110100001111010': 0.0001220703125, '0110100010001011': 0.0003662109375, '0110100010101001': 0.0001220703125, '0110100011000011': 0.0001220703125, '0110100011001010': 0.0003662109375, '0110100011001011': 0.00048828125, '0110100011010011': 0.0001220703125, '0110100011011011': 0.0001220703125, '0110100011100011': 0.000244140625, '0110100011100111': 0.0001220703125, '0110100011101010': 0.000244140625, '0110100011101011': 0.001220703125, '0110100011101100': 0.0001220703125, '0110100011101101': 0.000244140625, '0110100011101110': 0.0001220703125, '0110100011101111': 0.000244140625, '0110100011110010': 0.000244140625, '0110100011110110': 0.0001220703125, '0110100011110111': 0.0001220703125, '0110100011111010': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100110001011': 0.0001220703125, '0110100111100011': 0.0001220703125, '0110100111101011': 0.000244140625, '0110101000101011': 0.00048828125, '0110101000101111': 0.0001220703125, '0110101000110011': 0.0001220703125, '0110101001001010': 0.0001220703125, '0110101001001011': 0.000244140625, '0110101001011011': 0.0001220703125, '0110101001100111': 0.0001220703125, '0110101001101010': 0.000244140625, '0110101001101011': 0.0006103515625, '0110101001101110': 0.00048828125, '0110101001110010': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010001111': 0.0001220703125, '0110101010100011': 0.0001220703125, '0110101010101010': 0.00048828125, '0110101010101011': 0.00146484375, '0110101010101101': 0.0001220703125, '0110101010101111': 0.0003662109375, '0110101010110000': 0.0001220703125, '0110101010111001': 0.0001220703125, '0110101010111010': 0.0001220703125, '0110101011000010': 0.000244140625, '0110101011000011': 0.0001220703125, '0110101011000110': 0.0001220703125, '0110101011000111': 0.0001220703125, '0110101011001001': 0.0003662109375, '0110101011001010': 0.000244140625, '0110101011001011': 0.0015869140625, '0110101011001101': 0.0001220703125, '0110101011001110': 0.000244140625, '0110101011010011': 0.0001220703125, '0110101011011011': 0.000244140625, '0110101011011110': 0.0001220703125, '0110101011100001': 0.0001220703125, '0110101011100010': 0.0001220703125, '0110101011100011': 0.000732421875, '0110101011100100': 0.0001220703125, '0110101011100111': 0.000244140625, '0110101011101000': 0.0003662109375, '0110101011101001': 0.0008544921875, '0110101011101010': 0.0025634765625, '0110101011101011': 0.0091552734375, '0110101011101100': 0.000732421875, '0110101011101101': 0.000732421875, '0110101011101110': 0.0010986328125, '0110101011101111': 0.0018310546875, '0110101011110010': 0.000244140625, '0110101011110011': 0.0001220703125, '0110101011110111': 0.0003662109375, '0110101011111000': 0.0001220703125, '0110101011111001': 0.0001220703125, '0110101011111010': 0.0001220703125, '0110101011111011': 0.0006103515625, '0110101011111100': 0.0001220703125, '0110101011111111': 0.0001220703125, '0110101100000011': 0.0001220703125, '0110101101001011': 0.000244140625, '0110101101100001': 0.0001220703125, '0110101101101001': 0.0001220703125, '0110101101101010': 0.000244140625, '0110101101101011': 0.0006103515625, '0110101101110010': 0.0001220703125, '0110101110001010': 0.0001220703125, '0110101110001011': 0.0001220703125, '0110101110101011': 0.000244140625, '0110101111001010': 0.0001220703125, '0110101111001011': 0.0001220703125, '0110101111100000': 0.0001220703125, '0110101111100010': 0.0001220703125, '0110101111100011': 0.000244140625, '0110101111100111': 0.0001220703125, '0110101111101001': 0.0001220703125, '0110101111101010': 0.0003662109375, '0110101111101011': 0.0009765625, '0110101111101111': 0.0001220703125, '0110101111110011': 0.0001220703125, '0110110001001011': 0.0001220703125, '0110110010100011': 0.0001220703125, '0110110011011011': 0.0001220703125, '0110110011100010': 0.0001220703125, '0110110011100011': 0.0003662109375, '0110110011101010': 0.0001220703125, '0110110011101011': 0.0006103515625, '0110110011101100': 0.0001220703125, '0110110011101111': 0.0001220703125, '0110110101001110': 0.0001220703125, '0110110101101011': 0.000244140625, '0110110110001111': 0.0001220703125, '0110110110101011': 0.0001220703125, '0110110111001001': 0.0001220703125, '0110110111001011': 0.0001220703125, '0110110111011111': 0.0001220703125, '0110110111100011': 0.0001220703125, '0110110111101010': 0.000244140625, '0110110111101011': 0.00048828125, '0110110111101111': 0.0001220703125, '0110110111110111': 0.0001220703125, '0110110111111011': 0.0001220703125, '0110111001100010': 0.0001220703125, '0110111010101101': 0.0001220703125, '0110111011000010': 0.0001220703125, '0110111011001010': 0.0001220703125, '0110111011001011': 0.000244140625, '0110111011100010': 0.0001220703125, '0110111011101001': 0.0001220703125, '0110111011101010': 0.0001220703125, '0110111011101011': 0.001220703125, '0110111011101111': 0.0001220703125, '0110111100100101': 0.0001220703125, '0110111111001011': 0.0001220703125, '0110111111101001': 0.0001220703125, '0111000110101001': 0.0001220703125, '0111001000101011': 0.0001220703125, '0111001001100010': 0.0001220703125, '0111001001110011': 0.0001220703125, '0111001001111011': 0.0001220703125, '0111001010101001': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001010111111': 0.0001220703125, '0111001011000111': 0.0001220703125, '0111001011011011': 0.0001220703125, '0111001011101010': 0.0001220703125, '0111001011101011': 0.000732421875, '0111001011110111': 0.0001220703125, '0111001101101010': 0.0001220703125, '0111001111101111': 0.0001220703125, '0111010011101011': 0.0001220703125, '0111010111001011': 0.0001220703125, '0111011010101011': 0.0001220703125, '0111011011011010': 0.0001220703125, '0111011011101010': 0.0001220703125, '0111011011101011': 0.000244140625, '0111011100101011': 0.0001220703125, '0111011111101011': 0.000244140625, '0111100011011011': 0.0001220703125, '0111100111101011': 0.0001220703125, '0111101001001011': 0.0001220703125, '0111101001101010': 0.000244140625, '0111101001101011': 0.0001220703125, '0111101001101111': 0.000244140625, '0111101001110001': 0.0001220703125, '0111101001110100': 0.0001220703125, '0111101010100011': 0.0001220703125, '0111101010101001': 0.0001220703125, '0111101011000010': 0.0001220703125, '0111101011001001': 0.0001220703125, '0111101011001010': 0.000244140625, '0111101011001011': 0.0001220703125, '0111101011001111': 0.0001220703125, '0111101011010011': 0.0001220703125, '0111101011100001': 0.0001220703125, '0111101011100011': 0.000244140625, '0111101011101010': 0.000244140625, '0111101011101011': 0.0003662109375, '0111101011101101': 0.0001220703125, '0111101011101110': 0.0001220703125, '0111101011101111': 0.0003662109375, '0111101011111011': 0.0001220703125, '0111101011111110': 0.0001220703125, '0111101101101010': 0.0001220703125, '0111101101101110': 0.0001220703125, '0111110011101011': 0.000244140625, '0111110011110011': 0.0001220703125, '0111110101101011': 0.0001220703125, '0111110111110011': 0.0001220703125, '0111111011101011': 0.000244140625, '0111111011101110': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000010110110': 0.0001220703125, '1000000011001010': 0.0001220703125, '1000000011100000': 0.0001220703125, '1000000011101000': 0.000244140625, '1000000011101010': 0.0001220703125, '1000000011101110': 0.0001220703125, '1000000101100010': 0.0001220703125, '1000000111101010': 0.0001220703125, '1000000111111010': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001001101100': 0.0001220703125, '1000001010100010': 0.0001220703125, '1000001010101010': 0.000244140625, '1000001010101110': 0.0001220703125, '1000001011000010': 0.0001220703125, '1000001011000100': 0.0001220703125, '1000001011001000': 0.0001220703125, '1000001011001010': 0.000244140625, '1000001011011010': 0.0001220703125, '1000001011100010': 0.000244140625, '1000001011100100': 0.0001220703125, '1000001011101000': 0.0003662109375, '1000001011101010': 0.001708984375, '1000001011101011': 0.0001220703125, '1000001011101100': 0.0001220703125, '1000001011101110': 0.0001220703125, '1000001011111000': 0.0001220703125, '1000001011111010': 0.000244140625, '1000001011111011': 0.0001220703125, '1000001101001010': 0.0001220703125, '1000001101100010': 0.0001220703125, '1000001101111010': 0.0001220703125, '1000001111101110': 0.0001220703125, '1000001111110010': 0.0001220703125, '1000010011101000': 0.0001220703125, '1000010011101010': 0.00048828125, '1000010111101000': 0.0001220703125, '1000010111101010': 0.0003662109375, '1000011001101010': 0.0001220703125, '1000011011100011': 0.0001220703125, '1000011011101000': 0.0001220703125, '1000011011101010': 0.0003662109375, '1000100001001010': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100010100010': 0.0001220703125, '1000100010101010': 0.00048828125, '1000100011001010': 0.000244140625, '1000100011001111': 0.0001220703125, '1000100011011010': 0.0001220703125, '1000100011011011': 0.0001220703125, '1000100011100000': 0.0001220703125, '1000100011100010': 0.000244140625, '1000100011101000': 0.0003662109375, '1000100011101010': 0.0020751953125, '1000100011101011': 0.0001220703125, '1000100011101110': 0.00048828125, '1000100011110010': 0.0001220703125, '1000100011110100': 0.0001220703125, '1000100011110110': 0.0001220703125, '1000100011111010': 0.0001220703125, '1000100011111110': 0.0001220703125, '1000100101001010': 0.0001220703125, '1000100101101010': 0.000244140625, '1000100111100010': 0.0001220703125, '1000100111101010': 0.00048828125, '1000101000100010': 0.0001220703125, '1000101000101010': 0.000244140625, '1000101000101101': 0.0001220703125, '1000101000110010': 0.000244140625, '1000101000110110': 0.0001220703125, '1000101000111010': 0.0001220703125, '1000101001001010': 0.00048828125, '1000101001001110': 0.0001220703125, '1000101001011010': 0.0003662109375, '1000101001100011': 0.0001220703125, '1000101001101000': 0.0001220703125, '1000101001101010': 0.0009765625, '1000101001101011': 0.0001220703125, '1000101001110010': 0.0001220703125, '1000101010000011': 0.0001220703125, '1000101010001010': 0.000244140625, '1000101010001011': 0.0001220703125, '1000101010100010': 0.000244140625, '1000101010101000': 0.000244140625, '1000101010101010': 0.0025634765625, '1000101010101011': 0.000244140625, '1000101010101110': 0.0001220703125, '1000101010101111': 0.0001220703125, '1000101010111000': 0.0001220703125, '1000101011000010': 0.0003662109375, '1000101011000110': 0.0001220703125, '1000101011001000': 0.000244140625, '1000101011001010': 0.0030517578125, '1000101011001011': 0.000244140625, '1000101011001110': 0.000244140625, '1000101011010010': 0.000244140625, '1000101011010011': 0.0001220703125, '1000101011011000': 0.0001220703125, '1000101011011010': 0.0003662109375, '1000101011011111': 0.0001220703125, '1000101011100000': 0.0006103515625, '1000101011100010': 0.001708984375, '1000101011100100': 0.0001220703125, '1000101011100110': 0.0003662109375, '1000101011100111': 0.0001220703125, '1000101011101000': 0.00146484375, '1000101011101001': 0.0001220703125, '1000101011101010': 0.010498046875, '1000101011101011': 0.0003662109375, '1000101011101100': 0.0008544921875, '1000101011101101': 0.000244140625, '1000101011101110': 0.0028076171875, '1000101011101111': 0.0001220703125, '1000101011110000': 0.0001220703125, '1000101011110001': 0.0001220703125, '1000101011110010': 0.00048828125, '1000101011110011': 0.0001220703125, '1000101011110110': 0.000244140625, '1000101011111010': 0.0008544921875, '1000101011111011': 0.0001220703125, '1000101011111100': 0.0001220703125, '1000101011111110': 0.0003662109375, '1000101100010010': 0.0001220703125, '1000101100100000': 0.0001220703125, '1000101100101010': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101001011': 0.0001220703125, '1000101101011010': 0.0001220703125, '1000101101101010': 0.0006103515625, '1000101101101011': 0.0001220703125, '1000101101101100': 0.0001220703125, '1000101101111110': 0.0001220703125, '1000101110101110': 0.0001220703125, '1000101111001010': 0.0003662109375, '1000101111001100': 0.0001220703125, '1000101111100000': 0.0001220703125, '1000101111100101': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000101111101010': 0.0015869140625, '1000101111101110': 0.0001220703125, '1000101111110010': 0.0001220703125, '1000101111111010': 0.0001220703125, '1000101111111110': 0.0001220703125, '1000110010001010': 0.0001220703125, '1000110010101010': 0.000244140625, '1000110011001010': 0.0003662109375, '1000110011011010': 0.0001220703125, '1000110011100010': 0.0001220703125, '1000110011100110': 0.000244140625, '1000110011101010': 0.0003662109375, '1000110011111010': 0.0001220703125, '1000110101001010': 0.000244140625, '1000110101101010': 0.0001220703125, '1000110101101110': 0.0001220703125, '1000110110100010': 0.0001220703125, '1000110110101110': 0.0001220703125, '1000110111000110': 0.0001220703125, '1000110111001010': 0.000244140625, '1000110111001110': 0.0001220703125, '1000110111100100': 0.0001220703125, '1000110111101000': 0.0003662109375, '1000110111101010': 0.0003662109375, '1000110111101110': 0.0001220703125, '1000110111110010': 0.0001220703125, '1000110111111001': 0.0001220703125, '1000110111111010': 0.0001220703125, '1000111001101010': 0.0001220703125, '1000111010001010': 0.0001220703125, '1000111010101011': 0.000244140625, '1000111011000110': 0.0001220703125, '1000111011001010': 0.000244140625, '1000111011011010': 0.0001220703125, '1000111011100010': 0.0003662109375, '1000111011101000': 0.0001220703125, '1000111011101010': 0.0010986328125, '1000111011101101': 0.0001220703125, '1000111011101110': 0.000244140625, '1000111011110010': 0.0001220703125, '1000111011110110': 0.0001220703125, '1000111101100010': 0.0001220703125, '1000111111000010': 0.0001220703125, '1000111111100010': 0.0001220703125, '1000111111110110': 0.0001220703125, '1001000001100010': 0.0001220703125, '1001000010001010': 0.0001220703125, '1001000011101000': 0.0001220703125, '1001000011101010': 0.000244140625, '1001000110101010': 0.0001220703125, '1001000111001010': 0.0001220703125, '1001000111101000': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001010101100': 0.0001220703125, '1001001011001000': 0.0001220703125, '1001001011001010': 0.0003662109375, '1001001011011011': 0.0001220703125, '1001001011100000': 0.0001220703125, '1001001011101000': 0.0001220703125, '1001001011101010': 0.0006103515625, '1001001011101100': 0.0001220703125, '1001001011101110': 0.000244140625, '1001001011101111': 0.0001220703125, '1001001011110000': 0.000244140625, '1001001101001010': 0.0001220703125, '1001001101101010': 0.000244140625, '1001001101101011': 0.0001220703125, '1001010010101010': 0.0001220703125, '1001010011101000': 0.000244140625, '1001010011101010': 0.0001220703125, '1001010011101110': 0.0001220703125, '1001011010101010': 0.0001220703125, '1001011011001010': 0.0003662109375, '1001011011101010': 0.0003662109375, '1001011011101011': 0.0001220703125, '1001011011110110': 0.0001220703125, '1001011011111010': 0.0001220703125, '1001011011111110': 0.0001220703125, '1001100011101000': 0.0001220703125, '1001100011101110': 0.0001220703125, '1001101001100000': 0.0001220703125, '1001101001110010': 0.0001220703125, '1001101001110110': 0.0001220703125, '1001101011001010': 0.0001220703125, '1001101011010010': 0.0001220703125, '1001101011011010': 0.0001220703125, '1001101011100000': 0.0001220703125, '1001101011100010': 0.0001220703125, '1001101011100110': 0.000244140625, '1001101011101000': 0.0001220703125, '1001101011101010': 0.002197265625, '1001101011101011': 0.0001220703125, '1001101011101101': 0.0001220703125, '1001101011101110': 0.0003662109375, '1001101011110110': 0.00048828125, '1001101011111010': 0.0001220703125, '1001101011111011': 0.0001220703125, '1001101011111110': 0.0001220703125, '1001101101100010': 0.0001220703125, '1001101101101010': 0.0006103515625, '1001101111101010': 0.000244140625, '1001110001101010': 0.0001220703125, '1001110011111010': 0.0001220703125, '1001110110101100': 0.0001220703125, '1001110111100110': 0.0001220703125, '1001111011001010': 0.0001220703125, '1001111011101010': 0.0001220703125, '1010000000101010': 0.0001220703125, '1010000000110010': 0.0001220703125, '1010000001001010': 0.0001220703125, '1010000001001011': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101010': 0.000244140625, '1010000010001000': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000010101110': 0.000244140625, '1010000011001000': 0.0001220703125, '1010000011001010': 0.0006103515625, '1010000011001011': 0.0001220703125, '1010000011001110': 0.000244140625, '1010000011011010': 0.0001220703125, '1010000011100000': 0.0001220703125, '1010000011100010': 0.000732421875, '1010000011100101': 0.0001220703125, '1010000011101000': 0.0003662109375, '1010000011101010': 0.0029296875, '1010000011101011': 0.000244140625, '1010000011101100': 0.000244140625, '1010000011101110': 0.0001220703125, '1010000011110010': 0.0001220703125, '1010000011110011': 0.0001220703125, '1010000011111010': 0.0001220703125, '1010000101001010': 0.0001220703125, '1010000101011010': 0.0001220703125, '1010000101101010': 0.0003662109375, '1010000111011010': 0.0001220703125, '1010000111100010': 0.0001220703125, '1010000111101010': 0.000732421875, '1010000111110110': 0.0001220703125, '1010000111111010': 0.0001220703125, '1010001000000010': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000101110': 0.000244140625, '1010001000110010': 0.0001220703125, '1010001001001000': 0.0001220703125, '1010001001001010': 0.0006103515625, '1010001001001110': 0.0001220703125, '1010001001011010': 0.000244140625, '1010001001100010': 0.000244140625, '1010001001101000': 0.000244140625, '1010001001101010': 0.001953125, '1010001001101011': 0.000244140625, '1010001001101101': 0.0001220703125, '1010001001101110': 0.00048828125, '1010001001110010': 0.000244140625, '1010001001110110': 0.0001220703125, '1010001010001010': 0.0001220703125, '1010001010011101': 0.0001220703125, '1010001010100010': 0.000244140625, '1010001010100100': 0.0001220703125, '1010001010100110': 0.0001220703125, '1010001010101000': 0.0006103515625, '1010001010101001': 0.0001220703125, '1010001010101010': 0.0029296875, '1010001010101110': 0.0006103515625, '1010001010110010': 0.0001220703125, '1010001010110110': 0.000244140625, '1010001011000010': 0.000244140625, '1010001011000110': 0.0001220703125, '1010001011001000': 0.000244140625, '1010001011001010': 0.004150390625, '1010001011001011': 0.0001220703125, '1010001011001110': 0.0006103515625, '1010001011010000': 0.0001220703125, '1010001011010010': 0.0001220703125, '1010001011011000': 0.000244140625, '1010001011011010': 0.0006103515625, '1010001011011110': 0.0001220703125, '1010001011100010': 0.002685546875, '1010001011100100': 0.0003662109375, '1010001011100110': 0.0003662109375, '1010001011101000': 0.0013427734375, '1010001011101001': 0.000244140625, '1010001011101010': 0.01513671875, '1010001011101011': 0.0008544921875, '1010001011101100': 0.0009765625, '1010001011101101': 0.0001220703125, '1010001011101110': 0.0025634765625, '1010001011110010': 0.00048828125, '1010001011110101': 0.0001220703125, '1010001011110110': 0.0006103515625, '1010001011110111': 0.0003662109375, '1010001011111000': 0.0001220703125, '1010001011111010': 0.0009765625, '1010001011111100': 0.0001220703125, '1010001011111110': 0.0001220703125, '1010001100100010': 0.0001220703125, '1010001101001111': 0.0001220703125, '1010001101100010': 0.0001220703125, '1010001101101001': 0.0001220703125, '1010001101101010': 0.0010986328125, '1010001101101110': 0.0001220703125, '1010001101111010': 0.000244140625, '1010001110101000': 0.0001220703125, '1010001110101010': 0.000244140625, '1010001110101011': 0.0001220703125, '1010001111001010': 0.0003662109375, '1010001111001101': 0.0001220703125, '1010001111010110': 0.000244140625, '1010001111100010': 0.0001220703125, '1010001111100011': 0.0001220703125, '1010001111101010': 0.001220703125, '1010001111101110': 0.000244140625, '1010001111110110': 0.0001220703125, '1010001111111010': 0.0001220703125, '1010010001101010': 0.000244140625, '1010010011001010': 0.000244140625, '1010010011011010': 0.0001220703125, '1010010011100010': 0.0003662109375, '1010010011101000': 0.0001220703125, '1010010011101010': 0.0010986328125, '1010010011101100': 0.0001220703125, '1010010011101110': 0.0001220703125, '1010010100011010': 0.0001220703125, '1010010100101110': 0.0001220703125, '1010010101001010': 0.000244140625, '1010010101101010': 0.000244140625, '1010010110100010': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010010111001010': 0.00048828125, '1010010111100010': 0.0001220703125, '1010010111101001': 0.0001220703125, '1010010111101010': 0.0015869140625, '1010010111101110': 0.0001220703125, '1010010111110010': 0.0001220703125, '1010010111110011': 0.0001220703125, '1010010111111110': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011001101010': 0.000244140625, '1010011001111010': 0.000244140625, '1010011010100010': 0.0001220703125, '1010011010101010': 0.00048828125, '1010011011000010': 0.0001220703125, '1010011011001010': 0.0008544921875, '1010011011001011': 0.0003662109375, '1010011011001101': 0.0001220703125, '1010011011010110': 0.0001220703125, '1010011011011010': 0.0001220703125, '1010011011100010': 0.000244140625, '1010011011101001': 0.0001220703125, '1010011011101010': 0.00341796875, '1010011011101011': 0.000244140625, '1010011011101100': 0.0001220703125, '1010011011101101': 0.0001220703125, '1010011011110010': 0.0001220703125, '1010011011111000': 0.0001220703125, '1010011011111010': 0.00048828125, '1010011100000010': 0.0001220703125, '1010011100101010': 0.0001220703125, '1010011101000101': 0.0001220703125, '1010011101101010': 0.0003662109375, '1010011101101011': 0.0001220703125, '1010011101101110': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111100010': 0.0001220703125, '1010011111101000': 0.000244140625, '1010011111101010': 0.0001220703125, '1010011111101101': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000001110': 0.0001220703125, '1010100000011000': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101010': 0.0001220703125, '1010100001001000': 0.0001220703125, '1010100001001010': 0.00048828125, '1010100001011010': 0.0001220703125, '1010100001101000': 0.0006103515625, '1010100001101001': 0.0001220703125, '1010100001101010': 0.0025634765625, '1010100001101100': 0.000244140625, '1010100001101101': 0.0001220703125, '1010100001101110': 0.000244140625, '1010100001110010': 0.0001220703125, '1010100001111100': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010001010': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010010110': 0.0001220703125, '1010100010011100': 0.0001220703125, '1010100010100000': 0.0003662109375, '1010100010100010': 0.0003662109375, '1010100010100110': 0.0001220703125, '1010100010101001': 0.0001220703125, '1010100010101010': 0.0023193359375, '1010100010101101': 0.0001220703125, '1010100010101110': 0.0001220703125, '1010100010110100': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100010111110': 0.0001220703125, '1010100011000000': 0.0001220703125, '1010100011000010': 0.000244140625, '1010100011001000': 0.000244140625, '1010100011001010': 0.0029296875, '1010100011001100': 0.000244140625, '1010100011001110': 0.00048828125, '1010100011010010': 0.0003662109375, '1010100011010100': 0.0001220703125, '1010100011010110': 0.0003662109375, '1010100011011010': 0.0006103515625, '1010100011011110': 0.0001220703125, '1010100011100010': 0.0010986328125, '1010100011100011': 0.0001220703125, '1010100011100110': 0.0006103515625, '1010100011101000': 0.0008544921875, '1010100011101001': 0.0003662109375, '1010100011101010': 0.01611328125, '1010100011101011': 0.0003662109375, '1010100011101100': 0.0006103515625, '1010100011101101': 0.000244140625, '1010100011101110': 0.0013427734375, '1010100011101111': 0.0003662109375, '1010100011110000': 0.000244140625, '1010100011110010': 0.0006103515625, '1010100011111000': 0.00048828125, '1010100011111001': 0.0001220703125, '1010100011111010': 0.001220703125, '1010100011111100': 0.0001220703125, '1010100011111110': 0.000244140625, '1010100100101010': 0.0003662109375, '1010100100101011': 0.000244140625, '1010100101000010': 0.0001220703125, '1010100101000110': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101100010': 0.0001220703125, '1010100101101000': 0.000244140625, '1010100101101010': 0.001220703125, '1010100101111010': 0.0001220703125, '1010100110101000': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010100110101110': 0.0001220703125, '1010100110111010': 0.0001220703125, '1010100111001010': 0.0009765625, '1010100111001011': 0.0001220703125, '1010100111100010': 0.0001220703125, '1010100111100110': 0.0001220703125, '1010100111101000': 0.00048828125, '1010100111101010': 0.001708984375, '1010100111101011': 0.000244140625, '1010100111101100': 0.000244140625, '1010100111101110': 0.0001220703125, '1010100111110010': 0.0003662109375, '1010100111110110': 0.0001220703125, '1010100111111010': 0.000244140625, '1010101000001010': 0.000244140625, '1010101000100010': 0.0001220703125, '1010101000101000': 0.0001220703125, '1010101000101001': 0.0001220703125, '1010101000101010': 0.001708984375, '1010101000101100': 0.000244140625, '1010101000101110': 0.000244140625, '1010101001000010': 0.0003662109375, '1010101001001000': 0.000244140625, '1010101001001010': 0.0028076171875, '1010101001001011': 0.0001220703125, '1010101001001100': 0.0001220703125, '1010101001001110': 0.000244140625, '1010101001001111': 0.0001220703125, '1010101001010000': 0.0001220703125, '1010101001010010': 0.0001220703125, '1010101001010011': 0.0001220703125, '1010101001011010': 0.0006103515625, '1010101001100010': 0.00146484375, '1010101001100011': 0.0001220703125, '1010101001100110': 0.0001220703125, '1010101001101000': 0.0023193359375, '1010101001101010': 0.01318359375, '1010101001101011': 0.0001220703125, '1010101001101100': 0.000244140625, '1010101001101101': 0.0001220703125, '1010101001101110': 0.0023193359375, '1010101001101111': 0.0003662109375, '1010101001110000': 0.0003662109375, '1010101001110010': 0.0003662109375, '1010101001110011': 0.000244140625, '1010101001110110': 0.0003662109375, '1010101001111000': 0.0001220703125, '1010101001111010': 0.000732421875, '1010101001111011': 0.0001220703125, '1010101001111110': 0.000244140625, '1010101010000010': 0.0003662109375, '1010101010000100': 0.0001220703125, '1010101010000110': 0.0003662109375, '1010101010001000': 0.0001220703125, '1010101010001010': 0.00341796875, '1010101010001100': 0.0001220703125, '1010101010001111': 0.0001220703125, '1010101010010010': 0.0001220703125, '1010101010010110': 0.0001220703125, '1010101010011000': 0.0001220703125, '1010101010011010': 0.00048828125, '1010101010011110': 0.0001220703125, '1010101010100000': 0.000244140625, '1010101010100010': 0.0013427734375, '1010101010100100': 0.000244140625, '1010101010100101': 0.0001220703125, '1010101010100110': 0.0003662109375, '1010101010101000': 0.002197265625, '1010101010101001': 0.0001220703125, '1010101010101010': 0.013671875, '1010101010101011': 0.0008544921875, '1010101010101100': 0.00048828125, '1010101010101101': 0.0001220703125, '1010101010101110': 0.0015869140625, '1010101010101111': 0.0001220703125, '1010101010110010': 0.001220703125, '1010101010110110': 0.0003662109375, '1010101010111000': 0.0001220703125, '1010101010111010': 0.001220703125, '1010101010111011': 0.000244140625, '1010101010111100': 0.0001220703125, '1010101011000000': 0.000244140625, '1010101011000010': 0.0020751953125, '1010101011000100': 0.000244140625, '1010101011000110': 0.0006103515625, '1010101011001000': 0.0030517578125, '1010101011001010': 0.0196533203125, '1010101011001011': 0.000732421875, '1010101011001100': 0.001220703125, '1010101011001101': 0.000732421875, '1010101011001110': 0.004150390625, '1010101011001111': 0.0003662109375, '1010101011010010': 0.001953125, '1010101011010100': 0.0001220703125, '1010101011010110': 0.00048828125, '1010101011011000': 0.00048828125, '1010101011011010': 0.006591796875, '1010101011011011': 0.0003662109375, '1010101011011100': 0.0006103515625, '1010101011011110': 0.0003662109375, '1010101011100000': 0.001708984375, '1010101011100001': 0.0001220703125, '1010101011100010': 0.01318359375, '1010101011100011': 0.000244140625, '1010101011100100': 0.0006103515625, '1010101011100101': 0.00048828125, '1010101011100110': 0.002685546875, '1010101011101000': 0.0103759765625, '1010101011101001': 0.000732421875, '1010101011101010': 0.096923828125, '1010101011101011': 0.0035400390625, '1010101011101100': 0.006103515625, '1010101011101101': 0.0028076171875, '1010101011101110': 0.015869140625, '1010101011101111': 0.0008544921875, '1010101011110000': 0.0006103515625, '1010101011110010': 0.0064697265625, '1010101011110011': 0.000244140625, '1010101011110100': 0.0003662109375, '1010101011110101': 0.000244140625, '1010101011110110': 0.003173828125, '1010101011110111': 0.0001220703125, '1010101011111000': 0.000244140625, '1010101011111010': 0.0068359375, '1010101011111011': 0.0003662109375, '1010101011111100': 0.000244140625, '1010101011111110': 0.001708984375, '1010101100001010': 0.0001220703125, '1010101100011010': 0.000244140625, '1010101100100010': 0.0001220703125, '1010101100101000': 0.0003662109375, '1010101100101010': 0.00048828125, '1010101100101110': 0.0001220703125, '1010101100111010': 0.0001220703125, '1010101101000010': 0.0003662109375, '1010101101000110': 0.0001220703125, '1010101101001000': 0.0003662109375, '1010101101001010': 0.0008544921875, '1010101101001100': 0.0001220703125, '1010101101001110': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101010110': 0.0001220703125, '1010101101011010': 0.000244140625, '1010101101011011': 0.0001220703125, '1010101101100010': 0.00048828125, '1010101101100110': 0.00048828125, '1010101101101000': 0.0006103515625, '1010101101101001': 0.0001220703125, '1010101101101010': 0.005859375, '1010101101101011': 0.000244140625, '1010101101101100': 0.0006103515625, '1010101101101101': 0.000244140625, '1010101101101110': 0.0006103515625, '1010101101110010': 0.0001220703125, '1010101101110100': 0.0001220703125, '1010101101110110': 0.0001220703125, '1010101101111010': 0.00048828125, '1010101101111100': 0.0001220703125, '1010101110000110': 0.0001220703125, '1010101110001010': 0.000244140625, '1010101110001110': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110100000': 0.0001220703125, '1010101110100010': 0.0001220703125, '1010101110101000': 0.0001220703125, '1010101110101010': 0.001220703125, '1010101110110110': 0.0001220703125, '1010101110111010': 0.0001220703125, '1010101111000010': 0.00048828125, '1010101111000011': 0.0001220703125, '1010101111000101': 0.0001220703125, '1010101111001000': 0.000244140625, '1010101111001010': 0.0018310546875, '1010101111001011': 0.0006103515625, '1010101111001100': 0.0001220703125, '1010101111001110': 0.0003662109375, '1010101111010010': 0.000244140625, '1010101111010110': 0.0003662109375, '1010101111011000': 0.0001220703125, '1010101111011010': 0.00048828125, '1010101111011011': 0.0001220703125, '1010101111100000': 0.0001220703125, '1010101111100010': 0.0008544921875, '1010101111100110': 0.0003662109375, '1010101111101000': 0.001220703125, '1010101111101010': 0.0101318359375, '1010101111101011': 0.0003662109375, '1010101111101100': 0.00048828125, '1010101111101101': 0.0001220703125, '1010101111101110': 0.0023193359375, '1010101111101111': 0.0001220703125, '1010101111110000': 0.0001220703125, '1010101111110010': 0.000732421875, '1010101111110100': 0.000244140625, '1010101111110110': 0.0003662109375, '1010101111111010': 0.0006103515625, '1010101111111110': 0.0003662109375, '1010110000001101': 0.0001220703125, '1010110000100101': 0.0001220703125, '1010110001001010': 0.000244140625, '1010110001001110': 0.0001220703125, '1010110001011010': 0.0001220703125, '1010110001011110': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101010': 0.000732421875, '1010110001101011': 0.000244140625, '1010110001101110': 0.000244140625, '1010110010100010': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110010101010': 0.0006103515625, '1010110010101110': 0.0001220703125, '1010110010110110': 0.0001220703125, '1010110011000110': 0.0001220703125, '1010110011001000': 0.0001220703125, '1010110011001010': 0.001220703125, '1010110011001100': 0.0001220703125, '1010110011001110': 0.0003662109375, '1010110011001111': 0.0001220703125, '1010110011011000': 0.000244140625, '1010110011011010': 0.0003662109375, '1010110011100000': 0.0001220703125, '1010110011100010': 0.0006103515625, '1010110011100110': 0.00048828125, '1010110011101010': 0.0050048828125, '1010110011101100': 0.00048828125, '1010110011101110': 0.0006103515625, '1010110011110010': 0.0003662109375, '1010110011110110': 0.0001220703125, '1010110011111000': 0.0001220703125, '1010110011111010': 0.0003662109375, '1010110100101010': 0.000244140625, '1010110100110011': 0.0001220703125, '1010110101001100': 0.0001220703125, '1010110101011010': 0.0001220703125, '1010110101011110': 0.0001220703125, '1010110101100010': 0.000244140625, '1010110101100100': 0.0001220703125, '1010110101101000': 0.0001220703125, '1010110101101010': 0.0010986328125, '1010110101101011': 0.000244140625, '1010110101101101': 0.0001220703125, '1010110101101110': 0.000244140625, '1010110101111010': 0.000244140625, '1010110110001010': 0.000244140625, '1010110110100010': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.000732421875, '1010110110101110': 0.0001220703125, '1010110110110010': 0.0001220703125, '1010110111000010': 0.0001220703125, '1010110111001000': 0.000244140625, '1010110111001010': 0.001220703125, '1010110111001011': 0.000244140625, '1010110111001100': 0.0003662109375, '1010110111001110': 0.0001220703125, '1010110111010000': 0.0001220703125, '1010110111010010': 0.000244140625, '1010110111011000': 0.0001220703125, '1010110111011010': 0.000244140625, '1010110111100010': 0.0013427734375, '1010110111100110': 0.00048828125, '1010110111101000': 0.00048828125, '1010110111101010': 0.00537109375, '1010110111101011': 0.0001220703125, '1010110111101100': 0.0001220703125, '1010110111101110': 0.001220703125, '1010110111101111': 0.0001220703125, '1010110111110000': 0.0001220703125, '1010110111110010': 0.0001220703125, '1010110111110110': 0.000244140625, '1010110111111000': 0.0001220703125, '1010110111111010': 0.000244140625, '1010110111111110': 0.0001220703125, '1010111000101010': 0.0001220703125, '1010111000101110': 0.0001220703125, '1010111001001010': 0.000244140625, '1010111001100010': 0.0001220703125, '1010111001100100': 0.0001220703125, '1010111001100110': 0.000244140625, '1010111001101000': 0.000244140625, '1010111001101001': 0.0001220703125, '1010111001101010': 0.00146484375, '1010111001101101': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111010001010': 0.0003662109375, '1010111010001110': 0.000244140625, '1010111010001111': 0.0001220703125, '1010111010011010': 0.0001220703125, '1010111010100000': 0.0001220703125, '1010111010100010': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101010': 0.001220703125, '1010111010101101': 0.0001220703125, '1010111010101110': 0.0001220703125, '1010111011000110': 0.0001220703125, '1010111011001000': 0.0001220703125, '1010111011001010': 0.0020751953125, '1010111011001101': 0.0001220703125, '1010111011001110': 0.0003662109375, '1010111011010010': 0.0001220703125, '1010111011010110': 0.0001220703125, '1010111011011010': 0.00048828125, '1010111011011110': 0.0001220703125, '1010111011100010': 0.000732421875, '1010111011100011': 0.0001220703125, '1010111011100100': 0.0001220703125, '1010111011100110': 0.000244140625, '1010111011101000': 0.00048828125, '1010111011101010': 0.010009765625, '1010111011101011': 0.000244140625, '1010111011101100': 0.000244140625, '1010111011101101': 0.000244140625, '1010111011101110': 0.001220703125, '1010111011101111': 0.0003662109375, '1010111011110001': 0.0001220703125, '1010111011110010': 0.00048828125, '1010111011110011': 0.0001220703125, '1010111011110110': 0.0001220703125, '1010111011110111': 0.0001220703125, '1010111011111000': 0.0001220703125, '1010111011111010': 0.0010986328125, '1010111011111100': 0.0001220703125, '1010111100101001': 0.0001220703125, '1010111100101010': 0.0001220703125, '1010111101001010': 0.000244140625, '1010111101010011': 0.0001220703125, '1010111101101000': 0.0001220703125, '1010111101101001': 0.0001220703125, '1010111101101010': 0.00048828125, '1010111101101100': 0.0001220703125, '1010111101101110': 0.0001220703125, '1010111110001010': 0.000244140625, '1010111110101010': 0.000244140625, '1010111110101110': 0.0001220703125, '1010111111000000': 0.0001220703125, '1010111111001010': 0.00048828125, '1010111111010010': 0.0001220703125, '1010111111100000': 0.000244140625, '1010111111100010': 0.000244140625, '1010111111100110': 0.0001220703125, '1010111111101000': 0.0001220703125, '1010111111101010': 0.00146484375, '1010111111101011': 0.0001220703125, '1010111111101100': 0.000244140625, '1010111111101101': 0.0001220703125, '1010111111101110': 0.0001220703125, '1010111111110010': 0.0001220703125, '1010111111111010': 0.0001220703125, '1011000001100010': 0.0001220703125, '1011000001101010': 0.000244140625, '1011000010101010': 0.000244140625, '1011000010101110': 0.0001220703125, '1011000011001010': 0.000244140625, '1011000011010010': 0.0001220703125, '1011000011011010': 0.0001220703125, '1011000011100010': 0.000244140625, '1011000011100101': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0015869140625, '1011000011110000': 0.0001220703125, '1011000011110111': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000101100010': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011000111001010': 0.000244140625, '1011000111100010': 0.0001220703125, '1011000111101000': 0.0001220703125, '1011000111101010': 0.0003662109375, '1011000111101110': 0.0001220703125, '1011000111110110': 0.0001220703125, '1011000111111010': 0.0001220703125, '1011001000110100': 0.0001220703125, '1011001001001010': 0.0003662109375, '1011001001001011': 0.0001220703125, '1011001001001111': 0.0001220703125, '1011001001100010': 0.0001220703125, '1011001001101010': 0.0010986328125, '1011001001101110': 0.0001220703125, '1011001001110010': 0.0001220703125, '1011001001111010': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010011010': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010101010': 0.000732421875, '1011001010101110': 0.0001220703125, '1011001010110010': 0.0001220703125, '1011001010110110': 0.0001220703125, '1011001011000010': 0.000244140625, '1011001011000110': 0.0001220703125, '1011001011001000': 0.0001220703125, '1011001011001010': 0.0018310546875, '1011001011001100': 0.0001220703125, '1011001011001110': 0.000244140625, '1011001011010110': 0.000244140625, '1011001011011000': 0.0001220703125, '1011001011011010': 0.0006103515625, '1011001011011110': 0.0001220703125, '1011001011100000': 0.0003662109375, '1011001011100010': 0.0013427734375, '1011001011100011': 0.0001220703125, '1011001011100110': 0.0003662109375, '1011001011101000': 0.0008544921875, '1011001011101010': 0.007568359375, '1011001011101011': 0.0003662109375, '1011001011101100': 0.0003662109375, '1011001011101101': 0.000244140625, '1011001011101110': 0.00146484375, '1011001011101111': 0.0001220703125, '1011001011110010': 0.0003662109375, '1011001011110100': 0.0001220703125, '1011001011110101': 0.0001220703125, '1011001011110110': 0.0006103515625, '1011001011111000': 0.0001220703125, '1011001011111010': 0.0009765625, '1011001011111110': 0.0001220703125, '1011001100101010': 0.0001220703125, '1011001101001001': 0.0001220703125, '1011001101100010': 0.0001220703125, '1011001101101010': 0.0001220703125, '1011001101101101': 0.0001220703125, '1011001111001110': 0.0001220703125, '1011001111100010': 0.000244140625, '1011001111100110': 0.000244140625, '1011001111101010': 0.0010986328125, '1011001111101110': 0.000244140625, '1011001111111010': 0.0003662109375, '1011010001101010': 0.0001220703125, '1011010001101110': 0.0001220703125, '1011010010101010': 0.000244140625, '1011010011000100': 0.0001220703125, '1011010011001010': 0.00048828125, '1011010011001110': 0.0001220703125, '1011010011011010': 0.0001220703125, '1011010011100010': 0.0001220703125, '1011010011101010': 0.001220703125, '1011010011101100': 0.0001220703125, '1011010011101110': 0.0001220703125, '1011010011110010': 0.000244140625, '1011010011111010': 0.0001220703125, '1011010110001011': 0.0001220703125, '1011010111001011': 0.0001220703125, '1011010111101010': 0.0003662109375, '1011010111101110': 0.000244140625, '1011011000101010': 0.0001220703125, '1011011001100000': 0.0001220703125, '1011011001100010': 0.000244140625, '1011011001101010': 0.000732421875, '1011011001111010': 0.0001220703125, '1011011010000010': 0.0001220703125, '1011011010100010': 0.0001220703125, '1011011010101010': 0.0006103515625, '1011011011000010': 0.000244140625, '1011011011001010': 0.0006103515625, '1011011011001110': 0.0001220703125, '1011011011010110': 0.000244140625, '1011011011011010': 0.0001220703125, '1011011011011110': 0.0001220703125, '1011011011100000': 0.0001220703125, '1011011011100010': 0.0006103515625, '1011011011101000': 0.0003662109375, '1011011011101010': 0.003173828125, '1011011011101011': 0.0001220703125, '1011011011101100': 0.000244140625, '1011011011101110': 0.0006103515625, '1011011011110010': 0.000244140625, '1011011011110110': 0.0001220703125, '1011011011111010': 0.0003662109375, '1011011101101010': 0.0001220703125, '1011011110100010': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011011111100010': 0.0001220703125, '1011011111100110': 0.0001220703125, '1011011111101010': 0.0006103515625, '1011011111101011': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100001001010': 0.0001220703125, '1011100010101010': 0.0003662109375, '1011100011100010': 0.000244140625, '1011100011101000': 0.0001220703125, '1011100011101001': 0.0001220703125, '1011100011101010': 0.0015869140625, '1011100011101011': 0.0001220703125, '1011100011101100': 0.0001220703125, '1011100011101110': 0.00048828125, '1011100011110010': 0.0001220703125, '1011100011110110': 0.0001220703125, '1011100101001000': 0.0001220703125, '1011100101011010': 0.0001220703125, '1011100101101010': 0.000244140625, '1011100101101011': 0.0001220703125, '1011100101110110': 0.0001220703125, '1011100110101010': 0.000244140625, '1011100111001010': 0.0001220703125, '1011100111101010': 0.000244140625, '1011101000101000': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101000101011': 0.0001220703125, '1011101000110010': 0.0001220703125, '1011101001001010': 0.0006103515625, '1011101001001110': 0.000244140625, '1011101001100010': 0.0001220703125, '1011101001100100': 0.0001220703125, '1011101001100110': 0.0001220703125, '1011101001101010': 0.00146484375, '1011101001101110': 0.0006103515625, '1011101001111010': 0.0001220703125, '1011101010000010': 0.000244140625, '1011101010001010': 0.000244140625, '1011101010011010': 0.0001220703125, '1011101010100010': 0.0003662109375, '1011101010101000': 0.0003662109375, '1011101010101010': 0.0015869140625, '1011101010101101': 0.000244140625, '1011101010110000': 0.0001220703125, '1011101010111010': 0.0001220703125, '1011101011000010': 0.0006103515625, '1011101011001000': 0.0003662109375, '1011101011001010': 0.001953125, '1011101011001011': 0.0003662109375, '1011101011001101': 0.0001220703125, '1011101011001110': 0.000244140625, '1011101011001111': 0.0001220703125, '1011101011010010': 0.0003662109375, '1011101011011010': 0.00048828125, '1011101011011100': 0.000244140625, '1011101011011110': 0.0001220703125, '1011101011100010': 0.0015869140625, '1011101011100100': 0.0001220703125, '1011101011100101': 0.0001220703125, '1011101011100110': 0.000244140625, '1011101011100111': 0.000244140625, '1011101011101000': 0.000732421875, '1011101011101010': 0.010986328125, '1011101011101011': 0.000732421875, '1011101011101100': 0.0009765625, '1011101011101101': 0.0001220703125, '1011101011101110': 0.0015869140625, '1011101011101111': 0.0001220703125, '1011101011110010': 0.000732421875, '1011101011110011': 0.0001220703125, '1011101011110100': 0.0001220703125, '1011101011110110': 0.0003662109375, '1011101011111000': 0.0001220703125, '1011101011111010': 0.0009765625, '1011101011111011': 0.0001220703125, '1011101011111100': 0.0001220703125, '1011101011111110': 0.000244140625, '1011101101100010': 0.0003662109375, '1011101101101010': 0.00048828125, '1011101101101110': 0.0001220703125, '1011101101111010': 0.0001220703125, '1011101110101010': 0.0001220703125, '1011101110110010': 0.0001220703125, '1011101111100000': 0.0001220703125, '1011101111100010': 0.000244140625, '1011101111100100': 0.0001220703125, '1011101111101000': 0.0001220703125, '1011101111101010': 0.0015869140625, '1011101111101110': 0.0003662109375, '1011101111101111': 0.0001220703125, '1011101111110110': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110001001010': 0.0001220703125, '1011110001101010': 0.0003662109375, '1011110001101110': 0.0001220703125, '1011110010011010': 0.0001220703125, '1011110010100010': 0.000244140625, '1011110010101010': 0.0001220703125, '1011110011000010': 0.0001220703125, '1011110011011010': 0.0001220703125, '1011110011011110': 0.0001220703125, '1011110011100010': 0.0001220703125, '1011110011100110': 0.0001220703125, '1011110011101000': 0.000244140625, '1011110011101010': 0.00048828125, '1011110011101110': 0.000244140625, '1011110011101111': 0.0001220703125, '1011110101101010': 0.0001220703125, '1011110111000010': 0.0001220703125, '1011110111001010': 0.0001220703125, '1011110111011010': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0008544921875, '1011110111101110': 0.0001220703125, '1011111001011010': 0.0001220703125, '1011111001100010': 0.0001220703125, '1011111001101010': 0.0001220703125, '1011111010101010': 0.0003662109375, '1011111011001010': 0.000244140625, '1011111011001011': 0.0001220703125, '1011111011011010': 0.0001220703125, '1011111011100000': 0.0001220703125, '1011111011100010': 0.000244140625, '1011111011100110': 0.0001220703125, '1011111011101001': 0.0001220703125, '1011111011101010': 0.001708984375, '1011111011101100': 0.000244140625, '1011111011101110': 0.0001220703125, '1011111011110011': 0.0001220703125, '1011111011111010': 0.0001220703125, '1011111011111110': 0.0001220703125, '1011111100101010': 0.0001220703125, '1011111101101010': 0.000244140625, '1011111110101000': 0.0001220703125, '1011111111011010': 0.0001220703125, '1011111111101010': 0.0001220703125, '1100000011100010': 0.0001220703125, '1100000011101010': 0.000244140625, '1100000111001010': 0.0001220703125, '1100000111101000': 0.0001220703125, '1100001010011110': 0.0001220703125, '1100001011000110': 0.0001220703125, '1100001011001010': 0.0001220703125, '1100001011010010': 0.000244140625, '1100001011011010': 0.0001220703125, '1100001011100000': 0.0001220703125, '1100001011101000': 0.0001220703125, '1100001011101010': 0.0006103515625, '1100001011111010': 0.000244140625, '1100001111010010': 0.0001220703125, '1100010011101110': 0.0001220703125, '1100010111010010': 0.0001220703125, '1100011011001010': 0.000244140625, '1100011011101010': 0.0008544921875, '1100011011101100': 0.0001220703125, '1100100001001010': 0.0001220703125, '1100100010100110': 0.0001220703125, '1100100011100010': 0.0001220703125, '1100100011101010': 0.0006103515625, '1100100011101100': 0.0001220703125, '1100100011111010': 0.0001220703125, '1100100011111101': 0.0001220703125, '1100100101101000': 0.0001220703125, '1100100111011110': 0.0001220703125, '1100100111101010': 0.0001220703125, '1100100111110010': 0.0001220703125, '1100101001101010': 0.00048828125, '1100101001101011': 0.0001220703125, '1100101001111110': 0.0001220703125, '1100101010001000': 0.0001220703125, '1100101010100010': 0.000244140625, '1100101010101010': 0.000732421875, '1100101011000010': 0.000244140625, '1100101011001010': 0.000244140625, '1100101011001100': 0.0001220703125, '1100101011010110': 0.0001220703125, '1100101011100010': 0.0009765625, '1100101011100110': 0.0001220703125, '1100101011100111': 0.0001220703125, '1100101011101000': 0.000244140625, '1100101011101001': 0.0001220703125, '1100101011101010': 0.0040283203125, '1100101011101011': 0.0003662109375, '1100101011101100': 0.0001220703125, '1100101011101110': 0.000732421875, '1100101011110000': 0.0001220703125, '1100101011110010': 0.000244140625, '1100101011110011': 0.0001220703125, '1100101011110110': 0.000244140625, '1100101011110111': 0.0001220703125, '1100101011111010': 0.0003662109375, '1100101011111110': 0.0001220703125, '1100101100000010': 0.0001220703125, '1100101101001010': 0.0001220703125, '1100101101101010': 0.00048828125, '1100101101101100': 0.0001220703125, '1100101110101010': 0.000244140625, '1100101111100110': 0.0001220703125, '1100101111101010': 0.0001220703125, '1100101111101110': 0.0001220703125, '1100101111110100': 0.0001220703125, '1100110000101101': 0.0001220703125, '1100110011001010': 0.0001220703125, '1100110011101010': 0.0001220703125, '1100110011101111': 0.0001220703125, '1100110011110101': 0.0001220703125, '1100110111000010': 0.0001220703125, '1100110111100001': 0.0001220703125, '1100110111101010': 0.000244140625, '1100110111101011': 0.0001220703125, '1100111000101010': 0.0001220703125, '1100111011001010': 0.000244140625, '1100111011100010': 0.000244140625, '1100111011101000': 0.0001220703125, '1100111011101010': 0.0001220703125, '1100111110101010': 0.0001220703125, '1100111110111010': 0.0001220703125, '1100111111001110': 0.0001220703125, '1100111111100010': 0.0001220703125, '1100111111110000': 0.0001220703125, '1101000011000010': 0.0001220703125, '1101001001101010': 0.0001220703125, '1101001010101010': 0.000244140625, '1101001011000010': 0.0001220703125, '1101001011001010': 0.0003662109375, '1101001011101000': 0.0001220703125, '1101001011101010': 0.000732421875, '1101001011101110': 0.0001220703125, '1101001101101110': 0.0001220703125, '1101001111101010': 0.0001220703125, '1101010111101011': 0.0001220703125, '1101011011101110': 0.0001220703125, '1101011011111010': 0.0001220703125, '1101100000101010': 0.0001220703125, '1101100010101011': 0.0001220703125, '1101100011001010': 0.000244140625, '1101100011001100': 0.0001220703125, '1101100011101010': 0.0006103515625, '1101100011101110': 0.0001220703125, '1101100011110000': 0.0001220703125, '1101100101101010': 0.0001220703125, '1101100111101011': 0.0001220703125, '1101101001001010': 0.0003662109375, '1101101001100010': 0.000244140625, '1101101001101000': 0.0001220703125, '1101101001101010': 0.0001220703125, '1101101001101100': 0.0001220703125, '1101101010101010': 0.0001220703125, '1101101010101110': 0.0001220703125, '1101101010110110': 0.0001220703125, '1101101011000010': 0.0001220703125, '1101101011001010': 0.00048828125, '1101101011011100': 0.0001220703125, '1101101011100000': 0.0001220703125, '1101101011100010': 0.0003662109375, '1101101011100011': 0.0001220703125, '1101101011100110': 0.0001220703125, '1101101011101000': 0.000244140625, '1101101011101010': 0.00341796875, '1101101011101011': 0.0001220703125, '1101101011101100': 0.0003662109375, '1101101011101110': 0.0001220703125, '1101101011110010': 0.0001220703125, '1101101011110111': 0.0001220703125, '1101101011111010': 0.0006103515625, '1101101101100010': 0.0001220703125, '1101101101110010': 0.0001220703125, '1101101110001010': 0.0001220703125, '1101101111101000': 0.000244140625, '1101101111101010': 0.0003662109375, '1101101111101101': 0.0001220703125, '1101101111101110': 0.0001220703125, '1101101111111010': 0.0001220703125, '1101110011001010': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110101101010': 0.0001220703125, '1101110101110110': 0.0001220703125, '1101110110101010': 0.0001220703125, '1101110111101000': 0.0001220703125, '1101111001101010': 0.0001220703125, '1101111011001010': 0.0001220703125, '1101111011101010': 0.0003662109375, '1101111011101110': 0.000244140625, '1101111011110010': 0.0001220703125, '1110000011001011': 0.0001220703125, '1110001010101011': 0.0001220703125, '1110001011001010': 0.000244140625, '1110001011011110': 0.0001220703125, '1110001011101010': 0.00048828125, '1110001011101110': 0.0001220703125, '1110001011110110': 0.000244140625, '1110001011111010': 0.0001220703125, '1110001101101010': 0.0001220703125, '1110001111101010': 0.0001220703125, '1110010011101010': 0.0001220703125, '1110010111101100': 0.0001220703125, '1110011000110110': 0.0001220703125, '1110011001100010': 0.0001220703125, '1110011001111010': 0.0001220703125, '1110011011100101': 0.0001220703125, '1110011011101010': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100001110110': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100011001010': 0.0001220703125, '1110100011001100': 0.0001220703125, '1110100011101010': 0.0001220703125, '1110100011110110': 0.0001220703125, '1110100011111100': 0.0001220703125, '1110100111001110': 0.0001220703125, '1110100111011010': 0.0001220703125, '1110100111100010': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101000001110': 0.0001220703125, '1110101001000000': 0.0001220703125, '1110101001001010': 0.0003662109375, '1110101001100010': 0.0001220703125, '1110101001101010': 0.000244140625, '1110101010011010': 0.0001220703125, '1110101010100110': 0.0001220703125, '1110101010101010': 0.000732421875, '1110101010101011': 0.0001220703125, '1110101010101100': 0.000244140625, '1110101010101101': 0.0001220703125, '1110101010111110': 0.0001220703125, '1110101011000110': 0.0001220703125, '1110101011001010': 0.001220703125, '1110101011001011': 0.000244140625, '1110101011001110': 0.000244140625, '1110101011010100': 0.0001220703125, '1110101011010110': 0.0001220703125, '1110101011011000': 0.0001220703125, '1110101011011010': 0.000244140625, '1110101011011110': 0.0001220703125, '1110101011100000': 0.0001220703125, '1110101011100010': 0.0001220703125, '1110101011101000': 0.000732421875, '1110101011101010': 0.0018310546875, '1110101011101011': 0.0001220703125, '1110101011101111': 0.0001220703125, '1110101011110000': 0.0001220703125, '1110101011110010': 0.000244140625, '1110101011110101': 0.000244140625, '1110101011110110': 0.000244140625, '1110101011111000': 0.0001220703125, '1110101011111010': 0.0001220703125, '1110101100001110': 0.0001220703125, '1110101101100010': 0.0001220703125, '1110101101101010': 0.000244140625, '1110101111000010': 0.0001220703125, '1110101111100111': 0.0001220703125, '1110101111101010': 0.0006103515625, '1110101111101111': 0.0001220703125, '1110101111110010': 0.0001220703125, '1110101111111110': 0.0001220703125, '1110110010110010': 0.0001220703125, '1110110011101000': 0.0001220703125, '1110110011101110': 0.0001220703125, '1110110100001010': 0.0001220703125, '1110110101101010': 0.0001220703125, '1110110111101010': 0.000244140625, '1110111011001010': 0.0001220703125, '1110111011001110': 0.0001220703125, '1110111011100011': 0.0001220703125, '1110111011101100': 0.0001220703125, '1110111011101110': 0.0001220703125, '1110111011110000': 0.0001220703125, '1111000011001010': 0.0001220703125, '1111000011101010': 0.0001220703125, '1111001001101010': 0.0001220703125, '1111001010100010': 0.0001220703125, '1111001011101010': 0.000244140625, '1111001011110010': 0.0001220703125, '1111001110100110': 0.0001220703125, '1111010110101010': 0.0001220703125, '1111011011101010': 0.0003662109375, '1111011011110010': 0.0001220703125, '1111100011101110': 0.0001220703125, '1111101011100010': 0.000244140625, '1111101011101000': 0.0001220703125, '1111101011101010': 0.0003662109375, '1111101011101110': 0.0001220703125, '1111101110101010': 0.0001220703125, '1111110011101010': 0.0001220703125, '1111110111100010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=3_bit=0.txt <==
{'0000000000000000': 0.3287353515625, '0000000000000001': 0.011962890625, '0000000000000010': 0.009765625, '0000000000000011': 0.0028076171875, '0000000000000100': 0.0185546875, '0000000000000101': 0.00146484375, '0000000000000110': 0.0140380859375, '0000000000000111': 0.0057373046875, '0000000000001000': 0.011474609375, '0000000000001001': 0.00048828125, '0000000000001010': 0.0001220703125, '0000000000001100': 0.001953125, '0000000000001110': 0.0003662109375, '0000000000010000': 0.024169921875, '0000000000010001': 0.001708984375, '0000000000010010': 0.0010986328125, '0000000000010011': 0.0001220703125, '0000000000010100': 0.0025634765625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0001220703125, '0000000000010111': 0.000244140625, '0000000000011000': 0.0048828125, '0000000000011001': 0.00048828125, '0000000000011010': 0.0003662109375, '0000000000011100': 0.0045166015625, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000011111': 0.0001220703125, '0000000000100000': 0.010009765625, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0003662109375, '0000000000100100': 0.0008544921875, '0000000000100101': 0.0001220703125, '0000000000100110': 0.000244140625, '0000000000100111': 0.000244140625, '0000000000101000': 0.0009765625, '0000000000101100': 0.0001220703125, '0000000000110000': 0.006103515625, '0000000000110001': 0.0003662109375, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0006103515625, '0000000000110110': 0.000244140625, '0000000000111000': 0.000244140625, '0000000000111100': 0.000244140625, '0000000001000000': 0.006103515625, '0000000001000001': 0.0001220703125, '0000000001000010': 0.00048828125, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001101': 0.0001220703125, '0000000001010000': 0.0001220703125, '0000000001010001': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0047607421875, '0000000010000001': 0.0003662109375, '0000000010000100': 0.0001220703125, '0000000010010100': 0.0001220703125, '0000000010011100': 0.0001220703125, '0000000010100000': 0.0003662109375, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011011000': 0.0001220703125, '0000000100000000': 0.020263671875, '0000000100000010': 0.000732421875, '0000000100000011': 0.0001220703125, '0000000100000100': 0.001220703125, '0000000100000101': 0.0001220703125, '0000000100000110': 0.000732421875, '0000000100001000': 0.0008544921875, '0000000100010000': 0.0020751953125, '0000000100010001': 0.000244140625, '0000000100010100': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.000732421875, '0000000100100110': 0.0001220703125, '0000000100100111': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0006103515625, '0000000100110100': 0.0001220703125, '0000000101000000': 0.0001220703125, '0000000101010000': 0.0001220703125, '0000000101110000': 0.0001220703125, '0000000110000000': 0.0023193359375, '0000000110000010': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110010000': 0.000244140625, '0000000110101100': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000000111000000': 0.0001220703125, '0000001000000000': 0.07080078125, '0000001000000001': 0.00390625, '0000001000000010': 0.0028076171875, '0000001000000011': 0.000244140625, '0000001000000100': 0.0047607421875, '0000001000000101': 0.000244140625, '0000001000000110': 0.0023193359375, '0000001000000111': 0.0010986328125, '0000001000001000': 0.002197265625, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000010000': 0.00439453125, '0000001000010001': 0.000244140625, '0000001000010010': 0.0003662109375, '0000001000010100': 0.00048828125, '0000001000010101': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0008544921875, '0000001000011100': 0.000732421875, '0000001000011110': 0.000244140625, '0000001000100000': 0.0015869140625, '0000001000101100': 0.000244140625, '0000001000110000': 0.0010986328125, '0000001000110001': 0.0001220703125, '0000001000110100': 0.0001220703125, '0000001000110111': 0.0001220703125, '0000001001000000': 0.00048828125, '0000001001000001': 0.0001220703125, '0000001001010000': 0.0001220703125, '0000001001010110': 0.0001220703125, '0000001010000000': 0.0006103515625, '0000001010000110': 0.000244140625, '0000001011000100': 0.0001220703125, '0000001100000000': 0.0076904296875, '0000001100000010': 0.0001220703125, '0000001100000100': 0.0006103515625, '0000001100000110': 0.000244140625, '0000001100000111': 0.0001220703125, '0000001100001000': 0.0003662109375, '0000001100001101': 0.0001220703125, '0000001100010000': 0.0003662109375, '0000001100010001': 0.000244140625, '0000001100010100': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100100000': 0.000244140625, '0000001100100100': 0.0001220703125, '0000001100100110': 0.0001220703125, '0000001100110000': 0.000244140625, '0000001101000000': 0.0001220703125, '0000001101000100': 0.0001220703125, '0000001110000000': 0.000732421875, '0000001110001000': 0.0001220703125, '0000001110010000': 0.0001220703125, '0000001110011100': 0.0001220703125, '0000010000000000': 0.016845703125, '0000010000000001': 0.000732421875, '0000010000000010': 0.000732421875, '0000010000000100': 0.001220703125, '0000010000000110': 0.00048828125, '0000010000000111': 0.0001220703125, '0000010000001000': 0.0003662109375, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000011000': 0.0006103515625, '0000010000011100': 0.0001220703125, '0000010000100000': 0.0003662109375, '0000010000110000': 0.000244140625, '0000010001000000': 0.0001220703125, '0000010001011000': 0.0001220703125, '0000010010000000': 0.0008544921875, '0000010100000000': 0.0025634765625, '0000010100000001': 0.000244140625, '0000010100000100': 0.0001220703125, '0000010100000110': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000010100001000': 0.0001220703125, '0000010100001111': 0.0001220703125, '0000010100010000': 0.0003662109375, '0000010100100000': 0.0001220703125, '0000010100110000': 0.0001220703125, '0000010101000000': 0.0001220703125, '0000010110000000': 0.0006103515625, '0000010110001000': 0.0001220703125, '0000011000000000': 0.0147705078125, '0000011000000001': 0.000244140625, '0000011000000010': 0.0003662109375, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0008544921875, '0000011000000110': 0.000244140625, '0000011000000111': 0.000244140625, '0000011000001000': 0.000732421875, '0000011000010000': 0.0010986328125, '0000011000010001': 0.0001220703125, '0000011000010111': 0.0001220703125, '0000011000011000': 0.000244140625, '0000011000011100': 0.000244140625, '0000011000100000': 0.00048828125, '0000011000100100': 0.0001220703125, '0000011000101000': 0.000244140625, '0000011000101001': 0.0001220703125, '0000011000110000': 0.00048828125, '0000011000110100': 0.000244140625, '0000011001000000': 0.0003662109375, '0000011001011000': 0.0001220703125, '0000011010000000': 0.0001220703125, '0000011010000001': 0.000244140625, '0000011100000000': 0.011962890625, '0000011100000001': 0.0009765625, '0000011100000010': 0.0006103515625, '0000011100000100': 0.00048828125, '0000011100000110': 0.0003662109375, '0000011100001000': 0.000244140625, '0000011100001100': 0.0001220703125, '0000011100010000': 0.0010986328125, '0000011100010001': 0.0001220703125, '0000011100010110': 0.0001220703125, '0000011100011000': 0.0003662109375, '0000011100011100': 0.0001220703125, '0000011100100000': 0.000732421875, '0000011101000000': 0.0001220703125, '0000011101010000': 0.0001220703125, '0000011110000000': 0.0006103515625, '0000011110000100': 0.0001220703125, '0000011110100000': 0.0001220703125, '0000011110100001': 0.0001220703125, '0000100000000000': 0.0059814453125, '0000100000000001': 0.0006103515625, '0000100000000010': 0.0003662109375, '0000100000000100': 0.0003662109375, '0000100000000110': 0.0001220703125, '0000100000000111': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.00048828125, '0000100000010010': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000011110': 0.0001220703125, '0000100000100000': 0.0003662109375, '0000100001000110': 0.0001220703125, '0000100001011100': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100010000001': 0.0001220703125, '0000100100000000': 0.000732421875, '0000100100000001': 0.0001220703125, '0000100100000100': 0.0001220703125, '0000100100000111': 0.0001220703125, '0000100100010000': 0.0001220703125, '0000100110000000': 0.0001220703125, '0000101000000000': 0.0018310546875, '0000101000000001': 0.000244140625, '0000101000000010': 0.0001220703125, '0000101000000011': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000000110': 0.0001220703125, '0000101000001000': 0.0001220703125, '0000101000010000': 0.0001220703125, '0000101100000000': 0.0006103515625, '0000110000000000': 0.00390625, '0000110000000001': 0.0003662109375, '0000110000000100': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000010000': 0.00048828125, '0000110000011000': 0.0001220703125, '0000110000011010': 0.0001220703125, '0000110000110000': 0.0001220703125, '0000110001000000': 0.0001220703125, '0000110010000000': 0.000244140625, '0000110100000000': 0.0001220703125, '0000110110000000': 0.0001220703125, '0000111000000000': 0.0008544921875, '0000111000000010': 0.0001220703125, '0000111000010000': 0.000244140625, '0000111100000000': 0.000244140625, '0000111100000111': 0.0001220703125, '0001000000000000': 0.03515625, '0001000000000001': 0.0009765625, '0001000000000010': 0.0013427734375, '0001000000000011': 0.0001220703125, '0001000000000100': 0.0023193359375, '0001000000000110': 0.0010986328125, '0001000000000111': 0.0003662109375, '0001000000001000': 0.00146484375, '0001000000001001': 0.000244140625, '0001000000001100': 0.0003662109375, '0001000000010000': 0.0028076171875, '0001000000010001': 0.000244140625, '0001000000010100': 0.0001220703125, '0001000000010111': 0.0001220703125, '0001000000011000': 0.0001220703125, '0001000000011100': 0.0003662109375, '0001000000100000': 0.0008544921875, '0001000000100001': 0.000244140625, '0001000000100110': 0.0001220703125, '0001000000110000': 0.000732421875, '0001000000110100': 0.0001220703125, '0001000001000000': 0.000732421875, '0001000010000000': 0.00048828125, '0001000010001000': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0023193359375, '0001000100000001': 0.0001220703125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0003662109375, '0001000100000110': 0.000244140625, '0001000100001000': 0.0001220703125, '0001000100010000': 0.0003662109375, '0001000100100000': 0.0001220703125, '0001000110000000': 0.0003662109375, '0001001000000000': 0.0057373046875, '0001001000000001': 0.0001220703125, '0001001000000010': 0.000244140625, '0001001000000011': 0.0001220703125, '0001001000000100': 0.0009765625, '0001001000000110': 0.0003662109375, '0001001000001000': 0.0003662109375, '0001001000010000': 0.000244140625, '0001001000010111': 0.0001220703125, '0001001000011100': 0.0001220703125, '0001001000100000': 0.0003662109375, '0001001000110000': 0.0001220703125, '0001001001000111': 0.0001220703125, '0001001100000000': 0.000732421875, '0001001100000110': 0.0001220703125, '0001001100001000': 0.000244140625, '0001001110000000': 0.0001220703125, '0001010000000000': 0.002685546875, '0001010000000011': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.000244140625, '0001010000001000': 0.000244140625, '0001010000010000': 0.000244140625, '0001010000100000': 0.0001220703125, '0001010100000000': 0.000244140625, '0001010100110000': 0.0001220703125, '0001010110010000': 0.0001220703125, '0001011000000000': 0.001708984375, '0001011000000010': 0.0001220703125, '0001011000000110': 0.0001220703125, '0001011000000111': 0.0001220703125, '0001011000010000': 0.0001220703125, '0001011000110000': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011100000000': 0.0013427734375, '0001011100000001': 0.0001220703125, '0001011100000010': 0.0001220703125, '0001011100000100': 0.000244140625, '0001011100000111': 0.0001220703125, '0001011100001110': 0.0001220703125, '0001011100010000': 0.000244140625, '0001011100010001': 0.0001220703125, '0001011100011100': 0.0001220703125, '0001011100110000': 0.0001220703125, '0001100000000000': 0.0069580078125, '0001100000000001': 0.000244140625, '0001100000000010': 0.0003662109375, '0001100000000100': 0.0006103515625, '0001100000001000': 0.000244140625, '0001100000001100': 0.0001220703125, '0001100000010000': 0.000244140625, '0001100000011100': 0.0001220703125, '0001100000100000': 0.000244140625, '0001100001000000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001100100001000': 0.0001220703125, '0001100100010111': 0.0001220703125, '0001100100100000': 0.0001220703125, '0001100110000000': 0.000244140625, '0001101000000000': 0.0008544921875, '0001101000000100': 0.000244140625, '0001101000001000': 0.0001220703125, '0001101000011100': 0.0001220703125, '0001101000100000': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0003662109375, '0001101100000100': 0.0001220703125, '0001101110000000': 0.0001220703125, '0001110000000000': 0.0068359375, '0001110000000001': 0.000244140625, '0001110000000010': 0.000244140625, '0001110000000100': 0.000732421875, '0001110000000110': 0.00048828125, '0001110000000111': 0.0003662109375, '0001110000001000': 0.0001220703125, '0001110000001100': 0.0001220703125, '0001110000010000': 0.0006103515625, '0001110000010010': 0.0001220703125, '0001110000010100': 0.0001220703125, '0001110000011000': 0.0001220703125, '0001110000011011': 0.0001220703125, '0001110000101110': 0.0001220703125, '0001110000110000': 0.00048828125, '0001110001000000': 0.0001220703125, '0001110010000110': 0.0001220703125, '0001110010010000': 0.0001220703125, '0001110100000000': 0.0001220703125, '0001110100100000': 0.0001220703125, '0001111000000000': 0.001953125, '0001111000000001': 0.0001220703125, '0001111000000100': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000010000': 0.0001220703125, '0001111100000000': 0.000732421875, '0001111100001000': 0.0001220703125, '0001111100111100': 0.0001220703125, '0001111101011000': 0.0001220703125, '0010000000000000': 0.0054931640625, '0010000000000001': 0.00048828125, '0010000000000010': 0.0003662109375, '0010000000000100': 0.0006103515625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000010000': 0.0003662109375, '0010000000010011': 0.0001220703125, '0010000010000110': 0.0001220703125, '0010000100100000': 0.0001220703125, '0010000110000000': 0.0001220703125, '0010001000000000': 0.0013427734375, '0010001000010010': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000010': 0.0001220703125, '0010010000001000': 0.0001220703125, '0010010000010001': 0.0001220703125, '0010011000000000': 0.0001220703125, '0010011000011000': 0.0001220703125, '0010011100000000': 0.0009765625, '0010100000000000': 0.000244140625, '0010100000001000': 0.0001220703125, '0010100000011100': 0.0001220703125, '0010110000001100': 0.0001220703125, '0011000000000000': 0.0010986328125, '0011000000000010': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000001110': 0.0001220703125, '0011000100000000': 0.000244140625, '0011000100011000': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011001000010000': 0.0001220703125, '0011010000000000': 0.000244140625, '0011011100000110': 0.0001220703125, '0011100000000000': 0.000244140625, '0011100100001000': 0.0001220703125, '0100000000000000': 0.026611328125, '0100000000000001': 0.001953125, '0100000000000010': 0.00146484375, '0100000000000011': 0.0003662109375, '0100000000000100': 0.0020751953125, '0100000000000101': 0.000244140625, '0100000000000110': 0.00146484375, '0100000000000111': 0.0001220703125, '0100000000001000': 0.0023193359375, '0100000000001001': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000001110': 0.0001220703125, '0100000000010000': 0.001220703125, '0100000000010010': 0.0001220703125, '0100000000010011': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0010986328125, '0100000000011001': 0.0001220703125, '0100000000011010': 0.000244140625, '0100000000011100': 0.0006103515625, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000101000': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000001000000': 0.0003662109375, '0100000001000001': 0.0001220703125, '0100000001000111': 0.0001220703125, '0100000001001000': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000010001000': 0.0001220703125, '0100000100000000': 0.0008544921875, '0100000100000001': 0.0001220703125, '0100000100001000': 0.0003662109375, '0100000100010000': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100000110000000': 0.0003662109375, '0100000110010000': 0.0001220703125, '0100001000000000': 0.0050048828125, '0100001000000001': 0.0001220703125, '0100001000000010': 0.000244140625, '0100001000000100': 0.0001220703125, '0100001000000110': 0.000244140625, '0100001000001000': 0.00048828125, '0100001000001100': 0.0003662109375, '0100001000001110': 0.0001220703125, '0100001000001111': 0.0001220703125, '0100001000010000': 0.0003662109375, '0100001000011000': 0.000244140625, '0100001000011100': 0.0003662109375, '0100001000100000': 0.0003662109375, '0100001000110000': 0.000244140625, '0100001010001011': 0.0001220703125, '0100001100000000': 0.0009765625, '0100001100001000': 0.0001220703125, '0100001100010000': 0.0001220703125, '0100001100010100': 0.0001220703125, '0100001100100000': 0.000244140625, '0100001101000000': 0.0001220703125, '0100001110000000': 0.0001220703125, '0100001110000001': 0.0001220703125, '0100001110001001': 0.0001220703125, '0100010000000000': 0.001953125, '0100010000000100': 0.000244140625, '0100010000000111': 0.0001220703125, '0100010000001000': 0.000244140625, '0100010000010000': 0.000244140625, '0100010000010010': 0.0001220703125, '0100010100000000': 0.0006103515625, '0100010100100000': 0.0001220703125, '0100011000000000': 0.0018310546875, '0100011000000110': 0.0001220703125, '0100011000001000': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000011000': 0.0001220703125, '0100011001000000': 0.0001220703125, '0100011010010000': 0.0001220703125, '0100011100000000': 0.0018310546875, '0100011100000110': 0.0003662109375, '0100011100001000': 0.000244140625, '0100011100010000': 0.000244140625, '0100011100010011': 0.0001220703125, '0100011100011000': 0.0001220703125, '0100011101000001': 0.0001220703125, '0100011110000000': 0.000244140625, '0100100000000000': 0.000732421875, '0100100000000100': 0.0001220703125, '0100100000010000': 0.0001220703125, '0100100000100000': 0.0001220703125, '0100100010000010': 0.0001220703125, '0100101000000000': 0.0003662109375, '0100110000000000': 0.00048828125, '0100110000000110': 0.0001220703125, '0100110000010000': 0.0001220703125, '0100110000101100': 0.0001220703125, '0100110100001000': 0.0001220703125, '0100111000000000': 0.000244140625, '0100111000101000': 0.0001220703125, '0101000000000000': 0.0030517578125, '0101000000000001': 0.0003662109375, '0101000000000100': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000001001': 0.0001220703125, '0101000000010000': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011101': 0.0001220703125, '0101000000100000': 0.0001220703125, '0101000000101000': 0.0001220703125, '0101000001011001': 0.0001220703125, '0101000010000001': 0.0001220703125, '0101000010011000': 0.0001220703125, '0101000100000000': 0.000244140625, '0101000100000101': 0.0001220703125, '0101001000000000': 0.0003662109375, '0101001000000100': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000100000': 0.000244140625, '0101010000000000': 0.000244140625, '0101010000010110': 0.0001220703125, '0101011000000000': 0.0001220703125, '0101011100000000': 0.0003662109375, '0101011100001000': 0.0001220703125, '0101100000000000': 0.0008544921875, '0101100000000001': 0.0001220703125, '0101100000000010': 0.000244140625, '0101100000001100': 0.0001220703125, '0101100000011000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101101100000000': 0.0001220703125, '0101110000000000': 0.0009765625, '0101110000000010': 0.0001220703125, '0101110000001000': 0.0001220703125, '0101110000011000': 0.0001220703125, '0101110011001000': 0.0001220703125, '0101110100000000': 0.0001220703125, '0101110110000000': 0.0001220703125, '0101111000000000': 0.0003662109375, '0110000000000000': 0.005126953125, '0110000000000001': 0.0003662109375, '0110000000000010': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000000111': 0.000244140625, '0110000000001000': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0003662109375, '0110000000010110': 0.0001220703125, '0110000000011000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000000100010': 0.0001220703125, '0110000000100111': 0.0001220703125, '0110000000110000': 0.000244140625, '0110000100000000': 0.000244140625, '0110000100000001': 0.0001220703125, '0110001000000000': 0.000732421875, '0110001000000011': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000100000': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110010000000000': 0.0003662109375, '0110010000001000': 0.0001220703125, '0110010000100000': 0.0001220703125, '0110010100000000': 0.0001220703125, '0110011000000000': 0.0003662109375, '0110011000000010': 0.0001220703125, '0110011100000000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110110000000000': 0.000244140625, '0111000000000000': 0.00146484375, '0111000000000001': 0.0001220703125, '0111000000000100': 0.000244140625, '0111000000000110': 0.0001220703125, '0111000000000111': 0.0001220703125, '0111000000001100': 0.0001220703125, '0111000000010000': 0.0003662109375, '0111000000011000': 0.0001220703125, '0111000000100000': 0.0001220703125, '0111000000110000': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000100000000': 0.000244140625, '0111000100001100': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000000001': 0.0001220703125, '0111001000000010': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111011000000000': 0.0001220703125, '0111011000001000': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111100000000010': 0.0001220703125, '0111101100000000': 0.0001220703125, '0111111100000000': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.011962890625, '1000000000000010': 0.0013427734375, '1000000000000011': 0.001708984375, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0008544921875, '1000000000000110': 0.0003662109375, '1000000000000111': 0.000732421875, '1000000000001000': 0.000244140625, '1000000000001001': 0.0006103515625, '1000000000001010': 0.0003662109375, '1000000000001011': 0.0001220703125, '1000000000010000': 0.00048828125, '1000000000010001': 0.0006103515625, '1000000000011000': 0.0001220703125, '1000000000100000': 0.000244140625, '1000000000100001': 0.0003662109375, '1000000000100010': 0.0001220703125, '1000000000101001': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010010000': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000010110101': 0.0001220703125, '1000000100000000': 0.0001220703125, '1000000100000001': 0.0008544921875, '1000000100000010': 0.0001220703125, '1000000100000110': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000110000001': 0.000244140625, '1000001000000000': 0.0009765625, '1000001000000001': 0.00244140625, '1000001000000011': 0.0003662109375, '1000001000000101': 0.0003662109375, '1000001000000111': 0.0001220703125, '1000001000011001': 0.0001220703125, '1000001010000000': 0.0001220703125, '1000001100000000': 0.0003662109375, '1000001100000001': 0.0001220703125, '1000010000000000': 0.000244140625, '1000010000000001': 0.000244140625, '1000010000000101': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000010000110000': 0.0001220703125, '1000010001000001': 0.0001220703125, '1000010100000001': 0.0003662109375, '1000011000000000': 0.00048828125, '1000011000000001': 0.0006103515625, '1000011000001111': 0.0001220703125, '1000011000110001': 0.0001220703125, '1000011100000001': 0.000244140625, '1000011110000000': 0.0001220703125, '1000100000000000': 0.000244140625, '1000100000000001': 0.0003662109375, '1000100000010010': 0.0001220703125, '1000101100000010': 0.0001220703125, '1000110000000010': 0.0001220703125, '1000111000000000': 0.0001220703125, '1000111000000001': 0.0001220703125, '1001000000000000': 0.0006103515625, '1001000000000001': 0.001220703125, '1001000000000010': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000000111': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000100010': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000101000000': 0.0001220703125, '1001000110000111': 0.0001220703125, '1001001000000001': 0.0001220703125, '1001001000110001': 0.0001220703125, '1001010000000001': 0.000244140625, '1001011000000001': 0.0006103515625, '1001011000000110': 0.0001220703125, '1001011100000001': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100000000001': 0.00048828125, '1001100000000110': 0.0001220703125, '1001100001000000': 0.0001220703125, '1001101000010000': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000011001': 0.0001220703125, '1001111000000001': 0.000244140625, '1010000000000000': 0.000244140625, '1010000000000001': 0.000244140625, '1010000000000010': 0.0001220703125, '1010000000010000': 0.0001220703125, '1010000000010110': 0.0001220703125, '1010000000100001': 0.0001220703125, '1010000000100011': 0.0001220703125, '1010001000000001': 0.0001220703125, '1010001000000011': 0.0001220703125, '1010011100000001': 0.0001220703125, '1010100000010100': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000011': 0.0001220703125, '1011000000010111': 0.0001220703125, '1011011000000011': 0.0001220703125, '1100000000000000': 0.0013427734375, '1100000000000001': 0.005859375, '1100000000000010': 0.0001220703125, '1100000000000011': 0.0003662109375, '1100000000000101': 0.000244140625, '1100000000000110': 0.0006103515625, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.000244140625, '1100000000010001': 0.00048828125, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0003662109375, '1100000000011010': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000110000': 0.0001220703125, '1100000001000111': 0.0001220703125, '1100000010000000': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000001': 0.0008544921875, '1100000100000100': 0.0001220703125, '1100000110000110': 0.0001220703125, '1100001000000000': 0.00048828125, '1100001000000001': 0.0015869140625, '1100001000000101': 0.0001220703125, '1100001000100111': 0.0001220703125, '1100001000110110': 0.0001220703125, '1100001010000010': 0.0001220703125, '1100001010110101': 0.0001220703125, '1100001100000101': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010100000001': 0.0001220703125, '1100011000000101': 0.0001220703125, '1100011100000000': 0.0001220703125, '1100011100000001': 0.0003662109375, '1100100000000001': 0.0003662109375, '1100111000000001': 0.0001220703125, '1101000000000000': 0.000244140625, '1101000000000001': 0.0008544921875, '1101000100000001': 0.0001220703125, '1101001000000001': 0.0006103515625, '1101001100000001': 0.0001220703125, '1101010000000001': 0.0001220703125, '1101010000000110': 0.0001220703125, '1101011100000001': 0.0001220703125, '1101101000000100': 0.0001220703125, '1101110001000001': 0.0001220703125, '1101111000000001': 0.0001220703125, '1110000000000001': 0.0001220703125, '1110001000000000': 0.0001220703125, '1110001000000001': 0.000244140625, '1110100000011001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000010001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=3_bit=1.txt <==
{'0000000000101011': 0.0001220703125, '0000000011101000': 0.0001220703125, '0000000011101001': 0.0001220703125, '0000000011101010': 0.000244140625, '0000000011111011': 0.0001220703125, '0000001001101110': 0.0001220703125, '0000001010110101': 0.0001220703125, '0000001011100010': 0.0001220703125, '0000001011101010': 0.0001220703125, '0000001011101011': 0.0003662109375, '0000001101101011': 0.0001220703125, '0000001110101110': 0.0001220703125, '0000001111000011': 0.0001220703125, '0000001111110111': 0.0001220703125, '0000010001110011': 0.0001220703125, '0000010011101011': 0.0001220703125, '0000010111101110': 0.0001220703125, '0000011001101010': 0.0001220703125, '0000011011001010': 0.0001220703125, '0000011011011000': 0.0001220703125, '0000011011011100': 0.0001220703125, '0000011011101000': 0.0001220703125, '0000100001101010': 0.0001220703125, '0000100010101011': 0.000244140625, '0000100011001010': 0.0001220703125, '0000100011001011': 0.0001220703125, '0000100011010011': 0.0001220703125, '0000100011101010': 0.0001220703125, '0000100011101110': 0.000244140625, '0000100011101111': 0.0001220703125, '0000100011110011': 0.0001220703125, '0000100101101010': 0.0001220703125, '0000100101101110': 0.0001220703125, '0000100111011110': 0.0001220703125, '0000101001001011': 0.0001220703125, '0000101001101011': 0.0001220703125, '0000101001101110': 0.0001220703125, '0000101001110010': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010001111': 0.0001220703125, '0000101010100010': 0.0001220703125, '0000101010100011': 0.0001220703125, '0000101010101010': 0.000732421875, '0000101010101011': 0.0003662109375, '0000101010101110': 0.0001220703125, '0000101011000011': 0.0001220703125, '0000101011000101': 0.0001220703125, '0000101011001010': 0.00048828125, '0000101011001011': 0.00048828125, '0000101011001101': 0.0001220703125, '0000101011010110': 0.0001220703125, '0000101011100010': 0.0001220703125, '0000101011100011': 0.0003662109375, '0000101011100110': 0.0001220703125, '0000101011101000': 0.00048828125, '0000101011101001': 0.0001220703125, '0000101011101010': 0.001953125, '0000101011101011': 0.001708984375, '0000101011101101': 0.000244140625, '0000101011101110': 0.000244140625, '0000101011101111': 0.0009765625, '0000101011110011': 0.0001220703125, '0000101011110110': 0.0001220703125, '0000101011110111': 0.000244140625, '0000101011111010': 0.0003662109375, '0000101101001100': 0.0001220703125, '0000101101101010': 0.000244140625, '0000101110101011': 0.0001220703125, '0000101111101010': 0.0003662109375, '0000101111110011': 0.0001220703125, '0000110001110010': 0.0001220703125, '0000110011111010': 0.0001220703125, '0000110101100001': 0.0001220703125, '0000110111001011': 0.0001220703125, '0000110111011110': 0.0001220703125, '0000110111100011': 0.0001220703125, '0000110111101010': 0.00048828125, '0000110111101011': 0.0001220703125, '0000110111101110': 0.0001220703125, '0000110111101111': 0.000244140625, '0000111000001011': 0.0001220703125, '0000111001001111': 0.0001220703125, '0000111010101000': 0.0001220703125, '0000111011101010': 0.0001220703125, '0000111011101011': 0.000244140625, '0000111110001011': 0.0001220703125, '0001000011011010': 0.0001220703125, '0001001011001011': 0.0001220703125, '0001001011100100': 0.0001220703125, '0001001011101000': 0.0001220703125, '0001001011101010': 0.0001220703125, '0001001011101100': 0.0001220703125, '0001001011101111': 0.000244140625, '0001001011110110': 0.0001220703125, '0001010010001010': 0.0001220703125, '0001010111101010': 0.000244140625, '0001011011101010': 0.000244140625, '0001011011101110': 0.0001220703125, '0001100010101100': 0.0001220703125, '0001100011110011': 0.0001220703125, '0001101001001010': 0.0001220703125, '0001101011001001': 0.0001220703125, '0001101011001011': 0.0001220703125, '0001101011001101': 0.0001220703125, '0001101011101001': 0.0001220703125, '0001101011101010': 0.0001220703125, '0001101011101011': 0.000244140625, '0001101011101101': 0.0001220703125, '0001101011101110': 0.0001220703125, '0001101011101111': 0.000244140625, '0001101111101011': 0.0001220703125, '0001110011101110': 0.0001220703125, '0001110110101010': 0.0001220703125, '0001110111111011': 0.0001220703125, '0001111011101111': 0.0001220703125, '0010000000110011': 0.0001220703125, '0010000001100101': 0.0001220703125, '0010000011001111': 0.000244140625, '0010000011100011': 0.0001220703125, '0010000011101010': 0.0001220703125, '0010000011101011': 0.0003662109375, '0010000011101110': 0.0001220703125, '0010000011101111': 0.0003662109375, '0010000101111010': 0.0001220703125, '0010000110101011': 0.0001220703125, '0010000111001011': 0.0001220703125, '0010000111101111': 0.0001220703125, '0010001001001110': 0.0001220703125, '0010001001011111': 0.0001220703125, '0010001001101000': 0.0001220703125, '0010001001101010': 0.0003662109375, '0010001001101101': 0.0001220703125, '0010001001101111': 0.00048828125, '0010001010000010': 0.0001220703125, '0010001010001000': 0.0001220703125, '0010001010001011': 0.000244140625, '0010001010101010': 0.0006103515625, '0010001010101011': 0.0001220703125, '0010001011000110': 0.000244140625, '0010001011001010': 0.00048828125, '0010001011001011': 0.0001220703125, '0010001011001110': 0.0001220703125, '0010001011001111': 0.000244140625, '0010001011010111': 0.0001220703125, '0010001011011011': 0.0001220703125, '0010001011011111': 0.0001220703125, '0010001011100010': 0.00048828125, '0010001011100011': 0.000244140625, '0010001011100100': 0.0001220703125, '0010001011100111': 0.0001220703125, '0010001011101001': 0.000244140625, '0010001011101010': 0.002197265625, '0010001011101011': 0.001708984375, '0010001011101101': 0.0001220703125, '0010001011101110': 0.000732421875, '0010001011101111': 0.000244140625, '0010001011110011': 0.000244140625, '0010001011110110': 0.000244140625, '0010001011110111': 0.000244140625, '0010001011111000': 0.0001220703125, '0010001011111010': 0.0003662109375, '0010001011111011': 0.0001220703125, '0010001011111111': 0.000244140625, '0010001101001010': 0.000244140625, '0010001101100111': 0.0001220703125, '0010001101111111': 0.0001220703125, '0010001111001000': 0.0001220703125, '0010001111001010': 0.0001220703125, '0010001111001011': 0.0001220703125, '0010001111001100': 0.0001220703125, '0010001111101010': 0.000244140625, '0010001111101111': 0.0001220703125, '0010010011100111': 0.0001220703125, '0010010011101010': 0.0001220703125, '0010010011101011': 0.000244140625, '0010010101100110': 0.0001220703125, '0010010111000011': 0.0001220703125, '0010010111110011': 0.0001220703125, '0010011001111111': 0.0001220703125, '0010011010100011': 0.0001220703125, '0010011010101000': 0.0001220703125, '0010011010101010': 0.0001220703125, '0010011011001010': 0.000244140625, '0010011011011011': 0.0001220703125, '0010011011101010': 0.000244140625, '0010011011101011': 0.000244140625, '0010011011101101': 0.0001220703125, '0010011011101110': 0.0001220703125, '0010011011101111': 0.000244140625, '0010011110101110': 0.0001220703125, '0010011111101010': 0.000244140625, '0010011111101011': 0.0001220703125, '0010100000101110': 0.0001220703125, '0010100001010010': 0.0001220703125, '0010100001101001': 0.0001220703125, '0010100001101010': 0.00048828125, '0010100001101011': 0.0001220703125, '0010100001110111': 0.0001220703125, '0010100010001011': 0.0001220703125, '0010100010101010': 0.0003662109375, '0010100010101011': 0.0006103515625, '0010100010101111': 0.0001220703125, '0010100011000110': 0.0001220703125, '0010100011001000': 0.0001220703125, '0010100011001001': 0.0001220703125, '0010100011001010': 0.0006103515625, '0010100011001011': 0.00048828125, '0010100011001100': 0.000244140625, '0010100011001110': 0.0001220703125, '0010100011011101': 0.0001220703125, '0010100011100010': 0.000244140625, '0010100011100011': 0.0001220703125, '0010100011100100': 0.0001220703125, '0010100011100110': 0.0001220703125, '0010100011101001': 0.000244140625, '0010100011101010': 0.001220703125, '0010100011101011': 0.0013427734375, '0010100011101100': 0.0003662109375, '0010100011101110': 0.0008544921875, '0010100011101111': 0.0010986328125, '0010100011110010': 0.0001220703125, '0010100011110011': 0.0001220703125, '0010100011110111': 0.000244140625, '0010100011111000': 0.0001220703125, '0010100011111010': 0.0001220703125, '0010100100111100': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101101010': 0.000244140625, '0010100101101111': 0.0001220703125, '0010100101111010': 0.0001220703125, '0010100111001000': 0.0001220703125, '0010100111001010': 0.0001220703125, '0010100111010010': 0.0001220703125, '0010100111101010': 0.0001220703125, '0010100111101011': 0.000244140625, '0010100111101110': 0.0003662109375, '0010100111111010': 0.0001220703125, '0010101000001111': 0.0001220703125, '0010101000010011': 0.0001220703125, '0010101000100011': 0.000244140625, '0010101000101011': 0.000244140625, '0010101000111011': 0.0001220703125, '0010101001000011': 0.0001220703125, '0010101001001010': 0.0001220703125, '0010101001001011': 0.000244140625, '0010101001001110': 0.0001220703125, '0010101001010011': 0.0001220703125, '0010101001100010': 0.0001220703125, '0010101001100110': 0.0003662109375, '0010101001100111': 0.0001220703125, '0010101001101001': 0.0001220703125, '0010101001101010': 0.0018310546875, '0010101001101011': 0.0008544921875, '0010101001101100': 0.0001220703125, '0010101001101110': 0.0006103515625, '0010101001101111': 0.0003662109375, '0010101001110001': 0.0001220703125, '0010101001110010': 0.0001220703125, '0010101001110111': 0.0001220703125, '0010101001111111': 0.0001220703125, '0010101010001010': 0.00048828125, '0010101010001011': 0.0001220703125, '0010101010001111': 0.0001220703125, '0010101010011010': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100011': 0.0001220703125, '0010101010100110': 0.0001220703125, '0010101010101000': 0.000244140625, '0010101010101001': 0.0001220703125, '0010101010101010': 0.002685546875, '0010101010101011': 0.0008544921875, '0010101010101100': 0.0001220703125, '0010101010101101': 0.000244140625, '0010101010101110': 0.000732421875, '0010101010101111': 0.0001220703125, '0010101010110011': 0.0001220703125, '0010101010110110': 0.0001220703125, '0010101010110111': 0.0001220703125, '0010101010111010': 0.0003662109375, '0010101010111011': 0.0001220703125, '0010101011000010': 0.0003662109375, '0010101011000011': 0.0001220703125, '0010101011000101': 0.0001220703125, '0010101011000111': 0.000244140625, '0010101011001000': 0.000244140625, '0010101011001001': 0.000244140625, '0010101011001010': 0.001953125, '0010101011001011': 0.002197265625, '0010101011001100': 0.0001220703125, '0010101011001110': 0.0009765625, '0010101011001111': 0.000732421875, '0010101011010110': 0.0001220703125, '0010101011010111': 0.000244140625, '0010101011011001': 0.0001220703125, '0010101011011010': 0.00048828125, '0010101011011011': 0.000244140625, '0010101011011101': 0.000244140625, '0010101011011111': 0.0003662109375, '0010101011100000': 0.0003662109375, '0010101011100001': 0.0001220703125, '0010101011100010': 0.002197265625, '0010101011100011': 0.0008544921875, '0010101011100100': 0.000244140625, '0010101011100101': 0.0001220703125, '0010101011100110': 0.0008544921875, '0010101011100111': 0.0003662109375, '0010101011101000': 0.0013427734375, '0010101011101001': 0.0010986328125, '0010101011101010': 0.0128173828125, '0010101011101011': 0.0086669921875, '0010101011101100': 0.000732421875, '0010101011101101': 0.000732421875, '0010101011101110': 0.003173828125, '0010101011101111': 0.0035400390625, '0010101011110001': 0.000244140625, '0010101011110010': 0.0008544921875, '0010101011110011': 0.000244140625, '0010101011110110': 0.00048828125, '0010101011110111': 0.0003662109375, '0010101011111001': 0.0001220703125, '0010101011111010': 0.000732421875, '0010101011111011': 0.0006103515625, '0010101011111100': 0.000244140625, '0010101011111110': 0.0003662109375, '0010101011111111': 0.00048828125, '0010101100001110': 0.0001220703125, '0010101100101011': 0.000244140625, '0010101100101110': 0.0001220703125, '0010101100110010': 0.0001220703125, '0010101101000010': 0.0001220703125, '0010101101000111': 0.0001220703125, '0010101101001010': 0.000244140625, '0010101101001111': 0.0001220703125, '0010101101100100': 0.0001220703125, '0010101101100111': 0.0001220703125, '0010101101101001': 0.0001220703125, '0010101101101010': 0.000732421875, '0010101101101011': 0.00048828125, '0010101101101110': 0.0001220703125, '0010101101101111': 0.0006103515625, '0010101101111010': 0.0001220703125, '0010101101111101': 0.0001220703125, '0010101110101011': 0.0001220703125, '0010101110110010': 0.0001220703125, '0010101111001010': 0.0001220703125, '0010101111001011': 0.000244140625, '0010101111001100': 0.0001220703125, '0010101111001110': 0.000244140625, '0010101111010110': 0.0001220703125, '0010101111011010': 0.0001220703125, '0010101111011011': 0.0001220703125, '0010101111101000': 0.000244140625, '0010101111101010': 0.0010986328125, '0010101111101011': 0.000732421875, '0010101111101100': 0.0001220703125, '0010101111101111': 0.0003662109375, '0010101111110010': 0.0001220703125, '0010101111111010': 0.0001220703125, '0010101111111011': 0.000244140625, '0010110000101100': 0.0001220703125, '0010110001100000': 0.0001220703125, '0010110001101000': 0.000244140625, '0010110001101010': 0.000244140625, '0010110001101111': 0.0001220703125, '0010110001110010': 0.0001220703125, '0010110010100110': 0.0001220703125, '0010110010101001': 0.0001220703125, '0010110010101010': 0.000244140625, '0010110011001010': 0.000244140625, '0010110011001011': 0.000244140625, '0010110011001101': 0.0001220703125, '0010110011001110': 0.0001220703125, '0010110011001111': 0.0001220703125, '0010110011100010': 0.0001220703125, '0010110011101010': 0.0008544921875, '0010110011101011': 0.00048828125, '0010110011101110': 0.00048828125, '0010110011110010': 0.0001220703125, '0010110100001011': 0.0001220703125, '0010110101010010': 0.0001220703125, '0010110101101010': 0.000244140625, '0010110101101011': 0.0001220703125, '0010110110001011': 0.0001220703125, '0010110110010001': 0.0001220703125, '0010110110011010': 0.0001220703125, '0010110110011110': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010110110110010': 0.0001220703125, '0010110111001000': 0.0001220703125, '0010110111001001': 0.0001220703125, '0010110111001010': 0.000244140625, '0010110111001011': 0.0001220703125, '0010110111001110': 0.0001220703125, '0010110111100111': 0.0001220703125, '0010110111101000': 0.000244140625, '0010110111101010': 0.0009765625, '0010110111101011': 0.0006103515625, '0010110111101100': 0.0001220703125, '0010110111101101': 0.0001220703125, '0010110111101110': 0.000244140625, '0010110111101111': 0.0001220703125, '0010110111110010': 0.000244140625, '0010111001100010': 0.0001220703125, '0010111001101000': 0.000244140625, '0010111001101010': 0.0001220703125, '0010111001101111': 0.0001220703125, '0010111001110110': 0.0001220703125, '0010111010011010': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010101011': 0.0001220703125, '0010111010111010': 0.0001220703125, '0010111011001010': 0.00048828125, '0010111011001011': 0.000244140625, '0010111011001101': 0.0001220703125, '0010111011001111': 0.000244140625, '0010111011010110': 0.0001220703125, '0010111011011000': 0.0001220703125, '0010111011011010': 0.0001220703125, '0010111011011111': 0.0001220703125, '0010111011100010': 0.000244140625, '0010111011101000': 0.0001220703125, '0010111011101010': 0.000732421875, '0010111011101011': 0.000732421875, '0010111011101100': 0.0001220703125, '0010111011101110': 0.000244140625, '0010111011101111': 0.0003662109375, '0010111011110110': 0.0001220703125, '0010111011111010': 0.000244140625, '0010111011111011': 0.0001220703125, '0010111100101011': 0.0001220703125, '0010111101101110': 0.0001220703125, '0010111110101101': 0.0001220703125, '0010111111011110': 0.0001220703125, '0010111111101010': 0.0006103515625, '0010111111101100': 0.0001220703125, '0010111111101111': 0.0001220703125, '0011000001001010': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000011100111': 0.0001220703125, '0011000011101010': 0.0003662109375, '0011000011101110': 0.0001220703125, '0011000011111010': 0.0001220703125, '0011000111101101': 0.0001220703125, '0011001000101010': 0.000244140625, '0011001000101110': 0.0001220703125, '0011001001100011': 0.0001220703125, '0011001001101010': 0.000244140625, '0011001001101110': 0.0001220703125, '0011001010001010': 0.0001220703125, '0011001010100011': 0.0001220703125, '0011001011001010': 0.000244140625, '0011001011001011': 0.0003662109375, '0011001011010011': 0.0001220703125, '0011001011100010': 0.000244140625, '0011001011100011': 0.0001220703125, '0011001011100111': 0.000244140625, '0011001011101000': 0.000244140625, '0011001011101010': 0.0010986328125, '0011001011101011': 0.000732421875, '0011001011101111': 0.000244140625, '0011001011110010': 0.0001220703125, '0011001011110100': 0.0001220703125, '0011001011111010': 0.000244140625, '0011001011111111': 0.0001220703125, '0011001101001010': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001101110111': 0.0001220703125, '0011001111011010': 0.000244140625, '0011001111101011': 0.0001220703125, '0011001111101101': 0.0001220703125, '0011010010001010': 0.0001220703125, '0011010011100010': 0.0001220703125, '0011010011101000': 0.000244140625, '0011010011101010': 0.00048828125, '0011010011101011': 0.0001220703125, '0011010110101011': 0.0001220703125, '0011010110110011': 0.0001220703125, '0011010111001110': 0.0001220703125, '0011010111101010': 0.0001220703125, '0011010111101011': 0.0001220703125, '0011011001101000': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011010101011': 0.0001220703125, '0011011010111110': 0.0001220703125, '0011011011001010': 0.0001220703125, '0011011011001101': 0.0001220703125, '0011011011001111': 0.0001220703125, '0011011011010010': 0.0001220703125, '0011011011100110': 0.0003662109375, '0011011011101010': 0.0003662109375, '0011011011101011': 0.0001220703125, '0011011011101111': 0.0001220703125, '0011011011110110': 0.0001220703125, '0011011101101110': 0.0001220703125, '0011011110101010': 0.0001220703125, '0011100010001011': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100011101000': 0.0003662109375, '0011100011101010': 0.0001220703125, '0011100011101011': 0.000244140625, '0011100011101101': 0.0001220703125, '0011100101100110': 0.0001220703125, '0011100101111010': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101000101111': 0.0001220703125, '0011101001001111': 0.0001220703125, '0011101001011011': 0.0001220703125, '0011101001101010': 0.000244140625, '0011101001101011': 0.0001220703125, '0011101001110000': 0.0001220703125, '0011101001110110': 0.0001220703125, '0011101010000011': 0.0001220703125, '0011101010001111': 0.0001220703125, '0011101010011010': 0.0001220703125, '0011101010011111': 0.0001220703125, '0011101010101010': 0.0003662109375, '0011101010101110': 0.0001220703125, '0011101010101111': 0.0001220703125, '0011101011001010': 0.000244140625, '0011101011001110': 0.0001220703125, '0011101011011000': 0.0001220703125, '0011101011011110': 0.000244140625, '0011101011100001': 0.000244140625, '0011101011100011': 0.0001220703125, '0011101011100110': 0.0001220703125, '0011101011101000': 0.0001220703125, '0011101011101001': 0.0001220703125, '0011101011101010': 0.0013427734375, '0011101011101011': 0.000732421875, '0011101011101100': 0.0001220703125, '0011101011101101': 0.0001220703125, '0011101011101110': 0.000244140625, '0011101011101111': 0.0001220703125, '0011101011110010': 0.0001220703125, '0011101011110011': 0.0001220703125, '0011101011110111': 0.0001220703125, '0011101011111010': 0.0001220703125, '0011101011111011': 0.000244140625, '0011101111000101': 0.0001220703125, '0011101111100010': 0.0001220703125, '0011101111101000': 0.0001220703125, '0011101111101011': 0.0001220703125, '0011101111111010': 0.0001220703125, '0011110000101010': 0.0001220703125, '0011110011101011': 0.0001220703125, '0011110011101110': 0.0001220703125, '0011110101101110': 0.0001220703125, '0011110111011010': 0.0001220703125, '0011110111101010': 0.000244140625, '0011111010101111': 0.0001220703125, '0011111011101011': 0.000244140625, '0011111011101110': 0.0001220703125, '0011111111101010': 0.0001220703125, '0011111111101111': 0.0001220703125, '0100000001101011': 0.0001220703125, '0100000011101011': 0.0001220703125, '0100001000101011': 0.0001220703125, '0100001001101010': 0.000244140625, '0100001001101011': 0.000244140625, '0100001011001011': 0.0001220703125, '0100001011101000': 0.0001220703125, '0100001011101111': 0.0001220703125, '0100001011110010': 0.0001220703125, '0100010011111110': 0.0001220703125, '0100010110001001': 0.0001220703125, '0100010111101010': 0.0001220703125, '0100011010001011': 0.0001220703125, '0100100001001010': 0.0001220703125, '0100100011000011': 0.0001220703125, '0100100011100010': 0.0001220703125, '0100100011100110': 0.0001220703125, '0100100011101010': 0.0001220703125, '0100100110010110': 0.0001220703125, '0100100110100010': 0.0001220703125, '0100100111101011': 0.0001220703125, '0100101000101001': 0.0001220703125, '0100101001001010': 0.0001220703125, '0100101001100011': 0.0001220703125, '0100101010101001': 0.0001220703125, '0100101010101010': 0.0001220703125, '0100101010101011': 0.0003662109375, '0100101010110111': 0.0001220703125, '0100101011000011': 0.0001220703125, '0100101011000101': 0.0001220703125, '0100101011001011': 0.000244140625, '0100101011011010': 0.0001220703125, '0100101011100010': 0.0001220703125, '0100101011100011': 0.000244140625, '0100101011100100': 0.0001220703125, '0100101011101000': 0.000244140625, '0100101011101001': 0.0001220703125, '0100101011101010': 0.0003662109375, '0100101011101011': 0.001220703125, '0100101011101100': 0.0001220703125, '0100101011101110': 0.00048828125, '0100101011101111': 0.0003662109375, '0100101011110011': 0.000244140625, '0100101011110110': 0.0001220703125, '0100101011111010': 0.0001220703125, '0100101011111011': 0.0003662109375, '0100101101001011': 0.0001220703125, '0100101101101011': 0.0003662109375, '0100101101101111': 0.0001220703125, '0100101111001010': 0.0001220703125, '0100101111001011': 0.0001220703125, '0100101111011011': 0.0001220703125, '0100110011101011': 0.0001220703125, '0100110011101111': 0.0001220703125, '0100110111001010': 0.0001220703125, '0100110111101011': 0.0001220703125, '0100111011101000': 0.0001220703125, '0100111011101001': 0.0001220703125, '0100111011101010': 0.0001220703125, '0100111011101011': 0.0001220703125, '0100111110110011': 0.0001220703125, '0101001001111111': 0.0001220703125, '0101001010101010': 0.0001220703125, '0101001010101011': 0.0001220703125, '0101001011001010': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001011101011': 0.0001220703125, '0101011011000011': 0.0001220703125, '0101011111101111': 0.0001220703125, '0101100011001010': 0.0001220703125, '0101100011101011': 0.0001220703125, '0101100011101110': 0.0001220703125, '0101101011001010': 0.000244140625, '0101101011001011': 0.0001220703125, '0101101011011011': 0.0001220703125, '0101101011101001': 0.0001220703125, '0101101011101011': 0.0003662109375, '0101101011101101': 0.0001220703125, '0101101011101111': 0.000244140625, '0101101011111010': 0.0001220703125, '0101101101001010': 0.0001220703125, '0101101101101011': 0.0001220703125, '0101101111100011': 0.0001220703125, '0101110010101010': 0.0001220703125, '0101110011101011': 0.0001220703125, '0101110111001010': 0.0001220703125, '0101110111101010': 0.0001220703125, '0101110111101011': 0.000244140625, '0101111011101011': 0.0001220703125, '0110000001001011': 0.0001220703125, '0110000011100111': 0.0001220703125, '0110000011101010': 0.000244140625, '0110000011101011': 0.0001220703125, '0110000111101101': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101001': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001101111': 0.0001220703125, '0110001010001011': 0.0001220703125, '0110001010100011': 0.000244140625, '0110001010101011': 0.000244140625, '0110001010101101': 0.0001220703125, '0110001010101110': 0.000244140625, '0110001011001010': 0.000244140625, '0110001011001011': 0.0006103515625, '0110001011001101': 0.0001220703125, '0110001011010001': 0.0001220703125, '0110001011011011': 0.0001220703125, '0110001011100011': 0.0001220703125, '0110001011100111': 0.0001220703125, '0110001011101000': 0.0001220703125, '0110001011101010': 0.0006103515625, '0110001011101011': 0.0013427734375, '0110001011101101': 0.000244140625, '0110001011101111': 0.0001220703125, '0110001011111010': 0.0001220703125, '0110001011111011': 0.0001220703125, '0110001101101001': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001111001011': 0.0001220703125, '0110001111100011': 0.0001220703125, '0110001111101011': 0.000244140625, '0110001111101111': 0.0001220703125, '0110010000100011': 0.0001220703125, '0110010001101010': 0.0001220703125, '0110010011101010': 0.0001220703125, '0110010011101110': 0.0001220703125, '0110010011101111': 0.0001220703125, '0110010011110011': 0.0001220703125, '0110010101101011': 0.0001220703125, '0110010111001011': 0.0001220703125, '0110010111101001': 0.0001220703125, '0110010111101010': 0.0001220703125, '0110011010100011': 0.0001220703125, '0110011010101011': 0.0001220703125, '0110011011001001': 0.0001220703125, '0110011011101011': 0.000244140625, '0110100000101011': 0.0001220703125, '0110100001100110': 0.0001220703125, '0110100001101010': 0.000244140625, '0110100010001011': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100010101100': 0.0001220703125, '0110100010101110': 0.0001220703125, '0110100011001010': 0.0001220703125, '0110100011001011': 0.000244140625, '0110100011100011': 0.0001220703125, '0110100011100111': 0.0001220703125, '0110100011101001': 0.0001220703125, '0110100011101010': 0.0001220703125, '0110100011101011': 0.001220703125, '0110100011101101': 0.0001220703125, '0110100011101111': 0.000244140625, '0110100100101110': 0.0001220703125, '0110100111101010': 0.0001220703125, '0110100111101100': 0.0001220703125, '0110100111101111': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000101010': 0.0001220703125, '0110101000101011': 0.0001220703125, '0110101000101111': 0.0001220703125, '0110101001001010': 0.0001220703125, '0110101001001011': 0.00048828125, '0110101001011011': 0.0001220703125, '0110101001100010': 0.0001220703125, '0110101001100011': 0.000244140625, '0110101001101001': 0.0001220703125, '0110101001101010': 0.0006103515625, '0110101001101011': 0.0010986328125, '0110101001101100': 0.0001220703125, '0110101001101111': 0.0001220703125, '0110101001110010': 0.0001220703125, '0110101001111011': 0.0001220703125, '0110101001111111': 0.0001220703125, '0110101010000111': 0.0001220703125, '0110101010001010': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010100011': 0.0001220703125, '0110101010100111': 0.0001220703125, '0110101010101010': 0.00048828125, '0110101010101011': 0.0013427734375, '0110101010101100': 0.0001220703125, '0110101010101110': 0.000244140625, '0110101010101111': 0.0001220703125, '0110101010110011': 0.0001220703125, '0110101010111011': 0.000244140625, '0110101011000011': 0.0003662109375, '0110101011001001': 0.000244140625, '0110101011001010': 0.00048828125, '0110101011001011': 0.00146484375, '0110101011001101': 0.0001220703125, '0110101011001110': 0.0003662109375, '0110101011001111': 0.0006103515625, '0110101011010011': 0.0006103515625, '0110101011011011': 0.0003662109375, '0110101011011101': 0.000244140625, '0110101011011110': 0.0001220703125, '0110101011100001': 0.0001220703125, '0110101011100010': 0.0003662109375, '0110101011100011': 0.0010986328125, '0110101011100100': 0.0001220703125, '0110101011100101': 0.0001220703125, '0110101011100110': 0.0001220703125, '0110101011100111': 0.0003662109375, '0110101011101001': 0.002197265625, '0110101011101010': 0.001708984375, '0110101011101011': 0.0084228515625, '0110101011101100': 0.00048828125, '0110101011101101': 0.0008544921875, '0110101011101110': 0.0008544921875, '0110101011101111': 0.0013427734375, '0110101011110111': 0.000244140625, '0110101011111010': 0.0001220703125, '0110101011111011': 0.0003662109375, '0110101011111110': 0.000244140625, '0110101011111111': 0.0001220703125, '0110101101001011': 0.0001220703125, '0110101101101010': 0.0001220703125, '0110101101101011': 0.00048828125, '0110101110001011': 0.0001220703125, '0110101110101001': 0.0001220703125, '0110101110101010': 0.0001220703125, '0110101110101011': 0.000244140625, '0110101111000011': 0.0001220703125, '0110101111001011': 0.000244140625, '0110101111011011': 0.0001220703125, '0110101111101001': 0.0001220703125, '0110101111101011': 0.001220703125, '0110101111101111': 0.0001220703125, '0110101111111011': 0.0001220703125, '0110110000101010': 0.0001220703125, '0110110001011010': 0.0001220703125, '0110110011001011': 0.0001220703125, '0110110011001101': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110011100111': 0.0001220703125, '0110110011101010': 0.0001220703125, '0110110011101011': 0.00048828125, '0110110011101100': 0.0001220703125, '0110110011101110': 0.0001220703125, '0110110101101111': 0.0001220703125, '0110110101110111': 0.0001220703125, '0110110111011011': 0.0001220703125, '0110110111100011': 0.0001220703125, '0110110111100100': 0.0001220703125, '0110110111101001': 0.0001220703125, '0110110111101010': 0.00048828125, '0110110111101011': 0.000732421875, '0110110111101100': 0.0001220703125, '0110110111111011': 0.0001220703125, '0110111000000110': 0.0001220703125, '0110111001101011': 0.0001220703125, '0110111010001011': 0.0001220703125, '0110111010100100': 0.0001220703125, '0110111010101010': 0.0001220703125, '0110111011100110': 0.0001220703125, '0110111011101010': 0.000244140625, '0110111011101011': 0.000732421875, '0110111011110110': 0.0001220703125, '0110111100101011': 0.0001220703125, '0110111101111010': 0.0001220703125, '0110111111100011': 0.0001220703125, '0110111111101011': 0.0001220703125, '0111000001101111': 0.0001220703125, '0111000011101011': 0.0001220703125, '0111001001101010': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001001111011': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001011000011': 0.0001220703125, '0111001011000111': 0.0001220703125, '0111001011001001': 0.0001220703125, '0111001011001010': 0.0001220703125, '0111001011001101': 0.0001220703125, '0111001011011001': 0.0001220703125, '0111001011100011': 0.0001220703125, '0111001011101000': 0.0001220703125, '0111001011101001': 0.000244140625, '0111001011101011': 0.0006103515625, '0111001011101101': 0.0001220703125, '0111001011101111': 0.0001220703125, '0111001101101001': 0.0001220703125, '0111001101101011': 0.0001220703125, '0111001111001010': 0.0001220703125, '0111001111001011': 0.0001220703125, '0111001111100011': 0.0001220703125, '0111001111101010': 0.0001220703125, '0111001111101101': 0.0001220703125, '0111001111101110': 0.0001220703125, '0111010011101011': 0.0001220703125, '0111010111000011': 0.0001220703125, '0111010111100001': 0.0001220703125, '0111010111100011': 0.0001220703125, '0111010111110111': 0.0001220703125, '0111011010101011': 0.0001220703125, '0111011011001111': 0.0001220703125, '0111011011100111': 0.0001220703125, '0111011011101000': 0.0001220703125, '0111011011101011': 0.000732421875, '0111011011101110': 0.0001220703125, '0111011011111011': 0.000244140625, '0111011101101011': 0.0001220703125, '0111100011001011': 0.0001220703125, '0111100011101001': 0.0001220703125, '0111100011101010': 0.0001220703125, '0111100011101011': 0.0001220703125, '0111100011101100': 0.0001220703125, '0111100011101110': 0.0001220703125, '0111100011111011': 0.0001220703125, '0111101001101011': 0.000244140625, '0111101010100011': 0.0001220703125, '0111101010101010': 0.0001220703125, '0111101010101011': 0.0001220703125, '0111101011001011': 0.000244140625, '0111101011001111': 0.000244140625, '0111101011011011': 0.0001220703125, '0111101011100111': 0.0001220703125, '0111101011101010': 0.000244140625, '0111101011101011': 0.0009765625, '0111101011101111': 0.0003662109375, '0111101011110011': 0.0001220703125, '0111101011110100': 0.0001220703125, '0111101011111011': 0.0001220703125, '0111101100101010': 0.0001220703125, '0111101101001011': 0.0001220703125, '0111101101101010': 0.0001220703125, '0111101101101011': 0.000244140625, '0111101111101011': 0.000244140625, '0111110111101010': 0.0001220703125, '0111111010101011': 0.0001220703125, '0111111011100011': 0.0001220703125, '0111111011100110': 0.0001220703125, '0111111011101011': 0.0001220703125, '0111111011101111': 0.0001220703125, '1000000011100010': 0.0001220703125, '1000000011101000': 0.0001220703125, '1000000011101010': 0.0003662109375, '1000000011101110': 0.0001220703125, '1000000011111010': 0.0001220703125, '1000000101011010': 0.0001220703125, '1000000101101010': 0.0001220703125, '1000000111101010': 0.0001220703125, '1000001001101000': 0.0001220703125, '1000001001101010': 0.000244140625, '1000001001111010': 0.0001220703125, '1000001010001010': 0.000244140625, '1000001010011110': 0.0001220703125, '1000001010100010': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001011001010': 0.00048828125, '1000001011010110': 0.0001220703125, '1000001011100010': 0.0001220703125, '1000001011100110': 0.000244140625, '1000001011101000': 0.000244140625, '1000001011101010': 0.0023193359375, '1000001011101011': 0.0001220703125, '1000001011101100': 0.000244140625, '1000001011101101': 0.0001220703125, '1000001011101110': 0.000244140625, '1000001011110010': 0.0003662109375, '1000001101001010': 0.0001220703125, '1000001111101000': 0.0001220703125, '1000001111101010': 0.0001220703125, '1000010001101010': 0.0001220703125, '1000010100001010': 0.0001220703125, '1000010101101010': 0.0001220703125, '1000010111100010': 0.0001220703125, '1000010111101010': 0.000244140625, '1000010111101110': 0.0001220703125, '1000011001101010': 0.0001220703125, '1000011010111011': 0.0001220703125, '1000011011100010': 0.0001220703125, '1000011011101000': 0.0001220703125, '1000011011101010': 0.000732421875, '1000011011101100': 0.0001220703125, '1000011011110110': 0.0001220703125, '1000011011111010': 0.0001220703125, '1000011101100010': 0.0001220703125, '1000100001100010': 0.0001220703125, '1000100001101010': 0.000244140625, '1000100001101100': 0.0001220703125, '1000100001101110': 0.0001220703125, '1000100010000010': 0.0001220703125, '1000100010101010': 0.0003662109375, '1000100011001010': 0.000244140625, '1000100011001100': 0.0001220703125, '1000100011001110': 0.0001220703125, '1000100011100010': 0.000732421875, '1000100011101000': 0.0001220703125, '1000100011101010': 0.001708984375, '1000100011101100': 0.0001220703125, '1000100011101101': 0.0001220703125, '1000100011101110': 0.0001220703125, '1000100011110010': 0.0001220703125, '1000100011110110': 0.0001220703125, '1000100011111010': 0.0001220703125, '1000100111001100': 0.0001220703125, '1000100111100010': 0.0001220703125, '1000100111101000': 0.000244140625, '1000100111101011': 0.0001220703125, '1000101000101010': 0.0001220703125, '1000101000101011': 0.0001220703125, '1000101001001010': 0.0003662109375, '1000101001001011': 0.0001220703125, '1000101001001110': 0.000244140625, '1000101001010010': 0.0001220703125, '1000101001100000': 0.0001220703125, '1000101001100010': 0.0006103515625, '1000101001100110': 0.0001220703125, '1000101001101000': 0.0003662109375, '1000101001101010': 0.00146484375, '1000101001101011': 0.0001220703125, '1000101001101100': 0.0001220703125, '1000101001101110': 0.000244140625, '1000101010001010': 0.0001220703125, '1000101010001011': 0.0001220703125, '1000101010010010': 0.000244140625, '1000101010011110': 0.0001220703125, '1000101010100010': 0.0001220703125, '1000101010100101': 0.0001220703125, '1000101010101000': 0.000244140625, '1000101010101010': 0.001953125, '1000101010101110': 0.0001220703125, '1000101010110110': 0.000244140625, '1000101010111010': 0.0001220703125, '1000101010111011': 0.0001220703125, '1000101011000011': 0.0001220703125, '1000101011000110': 0.0001220703125, '1000101011001000': 0.0001220703125, '1000101011001010': 0.0025634765625, '1000101011001011': 0.0001220703125, '1000101011001110': 0.0010986328125, '1000101011010010': 0.0001220703125, '1000101011010100': 0.0001220703125, '1000101011011010': 0.0003662109375, '1000101011100000': 0.000244140625, '1000101011100001': 0.0001220703125, '1000101011100010': 0.0015869140625, '1000101011100011': 0.0001220703125, '1000101011100100': 0.0001220703125, '1000101011100110': 0.000244140625, '1000101011100111': 0.0001220703125, '1000101011101000': 0.0015869140625, '1000101011101010': 0.01318359375, '1000101011101011': 0.0006103515625, '1000101011101100': 0.0008544921875, '1000101011101101': 0.0003662109375, '1000101011101110': 0.00244140625, '1000101011101111': 0.0001220703125, '1000101011110001': 0.0001220703125, '1000101011110010': 0.00048828125, '1000101011110110': 0.000244140625, '1000101011111000': 0.0001220703125, '1000101011111010': 0.000732421875, '1000101011111100': 0.000244140625, '1000101100101110': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101010': 0.0009765625, '1000101101110010': 0.0001220703125, '1000101110101010': 0.000244140625, '1000101110101110': 0.0001220703125, '1000101111001000': 0.0001220703125, '1000101111001010': 0.000244140625, '1000101111001110': 0.0001220703125, '1000101111100010': 0.000244140625, '1000101111100110': 0.0003662109375, '1000101111101000': 0.0001220703125, '1000101111101010': 0.0010986328125, '1000101111101100': 0.0001220703125, '1000101111111010': 0.0001220703125, '1000110000101010': 0.0001220703125, '1000110001101010': 0.0003662109375, '1000110010101010': 0.0001220703125, '1000110011001010': 0.0001220703125, '1000110011010010': 0.0001220703125, '1000110011100010': 0.0001220703125, '1000110011101000': 0.0001220703125, '1000110011101010': 0.0006103515625, '1000110101101010': 0.0001220703125, '1000110110011010': 0.0001220703125, '1000110111001010': 0.0001220703125, '1000110111011010': 0.0001220703125, '1000110111100110': 0.0001220703125, '1000110111101000': 0.0001220703125, '1000110111101010': 0.0009765625, '1000110111101011': 0.0001220703125, '1000110111101110': 0.0001220703125, '1000110111111110': 0.0001220703125, '1000111001001010': 0.0001220703125, '1000111001101110': 0.000244140625, '1000111010011010': 0.0001220703125, '1000111010100010': 0.0001220703125, '1000111010101010': 0.000244140625, '1000111011001000': 0.0001220703125, '1000111011011010': 0.0001220703125, '1000111011100010': 0.0001220703125, '1000111011100110': 0.0001220703125, '1000111011101000': 0.0001220703125, '1000111011101010': 0.001220703125, '1000111011101110': 0.000244140625, '1000111011111010': 0.000244140625, '1000111110011100': 0.0001220703125, '1000111111101010': 0.0001220703125, '1001000001111010': 0.0001220703125, '1001000011001010': 0.0001220703125, '1001000011001011': 0.0001220703125, '1001000011001110': 0.0001220703125, '1001000011100010': 0.0001220703125, '1001000011101010': 0.0001220703125, '1001000110101010': 0.0001220703125, '1001001001111010': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001010110110': 0.0001220703125, '1001001011001010': 0.0003662109375, '1001001011011010': 0.0001220703125, '1001001011011100': 0.0001220703125, '1001001011100010': 0.0001220703125, '1001001011101010': 0.00048828125, '1001001011101100': 0.000244140625, '1001001011101110': 0.0003662109375, '1001001011110000': 0.0001220703125, '1001001011110010': 0.0001220703125, '1001001011110011': 0.0001220703125, '1001001011111010': 0.000244140625, '1001001111101000': 0.0001220703125, '1001001111101010': 0.000244140625, '1001010011101010': 0.0001220703125, '1001010111101010': 0.0001220703125, '1001011001000110': 0.0001220703125, '1001011010101000': 0.0001220703125, '1001011010111010': 0.0001220703125, '1001011011001010': 0.0001220703125, '1001011011001011': 0.000244140625, '1001011011010110': 0.0001220703125, '1001011011100101': 0.0001220703125, '1001011011101110': 0.0001220703125, '1001011011110000': 0.0001220703125, '1001011011110110': 0.0001220703125, '1001011011111010': 0.0001220703125, '1001100001001010': 0.0001220703125, '1001100001101110': 0.0001220703125, '1001100011100010': 0.0001220703125, '1001100011101010': 0.0001220703125, '1001100011101111': 0.0001220703125, '1001100011111010': 0.0001220703125, '1001100111100010': 0.0001220703125, '1001100111101100': 0.0001220703125, '1001101001001010': 0.0001220703125, '1001101001100010': 0.0001220703125, '1001101001101010': 0.000244140625, '1001101010011110': 0.0001220703125, '1001101010101010': 0.0003662109375, '1001101010101011': 0.0001220703125, '1001101011000110': 0.0001220703125, '1001101011001000': 0.0001220703125, '1001101011001010': 0.00048828125, '1001101011001110': 0.0001220703125, '1001101011010100': 0.0001220703125, '1001101011100000': 0.0001220703125, '1001101011100010': 0.0003662109375, '1001101011100110': 0.0003662109375, '1001101011101000': 0.0003662109375, '1001101011101001': 0.0001220703125, '1001101011101010': 0.0013427734375, '1001101011101011': 0.0001220703125, '1001101011101110': 0.0006103515625, '1001101011110000': 0.000244140625, '1001101011110010': 0.0001220703125, '1001101011110110': 0.0001220703125, '1001101011111010': 0.000244140625, '1001101111101010': 0.000244140625, '1001101111110000': 0.0001220703125, '1001110011101010': 0.0001220703125, '1001110111100010': 0.0001220703125, '1001110111101010': 0.0003662109375, '1001111011101010': 0.0001220703125, '1001111011111010': 0.0001220703125, '1001111111011010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101010': 0.000244140625, '1010000001101110': 0.0001220703125, '1010000001111010': 0.0001220703125, '1010000010001100': 0.0001220703125, '1010000010101000': 0.0001220703125, '1010000010101010': 0.0006103515625, '1010000010101011': 0.0001220703125, '1010000010101101': 0.0001220703125, '1010000011001010': 0.0009765625, '1010000011001110': 0.0001220703125, '1010000011010010': 0.000244140625, '1010000011011000': 0.0001220703125, '1010000011100110': 0.0001220703125, '1010000011101000': 0.000244140625, '1010000011101010': 0.0029296875, '1010000011101011': 0.000244140625, '1010000011101100': 0.0001220703125, '1010000011101101': 0.0001220703125, '1010000011101110': 0.0003662109375, '1010000011110010': 0.0001220703125, '1010000011110110': 0.0001220703125, '1010000011111010': 0.000244140625, '1010000011111011': 0.0001220703125, '1010000101001000': 0.0001220703125, '1010000101101000': 0.0001220703125, '1010000101101010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010000111001010': 0.0001220703125, '1010000111100010': 0.000244140625, '1010000111101010': 0.0003662109375, '1010001000100010': 0.0001220703125, '1010001000101010': 0.0003662109375, '1010001000101110': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001001001010': 0.0003662109375, '1010001001001110': 0.0001220703125, '1010001001100010': 0.0003662109375, '1010001001101000': 0.0001220703125, '1010001001101010': 0.00244140625, '1010001001101100': 0.0001220703125, '1010001001101101': 0.0001220703125, '1010001001101110': 0.00048828125, '1010001001110010': 0.000244140625, '1010001001110110': 0.0001220703125, '1010001001111010': 0.0003662109375, '1010001010000010': 0.0001220703125, '1010001010001010': 0.0006103515625, '1010001010011000': 0.0001220703125, '1010001010011010': 0.0001220703125, '1010001010100000': 0.000244140625, '1010001010100010': 0.000244140625, '1010001010100111': 0.0001220703125, '1010001010101000': 0.0003662109375, '1010001010101010': 0.001953125, '1010001010101011': 0.0001220703125, '1010001010101100': 0.000244140625, '1010001010101110': 0.0008544921875, '1010001010110010': 0.000244140625, '1010001010110110': 0.000244140625, '1010001010111010': 0.000244140625, '1010001010111011': 0.0001220703125, '1010001010111100': 0.0001220703125, '1010001011000010': 0.0008544921875, '1010001011000110': 0.0003662109375, '1010001011001000': 0.000732421875, '1010001011001010': 0.0028076171875, '1010001011001011': 0.00048828125, '1010001011001101': 0.0001220703125, '1010001011001110': 0.0001220703125, '1010001011010010': 0.000244140625, '1010001011010110': 0.0001220703125, '1010001011011010': 0.00048828125, '1010001011011101': 0.0001220703125, '1010001011011110': 0.0001220703125, '1010001011100000': 0.0001220703125, '1010001011100010': 0.001953125, '1010001011100100': 0.0003662109375, '1010001011100110': 0.0001220703125, '1010001011101000': 0.0023193359375, '1010001011101010': 0.017578125, '1010001011101011': 0.0008544921875, '1010001011101100': 0.001220703125, '1010001011101101': 0.000244140625, '1010001011101110': 0.0028076171875, '1010001011101111': 0.000244140625, '1010001011110000': 0.000244140625, '1010001011110010': 0.0010986328125, '1010001011110110': 0.000732421875, '1010001011111000': 0.000244140625, '1010001011111010': 0.001220703125, '1010001011111011': 0.0001220703125, '1010001100001010': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010001100110010': 0.0001220703125, '1010001101001010': 0.000244140625, '1010001101001101': 0.0001220703125, '1010001101100010': 0.000244140625, '1010001101101010': 0.001953125, '1010001101101100': 0.0001220703125, '1010001101101110': 0.0001220703125, '1010001101110110': 0.000244140625, '1010001101111010': 0.0001220703125, '1010001110011010': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110101010': 0.000244140625, '1010001111000010': 0.0001220703125, '1010001111001010': 0.0010986328125, '1010001111001011': 0.0001220703125, '1010001111010110': 0.0001220703125, '1010001111011010': 0.000244140625, '1010001111100110': 0.0001220703125, '1010001111101000': 0.0001220703125, '1010001111101010': 0.001953125, '1010001111101011': 0.0001220703125, '1010001111101110': 0.0003662109375, '1010010001001010': 0.0001220703125, '1010010001100010': 0.0001220703125, '1010010001101110': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010011000110': 0.0001220703125, '1010010011001010': 0.0001220703125, '1010010011100010': 0.0001220703125, '1010010011101000': 0.0001220703125, '1010010011101010': 0.0009765625, '1010010011101011': 0.0001220703125, '1010010011101110': 0.0001220703125, '1010010011110010': 0.000244140625, '1010010011110110': 0.0001220703125, '1010010011111010': 0.000244140625, '1010010101101010': 0.0006103515625, '1010010110100000': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010010110101110': 0.0001220703125, '1010010111001000': 0.0001220703125, '1010010111001010': 0.0003662109375, '1010010111001110': 0.0001220703125, '1010010111011010': 0.0001220703125, '1010010111100010': 0.000244140625, '1010010111101010': 0.0015869140625, '1010010111101100': 0.0001220703125, '1010010111101110': 0.0001220703125, '1010011000001110': 0.0001220703125, '1010011000101010': 0.0001220703125, '1010011001100000': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011001111010': 0.0001220703125, '1010011010010010': 0.0001220703125, '1010011010101000': 0.000244140625, '1010011010101010': 0.000244140625, '1010011010101110': 0.000244140625, '1010011010110000': 0.0001220703125, '1010011010111010': 0.0001220703125, '1010011011000000': 0.0001220703125, '1010011011000010': 0.000244140625, '1010011011000110': 0.0001220703125, '1010011011000111': 0.0001220703125, '1010011011001010': 0.00048828125, '1010011011001011': 0.0001220703125, '1010011011010110': 0.0001220703125, '1010011011100010': 0.0001220703125, '1010011011100100': 0.0001220703125, '1010011011100110': 0.0001220703125, '1010011011101000': 0.00048828125, '1010011011101010': 0.0020751953125, '1010011011101011': 0.0001220703125, '1010011011101100': 0.000244140625, '1010011011101110': 0.0006103515625, '1010011011101111': 0.0001220703125, '1010011011110010': 0.0001220703125, '1010011011111010': 0.0001220703125, '1010011101101000': 0.0001220703125, '1010011101101100': 0.0001220703125, '1010011110101010': 0.0001220703125, '1010011111101010': 0.000244140625, '1010011111101110': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000101010': 0.000244140625, '1010100001000110': 0.0001220703125, '1010100001001000': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001010010': 0.0001220703125, '1010100001011010': 0.0001220703125, '1010100001100010': 0.0003662109375, '1010100001101000': 0.000244140625, '1010100001101010': 0.00146484375, '1010100001101011': 0.0001220703125, '1010100001110010': 0.0001220703125, '1010100001111010': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010011000': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.0020751953125, '1010100010101011': 0.0001220703125, '1010100010101100': 0.000244140625, '1010100010101101': 0.0001220703125, '1010100010101110': 0.0003662109375, '1010100010111010': 0.000244140625, '1010100010111011': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100011000010': 0.000244140625, '1010100011001000': 0.0006103515625, '1010100011001010': 0.0028076171875, '1010100011001011': 0.0001220703125, '1010100011001100': 0.000244140625, '1010100011001101': 0.0003662109375, '1010100011001110': 0.000244140625, '1010100011001111': 0.0001220703125, '1010100011010010': 0.00048828125, '1010100011010110': 0.0001220703125, '1010100011011010': 0.0009765625, '1010100011011011': 0.000244140625, '1010100011100000': 0.0003662109375, '1010100011100010': 0.0020751953125, '1010100011100011': 0.0001220703125, '1010100011100110': 0.0006103515625, '1010100011101000': 0.00146484375, '1010100011101001': 0.0001220703125, '1010100011101010': 0.0179443359375, '1010100011101011': 0.00048828125, '1010100011101100': 0.0008544921875, '1010100011101101': 0.0003662109375, '1010100011101110': 0.0035400390625, '1010100011101111': 0.0001220703125, '1010100011110000': 0.000244140625, '1010100011110010': 0.0006103515625, '1010100011110101': 0.0001220703125, '1010100011110110': 0.000732421875, '1010100011111010': 0.0008544921875, '1010100011111011': 0.0001220703125, '1010100100100010': 0.0001220703125, '1010100100101000': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101100000': 0.0001220703125, '1010100101100010': 0.0001220703125, '1010100101101010': 0.0009765625, '1010100101101011': 0.0001220703125, '1010100101101100': 0.0001220703125, '1010100101101110': 0.0001220703125, '1010100101110000': 0.0001220703125, '1010100101110110': 0.0001220703125, '1010100101110111': 0.0001220703125, '1010100101111010': 0.0001220703125, '1010100101111110': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110011011': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100110101011': 0.0001220703125, '1010100111001010': 0.0001220703125, '1010100111011010': 0.0001220703125, '1010100111100110': 0.0003662109375, '1010100111101000': 0.0001220703125, '1010100111101010': 0.0023193359375, '1010100111101100': 0.0001220703125, '1010100111101101': 0.0001220703125, '1010100111101110': 0.0001220703125, '1010100111110000': 0.0001220703125, '1010100111110010': 0.0001220703125, '1010100111111010': 0.000244140625, '1010101000000000': 0.0001220703125, '1010101000000010': 0.0001220703125, '1010101000001000': 0.0001220703125, '1010101000001010': 0.0008544921875, '1010101000100010': 0.0001220703125, '1010101000101000': 0.000244140625, '1010101000101010': 0.001220703125, '1010101000101101': 0.000244140625, '1010101000101110': 0.000244140625, '1010101000110110': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101001000010': 0.0006103515625, '1010101001000011': 0.0001220703125, '1010101001001010': 0.002685546875, '1010101001001110': 0.000244140625, '1010101001010010': 0.0001220703125, '1010101001011010': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001100000': 0.00048828125, '1010101001100010': 0.0010986328125, '1010101001100110': 0.0001220703125, '1010101001101000': 0.0008544921875, '1010101001101010': 0.013427734375, '1010101001101011': 0.00048828125, '1010101001101100': 0.0003662109375, '1010101001101110': 0.001708984375, '1010101001101111': 0.0003662109375, '1010101001110010': 0.0008544921875, '1010101001110100': 0.0001220703125, '1010101001110110': 0.0001220703125, '1010101001111010': 0.00048828125, '1010101001111100': 0.0001220703125, '1010101010000000': 0.0001220703125, '1010101010000010': 0.000244140625, '1010101010001000': 0.00048828125, '1010101010001010': 0.00244140625, '1010101010001011': 0.000244140625, '1010101010001100': 0.000244140625, '1010101010001101': 0.0001220703125, '1010101010001110': 0.000244140625, '1010101010010010': 0.0001220703125, '1010101010010110': 0.0001220703125, '1010101010011010': 0.0008544921875, '1010101010011011': 0.0001220703125, '1010101010011100': 0.0001220703125, '1010101010011110': 0.0001220703125, '1010101010100010': 0.0013427734375, '1010101010100011': 0.0001220703125, '1010101010100100': 0.0001220703125, '1010101010100101': 0.0001220703125, '1010101010100110': 0.00048828125, '1010101010101000': 0.0018310546875, '1010101010101010': 0.0142822265625, '1010101010101011': 0.0001220703125, '1010101010101100': 0.000732421875, '1010101010101101': 0.0003662109375, '1010101010101110': 0.001708984375, '1010101010110000': 0.0001220703125, '1010101010110010': 0.000244140625, '1010101010110101': 0.0001220703125, '1010101010110110': 0.0006103515625, '1010101010111000': 0.0001220703125, '1010101010111010': 0.00048828125, '1010101010111100': 0.0001220703125, '1010101011000000': 0.0003662109375, '1010101011000010': 0.0029296875, '1010101011000011': 0.000244140625, '1010101011000110': 0.00048828125, '1010101011001000': 0.002197265625, '1010101011001010': 0.02392578125, '1010101011001011': 0.0013427734375, '1010101011001100': 0.00146484375, '1010101011001101': 0.0003662109375, '1010101011001110': 0.00439453125, '1010101011001111': 0.00048828125, '1010101011010000': 0.0001220703125, '1010101011010001': 0.0001220703125, '1010101011010010': 0.002197265625, '1010101011010100': 0.0003662109375, '1010101011010110': 0.0008544921875, '1010101011010111': 0.0001220703125, '1010101011011000': 0.00048828125, '1010101011011010': 0.0052490234375, '1010101011011011': 0.0001220703125, '1010101011011100': 0.000244140625, '1010101011011110': 0.000732421875, '1010101011100000': 0.001708984375, '1010101011100001': 0.0001220703125, '1010101011100010': 0.0107421875, '1010101011100011': 0.0006103515625, '1010101011100100': 0.000732421875, '1010101011100101': 0.000244140625, '1010101011100110': 0.0025634765625, '1010101011100111': 0.000244140625, '1010101011101000': 0.012451171875, '1010101011101001': 0.0009765625, '1010101011101010': 0.10400390625, '1010101011101011': 0.0048828125, '1010101011101100': 0.0045166015625, '1010101011101101': 0.00244140625, '1010101011101110': 0.014404296875, '1010101011101111': 0.00048828125, '1010101011110000': 0.000732421875, '1010101011110010': 0.0052490234375, '1010101011110011': 0.000732421875, '1010101011110100': 0.000732421875, '1010101011110101': 0.0001220703125, '1010101011110110': 0.00341796875, '1010101011110111': 0.00048828125, '1010101011111000': 0.0008544921875, '1010101011111001': 0.0001220703125, '1010101011111010': 0.01025390625, '1010101011111011': 0.000244140625, '1010101011111100': 0.00048828125, '1010101011111101': 0.00048828125, '1010101011111110': 0.0013427734375, '1010101011111111': 0.0001220703125, '1010101100001010': 0.0001220703125, '1010101100001101': 0.0001220703125, '1010101100011010': 0.0003662109375, '1010101100101000': 0.0001220703125, '1010101100101010': 0.001220703125, '1010101101000010': 0.000244140625, '1010101101001001': 0.0001220703125, '1010101101001010': 0.0009765625, '1010101101001100': 0.0001220703125, '1010101101001110': 0.0001220703125, '1010101101010000': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101011000': 0.0001220703125, '1010101101011010': 0.0003662109375, '1010101101011101': 0.0001220703125, '1010101101100001': 0.0001220703125, '1010101101100010': 0.0003662109375, '1010101101100110': 0.000244140625, '1010101101101000': 0.0006103515625, '1010101101101010': 0.0057373046875, '1010101101101011': 0.0001220703125, '1010101101101100': 0.0003662109375, '1010101101101110': 0.0006103515625, '1010101101101111': 0.0001220703125, '1010101101110010': 0.000732421875, '1010101101110110': 0.0001220703125, '1010101101111000': 0.0001220703125, '1010101101111010': 0.000732421875, '1010101101111011': 0.0001220703125, '1010101101111110': 0.0001220703125, '1010101110000000': 0.0001220703125, '1010101110000111': 0.0001220703125, '1010101110001010': 0.0003662109375, '1010101110100010': 0.0003662109375, '1010101110101000': 0.0001220703125, '1010101110101001': 0.0001220703125, '1010101110101010': 0.00146484375, '1010101110101101': 0.0001220703125, '1010101110101110': 0.000244140625, '1010101110111000': 0.0001220703125, '1010101111001000': 0.0001220703125, '1010101111001001': 0.0001220703125, '1010101111001010': 0.0015869140625, '1010101111001011': 0.0001220703125, '1010101111001110': 0.0001220703125, '1010101111010010': 0.0001220703125, '1010101111010011': 0.0001220703125, '1010101111011010': 0.0001220703125, '1010101111011100': 0.0001220703125, '1010101111011110': 0.0001220703125, '1010101111100010': 0.0009765625, '1010101111100100': 0.0001220703125, '1010101111100110': 0.0001220703125, '1010101111101000': 0.001220703125, '1010101111101010': 0.0074462890625, '1010101111101011': 0.000244140625, '1010101111101100': 0.000732421875, '1010101111101101': 0.000244140625, '1010101111101110': 0.00146484375, '1010101111110000': 0.0001220703125, '1010101111110010': 0.0006103515625, '1010101111110100': 0.0001220703125, '1010101111110110': 0.0001220703125, '1010101111110111': 0.0001220703125, '1010101111111000': 0.0001220703125, '1010101111111010': 0.000732421875, '1010101111111011': 0.0001220703125, '1010101111111110': 0.0001220703125, '1010110000000010': 0.0001220703125, '1010110000001000': 0.0001220703125, '1010110000101010': 0.000244140625, '1010110000101110': 0.0001220703125, '1010110001001000': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001100110': 0.0001220703125, '1010110001101010': 0.0003662109375, '1010110001101100': 0.0001220703125, '1010110001110010': 0.0001220703125, '1010110010001010': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110010101010': 0.0001220703125, '1010110010101110': 0.0001220703125, '1010110010111110': 0.0001220703125, '1010110011000010': 0.0001220703125, '1010110011000101': 0.0001220703125, '1010110011001000': 0.0001220703125, '1010110011001010': 0.0013427734375, '1010110011001100': 0.0001220703125, '1010110011001110': 0.0003662109375, '1010110011011010': 0.0003662109375, '1010110011100010': 0.00048828125, '1010110011100110': 0.0003662109375, '1010110011101000': 0.0008544921875, '1010110011101010': 0.00537109375, '1010110011101011': 0.000244140625, '1010110011101100': 0.0003662109375, '1010110011101101': 0.0001220703125, '1010110011101110': 0.0008544921875, '1010110011110001': 0.0001220703125, '1010110011110010': 0.00048828125, '1010110011110110': 0.000244140625, '1010110011111010': 0.00048828125, '1010110011111100': 0.0001220703125, '1010110011111110': 0.0001220703125, '1010110100101000': 0.0001220703125, '1010110101001000': 0.000244140625, '1010110101100010': 0.000244140625, '1010110101101010': 0.00048828125, '1010110101101110': 0.000244140625, '1010110110001010': 0.0001220703125, '1010110110011010': 0.000244140625, '1010110110100010': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.000244140625, '1010110110101100': 0.000244140625, '1010110110110010': 0.0001220703125, '1010110110111010': 0.0001220703125, '1010110111000010': 0.0001220703125, '1010110111001000': 0.000244140625, '1010110111001010': 0.00146484375, '1010110111001011': 0.0001220703125, '1010110111001100': 0.0001220703125, '1010110111001101': 0.0001220703125, '1010110111001110': 0.000244140625, '1010110111010010': 0.0001220703125, '1010110111010110': 0.0001220703125, '1010110111011010': 0.0003662109375, '1010110111100000': 0.0001220703125, '1010110111100010': 0.0006103515625, '1010110111100100': 0.0001220703125, '1010110111100110': 0.0003662109375, '1010110111101000': 0.0010986328125, '1010110111101010': 0.00634765625, '1010110111101011': 0.00048828125, '1010110111101100': 0.0001220703125, '1010110111101101': 0.0001220703125, '1010110111101110': 0.001220703125, '1010110111110010': 0.0001220703125, '1010110111110110': 0.0006103515625, '1010110111111000': 0.0001220703125, '1010110111111010': 0.000732421875, '1010110111111110': 0.0001220703125, '1010111000100010': 0.0001220703125, '1010111000101010': 0.0001220703125, '1010111001001000': 0.0001220703125, '1010111001001010': 0.000244140625, '1010111001001011': 0.0001220703125, '1010111001001101': 0.0001220703125, '1010111001101000': 0.000244140625, '1010111001101010': 0.0008544921875, '1010111001101100': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111001111010': 0.0001220703125, '1010111010000011': 0.0001220703125, '1010111010001011': 0.0001220703125, '1010111010011011': 0.0001220703125, '1010111010100010': 0.0003662109375, '1010111010101000': 0.0001220703125, '1010111010101010': 0.0015869140625, '1010111010101110': 0.0001220703125, '1010111010111010': 0.0001220703125, '1010111010111011': 0.0001220703125, '1010111011000010': 0.0006103515625, '1010111011001000': 0.0003662109375, '1010111011001010': 0.0013427734375, '1010111011001100': 0.00048828125, '1010111011010010': 0.0003662109375, '1010111011010100': 0.0001220703125, '1010111011011010': 0.0006103515625, '1010111011100010': 0.0010986328125, '1010111011100101': 0.0001220703125, '1010111011101000': 0.00048828125, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0064697265625, '1010111011101011': 0.000244140625, '1010111011101100': 0.0006103515625, '1010111011101101': 0.000244140625, '1010111011101110': 0.0010986328125, '1010111011110000': 0.000244140625, '1010111011110010': 0.0001220703125, '1010111011110110': 0.0003662109375, '1010111011111010': 0.000732421875, '1010111100100110': 0.0001220703125, '1010111101100010': 0.0001220703125, '1010111101101010': 0.0006103515625, '1010111101101110': 0.0001220703125, '1010111110001110': 0.0001220703125, '1010111110011010': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110110110': 0.0001220703125, '1010111111001010': 0.000732421875, '1010111111001011': 0.0001220703125, '1010111111010110': 0.0001220703125, '1010111111011100': 0.0001220703125, '1010111111100010': 0.00048828125, '1010111111101000': 0.000244140625, '1010111111101010': 0.001708984375, '1010111111101011': 0.000244140625, '1010111111110010': 0.000244140625, '1011000000100010': 0.0001220703125, '1011000001001010': 0.0001220703125, '1011000001101000': 0.000244140625, '1011000001101010': 0.000244140625, '1011000010101010': 0.0003662109375, '1011000011000000': 0.0001220703125, '1011000011001010': 0.0001220703125, '1011000011011010': 0.0001220703125, '1011000011100000': 0.0001220703125, '1011000011100010': 0.0003662109375, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0008544921875, '1011000011101100': 0.000244140625, '1011000011110010': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000011111011': 0.0001220703125, '1011000011111110': 0.0001220703125, '1011000101001010': 0.0001220703125, '1011000101100110': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000101110110': 0.0001220703125, '1011000111001010': 0.000244140625, '1011000111100110': 0.0001220703125, '1011000111101010': 0.0003662109375, '1011000111101110': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011001000101011': 0.0001220703125, '1011001000111010': 0.0001220703125, '1011001001001101': 0.0001220703125, '1011001001100110': 0.0001220703125, '1011001001101010': 0.0006103515625, '1011001001101101': 0.0001220703125, '1011001001110110': 0.0001220703125, '1011001001111010': 0.0001220703125, '1011001001111110': 0.0001220703125, '1011001010001010': 0.000244140625, '1011001010010110': 0.0001220703125, '1011001010100010': 0.000244140625, '1011001010101010': 0.0003662109375, '1011001010101011': 0.0001220703125, '1011001010101110': 0.000244140625, '1011001010110010': 0.0001220703125, '1011001011000010': 0.000244140625, '1011001011001000': 0.0001220703125, '1011001011001010': 0.0020751953125, '1011001011001100': 0.000244140625, '1011001011001101': 0.0001220703125, '1011001011001110': 0.0003662109375, '1011001011010010': 0.0001220703125, '1011001011011010': 0.000244140625, '1011001011100010': 0.0013427734375, '1011001011100110': 0.0001220703125, '1011001011101000': 0.0008544921875, '1011001011101001': 0.0001220703125, '1011001011101010': 0.0078125, '1011001011101011': 0.000732421875, '1011001011101100': 0.0003662109375, '1011001011101101': 0.0003662109375, '1011001011101110': 0.0013427734375, '1011001011110000': 0.0001220703125, '1011001011110001': 0.0001220703125, '1011001011110010': 0.0006103515625, '1011001011110100': 0.0001220703125, '1011001011110110': 0.0003662109375, '1011001011111000': 0.0001220703125, '1011001011111010': 0.000244140625, '1011001011111011': 0.0001220703125, '1011001011111110': 0.000244140625, '1011001100011010': 0.0001220703125, '1011001100101010': 0.0001220703125, '1011001100111010': 0.0001220703125, '1011001101001010': 0.0001220703125, '1011001101011000': 0.0001220703125, '1011001101101010': 0.0003662109375, '1011001101101011': 0.0001220703125, '1011001101101101': 0.0001220703125, '1011001101110110': 0.0001220703125, '1011001101111100': 0.0001220703125, '1011001110001010': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001110101110': 0.0001220703125, '1011001111001010': 0.0001220703125, '1011001111011010': 0.000244140625, '1011001111011110': 0.0001220703125, '1011001111100100': 0.0001220703125, '1011001111101000': 0.000244140625, '1011001111101010': 0.0006103515625, '1011001111101110': 0.000244140625, '1011001111110010': 0.0003662109375, '1011001111111110': 0.0001220703125, '1011010001010010': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011010010100010': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010010101100': 0.0001220703125, '1011010011000100': 0.0001220703125, '1011010011001100': 0.0001220703125, '1011010011011010': 0.0001220703125, '1011010011101000': 0.0001220703125, '1011010011101001': 0.0001220703125, '1011010011101010': 0.0009765625, '1011010011101101': 0.0001220703125, '1011010100001010': 0.0001220703125, '1011010100101011': 0.0001220703125, '1011010101001010': 0.0001220703125, '1011010101011010': 0.0001220703125, '1011010101101010': 0.000244140625, '1011010101110110': 0.0001220703125, '1011010110101000': 0.0001220703125, '1011010110101010': 0.0001220703125, '1011010111011010': 0.0001220703125, '1011010111100010': 0.0001220703125, '1011010111101000': 0.0001220703125, '1011010111101010': 0.0006103515625, '1011011000101010': 0.0001220703125, '1011011001101000': 0.0001220703125, '1011011001101010': 0.0003662109375, '1011011001101100': 0.0001220703125, '1011011001101111': 0.0001220703125, '1011011001110010': 0.0001220703125, '1011011010011110': 0.0001220703125, '1011011010101000': 0.0001220703125, '1011011010101010': 0.0003662109375, '1011011010101111': 0.0001220703125, '1011011010110110': 0.0001220703125, '1011011010111010': 0.0001220703125, '1011011011001010': 0.001220703125, '1011011011001011': 0.0001220703125, '1011011011001100': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011100010': 0.0009765625, '1011011011100100': 0.0001220703125, '1011011011100110': 0.0001220703125, '1011011011101000': 0.0003662109375, '1011011011101010': 0.0030517578125, '1011011011101011': 0.0003662109375, '1011011011101110': 0.00048828125, '1011011011110010': 0.0003662109375, '1011011011110100': 0.0001220703125, '1011011011111010': 0.0001220703125, '1011011101011010': 0.0001220703125, '1011011101101010': 0.00048828125, '1011011111001010': 0.000244140625, '1011011111100010': 0.0001220703125, '1011011111101000': 0.0001220703125, '1011011111101010': 0.0003662109375, '1011011111101011': 0.0001220703125, '1011011111110011': 0.0001220703125, '1011011111110101': 0.0001220703125, '1011100001101010': 0.0001220703125, '1011100001101110': 0.0001220703125, '1011100001111000': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100010101110': 0.0001220703125, '1011100010111010': 0.0001220703125, '1011100011001000': 0.0001220703125, '1011100011001010': 0.0001220703125, '1011100011011110': 0.0001220703125, '1011100011100110': 0.0001220703125, '1011100011101000': 0.0001220703125, '1011100011101010': 0.001953125, '1011100011101011': 0.0001220703125, '1011100011101110': 0.0003662109375, '1011100011110010': 0.0001220703125, '1011100011111010': 0.0001220703125, '1011100101001010': 0.0001220703125, '1011100101101010': 0.00048828125, '1011100111100010': 0.000244140625, '1011100111101000': 0.0001220703125, '1011100111101010': 0.000244140625, '1011100111111100': 0.0001220703125, '1011101000000010': 0.0001220703125, '1011101000001110': 0.0001220703125, '1011101000100010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101000101110': 0.0001220703125, '1011101001001010': 0.000244140625, '1011101001001110': 0.0001220703125, '1011101001011011': 0.0001220703125, '1011101001100010': 0.0003662109375, '1011101001101000': 0.000244140625, '1011101001101010': 0.002685546875, '1011101001101011': 0.0001220703125, '1011101001101100': 0.0001220703125, '1011101001101110': 0.00048828125, '1011101001110010': 0.000244140625, '1011101001110110': 0.0001220703125, '1011101001111010': 0.000244140625, '1011101010001000': 0.0001220703125, '1011101010001010': 0.00048828125, '1011101010011011': 0.0001220703125, '1011101010100010': 0.00048828125, '1011101010100110': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.0009765625, '1011101010101011': 0.0001220703125, '1011101010101110': 0.0001220703125, '1011101010111010': 0.000244140625, '1011101010111110': 0.0001220703125, '1011101011000000': 0.0001220703125, '1011101011000010': 0.0006103515625, '1011101011001000': 0.0003662109375, '1011101011001001': 0.0001220703125, '1011101011001010': 0.00244140625, '1011101011001100': 0.000244140625, '1011101011001101': 0.0001220703125, '1011101011001110': 0.0001220703125, '1011101011010010': 0.000244140625, '1011101011010110': 0.000244140625, '1011101011011010': 0.0008544921875, '1011101011011110': 0.000244140625, '1011101011100000': 0.000244140625, '1011101011100010': 0.00146484375, '1011101011100011': 0.0001220703125, '1011101011100100': 0.0001220703125, '1011101011100110': 0.000244140625, '1011101011100111': 0.0001220703125, '1011101011101000': 0.0013427734375, '1011101011101010': 0.0106201171875, '1011101011101011': 0.000244140625, '1011101011101100': 0.0013427734375, '1011101011101110': 0.001708984375, '1011101011110000': 0.0001220703125, '1011101011110010': 0.0003662109375, '1011101011110110': 0.00048828125, '1011101011111010': 0.001220703125, '1011101011111110': 0.0001220703125, '1011101011111111': 0.0001220703125, '1011101100001010': 0.0001220703125, '1011101100101010': 0.0001220703125, '1011101101000010': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101100010': 0.000244140625, '1011101101101000': 0.0001220703125, '1011101101101010': 0.0006103515625, '1011101110100010': 0.0001220703125, '1011101110101010': 0.000244140625, '1011101110101100': 0.0001220703125, '1011101110111010': 0.0001220703125, '1011101111001000': 0.0001220703125, '1011101111001010': 0.0001220703125, '1011101111001100': 0.0001220703125, '1011101111101000': 0.0001220703125, '1011101111101010': 0.0013427734375, '1011101111101011': 0.000244140625, '1011101111101110': 0.000244140625, '1011101111111000': 0.0001220703125, '1011101111111010': 0.0001220703125, '1011110000101010': 0.0001220703125, '1011110001100010': 0.0001220703125, '1011110001111000': 0.0001220703125, '1011110010101010': 0.0001220703125, '1011110011101010': 0.0006103515625, '1011110011101011': 0.0001220703125, '1011110011110100': 0.0001220703125, '1011110011110110': 0.0001220703125, '1011110101110010': 0.0001220703125, '1011110101110110': 0.0001220703125, '1011110101111010': 0.0001220703125, '1011110110001010': 0.0001220703125, '1011110110100010': 0.000244140625, '1011110110101010': 0.0001220703125, '1011110111100000': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101001': 0.0001220703125, '1011110111101010': 0.0010986328125, '1011110111101011': 0.0001220703125, '1011110111110010': 0.0001220703125, '1011111010101010': 0.0001220703125, '1011111010101110': 0.0001220703125, '1011111011000110': 0.0001220703125, '1011111011001010': 0.0003662109375, '1011111011001100': 0.0001220703125, '1011111011001101': 0.0001220703125, '1011111011011010': 0.0001220703125, '1011111011101000': 0.0006103515625, '1011111011101010': 0.001220703125, '1011111011101011': 0.0001220703125, '1011111011101100': 0.0001220703125, '1011111011101111': 0.0001220703125, '1011111011111011': 0.0001220703125, '1011111110100010': 0.0001220703125, '1011111111001010': 0.0001220703125, '1011111111101010': 0.000244140625, '1011111111101110': 0.0001220703125, '1100000111100010': 0.0001220703125, '1100001010001010': 0.0001220703125, '1100001010100110': 0.0001220703125, '1100001010101010': 0.000244140625, '1100001010110010': 0.0001220703125, '1100001011001010': 0.0001220703125, '1100001011101010': 0.000732421875, '1100001011110010': 0.0001220703125, '1100010011001010': 0.0001220703125, '1100010011101110': 0.0001220703125, '1100010011111010': 0.0001220703125, '1100011011001010': 0.0001220703125, '1100011011101000': 0.0001220703125, '1100011011101010': 0.0001220703125, '1100100001001010': 0.0001220703125, '1100100001010010': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010011010': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100011001010': 0.0001220703125, '1100100011101010': 0.0006103515625, '1100100011111010': 0.0001220703125, '1100100101111000': 0.0001220703125, '1100100110001010': 0.0001220703125, '1100100110101010': 0.0001220703125, '1100100111101011': 0.0001220703125, '1100101001100010': 0.0001220703125, '1100101001101010': 0.0006103515625, '1100101001101100': 0.0001220703125, '1100101001101110': 0.0001220703125, '1100101010001010': 0.0001220703125, '1100101010011010': 0.0001220703125, '1100101010100010': 0.000244140625, '1100101010100110': 0.000244140625, '1100101010101010': 0.0003662109375, '1100101010110010': 0.0001220703125, '1100101010110110': 0.0001220703125, '1100101011001001': 0.0001220703125, '1100101011001010': 0.0006103515625, '1100101011001110': 0.0001220703125, '1100101011010010': 0.0001220703125, '1100101011100000': 0.0001220703125, '1100101011100010': 0.0006103515625, '1100101011101000': 0.00048828125, '1100101011101001': 0.0001220703125, '1100101011101010': 0.0028076171875, '1100101011101011': 0.000244140625, '1100101011101100': 0.000244140625, '1100101011101110': 0.0006103515625, '1100101011110011': 0.0001220703125, '1100101011111010': 0.0001220703125, '1100101011111101': 0.0001220703125, '1100101101101010': 0.000244140625, '1100101101110010': 0.0001220703125, '1100101111100010': 0.0001220703125, '1100101111101000': 0.0001220703125, '1100101111101010': 0.0003662109375, '1100110010101010': 0.0001220703125, '1100110011001010': 0.0001220703125, '1100110011100010': 0.0001220703125, '1100110011101010': 0.0001220703125, '1100110111001010': 0.0001220703125, '1100110111101000': 0.0001220703125, '1100110111101010': 0.0001220703125, '1100110111101100': 0.0001220703125, '1100111011100010': 0.0001220703125, '1100111011101010': 0.0003662109375, '1100111011101110': 0.0003662109375, '1101000010101110': 0.0001220703125, '1101000011101010': 0.000244140625, '1101001010101110': 0.0001220703125, '1101001011000010': 0.0001220703125, '1101001011001010': 0.0003662109375, '1101001011001110': 0.0001220703125, '1101001011011010': 0.0001220703125, '1101001011101010': 0.0008544921875, '1101001011101011': 0.0001220703125, '1101001011101110': 0.0001220703125, '1101001011110010': 0.000244140625, '1101001101100000': 0.0001220703125, '1101001111001010': 0.0001220703125, '1101001111011010': 0.0001220703125, '1101010011101010': 0.0001220703125, '1101010111001010': 0.0001220703125, '1101011010101010': 0.0001220703125, '1101011011001010': 0.0001220703125, '1101011011101010': 0.000244140625, '1101100001100110': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100010101010': 0.0001220703125, '1101100011001010': 0.0001220703125, '1101100011011010': 0.0001220703125, '1101100011011110': 0.0001220703125, '1101100011101010': 0.0006103515625, '1101100011110110': 0.0001220703125, '1101100101101010': 0.0001220703125, '1101100101110010': 0.0001220703125, '1101100111001010': 0.0001220703125, '1101100111101010': 0.0001220703125, '1101101001100011': 0.0001220703125, '1101101001101010': 0.0001220703125, '1101101001110110': 0.0001220703125, '1101101010100110': 0.0001220703125, '1101101010101010': 0.00048828125, '1101101010110000': 0.0001220703125, '1101101010110110': 0.0001220703125, '1101101011000010': 0.0001220703125, '1101101011000101': 0.0001220703125, '1101101011001010': 0.0006103515625, '1101101011001110': 0.0001220703125, '1101101011011010': 0.0001220703125, '1101101011100010': 0.000244140625, '1101101011100110': 0.000244140625, '1101101011101000': 0.00048828125, '1101101011101010': 0.0020751953125, '1101101011101101': 0.0001220703125, '1101101011101110': 0.000244140625, '1101101011101111': 0.0001220703125, '1101101011110000': 0.0001220703125, '1101101011110110': 0.0001220703125, '1101101011111000': 0.0001220703125, '1101101011111010': 0.00048828125, '1101101011111110': 0.0001220703125, '1101101101001011': 0.0001220703125, '1101101101101000': 0.0001220703125, '1101101101101010': 0.0001220703125, '1101101101101100': 0.0001220703125, '1101101111001010': 0.000244140625, '1101101111100010': 0.0001220703125, '1101101111101010': 0.0003662109375, '1101101111110010': 0.0001220703125, '1101101111111110': 0.0001220703125, '1101110001110000': 0.0001220703125, '1101110011001000': 0.0001220703125, '1101110011011010': 0.0001220703125, '1101110011101000': 0.0001220703125, '1101110100101010': 0.0001220703125, '1101110101001010': 0.0001220703125, '1101110110010000': 0.0001220703125, '1101110111101010': 0.000244140625, '1101111010100010': 0.0001220703125, '1101111011101000': 0.0001220703125, '1101111011111010': 0.0001220703125, '1101111101101010': 0.0001220703125, '1101111111101010': 0.0001220703125, '1101111111101110': 0.0001220703125, '1110000011001111': 0.0001220703125, '1110000011101010': 0.000244140625, '1110001010101100': 0.0001220703125, '1110001010101111': 0.0001220703125, '1110001011100000': 0.0001220703125, '1110001011100111': 0.0001220703125, '1110001011101000': 0.0001220703125, '1110001011101001': 0.0001220703125, '1110001011101010': 0.0003662109375, '1110001011101111': 0.0001220703125, '1110001011110010': 0.0001220703125, '1110001011111000': 0.0001220703125, '1110001011111010': 0.0001220703125, '1110001111111101': 0.0001220703125, '1110010011000010': 0.0001220703125, '1110011001101010': 0.0001220703125, '1110011010101010': 0.0001220703125, '1110011011101010': 0.000244140625, '1110011011101110': 0.0001220703125, '1110100001000110': 0.0001220703125, '1110100001001010': 0.0001220703125, '1110100001101010': 0.0001220703125, '1110100010110110': 0.0001220703125, '1110100011100010': 0.000244140625, '1110100011101000': 0.0001220703125, '1110100011101010': 0.000244140625, '1110100011110010': 0.0001220703125, '1110100011111010': 0.0001220703125, '1110101001001010': 0.0003662109375, '1110101001011100': 0.0001220703125, '1110101001101010': 0.0006103515625, '1110101001101110': 0.0001220703125, '1110101010001000': 0.0001220703125, '1110101010100010': 0.000244140625, '1110101010101010': 0.0008544921875, '1110101010101100': 0.000244140625, '1110101010101110': 0.0001220703125, '1110101010111000': 0.0001220703125, '1110101010111010': 0.0001220703125, '1110101011000010': 0.000244140625, '1110101011001010': 0.0003662109375, '1110101011001110': 0.0003662109375, '1110101011010010': 0.0001220703125, '1110101011010110': 0.0001220703125, '1110101011011010': 0.0001220703125, '1110101011100010': 0.000732421875, '1110101011100011': 0.0001220703125, '1110101011100110': 0.000244140625, '1110101011101000': 0.0001220703125, '1110101011101001': 0.000244140625, '1110101011101010': 0.0025634765625, '1110101011101011': 0.00048828125, '1110101011101100': 0.000244140625, '1110101011101110': 0.000732421875, '1110101011101111': 0.0001220703125, '1110101011110010': 0.0001220703125, '1110101011110110': 0.000244140625, '1110101011111000': 0.0001220703125, '1110101011111010': 0.000244140625, '1110101011111011': 0.0001220703125, '1110101101001000': 0.0001220703125, '1110101101001001': 0.0001220703125, '1110101101001010': 0.0001220703125, '1110101101001100': 0.0001220703125, '1110101101101000': 0.0001220703125, '1110101101101010': 0.000244140625, '1110101111001010': 0.0001220703125, '1110101111101010': 0.0001220703125, '1110101111110000': 0.0001220703125, '1110110010001100': 0.0001220703125, '1110110100001110': 0.0001220703125, '1110110101101010': 0.0001220703125, '1110110111100010': 0.0001220703125, '1110110111101010': 0.0001220703125, '1110110111101110': 0.0001220703125, '1110111001101010': 0.0001220703125, '1110111010101010': 0.0001220703125, '1110111010101100': 0.0001220703125, '1110111011000110': 0.0001220703125, '1110111011010011': 0.0001220703125, '1110111011101010': 0.0003662109375, '1110111011101110': 0.0001220703125, '1110111111101011': 0.0001220703125, '1111000001101010': 0.0001220703125, '1111000110101010': 0.0001220703125, '1111001010100010': 0.0001220703125, '1111001011001000': 0.000244140625, '1111001011100000': 0.0001220703125, '1111001011101000': 0.0001220703125, '1111001011101010': 0.00048828125, '1111001011101011': 0.0001220703125, '1111011011110010': 0.0001220703125, '1111100011101010': 0.0001220703125, '1111101010101010': 0.0001220703125, '1111101010111010': 0.0001220703125, '1111101011000010': 0.0001220703125, '1111101011001010': 0.0001220703125, '1111101011001100': 0.0001220703125, '1111101011101010': 0.0006103515625, '1111110011001010': 0.0001220703125, '1111110011110000': 0.0001220703125, '1111111001111010': 0.0001220703125, '1111111010101111': 0.0001220703125, '1111111101101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=4_bit=0.txt <==
{'0000000000000000': 0.3338623046875, '0000000000000001': 0.0126953125, '0000000000000010': 0.01123046875, '0000000000000011': 0.0023193359375, '0000000000000100': 0.0186767578125, '0000000000000101': 0.0006103515625, '0000000000000110': 0.0108642578125, '0000000000000111': 0.00390625, '0000000000001000': 0.0111083984375, '0000000000001001': 0.0001220703125, '0000000000001010': 0.000244140625, '0000000000001100': 0.0020751953125, '0000000000001110': 0.0006103515625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.0194091796875, '0000000000010001': 0.0015869140625, '0000000000010010': 0.0008544921875, '0000000000010100': 0.001953125, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0009765625, '0000000000010111': 0.0003662109375, '0000000000011000': 0.006591796875, '0000000000011001': 0.000244140625, '0000000000011100': 0.005126953125, '0000000000011101': 0.000244140625, '0000000000011110': 0.000244140625, '0000000000100000': 0.0091552734375, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.00048828125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101001': 0.0001220703125, '0000000000110000': 0.005126953125, '0000000000110001': 0.000244140625, '0000000000110100': 0.000244140625, '0000000000110110': 0.000244140625, '0000000000111000': 0.00048828125, '0000000000111100': 0.000244140625, '0000000001000000': 0.004638671875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.0003662109375, '0000000001000101': 0.0001220703125, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001010000': 0.0003662109375, '0000000001011110': 0.000244140625, '0000000001100000': 0.000244140625, '0000000001100010': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0040283203125, '0000000010000001': 0.000244140625, '0000000010000010': 0.0001220703125, '0000000010000011': 0.0001220703125, '0000000010000100': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010001100': 0.0001220703125, '0000000010010000': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000100000000': 0.0255126953125, '0000000100000001': 0.0009765625, '0000000100000010': 0.0009765625, '0000000100000011': 0.000244140625, '0000000100000100': 0.0018310546875, '0000000100000110': 0.0008544921875, '0000000100000111': 0.0006103515625, '0000000100001000': 0.0013427734375, '0000000100001010': 0.0001220703125, '0000000100001100': 0.000244140625, '0000000100010000': 0.002197265625, '0000000100010100': 0.0001220703125, '0000000100011000': 0.0008544921875, '0000000100011011': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100100000': 0.001220703125, '0000000100100110': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0003662109375, '0000000101000000': 0.000244140625, '0000000101000001': 0.0001220703125, '0000000101000110': 0.0001220703125, '0000000101010000': 0.0001220703125, '0000000110000000': 0.0032958984375, '0000000110000001': 0.000244140625, '0000000110000010': 0.000244140625, '0000000110000100': 0.0001220703125, '0000000110010000': 0.00048828125, '0000000111000110': 0.0001220703125, '0000001000000000': 0.06591796875, '0000001000000001': 0.00146484375, '0000001000000010': 0.002685546875, '0000001000000011': 0.0001220703125, '0000001000000100': 0.0040283203125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0023193359375, '0000001000000111': 0.000732421875, '0000001000001000': 0.001953125, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000001111': 0.0001220703125, '0000001000010000': 0.0037841796875, '0000001000010001': 0.0001220703125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000010101': 0.0001220703125, '0000001000010110': 0.0001220703125, '0000001000011000': 0.001708984375, '0000001000011001': 0.0001220703125, '0000001000011010': 0.000244140625, '0000001000011100': 0.001708984375, '0000001000011101': 0.000244140625, '0000001000100000': 0.0008544921875, '0000001000100010': 0.000244140625, '0000001000100100': 0.0001220703125, '0000001000100110': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0009765625, '0000001000110100': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001000100': 0.0001220703125, '0000001001000110': 0.0001220703125, '0000001010000000': 0.0015869140625, '0000001010000001': 0.0001220703125, '0000001010000110': 0.0001220703125, '0000001010001000': 0.0001220703125, '0000001100000000': 0.009521484375, '0000001100000001': 0.0001220703125, '0000001100000010': 0.0003662109375, '0000001100000011': 0.0001220703125, '0000001100000100': 0.00048828125, '0000001100000110': 0.000244140625, '0000001100000111': 0.0001220703125, '0000001100001000': 0.0001220703125, '0000001100010000': 0.0003662109375, '0000001100010001': 0.0001220703125, '0000001100010110': 0.000244140625, '0000001100011100': 0.0001220703125, '0000001100100000': 0.000244140625, '0000001100100001': 0.0001220703125, '0000001100110000': 0.0001220703125, '0000001101000000': 0.0001220703125, '0000001101000010': 0.0001220703125, '0000001101000100': 0.0001220703125, '0000001101010000': 0.0001220703125, '0000001110000000': 0.0008544921875, '0000001110000111': 0.0001220703125, '0000001110010000': 0.000244140625, '0000001110110000': 0.0001220703125, '0000010000000000': 0.0126953125, '0000010000000001': 0.0008544921875, '0000010000000010': 0.0001220703125, '0000010000000011': 0.000244140625, '0000010000000100': 0.00146484375, '0000010000000110': 0.001220703125, '0000010000000111': 0.000244140625, '0000010000001000': 0.0006103515625, '0000010000001001': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000010001': 0.0003662109375, '0000010000010010': 0.0001220703125, '0000010000010100': 0.0001220703125, '0000010000011000': 0.000244140625, '0000010000011100': 0.000244140625, '0000010000100000': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010001000100': 0.0001220703125, '0000010010000000': 0.00048828125, '0000010010010000': 0.0001220703125, '0000010010100000': 0.0001220703125, '0000010011000000': 0.0001220703125, '0000010100000000': 0.00390625, '0000010100000001': 0.000244140625, '0000010100000010': 0.0001220703125, '0000010100000101': 0.0001220703125, '0000010100000110': 0.0003662109375, '0000010100010000': 0.0003662109375, '0000010100010100': 0.0001220703125, '0000010100100010': 0.0001220703125, '0000010100110000': 0.000244140625, '0000010101000011': 0.0001220703125, '0000010110000000': 0.0003662109375, '0000010110000100': 0.0001220703125, '0000010110010000': 0.0001220703125, '0000011000000000': 0.014404296875, '0000011000000001': 0.0003662109375, '0000011000000010': 0.0003662109375, '0000011000000100': 0.000732421875, '0000011000000110': 0.0003662109375, '0000011000000111': 0.0001220703125, '0000011000001000': 0.0003662109375, '0000011000001100': 0.000244140625, '0000011000010000': 0.0008544921875, '0000011000010010': 0.0001220703125, '0000011000011100': 0.0003662109375, '0000011000100000': 0.0008544921875, '0000011000100001': 0.0001220703125, '0000011000110000': 0.000244140625, '0000011001000000': 0.0001220703125, '0000011010000000': 0.00048828125, '0000011010010000': 0.0001220703125, '0000011010100000': 0.0001220703125, '0000011100000000': 0.014404296875, '0000011100000001': 0.0010986328125, '0000011100000010': 0.0006103515625, '0000011100000011': 0.000244140625, '0000011100000100': 0.0013427734375, '0000011100000110': 0.0003662109375, '0000011100000111': 0.000244140625, '0000011100001000': 0.000732421875, '0000011100010000': 0.00048828125, '0000011100010010': 0.0001220703125, '0000011100010100': 0.0001220703125, '0000011100011000': 0.0001220703125, '0000011100011100': 0.0003662109375, '0000011100011101': 0.0001220703125, '0000011100100000': 0.0003662109375, '0000011100100110': 0.0001220703125, '0000011100110001': 0.0001220703125, '0000011101000000': 0.000244140625, '0000011101001000': 0.0001220703125, '0000011110000000': 0.0006103515625, '0000011110000001': 0.0001220703125, '0000011110000011': 0.0001220703125, '0000011110010100': 0.0001220703125, '0000100000000000': 0.008056640625, '0000100000000001': 0.000244140625, '0000100000000010': 0.000244140625, '0000100000000011': 0.000244140625, '0000100000000100': 0.00048828125, '0000100000000110': 0.0001220703125, '0000100000000111': 0.0001220703125, '0000100000001000': 0.0006103515625, '0000100000010000': 0.000732421875, '0000100000100000': 0.0001220703125, '0000100000110000': 0.0001220703125, '0000100000110001': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100100000000': 0.0008544921875, '0000100100100000': 0.0001220703125, '0000101000000000': 0.001953125, '0000101000000010': 0.0003662109375, '0000101000000100': 0.0001220703125, '0000101000010000': 0.0001220703125, '0000101100001000': 0.0001220703125, '0000101110000000': 0.0001220703125, '0000110000000000': 0.003662109375, '0000110000000001': 0.0001220703125, '0000110000000010': 0.0001220703125, '0000110000000100': 0.000244140625, '0000110000000110': 0.0001220703125, '0000110000000111': 0.0001220703125, '0000110000001000': 0.0003662109375, '0000110000010000': 0.0001220703125, '0000110000100000': 0.0001220703125, '0000110000100110': 0.0001220703125, '0000110000110000': 0.0001220703125, '0000110000110100': 0.0001220703125, '0000110000111000': 0.0001220703125, '0000110010000000': 0.000244140625, '0000110010010000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000111000000000': 0.0008544921875, '0000111000000010': 0.0001220703125, '0000111000011000': 0.0001220703125, '0000111100000000': 0.0006103515625, '0000111100000001': 0.0001220703125, '0001000000000000': 0.0301513671875, '0001000000000001': 0.00146484375, '0001000000000010': 0.0006103515625, '0001000000000100': 0.0020751953125, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0009765625, '0001000000000111': 0.0003662109375, '0001000000001000': 0.001220703125, '0001000000001100': 0.0001220703125, '0001000000001111': 0.0001220703125, '0001000000010000': 0.0028076171875, '0001000000010100': 0.000244140625, '0001000000011000': 0.0008544921875, '0001000000011100': 0.0006103515625, '0001000000100000': 0.000732421875, '0001000000100010': 0.0001220703125, '0001000000100100': 0.000244140625, '0001000000110000': 0.000732421875, '0001000000110111': 0.0001220703125, '0001000000111100': 0.0001220703125, '0001000001000000': 0.000244140625, '0001000001000100': 0.0001220703125, '0001000001100000': 0.0001220703125, '0001000010000000': 0.000732421875, '0001000010001000': 0.000244140625, '0001000100000000': 0.0037841796875, '0001000100000001': 0.0001220703125, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0003662109375, '0001000100000110': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000100110000': 0.0001220703125, '0001000101000001': 0.0001220703125, '0001000110000000': 0.0001220703125, '0001000110000010': 0.0001220703125, '0001001000000000': 0.0064697265625, '0001001000000001': 0.0003662109375, '0001001000000010': 0.00048828125, '0001001000000011': 0.0001220703125, '0001001000000100': 0.0003662109375, '0001001000000110': 0.00048828125, '0001001000000111': 0.0001220703125, '0001001000001000': 0.0001220703125, '0001001000001001': 0.0001220703125, '0001001000001100': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001000100000': 0.0003662109375, '0001001000101110': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001000110100': 0.0001220703125, '0001001000111000': 0.0001220703125, '0001001000111110': 0.0001220703125, '0001001001000000': 0.000244140625, '0001001001100000': 0.0001220703125, '0001001010000000': 0.0003662109375, '0001001010100000': 0.0001220703125, '0001001100000000': 0.00146484375, '0001001100000011': 0.0001220703125, '0001001100000100': 0.0001220703125, '0001001100000110': 0.0001220703125, '0001001100100000': 0.000244140625, '0001001101000000': 0.0001220703125, '0001001110000000': 0.0003662109375, '0001010000000000': 0.00146484375, '0001010000000010': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010100000000': 0.000244140625, '0001010100000001': 0.0001220703125, '0001010110000000': 0.0001220703125, '0001011000000000': 0.0018310546875, '0001011000000001': 0.0001220703125, '0001011000000011': 0.0001220703125, '0001011000001000': 0.0003662109375, '0001011000010000': 0.0001220703125, '0001011000010100': 0.0001220703125, '0001011100000000': 0.0013427734375, '0001011100010000': 0.0001220703125, '0001011100100000': 0.000244140625, '0001100000000000': 0.0078125, '0001100000000001': 0.000244140625, '0001100000000010': 0.0001220703125, '0001100000000100': 0.000244140625, '0001100000000110': 0.00048828125, '0001100000000111': 0.000244140625, '0001100000001000': 0.00048828125, '0001100000001100': 0.0001220703125, '0001100000010000': 0.0001220703125, '0001100000010100': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011100': 0.000244140625, '0001100000100000': 0.000244140625, '0001100000100110': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100001100000': 0.0001220703125, '0001100010100000': 0.0001220703125, '0001100100000000': 0.0003662109375, '0001100100000110': 0.0001220703125, '0001100100010000': 0.0001220703125, '0001100110000000': 0.0001220703125, '0001100110010000': 0.0001220703125, '0001101000000000': 0.0006103515625, '0001101000001100': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101100000000': 0.0013427734375, '0001101100000100': 0.0001220703125, '0001101100001100': 0.0001220703125, '0001101100011010': 0.0001220703125, '0001101110000000': 0.0001220703125, '0001110000000000': 0.0081787109375, '0001110000000001': 0.0001220703125, '0001110000000010': 0.000244140625, '0001110000000100': 0.0001220703125, '0001110000000110': 0.000244140625, '0001110000001000': 0.0001220703125, '0001110000001100': 0.0001220703125, '0001110000010000': 0.0006103515625, '0001110000010001': 0.0001220703125, '0001110000011000': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000110000': 0.0001220703125, '0001110000111100': 0.000244140625, '0001110001000000': 0.000244140625, '0001110010000000': 0.000244140625, '0001110100000000': 0.0009765625, '0001110100000111': 0.0001220703125, '0001110100100000': 0.0001220703125, '0001110110000000': 0.0001220703125, '0001111000000000': 0.0023193359375, '0001111000000100': 0.000244140625, '0001111000000111': 0.0001220703125, '0001111000010000': 0.000244140625, '0001111100000000': 0.0008544921875, '0001111100001001': 0.0001220703125, '0001111100010000': 0.0001220703125, '0001111101000000': 0.0001220703125, '0010000000000000': 0.0054931640625, '0010000000000001': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0009765625, '0010000000001000': 0.0001220703125, '0010000000001100': 0.0001220703125, '0010000000001110': 0.0001220703125, '0010000000010000': 0.00048828125, '0010000000010101': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000101100': 0.0001220703125, '0010000010000000': 0.0001220703125, '0010000010000010': 0.0001220703125, '0010000100000000': 0.0006103515625, '0010000100000010': 0.0001220703125, '0010000100000011': 0.0001220703125, '0010000100010000': 0.000244140625, '0010000100100000': 0.0001220703125, '0010001000000000': 0.0008544921875, '0010001000000100': 0.000244140625, '0010001000001000': 0.0001220703125, '0010001000001100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001000010110': 0.0001220703125, '0010001100000000': 0.0006103515625, '0010010100000000': 0.0001220703125, '0010011000000000': 0.0001220703125, '0010011000111100': 0.0001220703125, '0010011100000000': 0.0001220703125, '0010011100010000': 0.0001220703125, '0010100000000000': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010111100000000': 0.0001220703125, '0011000000000000': 0.0006103515625, '0011000000000001': 0.0001220703125, '0011000000000100': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011000100000100': 0.0001220703125, '0011001000000000': 0.000244140625, '0011001100110000': 0.0001220703125, '0011011000000000': 0.0001220703125, '0011100000000010': 0.0001220703125, '0011111000000000': 0.0001220703125, '0100000000000000': 0.026611328125, '0100000000000001': 0.001708984375, '0100000000000010': 0.001220703125, '0100000000000011': 0.0001220703125, '0100000000000100': 0.001953125, '0100000000000101': 0.0006103515625, '0100000000000110': 0.0013427734375, '0100000000001000': 0.0020751953125, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000000001100': 0.0001220703125, '0100000000010000': 0.001220703125, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.000244140625, '0100000000011000': 0.000732421875, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0001220703125, '0100000000011100': 0.0003662109375, '0100000000100000': 0.000244140625, '0100000000100100': 0.0001220703125, '0100000000100101': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.00048828125, '0100000000110010': 0.0001220703125, '0100000000110110': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000000111100': 0.000244140625, '0100000001000000': 0.000244140625, '0100000001011000': 0.0001220703125, '0100000010000000': 0.0006103515625, '0100000010010000': 0.0001220703125, '0100000100000000': 0.0018310546875, '0100000100000001': 0.000244140625, '0100000100000010': 0.000244140625, '0100000100000100': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100010000': 0.000244140625, '0100000100010011': 0.0001220703125, '0100000100011000': 0.000244140625, '0100000100011100': 0.000244140625, '0100000100100000': 0.000244140625, '0100000101000000': 0.0001220703125, '0100000110000000': 0.000244140625, '0100001000000000': 0.0054931640625, '0100001000000011': 0.0003662109375, '0100001000000100': 0.00048828125, '0100001000000110': 0.00048828125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0006103515625, '0100001000001110': 0.0001220703125, '0100001000010000': 0.00048828125, '0100001000011000': 0.0001220703125, '0100001000100000': 0.0001220703125, '0100001000100010': 0.000244140625, '0100001000110000': 0.0001220703125, '0100001000111010': 0.0001220703125, '0100001100000000': 0.0013427734375, '0100001100000100': 0.0001220703125, '0100001100011100': 0.0001220703125, '0100001100101000': 0.0001220703125, '0100010000000000': 0.0010986328125, '0100010000000010': 0.0001220703125, '0100010000001000': 0.0001220703125, '0100010000100000': 0.0001220703125, '0100010100000000': 0.0003662109375, '0100010100000110': 0.0001220703125, '0100011000000000': 0.0009765625, '0100011000000110': 0.0001220703125, '0100011000001000': 0.0001220703125, '0100011000100011': 0.0001220703125, '0100011000101000': 0.0001220703125, '0100011000110000': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100011100000000': 0.001953125, '0100011100000010': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100011100010000': 0.0001220703125, '0100011100101000': 0.0001220703125, '0100011101000000': 0.0001220703125, '0100100000000000': 0.00048828125, '0100100000000001': 0.0001220703125, '0100100000000011': 0.0001220703125, '0100100000011100': 0.000244140625, '0100101100000000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000000111': 0.0001220703125, '0101000000000000': 0.0032958984375, '0101000000000100': 0.0001220703125, '0101000000000110': 0.0001220703125, '0101000000000111': 0.000244140625, '0101000000001000': 0.000244140625, '0101000000010000': 0.00048828125, '0101000000011000': 0.000244140625, '0101000000011100': 0.0001220703125, '0101000010000000': 0.000244140625, '0101000100000000': 0.0001220703125, '0101000100001000': 0.0001220703125, '0101000100010000': 0.0001220703125, '0101001000000000': 0.000244140625, '0101001010000000': 0.0001220703125, '0101010000000110': 0.0001220703125, '0101011000000000': 0.000244140625, '0101011000001000': 0.0001220703125, '0101011100001000': 0.0001220703125, '0101100000000000': 0.0006103515625, '0101100000001100': 0.0001220703125, '0101100000010000': 0.000244140625, '0101100000011000': 0.0001220703125, '0101100010011100': 0.0001220703125, '0101101000000000': 0.000244140625, '0101110000000000': 0.000732421875, '0101110000000001': 0.000244140625, '0101110010000000': 0.0001220703125, '0101110100000000': 0.0001220703125, '0101111000000000': 0.000244140625, '0101111000000011': 0.0001220703125, '0101111000101100': 0.0001220703125, '0101111100000100': 0.0001220703125, '0101111100011100': 0.0001220703125, '0101111110000000': 0.0001220703125, '0110000000000000': 0.00439453125, '0110000000000001': 0.00048828125, '0110000000000100': 0.000244140625, '0110000000000110': 0.000244140625, '0110000000000111': 0.0001220703125, '0110000000001111': 0.0001220703125, '0110000000010000': 0.0003662109375, '0110000000010111': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000010000000': 0.0001220703125, '0110000100000000': 0.0003662109375, '0110000110000000': 0.0001220703125, '0110001000000000': 0.0006103515625, '0110001000000100': 0.0001220703125, '0110001000000110': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001000010100': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110010000000000': 0.0003662109375, '0110010000010111': 0.0001220703125, '0110011000000000': 0.000244140625, '0110011000000001': 0.0001220703125, '0110011000000010': 0.0001220703125, '0110011100000000': 0.0003662109375, '0110011100011000': 0.0001220703125, '0110100000000000': 0.000244140625, '0110110000010000': 0.0001220703125, '0110111000000000': 0.0001220703125, '0111000000000000': 0.002197265625, '0111000000000001': 0.0001220703125, '0111000000000100': 0.000244140625, '0111000000001000': 0.0003662109375, '0111000000010001': 0.0001220703125, '0111000000100000': 0.0001220703125, '0111000100000000': 0.0001220703125, '0111000100000001': 0.000244140625, '0111000100110001': 0.0001220703125, '0111000110000010': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000001000': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010010000110': 0.0001220703125, '0111011100000000': 0.0001220703125, '0111100000000000': 0.0001220703125, '0111100000010000': 0.0001220703125, '0111110000000000': 0.0001220703125, '0111110000011010': 0.0001220703125, '1000000000000000': 0.00634765625, '1000000000000001': 0.01123046875, '1000000000000010': 0.0010986328125, '1000000000000011': 0.001708984375, '1000000000000100': 0.000244140625, '1000000000000101': 0.0013427734375, '1000000000000110': 0.00048828125, '1000000000000111': 0.0003662109375, '1000000000001000': 0.0003662109375, '1000000000001001': 0.00048828125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.00048828125, '1000000000010001': 0.0010986328125, '1000000000011000': 0.000244140625, '1000000000011001': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.000244140625, '1000000000100001': 0.00048828125, '1000000000100011': 0.0001220703125, '1000000000100110': 0.0001220703125, '1000000000110001': 0.0003662109375, '1000000000110111': 0.0001220703125, '1000000001000000': 0.0001220703125, '1000000001000001': 0.000244140625, '1000000001000010': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000100000000': 0.00048828125, '1000000100000001': 0.001220703125, '1000000100000100': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000000110000000': 0.0001220703125, '1000000110000001': 0.0001220703125, '1000000110010001': 0.0001220703125, '1000001000000000': 0.00146484375, '1000001000000001': 0.0030517578125, '1000001000000010': 0.000244140625, '1000001000000011': 0.0001220703125, '1000001000000100': 0.0001220703125, '1000001000000101': 0.0001220703125, '1000001000000110': 0.000244140625, '1000001000001001': 0.0001220703125, '1000001000001100': 0.0001220703125, '1000001000001101': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000010001': 0.0003662109375, '1000001000011101': 0.0001220703125, '1000001000100100': 0.0001220703125, '1000001000100101': 0.0001220703125, '1000001000110001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000001100000001': 0.0003662109375, '1000001100000010': 0.0001220703125, '1000001100000100': 0.0001220703125, '1000001100001010': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.0009765625, '1000010000000011': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000010100000110': 0.0001220703125, '1000011000000000': 0.00048828125, '1000011000000001': 0.00048828125, '1000011000000010': 0.0001220703125, '1000011000000011': 0.0001220703125, '1000011000000110': 0.0001220703125, '1000011000010001': 0.0001220703125, '1000011000010101': 0.0001220703125, '1000011000011001': 0.0001220703125, '1000011100000000': 0.0003662109375, '1000011100000001': 0.000732421875, '1000011100000010': 0.0001220703125, '1000011100000011': 0.0001220703125, '1000011100000101': 0.0001220703125, '1000100000000111': 0.0001220703125, '1000100000010000': 0.0001220703125, '1000101000000000': 0.0001220703125, '1000101000000001': 0.0001220703125, '1000101000100000': 0.0001220703125, '1000110000000000': 0.0001220703125, '1000110000000101': 0.0001220703125, '1001000000000001': 0.001953125, '1001000000000010': 0.0001220703125, '1001000000000011': 0.000244140625, '1001000000000100': 0.0001220703125, '1001000000000101': 0.0001220703125, '1001000000010101': 0.0001220703125, '1001000000011101': 0.0001220703125, '1001000001000111': 0.0001220703125, '1001000010010001': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000100000100': 0.000244140625, '1001000100010001': 0.0001220703125, '1001001000000000': 0.000244140625, '1001001000000001': 0.000244140625, '1001001000001001': 0.0001220703125, '1001010000000001': 0.0001220703125, '1001011100000000': 0.0001220703125, '1001011100000001': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000000010': 0.0001220703125, '1001100000000011': 0.0001220703125, '1001101000000001': 0.000244140625, '1001110000000000': 0.000244140625, '1001110000000001': 0.0001220703125, '1001110000000101': 0.0001220703125, '1001110000010001': 0.000244140625, '1001110000100011': 0.0001220703125, '1001111000000001': 0.0001220703125, '1001111000011110': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000110': 0.0001220703125, '1010000000000111': 0.0001220703125, '1010000000001000': 0.0001220703125, '1010001000000001': 0.0001220703125, '1010011010001001': 0.0001220703125, '1010110000100011': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011010000000011': 0.0001220703125, '1011010001000001': 0.0001220703125, '1100000000000000': 0.0018310546875, '1100000000000001': 0.0045166015625, '1100000000000010': 0.00048828125, '1100000000000011': 0.0003662109375, '1100000000000100': 0.000244140625, '1100000000000101': 0.000244140625, '1100000000000110': 0.000732421875, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000110011': 0.0001220703125, '1100000100000001': 0.0003662109375, '1100000100000011': 0.0001220703125, '1100000100000101': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100000111': 0.0001220703125, '1100000100011001': 0.0001220703125, '1100000100011101': 0.0001220703125, '1100000100100001': 0.0001220703125, '1100000110000001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.00146484375, '1100001000000011': 0.0001220703125, '1100001000000101': 0.000244140625, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0003662109375, '1100001000001001': 0.0001220703125, '1100001000010001': 0.000244140625, '1100001000011111': 0.0001220703125, '1100001001000001': 0.0001220703125, '1100001010000000': 0.0001220703125, '1100001100000001': 0.0001220703125, '1100001100000100': 0.0001220703125, '1100001100100001': 0.0001220703125, '1100010000000001': 0.0003662109375, '1100010000010001': 0.0001220703125, '1100010000011101': 0.0001220703125, '1100010100000001': 0.0001220703125, '1100011000000000': 0.0001220703125, '1100011000000001': 0.0001220703125, '1100011000001001': 0.000244140625, '1100011100000000': 0.0001220703125, '1100011100000101': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100110100000100': 0.0001220703125, '1100111000000000': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000010001': 0.0001220703125, '1101000100000000': 0.0001220703125, '1101001110000001': 0.0001220703125, '1101011100000001': 0.0001220703125, '1101101010000100': 0.0001220703125, '1101101100000001': 0.0001220703125, '1101110000000001': 0.000244140625, '1101111100000001': 0.0001220703125, '1110000000000000': 0.000244140625, '1110000000000001': 0.0008544921875, '1110000000000110': 0.0001220703125, '1110000000010001': 0.0001220703125, '1110011000000001': 0.0001220703125, '1110110000000000': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000000000011': 0.0001220703125, '1111000000000101': 0.000244140625, '1111010000110010': 0.0001220703125, '1111011000000011': 0.0001220703125, '1111101000010001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=4_bit=1.txt <==
{'0000001001101101': 0.0001220703125, '0000001011000011': 0.0001220703125, '0000001011001010': 0.0001220703125, '0000001011011001': 0.0001220703125, '0000001011011111': 0.0001220703125, '0000001011101010': 0.0003662109375, '0000001011101011': 0.0003662109375, '0000001011101110': 0.0001220703125, '0000001101111011': 0.0001220703125, '0000001111101001': 0.0001220703125, '0000010111101010': 0.0001220703125, '0000011011101111': 0.0001220703125, '0000100001101010': 0.000244140625, '0000100010101010': 0.0001220703125, '0000100011001010': 0.0001220703125, '0000100011100011': 0.0001220703125, '0000100011101001': 0.0001220703125, '0000100011101010': 0.0001220703125, '0000100011101011': 0.0003662109375, '0000100111101000': 0.0001220703125, '0000100111101110': 0.0001220703125, '0000101001000011': 0.0001220703125, '0000101001001111': 0.0001220703125, '0000101001100110': 0.0001220703125, '0000101001101010': 0.000244140625, '0000101001101101': 0.0001220703125, '0000101001101110': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010001011': 0.000244140625, '0000101010001100': 0.0001220703125, '0000101010100010': 0.0001220703125, '0000101010101001': 0.0001220703125, '0000101010101010': 0.000244140625, '0000101010101011': 0.0001220703125, '0000101010101100': 0.0001220703125, '0000101011000011': 0.0001220703125, '0000101011001000': 0.0001220703125, '0000101011001010': 0.0003662109375, '0000101011001011': 0.00048828125, '0000101011001110': 0.0001220703125, '0000101011011010': 0.0001220703125, '0000101011011110': 0.0001220703125, '0000101011100001': 0.0001220703125, '0000101011100010': 0.0003662109375, '0000101011100011': 0.000244140625, '0000101011100110': 0.000244140625, '0000101011101000': 0.0001220703125, '0000101011101010': 0.00146484375, '0000101011101011': 0.001708984375, '0000101011101100': 0.000244140625, '0000101011101110': 0.0003662109375, '0000101011101111': 0.0001220703125, '0000101011110110': 0.0001220703125, '0000101011110111': 0.0001220703125, '0000101011111010': 0.0003662109375, '0000101011111011': 0.0001220703125, '0000101011111110': 0.0001220703125, '0000101011111111': 0.0001220703125, '0000101100101011': 0.0001220703125, '0000101101101010': 0.0001220703125, '0000101101111011': 0.0001220703125, '0000101110101011': 0.0001220703125, '0000101111001011': 0.000244140625, '0000101111101000': 0.0001220703125, '0000101111101010': 0.0001220703125, '0000101111101011': 0.0003662109375, '0000110011101010': 0.0001220703125, '0000110011101011': 0.0001220703125, '0000110011101110': 0.0001220703125, '0000110111011011': 0.0001220703125, '0000110111101011': 0.0003662109375, '0000110111101110': 0.0001220703125, '0000110111110011': 0.0001220703125, '0000111001101011': 0.0001220703125, '0000111011101010': 0.000244140625, '0000111011111010': 0.0001220703125, '0001000011011010': 0.0001220703125, '0001001001001010': 0.0001220703125, '0001001010101110': 0.0001220703125, '0001001011001001': 0.0001220703125, '0001001011101010': 0.00048828125, '0001001011101011': 0.0003662109375, '0001001011101101': 0.0001220703125, '0001010011101000': 0.0001220703125, '0001011010101010': 0.000244140625, '0001011010101110': 0.0001220703125, '0001011011110110': 0.0001220703125, '0001100010101011': 0.0001220703125, '0001100111101101': 0.0001220703125, '0001101001101011': 0.000244140625, '0001101010010110': 0.0001220703125, '0001101010011110': 0.0001220703125, '0001101011001011': 0.000244140625, '0001101011001110': 0.0001220703125, '0001101011101000': 0.000244140625, '0001101011101010': 0.0006103515625, '0001101011101011': 0.0003662109375, '0001101011101110': 0.0001220703125, '0001101011101111': 0.0001220703125, '0001101011110000': 0.0001220703125, '0001101011110011': 0.0001220703125, '0001101011111011': 0.0001220703125, '0001101100101011': 0.0001220703125, '0001110000101111': 0.0001220703125, '0001110111101110': 0.0001220703125, '0001111001101011': 0.0001220703125, '0001111010101011': 0.0001220703125, '0001111011101011': 0.0001220703125, '0001111011110010': 0.0001220703125, '0010000001111111': 0.0001220703125, '0010000010001010': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000011001010': 0.0001220703125, '0010000011100010': 0.0001220703125, '0010000011100110': 0.0001220703125, '0010000011101010': 0.0001220703125, '0010000011101011': 0.000244140625, '0010000011101110': 0.0003662109375, '0010000011101111': 0.0001220703125, '0010000011111111': 0.0001220703125, '0010000100001011': 0.0001220703125, '0010000101111011': 0.0001220703125, '0010000111101001': 0.0001220703125, '0010001001001010': 0.0001220703125, '0010001001100010': 0.0001220703125, '0010001001100011': 0.0003662109375, '0010001001101011': 0.0003662109375, '0010001001110011': 0.0001220703125, '0010001001111011': 0.0001220703125, '0010001010001000': 0.0001220703125, '0010001010001011': 0.0001220703125, '0010001010001110': 0.0001220703125, '0010001010101001': 0.0001220703125, '0010001010101010': 0.00048828125, '0010001010101011': 0.000244140625, '0010001011001010': 0.0009765625, '0010001011001011': 0.0001220703125, '0010001011001111': 0.0001220703125, '0010001011010000': 0.0001220703125, '0010001011011010': 0.0001220703125, '0010001011100000': 0.0001220703125, '0010001011100010': 0.0001220703125, '0010001011100011': 0.0001220703125, '0010001011100111': 0.000244140625, '0010001011101000': 0.000244140625, '0010001011101001': 0.000244140625, '0010001011101010': 0.0023193359375, '0010001011101011': 0.001953125, '0010001011101100': 0.0001220703125, '0010001011101101': 0.0001220703125, '0010001011101110': 0.000732421875, '0010001011101111': 0.0008544921875, '0010001011110010': 0.0001220703125, '0010001011110101': 0.0001220703125, '0010001011110111': 0.0001220703125, '0010001101001011': 0.0001220703125, '0010001101001111': 0.0001220703125, '0010001101101011': 0.0001220703125, '0010001101101111': 0.0001220703125, '0010001101110111': 0.0001220703125, '0010001111001010': 0.0001220703125, '0010001111011101': 0.0001220703125, '0010001111101011': 0.0001220703125, '0010001111101111': 0.0001220703125, '0010001111110100': 0.0001220703125, '0010010000101011': 0.0001220703125, '0010010001101010': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010011101001': 0.0001220703125, '0010010011101010': 0.0001220703125, '0010010011101011': 0.0001220703125, '0010010111001011': 0.0001220703125, '0010010111101010': 0.000244140625, '0010010111101011': 0.0001220703125, '0010010111101110': 0.0001220703125, '0010010111101111': 0.0001220703125, '0010011010101010': 0.0001220703125, '0010011011000011': 0.0001220703125, '0010011011001001': 0.0001220703125, '0010011011001010': 0.000244140625, '0010011011100010': 0.0001220703125, '0010011011101010': 0.0001220703125, '0010011011101011': 0.000244140625, '0010011011101110': 0.000244140625, '0010011011101111': 0.000244140625, '0010011101101011': 0.0001220703125, '0010011101111010': 0.0001220703125, '0010011111100110': 0.0001220703125, '0010011111101011': 0.000244140625, '0010100000001011': 0.0001220703125, '0010100000100010': 0.0001220703125, '0010100001001010': 0.000244140625, '0010100001100010': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100001101110': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100001110011': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010100010': 0.000244140625, '0010100010100111': 0.0001220703125, '0010100010101000': 0.0001220703125, '0010100010101010': 0.0001220703125, '0010100010101110': 0.0001220703125, '0010100010101111': 0.0001220703125, '0010100011001001': 0.0001220703125, '0010100011001010': 0.00048828125, '0010100011001011': 0.000244140625, '0010100011001100': 0.0001220703125, '0010100011001110': 0.0001220703125, '0010100011011011': 0.0001220703125, '0010100011100010': 0.0001220703125, '0010100011100011': 0.0003662109375, '0010100011100110': 0.0001220703125, '0010100011101000': 0.0001220703125, '0010100011101001': 0.0001220703125, '0010100011101010': 0.002197265625, '0010100011101011': 0.0009765625, '0010100011101100': 0.000244140625, '0010100011101101': 0.0001220703125, '0010100011101110': 0.0003662109375, '0010100011101111': 0.000244140625, '0010100011110110': 0.000244140625, '0010100011110111': 0.0001220703125, '0010100011111010': 0.0001220703125, '0010100011111100': 0.0001220703125, '0010100100101011': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101001011': 0.0001220703125, '0010100101111010': 0.0001220703125, '0010100101111011': 0.0001220703125, '0010100110001010': 0.0001220703125, '0010100111001010': 0.0001220703125, '0010100111101010': 0.000244140625, '0010100111101011': 0.000244140625, '0010100111101100': 0.0001220703125, '0010100111101110': 0.00048828125, '0010101000000010': 0.0001220703125, '0010101000101010': 0.000244140625, '0010101000101100': 0.0001220703125, '0010101001000011': 0.000244140625, '0010101001001000': 0.0001220703125, '0010101001001010': 0.0006103515625, '0010101001001011': 0.00048828125, '0010101001010101': 0.0001220703125, '0010101001010111': 0.0001220703125, '0010101001011010': 0.0001220703125, '0010101001011011': 0.0001220703125, '0010101001011110': 0.0001220703125, '0010101001100000': 0.0001220703125, '0010101001100010': 0.000244140625, '0010101001100011': 0.0001220703125, '0010101001101010': 0.001953125, '0010101001101011': 0.001708984375, '0010101001101100': 0.000244140625, '0010101001101101': 0.0001220703125, '0010101001101110': 0.000244140625, '0010101001101111': 0.0003662109375, '0010101001110010': 0.0001220703125, '0010101001110011': 0.0001220703125, '0010101001111010': 0.000244140625, '0010101001111011': 0.0001220703125, '0010101010000110': 0.0001220703125, '0010101010000111': 0.0001220703125, '0010101010001010': 0.0001220703125, '0010101010001011': 0.0001220703125, '0010101010001110': 0.0001220703125, '0010101010001111': 0.0001220703125, '0010101010010010': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010101000': 0.0001220703125, '0010101010101010': 0.0030517578125, '0010101010101011': 0.00146484375, '0010101010101101': 0.0001220703125, '0010101010101110': 0.0006103515625, '0010101010101111': 0.00048828125, '0010101010110010': 0.000244140625, '0010101010110110': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010101010111011': 0.0003662109375, '0010101010111111': 0.0001220703125, '0010101011000010': 0.0006103515625, '0010101011000011': 0.000244140625, '0010101011000110': 0.000244140625, '0010101011000111': 0.0001220703125, '0010101011001000': 0.00048828125, '0010101011001001': 0.0001220703125, '0010101011001010': 0.0020751953125, '0010101011001011': 0.002685546875, '0010101011001100': 0.0003662109375, '0010101011001101': 0.0001220703125, '0010101011001110': 0.0008544921875, '0010101011001111': 0.0010986328125, '0010101011010000': 0.0001220703125, '0010101011010111': 0.0001220703125, '0010101011011000': 0.000244140625, '0010101011011001': 0.0003662109375, '0010101011011010': 0.00048828125, '0010101011011011': 0.00048828125, '0010101011011110': 0.0003662109375, '0010101011100000': 0.0001220703125, '0010101011100010': 0.0009765625, '0010101011100011': 0.00146484375, '0010101011100100': 0.0001220703125, '0010101011100110': 0.0003662109375, '0010101011100111': 0.000244140625, '0010101011101000': 0.0010986328125, '0010101011101001': 0.00048828125, '0010101011101010': 0.0155029296875, '0010101011101011': 0.011474609375, '0010101011101100': 0.000732421875, '0010101011101101': 0.000732421875, '0010101011101110': 0.00439453125, '0010101011101111': 0.0037841796875, '0010101011110001': 0.0001220703125, '0010101011110010': 0.0008544921875, '0010101011110011': 0.0003662109375, '0010101011110100': 0.000244140625, '0010101011110110': 0.0006103515625, '0010101011110111': 0.0003662109375, '0010101011111010': 0.0013427734375, '0010101011111011': 0.000732421875, '0010101011111100': 0.0001220703125, '0010101011111110': 0.0001220703125, '0010101011111111': 0.00048828125, '0010101100001000': 0.0001220703125, '0010101100011011': 0.0001220703125, '0010101100101010': 0.0001220703125, '0010101100101011': 0.0001220703125, '0010101101001110': 0.0001220703125, '0010101101001111': 0.0003662109375, '0010101101011011': 0.0001220703125, '0010101101100111': 0.0001220703125, '0010101101101010': 0.00048828125, '0010101101101011': 0.000244140625, '0010101101101100': 0.0001220703125, '0010101101101110': 0.0003662109375, '0010101101101111': 0.000244140625, '0010101101110011': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101011': 0.0001220703125, '0010101110101111': 0.0001220703125, '0010101110110010': 0.0001220703125, '0010101111000010': 0.0001220703125, '0010101111000011': 0.0001220703125, '0010101111000111': 0.0001220703125, '0010101111001010': 0.000244140625, '0010101111001011': 0.0001220703125, '0010101111001110': 0.0001220703125, '0010101111100010': 0.0001220703125, '0010101111100111': 0.000244140625, '0010101111101000': 0.000244140625, '0010101111101001': 0.0001220703125, '0010101111101010': 0.0009765625, '0010101111101011': 0.000732421875, '0010101111101100': 0.000244140625, '0010101111101110': 0.000244140625, '0010101111101111': 0.000244140625, '0010101111110010': 0.0001220703125, '0010101111110111': 0.0001220703125, '0010101111111010': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110001001011': 0.0001220703125, '0010110001100010': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001101110': 0.0001220703125, '0010110010011011': 0.0001220703125, '0010110010100110': 0.0001220703125, '0010110011001011': 0.0001220703125, '0010110011001111': 0.0001220703125, '0010110011011010': 0.0001220703125, '0010110011100010': 0.000244140625, '0010110011100011': 0.000244140625, '0010110011101010': 0.000732421875, '0010110011101011': 0.0003662109375, '0010110011101100': 0.0001220703125, '0010110011101110': 0.0003662109375, '0010110011101111': 0.0003662109375, '0010110011110010': 0.0001220703125, '0010110011111000': 0.0001220703125, '0010110011111011': 0.0001220703125, '0010110100001100': 0.0001220703125, '0010110101001011': 0.0001220703125, '0010110101010110': 0.0001220703125, '0010110101101010': 0.000244140625, '0010110101101011': 0.0001220703125, '0010110110001011': 0.0001220703125, '0010110110101000': 0.000244140625, '0010110110101010': 0.0001220703125, '0010110110101011': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010110111001010': 0.0003662109375, '0010110111011010': 0.0001220703125, '0010110111011101': 0.0001220703125, '0010110111100010': 0.0001220703125, '0010110111100111': 0.0001220703125, '0010110111101000': 0.000244140625, '0010110111101010': 0.00048828125, '0010110111101011': 0.0010986328125, '0010110111101101': 0.0001220703125, '0010110111101110': 0.00048828125, '0010110111101111': 0.0003662109375, '0010110111111010': 0.0001220703125, '0010111001101000': 0.0001220703125, '0010111001101010': 0.000244140625, '0010111001101011': 0.0001220703125, '0010111001111010': 0.0001220703125, '0010111001111011': 0.0001220703125, '0010111001111100': 0.0001220703125, '0010111010100010': 0.0001220703125, '0010111010101000': 0.0001220703125, '0010111010101010': 0.000244140625, '0010111010101011': 0.0001220703125, '0010111010101111': 0.0001220703125, '0010111010110111': 0.0001220703125, '0010111011000010': 0.0003662109375, '0010111011001010': 0.0003662109375, '0010111011001011': 0.000244140625, '0010111011011010': 0.0001220703125, '0010111011100010': 0.000244140625, '0010111011100011': 0.0001220703125, '0010111011100110': 0.0001220703125, '0010111011101000': 0.0001220703125, '0010111011101001': 0.0001220703125, '0010111011101010': 0.0006103515625, '0010111011101011': 0.0006103515625, '0010111011101101': 0.0003662109375, '0010111011101110': 0.000732421875, '0010111011101111': 0.000732421875, '0010111011110010': 0.0001220703125, '0010111011110110': 0.0001220703125, '0010111011111011': 0.0001220703125, '0010111100000011': 0.0001220703125, '0010111100001110': 0.0001220703125, '0010111101101010': 0.0001220703125, '0010111111100011': 0.0001220703125, '0010111111101010': 0.0001220703125, '0011000001101010': 0.0001220703125, '0011000011001010': 0.0001220703125, '0011000011101010': 0.0001220703125, '0011000011101110': 0.0001220703125, '0011000111101011': 0.0001220703125, '0011001000101010': 0.0001220703125, '0011001000111011': 0.0001220703125, '0011001001001010': 0.0001220703125, '0011001001001011': 0.0001220703125, '0011001001101010': 0.0001220703125, '0011001001101011': 0.0001220703125, '0011001001110010': 0.0001220703125, '0011001010011011': 0.0001220703125, '0011001010101000': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001010111010': 0.0001220703125, '0011001010111011': 0.0001220703125, '0011001011000010': 0.0001220703125, '0011001011000011': 0.0001220703125, '0011001011001011': 0.0003662109375, '0011001011001101': 0.0001220703125, '0011001011001111': 0.0003662109375, '0011001011100011': 0.0001220703125, '0011001011100110': 0.0001220703125, '0011001011101010': 0.0015869140625, '0011001011101011': 0.0006103515625, '0011001011101100': 0.0001220703125, '0011001011101101': 0.0001220703125, '0011001011101110': 0.00048828125, '0011001011101111': 0.0003662109375, '0011001011110010': 0.0001220703125, '0011001011111111': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001101101110': 0.0001220703125, '0011001111001010': 0.0001220703125, '0011001111101010': 0.0001220703125, '0011001111101011': 0.0001220703125, '0011001111111000': 0.0001220703125, '0011010010100011': 0.0001220703125, '0011010011001010': 0.0001220703125, '0011010011011011': 0.0001220703125, '0011010011101000': 0.0001220703125, '0011010011101010': 0.0001220703125, '0011010011101011': 0.0001220703125, '0011010101001010': 0.0001220703125, '0011010111101010': 0.0001220703125, '0011011001101010': 0.0001220703125, '0011011001101011': 0.0001220703125, '0011011010101010': 0.000244140625, '0011011010101011': 0.0001220703125, '0011011011010010': 0.0001220703125, '0011011011101000': 0.0001220703125, '0011011011101010': 0.00048828125, '0011011011101011': 0.000244140625, '0011011011101110': 0.0001220703125, '0011011011110010': 0.000244140625, '0011011101101011': 0.000244140625, '0011011101111001': 0.0001220703125, '0011011111100110': 0.0001220703125, '0011011111101010': 0.000244140625, '0011100010101010': 0.0001220703125, '0011100010101011': 0.0001220703125, '0011100011001010': 0.0001220703125, '0011100011001011': 0.000244140625, '0011100011101010': 0.0001220703125, '0011100011101011': 0.0003662109375, '0011100011101100': 0.000244140625, '0011100011110011': 0.0001220703125, '0011100101101001': 0.0001220703125, '0011100101101100': 0.0001220703125, '0011100111101010': 0.0001220703125, '0011101000001010': 0.0001220703125, '0011101001001000': 0.0001220703125, '0011101001101010': 0.000244140625, '0011101001101011': 0.0001220703125, '0011101001101110': 0.000244140625, '0011101001101111': 0.0001220703125, '0011101001111001': 0.0001220703125, '0011101001111110': 0.0001220703125, '0011101010100010': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101010101110': 0.0001220703125, '0011101010110011': 0.0001220703125, '0011101011000010': 0.0001220703125, '0011101011000011': 0.0001220703125, '0011101011001001': 0.0001220703125, '0011101011001010': 0.00048828125, '0011101011001011': 0.0001220703125, '0011101011010010': 0.0001220703125, '0011101011011011': 0.0001220703125, '0011101011100010': 0.0001220703125, '0011101011100011': 0.000244140625, '0011101011100110': 0.0001220703125, '0011101011101001': 0.0001220703125, '0011101011101010': 0.001220703125, '0011101011101011': 0.0010986328125, '0011101011101110': 0.000732421875, '0011101011101111': 0.0008544921875, '0011101011110001': 0.0001220703125, '0011101011110010': 0.0001220703125, '0011101011110100': 0.0001220703125, '0011101011111010': 0.000244140625, '0011101101001010': 0.0001220703125, '0011101101001111': 0.0001220703125, '0011101101101000': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101111101011': 0.0001220703125, '0011101111101110': 0.0001220703125, '0011101111110011': 0.0001220703125, '0011110001101110': 0.0001220703125, '0011110011100110': 0.0001220703125, '0011110011101011': 0.0001220703125, '0011110011101110': 0.0001220703125, '0011110011111011': 0.0001220703125, '0011110110101010': 0.0001220703125, '0011110111100010': 0.0001220703125, '0011110111101010': 0.0001220703125, '0011110111101111': 0.0001220703125, '0011111001001110': 0.0001220703125, '0011111011001001': 0.0001220703125, '0011111011001010': 0.0001220703125, '0011111101100011': 0.0001220703125, '0011111110011010': 0.0001220703125, '0011111111110111': 0.0001220703125, '0100000010111110': 0.0001220703125, '0100000011101010': 0.0001220703125, '0100001001101010': 0.0001220703125, '0100001001101011': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001011001011': 0.0001220703125, '0100001011100011': 0.0001220703125, '0100001011101010': 0.000244140625, '0100001011101011': 0.000244140625, '0100001011101100': 0.000244140625, '0100001111111011': 0.0001220703125, '0100011001100010': 0.0001220703125, '0100011011101110': 0.0001220703125, '0100100001001011': 0.0001220703125, '0100100001101001': 0.0001220703125, '0100100001101111': 0.0001220703125, '0100100001111010': 0.0001220703125, '0100100011001001': 0.0001220703125, '0100100011001010': 0.0001220703125, '0100100011100010': 0.0001220703125, '0100100011100111': 0.0001220703125, '0100100011101010': 0.000244140625, '0100100011101011': 0.00048828125, '0100100011111010': 0.0001220703125, '0100100111111010': 0.0001220703125, '0100101000101001': 0.0001220703125, '0100101000110011': 0.0001220703125, '0100101001001111': 0.000244140625, '0100101001101001': 0.0001220703125, '0100101001101011': 0.0003662109375, '0100101001101110': 0.0001220703125, '0100101010001010': 0.0001220703125, '0100101010001011': 0.0001220703125, '0100101010100011': 0.000244140625, '0100101010101011': 0.000244140625, '0100101011001001': 0.0001220703125, '0100101011001010': 0.0001220703125, '0100101011001011': 0.000244140625, '0100101011100001': 0.0001220703125, '0100101011100011': 0.000244140625, '0100101011100101': 0.0001220703125, '0100101011101001': 0.0001220703125, '0100101011101010': 0.00048828125, '0100101011101011': 0.0023193359375, '0100101011101110': 0.0003662109375, '0100101011101111': 0.0001220703125, '0100101101101011': 0.0001220703125, '0100101101101110': 0.0001220703125, '0100101101101111': 0.0001220703125, '0100101111000011': 0.0001220703125, '0100101111101010': 0.0001220703125, '0100110101001001': 0.0001220703125, '0100110111101010': 0.0001220703125, '0100110111101101': 0.0001220703125, '0100111001111011': 0.0001220703125, '0100111011011011': 0.0001220703125, '0100111011100011': 0.0001220703125, '0100111011101001': 0.0001220703125, '0100111011101010': 0.000244140625, '0100111011101011': 0.0001220703125, '0100111011101111': 0.0001220703125, '0101000101001010': 0.0001220703125, '0101001001100011': 0.0001220703125, '0101001011001011': 0.0001220703125, '0101001011100011': 0.0001220703125, '0101001011101010': 0.000244140625, '0101001011101011': 0.000244140625, '0101001011101101': 0.0001220703125, '0101001111100011': 0.0001220703125, '0101010011101011': 0.0001220703125, '0101011011100011': 0.000244140625, '0101011011101011': 0.0001220703125, '0101100011101011': 0.0001220703125, '0101100011101100': 0.0001220703125, '0101101000101010': 0.0001220703125, '0101101001101110': 0.0001220703125, '0101101001111011': 0.0001220703125, '0101101010001111': 0.0001220703125, '0101101010101100': 0.0001220703125, '0101101010101111': 0.0001220703125, '0101101011000011': 0.0001220703125, '0101101011001010': 0.0001220703125, '0101101011001011': 0.0001220703125, '0101101011011011': 0.0001220703125, '0101101011100010': 0.0001220703125, '0101101011100110': 0.0001220703125, '0101101011101010': 0.000244140625, '0101101011101111': 0.0001220703125, '0101101011110010': 0.0001220703125, '0101101101101101': 0.0001220703125, '0101101111101011': 0.0001220703125, '0101110111100010': 0.0001220703125, '0110000011101010': 0.0001220703125, '0110000011101011': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101001': 0.0001220703125, '0110001001101011': 0.0003662109375, '0110001001101100': 0.0001220703125, '0110001010001001': 0.0001220703125, '0110001010001011': 0.000244140625, '0110001010101011': 0.0003662109375, '0110001010101101': 0.0001220703125, '0110001010101111': 0.0001220703125, '0110001011000010': 0.0001220703125, '0110001011001000': 0.0001220703125, '0110001011001001': 0.0001220703125, '0110001011001010': 0.0001220703125, '0110001011001011': 0.00048828125, '0110001011001110': 0.000244140625, '0110001011010011': 0.0001220703125, '0110001011100011': 0.0001220703125, '0110001011100101': 0.0001220703125, '0110001011101001': 0.00048828125, '0110001011101010': 0.0003662109375, '0110001011101011': 0.00146484375, '0110001011111011': 0.0001220703125, '0110001111101011': 0.0001220703125, '0110001111111010': 0.0001220703125, '0110010011101011': 0.000244140625, '0110010011101110': 0.0001220703125, '0110010110101101': 0.0001220703125, '0110010111001011': 0.000244140625, '0110010111100010': 0.0001220703125, '0110010111101011': 0.0001220703125, '0110011001001111': 0.0001220703125, '0110011001101011': 0.000244140625, '0110011011001110': 0.0001220703125, '0110011011101110': 0.0001220703125, '0110011011110010': 0.0001220703125, '0110011011111011': 0.0001220703125, '0110011111101001': 0.0001220703125, '0110100001010010': 0.0001220703125, '0110100001101011': 0.000244140625, '0110100010100010': 0.0001220703125, '0110100010110010': 0.0001220703125, '0110100010110111': 0.0001220703125, '0110100011000010': 0.0001220703125, '0110100011001000': 0.0001220703125, '0110100011001011': 0.0003662109375, '0110100011010111': 0.0001220703125, '0110100011011101': 0.0001220703125, '0110100011100010': 0.000244140625, '0110100011100011': 0.0001220703125, '0110100011101011': 0.001953125, '0110100011101100': 0.0001220703125, '0110100011101110': 0.0003662109375, '0110100011101111': 0.00048828125, '0110100011110111': 0.000244140625, '0110100011111010': 0.0001220703125, '0110100011111011': 0.0001220703125, '0110100101101001': 0.0001220703125, '0110100101101010': 0.0001220703125, '0110100110101010': 0.0001220703125, '0110100111101111': 0.0001220703125, '0110101001001001': 0.0001220703125, '0110101001001011': 0.000244140625, '0110101001001110': 0.0001220703125, '0110101001011011': 0.000244140625, '0110101001011111': 0.0001220703125, '0110101001100011': 0.000244140625, '0110101001101001': 0.0001220703125, '0110101001101010': 0.00048828125, '0110101001101011': 0.00146484375, '0110101001101101': 0.0001220703125, '0110101001111011': 0.0001220703125, '0110101010000111': 0.0001220703125, '0110101010001010': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010001111': 0.0001220703125, '0110101010010011': 0.0001220703125, '0110101010010111': 0.0001220703125, '0110101010100011': 0.000244140625, '0110101010101001': 0.0001220703125, '0110101010101010': 0.000732421875, '0110101010101011': 0.000732421875, '0110101010101101': 0.000244140625, '0110101010101110': 0.0001220703125, '0110101010101111': 0.0001220703125, '0110101010110011': 0.0001220703125, '0110101010110111': 0.0001220703125, '0110101011000010': 0.000244140625, '0110101011000011': 0.000244140625, '0110101011000111': 0.0001220703125, '0110101011001001': 0.000244140625, '0110101011001010': 0.000732421875, '0110101011001011': 0.0018310546875, '0110101011001110': 0.0001220703125, '0110101011001111': 0.00048828125, '0110101011011011': 0.0008544921875, '0110101011100000': 0.0001220703125, '0110101011100011': 0.000732421875, '0110101011100100': 0.0001220703125, '0110101011100110': 0.0001220703125, '0110101011100111': 0.00048828125, '0110101011101000': 0.000244140625, '0110101011101001': 0.0010986328125, '0110101011101010': 0.0018310546875, '0110101011101011': 0.00830078125, '0110101011101100': 0.000244140625, '0110101011101101': 0.0003662109375, '0110101011101110': 0.0015869140625, '0110101011101111': 0.0015869140625, '0110101011110001': 0.0001220703125, '0110101011110010': 0.0001220703125, '0110101011110011': 0.000244140625, '0110101011110101': 0.0001220703125, '0110101011111001': 0.0001220703125, '0110101011111011': 0.000732421875, '0110101101001111': 0.0001220703125, '0110101101101011': 0.0006103515625, '0110101101101111': 0.0001220703125, '0110101110101011': 0.0001220703125, '0110101110101110': 0.0001220703125, '0110101111000111': 0.0001220703125, '0110101111100010': 0.0001220703125, '0110101111100011': 0.000244140625, '0110101111100111': 0.0001220703125, '0110101111101010': 0.0001220703125, '0110101111101011': 0.00048828125, '0110101111101101': 0.0001220703125, '0110101111101110': 0.000244140625, '0110101111101111': 0.0001220703125, '0110110010101110': 0.0001220703125, '0110110011011110': 0.0001220703125, '0110110011100010': 0.0001220703125, '0110110011101011': 0.00048828125, '0110110011101111': 0.000244140625, '0110110011111010': 0.0001220703125, '0110110110101011': 0.0001220703125, '0110110111001011': 0.0003662109375, '0110110111100001': 0.0001220703125, '0110110111101001': 0.0001220703125, '0110110111101110': 0.0001220703125, '0110110111111010': 0.0001220703125, '0110110111111101': 0.0001220703125, '0110110111111110': 0.0001220703125, '0110111000011010': 0.0001220703125, '0110111001101011': 0.000244140625, '0110111010110011': 0.0001220703125, '0110111011000011': 0.0001220703125, '0110111011001110': 0.0001220703125, '0110111011100010': 0.0001220703125, '0110111011101001': 0.0001220703125, '0110111011101010': 0.00048828125, '0110111011101011': 0.00048828125, '0110111011101111': 0.000244140625, '0110111011110010': 0.0001220703125, '0110111011111010': 0.0001220703125, '0110111101101011': 0.0001220703125, '0110111110101111': 0.0001220703125, '0110111111001110': 0.0001220703125, '0110111111011111': 0.0001220703125, '0110111111111010': 0.0001220703125, '0111000011001011': 0.0001220703125, '0111000011101001': 0.0001220703125, '0111001001001011': 0.0001220703125, '0111001001101010': 0.0001220703125, '0111001001101111': 0.0001220703125, '0111001011001011': 0.0001220703125, '0111001011101001': 0.000244140625, '0111001011101010': 0.0006103515625, '0111001011101011': 0.0010986328125, '0111001011101111': 0.000244140625, '0111001011110001': 0.0001220703125, '0111001011111011': 0.000244140625, '0111010011001011': 0.0001220703125, '0111010111101010': 0.0001220703125, '0111011001101011': 0.0001220703125, '0111011011001010': 0.0001220703125, '0111011011001100': 0.0001220703125, '0111011011101001': 0.0001220703125, '0111011011101011': 0.00048828125, '0111011111101011': 0.0001220703125, '0111100011101011': 0.000244140625, '0111101001001111': 0.0001220703125, '0111101001101100': 0.0001220703125, '0111101001111011': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101010101011': 0.0001220703125, '0111101011000011': 0.0001220703125, '0111101011001010': 0.0001220703125, '0111101011001011': 0.000244140625, '0111101011001111': 0.0001220703125, '0111101011010111': 0.0001220703125, '0111101011100010': 0.0001220703125, '0111101011100011': 0.0001220703125, '0111101011100111': 0.0001220703125, '0111101011101001': 0.000244140625, '0111101011101011': 0.0008544921875, '0111101011101111': 0.000244140625, '0111101101100011': 0.0001220703125, '0111101101100111': 0.0001220703125, '0111101101101001': 0.0001220703125, '0111101101101011': 0.0001220703125, '0111101110101010': 0.0001220703125, '0111101111110111': 0.0001220703125, '0111110001111011': 0.0001220703125, '0111110011101011': 0.0001220703125, '0111110111100010': 0.0001220703125, '0111110111100011': 0.0001220703125, '0111111011011011': 0.0001220703125, '0111111111101011': 0.0001220703125, '0111111111110011': 0.0001220703125, '1000000000110110': 0.0001220703125, '1000000010011010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000011011000': 0.0001220703125, '1000000011101000': 0.0001220703125, '1000000011101010': 0.0006103515625, '1000000110101010': 0.0001220703125, '1000000111101010': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001001101001': 0.0001220703125, '1000001001101010': 0.000244140625, '1000001001101100': 0.0001220703125, '1000001001111000': 0.0001220703125, '1000001010100011': 0.0001220703125, '1000001010101010': 0.0003662109375, '1000001010101110': 0.0001220703125, '1000001010110110': 0.0001220703125, '1000001011001000': 0.0001220703125, '1000001011001010': 0.000732421875, '1000001011001011': 0.0001220703125, '1000001011001100': 0.0001220703125, '1000001011011010': 0.0001220703125, '1000001011100010': 0.0003662109375, '1000001011101000': 0.000244140625, '1000001011101001': 0.0001220703125, '1000001011101010': 0.0020751953125, '1000001011101101': 0.0001220703125, '1000001011110111': 0.0001220703125, '1000001100001010': 0.0001220703125, '1000001100101010': 0.0001220703125, '1000001101101111': 0.0001220703125, '1000001111101010': 0.000244140625, '1000001111101011': 0.0001220703125, '1000010011111011': 0.0001220703125, '1000010101001010': 0.0001220703125, '1000010111001010': 0.000244140625, '1000010111100110': 0.0001220703125, '1000010111101010': 0.0001220703125, '1000011001101010': 0.000244140625, '1000011001110110': 0.0001220703125, '1000011011001010': 0.0001220703125, '1000011011001100': 0.0001220703125, '1000011011101010': 0.0003662109375, '1000011011110110': 0.0001220703125, '1000011101101010': 0.0001220703125, '1000011111001010': 0.0001220703125, '1000011111101010': 0.0001220703125, '1000100001010110': 0.0001220703125, '1000100001101010': 0.0003662109375, '1000100001110110': 0.0001220703125, '1000100010001010': 0.000244140625, '1000100010010110': 0.0001220703125, '1000100010101010': 0.000244140625, '1000100010101110': 0.0001220703125, '1000100011000010': 0.000244140625, '1000100011001000': 0.0001220703125, '1000100011001010': 0.0001220703125, '1000100011001011': 0.0001220703125, '1000100011010010': 0.000244140625, '1000100011011010': 0.000244140625, '1000100011100010': 0.000244140625, '1000100011100111': 0.0001220703125, '1000100011101000': 0.000244140625, '1000100011101010': 0.002197265625, '1000100011101011': 0.0001220703125, '1000100011101100': 0.0001220703125, '1000100011101101': 0.0001220703125, '1000100011101110': 0.000244140625, '1000100011110001': 0.0001220703125, '1000100011110010': 0.0001220703125, '1000100011110100': 0.0001220703125, '1000100011110101': 0.0001220703125, '1000100011110110': 0.0001220703125, '1000100011111010': 0.000244140625, '1000100101101010': 0.0001220703125, '1000100110101011': 0.0001220703125, '1000100110110010': 0.0001220703125, '1000100111011010': 0.0001220703125, '1000100111100110': 0.0001220703125, '1000100111101010': 0.0003662109375, '1000100111110100': 0.0001220703125, '1000100111111010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.0001220703125, '1000101000101100': 0.0001220703125, '1000101000110101': 0.0001220703125, '1000101001001010': 0.0001220703125, '1000101001001110': 0.000244140625, '1000101001010000': 0.0001220703125, '1000101001011010': 0.0001220703125, '1000101001100000': 0.0001220703125, '1000101001100010': 0.000244140625, '1000101001101000': 0.0001220703125, '1000101001101010': 0.00146484375, '1000101001101011': 0.0001220703125, '1000101001101110': 0.00048828125, '1000101001110101': 0.0001220703125, '1000101001111010': 0.00048828125, '1000101010000000': 0.0001220703125, '1000101010001010': 0.0006103515625, '1000101010011010': 0.000244140625, '1000101010100010': 0.000244140625, '1000101010101000': 0.00048828125, '1000101010101010': 0.001708984375, '1000101010101100': 0.000244140625, '1000101010101110': 0.0003662109375, '1000101010111000': 0.0001220703125, '1000101010111010': 0.0001220703125, '1000101011000000': 0.0001220703125, '1000101011000010': 0.0001220703125, '1000101011000110': 0.000244140625, '1000101011001010': 0.0035400390625, '1000101011001011': 0.0001220703125, '1000101011001101': 0.0001220703125, '1000101011001110': 0.000244140625, '1000101011010010': 0.0001220703125, '1000101011010110': 0.000244140625, '1000101011011010': 0.00048828125, '1000101011100000': 0.0003662109375, '1000101011100001': 0.0001220703125, '1000101011100010': 0.001220703125, '1000101011100100': 0.000244140625, '1000101011100101': 0.0001220703125, '1000101011100110': 0.00048828125, '1000101011101000': 0.0023193359375, '1000101011101001': 0.0001220703125, '1000101011101010': 0.012939453125, '1000101011101011': 0.000732421875, '1000101011101100': 0.0008544921875, '1000101011101101': 0.0003662109375, '1000101011101110': 0.0020751953125, '1000101011101111': 0.0003662109375, '1000101011110010': 0.0003662109375, '1000101011110011': 0.0001220703125, '1000101011110101': 0.0001220703125, '1000101011110110': 0.0003662109375, '1000101011110111': 0.0001220703125, '1000101011111000': 0.0001220703125, '1000101011111010': 0.0010986328125, '1000101011111100': 0.000244140625, '1000101100011110': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101100010': 0.0001220703125, '1000101101101010': 0.0009765625, '1000101101101011': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101101101111': 0.0001220703125, '1000101101111010': 0.0001220703125, '1000101110000001': 0.0001220703125, '1000101110101010': 0.0001220703125, '1000101111001010': 0.0001220703125, '1000101111011010': 0.0001220703125, '1000101111101010': 0.000732421875, '1000101111101011': 0.0001220703125, '1000101111110110': 0.0001220703125, '1000101111111010': 0.0001220703125, '1000101111111110': 0.0001220703125, '1000110000111010': 0.0001220703125, '1000110001001010': 0.0001220703125, '1000110001101000': 0.0001220703125, '1000110001101010': 0.000244140625, '1000110010100010': 0.0001220703125, '1000110010101000': 0.0001220703125, '1000110011000010': 0.0001220703125, '1000110011011010': 0.0001220703125, '1000110011100010': 0.0001220703125, '1000110011101000': 0.0001220703125, '1000110011101010': 0.0006103515625, '1000110011101011': 0.0001220703125, '1000110011101100': 0.0001220703125, '1000110011101110': 0.0001220703125, '1000110011101111': 0.0001220703125, '1000110011110000': 0.0001220703125, '1000110011111010': 0.0001220703125, '1000110100101000': 0.0001220703125, '1000110101001011': 0.0001220703125, '1000110101101000': 0.0001220703125, '1000110101101010': 0.0001220703125, '1000110110100100': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000110110110110': 0.0001220703125, '1000110111001010': 0.0001220703125, '1000110111101010': 0.0008544921875, '1000110111101100': 0.0001220703125, '1000110111110010': 0.0001220703125, '1000110111111010': 0.0003662109375, '1000111001101010': 0.0001220703125, '1000111010011010': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111010101110': 0.0001220703125, '1000111011001110': 0.0001220703125, '1000111011100000': 0.0001220703125, '1000111011101000': 0.000244140625, '1000111011101010': 0.000732421875, '1000111011101110': 0.000244140625, '1000111011110001': 0.0001220703125, '1000111011110010': 0.0001220703125, '1000111011111010': 0.000244140625, '1000111101101010': 0.000244140625, '1000111110101010': 0.0001220703125, '1000111111101010': 0.000244140625, '1001000011101010': 0.0001220703125, '1001000011111110': 0.0001220703125, '1001001000101000': 0.0001220703125, '1001001001001010': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001001010101110': 0.0001220703125, '1001001011000010': 0.0001220703125, '1001001011001010': 0.00048828125, '1001001011100010': 0.0001220703125, '1001001011100110': 0.0001220703125, '1001001011101000': 0.000244140625, '1001001011101010': 0.0008544921875, '1001001011101011': 0.0001220703125, '1001001011101100': 0.0001220703125, '1001001011101110': 0.0003662109375, '1001001011110010': 0.0001220703125, '1001001011111010': 0.000244140625, '1001001111101010': 0.0006103515625, '1001010011101010': 0.0001220703125, '1001010111001010': 0.0001220703125, '1001010111101010': 0.000244140625, '1001011010101010': 0.0001220703125, '1001011011100010': 0.0001220703125, '1001011011101000': 0.0001220703125, '1001011011101010': 0.000244140625, '1001011011101111': 0.0001220703125, '1001100001101011': 0.0001220703125, '1001100010101010': 0.0001220703125, '1001100011001010': 0.0001220703125, '1001100011100010': 0.0001220703125, '1001100011101010': 0.0001220703125, '1001100111110010': 0.0001220703125, '1001101001101010': 0.0001220703125, '1001101010001000': 0.0001220703125, '1001101010101000': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101010101100': 0.0001220703125, '1001101010110110': 0.0001220703125, '1001101010111010': 0.0001220703125, '1001101011000010': 0.0001220703125, '1001101011000110': 0.0001220703125, '1001101011001010': 0.0009765625, '1001101011010110': 0.0001220703125, '1001101011011010': 0.0001220703125, '1001101011100000': 0.0001220703125, '1001101011100110': 0.0001220703125, '1001101011101010': 0.0018310546875, '1001101011101011': 0.0001220703125, '1001101011101110': 0.0001220703125, '1001101011101111': 0.0001220703125, '1001101011110010': 0.000244140625, '1001101011110110': 0.0001220703125, '1001101011110111': 0.0001220703125, '1001101011111010': 0.000244140625, '1001101101001110': 0.0001220703125, '1001101101101010': 0.000244140625, '1001101101101011': 0.0001220703125, '1001101110101010': 0.0001220703125, '1001101111101010': 0.0001220703125, '1001110011100010': 0.0001220703125, '1001110011101010': 0.0001220703125, '1001110110000101': 0.0001220703125, '1001110111101010': 0.0003662109375, '1001110111110010': 0.0001220703125, '1001111001100001': 0.0001220703125, '1001111001101010': 0.0001220703125, '1001111010101110': 0.0001220703125, '1001111011101010': 0.000244140625, '1001111011110010': 0.0001220703125, '1010000000101010': 0.000244140625, '1010000001101010': 0.000244140625, '1010000001101100': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010110010': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000011001000': 0.0001220703125, '1010000011001010': 0.0003662109375, '1010000011001011': 0.0001220703125, '1010000011001110': 0.000244140625, '1010000011100010': 0.000244140625, '1010000011101000': 0.00048828125, '1010000011101010': 0.0029296875, '1010000011101100': 0.0001220703125, '1010000011101110': 0.0008544921875, '1010000011110010': 0.000244140625, '1010000011111010': 0.0001220703125, '1010000011111100': 0.0001220703125, '1010000101101011': 0.0001220703125, '1010000111010000': 0.0001220703125, '1010000111011010': 0.0001220703125, '1010000111101010': 0.0006103515625, '1010001000100000': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001001001000': 0.0001220703125, '1010001001001010': 0.0001220703125, '1010001001001110': 0.0001220703125, '1010001001011010': 0.000244140625, '1010001001100010': 0.0003662109375, '1010001001101000': 0.0003662109375, '1010001001101010': 0.0028076171875, '1010001001101110': 0.000244140625, '1010001001110010': 0.0001220703125, '1010001001111000': 0.0001220703125, '1010001001111010': 0.0003662109375, '1010001010001010': 0.0001220703125, '1010001010001110': 0.0003662109375, '1010001010011010': 0.0001220703125, '1010001010100010': 0.0003662109375, '1010001010100110': 0.000244140625, '1010001010101010': 0.001953125, '1010001010101100': 0.0001220703125, '1010001010101110': 0.000244140625, '1010001010110010': 0.00048828125, '1010001010111010': 0.000244140625, '1010001010111011': 0.0001220703125, '1010001011000010': 0.0006103515625, '1010001011000011': 0.0001220703125, '1010001011000110': 0.0001220703125, '1010001011001000': 0.000244140625, '1010001011001010': 0.0035400390625, '1010001011001011': 0.0003662109375, '1010001011001101': 0.0001220703125, '1010001011001110': 0.00048828125, '1010001011001111': 0.0001220703125, '1010001011010000': 0.0001220703125, '1010001011010010': 0.000244140625, '1010001011010011': 0.0001220703125, '1010001011010110': 0.000244140625, '1010001011011010': 0.0006103515625, '1010001011011110': 0.000244140625, '1010001011100000': 0.0001220703125, '1010001011100010': 0.00244140625, '1010001011100110': 0.0010986328125, '1010001011101000': 0.002685546875, '1010001011101010': 0.0172119140625, '1010001011101011': 0.000732421875, '1010001011101100': 0.0009765625, '1010001011101101': 0.000244140625, '1010001011101110': 0.0029296875, '1010001011110000': 0.0001220703125, '1010001011110001': 0.0001220703125, '1010001011110010': 0.0008544921875, '1010001011110101': 0.0001220703125, '1010001011110110': 0.0001220703125, '1010001011111000': 0.0003662109375, '1010001011111010': 0.0006103515625, '1010001011111011': 0.000244140625, '1010001011111110': 0.0006103515625, '1010001100001000': 0.0001220703125, '1010001101001000': 0.0001220703125, '1010001101001001': 0.0001220703125, '1010001101001010': 0.000244140625, '1010001101101000': 0.0003662109375, '1010001101101010': 0.0010986328125, '1010001101101100': 0.000244140625, '1010001101101110': 0.0001220703125, '1010001101111010': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010001111000010': 0.0001220703125, '1010001111001000': 0.0001220703125, '1010001111001010': 0.00048828125, '1010001111100010': 0.000244140625, '1010001111101000': 0.0001220703125, '1010001111101010': 0.001220703125, '1010001111101101': 0.000244140625, '1010001111101110': 0.000244140625, '1010001111111010': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010001101110': 0.000244140625, '1010010001110110': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010011001010': 0.0001220703125, '1010010011010010': 0.0001220703125, '1010010011100000': 0.0001220703125, '1010010011100010': 0.0003662109375, '1010010011101000': 0.000244140625, '1010010011101010': 0.0009765625, '1010010011101100': 0.0001220703125, '1010010011101101': 0.0001220703125, '1010010011101110': 0.000244140625, '1010010100101010': 0.0001220703125, '1010010101101000': 0.0001220703125, '1010010101101010': 0.0001220703125, '1010010101101100': 0.0001220703125, '1010010110101000': 0.0001220703125, '1010010110111010': 0.0001220703125, '1010010111001000': 0.0001220703125, '1010010111001010': 0.00048828125, '1010010111011010': 0.0001220703125, '1010010111101010': 0.0009765625, '1010010111101100': 0.000244140625, '1010010111101110': 0.000244140625, '1010010111110010': 0.0001220703125, '1010010111111010': 0.0001220703125, '1010011001011000': 0.0001220703125, '1010011001101010': 0.0003662109375, '1010011001101110': 0.0001220703125, '1010011001101111': 0.000244140625, '1010011010011010': 0.0001220703125, '1010011010101010': 0.0006103515625, '1010011010101011': 0.000244140625, '1010011010101110': 0.0003662109375, '1010011011001010': 0.000732421875, '1010011011010010': 0.000244140625, '1010011011100010': 0.00048828125, '1010011011101000': 0.000244140625, '1010011011101010': 0.001953125, '1010011011101110': 0.0003662109375, '1010011011110010': 0.0001220703125, '1010011011111010': 0.0003662109375, '1010011100111010': 0.0001220703125, '1010011101100110': 0.0001220703125, '1010011110101010': 0.0001220703125, '1010011111100010': 0.0001220703125, '1010011111101000': 0.000244140625, '1010011111101010': 0.000244140625, '1010011111111010': 0.0001220703125, '1010011111111110': 0.0001220703125, '1010100000001010': 0.0001220703125, '1010100000011000': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000101010': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100001000010': 0.0001220703125, '1010100001001010': 0.00048828125, '1010100001011011': 0.0001220703125, '1010100001100010': 0.0003662109375, '1010100001100110': 0.0001220703125, '1010100001101000': 0.0001220703125, '1010100001101010': 0.0023193359375, '1010100001101110': 0.000244140625, '1010100001110010': 0.0001220703125, '1010100001110110': 0.0001220703125, '1010100001111010': 0.000244140625, '1010100001111011': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001010': 0.0003662109375, '1010100010001011': 0.0001220703125, '1010100010001110': 0.0001220703125, '1010100010100010': 0.0003662109375, '1010100010101000': 0.000244140625, '1010100010101010': 0.002685546875, '1010100010101101': 0.0001220703125, '1010100010101110': 0.000244140625, '1010100010101111': 0.0001220703125, '1010100010110001': 0.0001220703125, '1010100010110010': 0.0003662109375, '1010100010111010': 0.0001220703125, '1010100011000000': 0.0001220703125, '1010100011000010': 0.000732421875, '1010100011000110': 0.0001220703125, '1010100011001000': 0.0003662109375, '1010100011001010': 0.0029296875, '1010100011001100': 0.0003662109375, '1010100011001110': 0.0003662109375, '1010100011010010': 0.000244140625, '1010100011010110': 0.0001220703125, '1010100011011010': 0.0008544921875, '1010100011100000': 0.0001220703125, '1010100011100010': 0.0018310546875, '1010100011100011': 0.0001220703125, '1010100011100110': 0.00048828125, '1010100011101000': 0.0025634765625, '1010100011101010': 0.0145263671875, '1010100011101011': 0.00048828125, '1010100011101100': 0.0006103515625, '1010100011101101': 0.0003662109375, '1010100011101110': 0.002197265625, '1010100011110010': 0.000732421875, '1010100011110100': 0.0001220703125, '1010100011110110': 0.0006103515625, '1010100011111010': 0.0018310546875, '1010100011111011': 0.0001220703125, '1010100011111100': 0.0001220703125, '1010100011111110': 0.0003662109375, '1010100100001010': 0.0001220703125, '1010100100111110': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101100010': 0.0001220703125, '1010100101101010': 0.0008544921875, '1010100101101100': 0.0001220703125, '1010100101101110': 0.0001220703125, '1010100110001010': 0.000244140625, '1010100110101000': 0.0001220703125, '1010100110101010': 0.00048828125, '1010100110111010': 0.0001220703125, '1010100111000010': 0.0003662109375, '1010100111001000': 0.0001220703125, '1010100111001010': 0.0006103515625, '1010100111100000': 0.0001220703125, '1010100111100110': 0.000244140625, '1010100111101000': 0.0003662109375, '1010100111101010': 0.0018310546875, '1010100111101110': 0.0001220703125, '1010100111110010': 0.00048828125, '1010100111110110': 0.0001220703125, '1010100111111100': 0.0001220703125, '1010101000001001': 0.0001220703125, '1010101000011010': 0.0001220703125, '1010101000100110': 0.0001220703125, '1010101000101000': 0.0001220703125, '1010101000101010': 0.0023193359375, '1010101000101110': 0.0001220703125, '1010101000110010': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101001000000': 0.0003662109375, '1010101001000010': 0.00048828125, '1010101001000100': 0.0001220703125, '1010101001000110': 0.000244140625, '1010101001001000': 0.000244140625, '1010101001001010': 0.0029296875, '1010101001001100': 0.0001220703125, '1010101001001110': 0.000244140625, '1010101001001111': 0.000244140625, '1010101001010010': 0.0003662109375, '1010101001011010': 0.0003662109375, '1010101001011100': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001100000': 0.0001220703125, '1010101001100010': 0.0013427734375, '1010101001100011': 0.0001220703125, '1010101001100110': 0.0001220703125, '1010101001101000': 0.0009765625, '1010101001101001': 0.000244140625, '1010101001101010': 0.011474609375, '1010101001101011': 0.0001220703125, '1010101001101100': 0.00048828125, '1010101001101101': 0.0006103515625, '1010101001101110': 0.0018310546875, '1010101001110000': 0.0001220703125, '1010101001110010': 0.00048828125, '1010101001110100': 0.0001220703125, '1010101001110110': 0.000244140625, '1010101001111000': 0.000244140625, '1010101001111010': 0.00048828125, '1010101001111100': 0.0001220703125, '1010101010000001': 0.0001220703125, '1010101010000010': 0.0003662109375, '1010101010000011': 0.0001220703125, '1010101010001000': 0.000244140625, '1010101010001010': 0.003173828125, '1010101010001011': 0.00048828125, '1010101010001100': 0.000244140625, '1010101010001101': 0.0001220703125, '1010101010001110': 0.000244140625, '1010101010010010': 0.0001220703125, '1010101010011010': 0.00048828125, '1010101010011110': 0.0001220703125, '1010101010100000': 0.000244140625, '1010101010100010': 0.00146484375, '1010101010100100': 0.000244140625, '1010101010100110': 0.0009765625, '1010101010101000': 0.00146484375, '1010101010101001': 0.000244140625, '1010101010101010': 0.0135498046875, '1010101010101011': 0.0008544921875, '1010101010101100': 0.0008544921875, '1010101010101101': 0.00048828125, '1010101010101110': 0.0023193359375, '1010101010110000': 0.0001220703125, '1010101010110010': 0.0003662109375, '1010101010110011': 0.0001220703125, '1010101010110110': 0.0003662109375, '1010101010111010': 0.0009765625, '1010101010111100': 0.0001220703125, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0001220703125, '1010101011000010': 0.0015869140625, '1010101011000100': 0.0001220703125, '1010101011000110': 0.000732421875, '1010101011000111': 0.0001220703125, '1010101011001000': 0.0023193359375, '1010101011001001': 0.0001220703125, '1010101011001010': 0.020263671875, '1010101011001011': 0.000732421875, '1010101011001100': 0.0006103515625, '1010101011001101': 0.000244140625, '1010101011001110': 0.0032958984375, '1010101011001111': 0.0001220703125, '1010101011010010': 0.0025634765625, '1010101011010011': 0.0001220703125, '1010101011010100': 0.0001220703125, '1010101011010110': 0.00048828125, '1010101011010111': 0.0001220703125, '1010101011011000': 0.000732421875, '1010101011011001': 0.000244140625, '1010101011011010': 0.005859375, '1010101011011011': 0.0003662109375, '1010101011011100': 0.0003662109375, '1010101011011101': 0.000244140625, '1010101011011110': 0.00048828125, '1010101011100000': 0.0010986328125, '1010101011100001': 0.0001220703125, '1010101011100010': 0.0115966796875, '1010101011100011': 0.0006103515625, '1010101011100100': 0.0009765625, '1010101011100110': 0.0048828125, '1010101011101000': 0.0115966796875, '1010101011101001': 0.001708984375, '1010101011101010': 0.1044921875, '1010101011101011': 0.00439453125, '1010101011101100': 0.00390625, '1010101011101101': 0.00244140625, '1010101011101110': 0.013427734375, '1010101011101111': 0.001220703125, '1010101011110000': 0.0006103515625, '1010101011110010': 0.00537109375, '1010101011110011': 0.0003662109375, '1010101011110100': 0.000244140625, '1010101011110101': 0.0001220703125, '1010101011110110': 0.002685546875, '1010101011110111': 0.0001220703125, '1010101011111000': 0.001220703125, '1010101011111010': 0.0101318359375, '1010101011111011': 0.000244140625, '1010101011111100': 0.0003662109375, '1010101011111101': 0.0001220703125, '1010101011111110': 0.0010986328125, '1010101011111111': 0.000244140625, '1010101100001010': 0.000244140625, '1010101100011001': 0.0001220703125, '1010101100101010': 0.000732421875, '1010101100101101': 0.0001220703125, '1010101100101110': 0.0003662109375, '1010101100110100': 0.0001220703125, '1010101100111010': 0.0001220703125, '1010101101000010': 0.0001220703125, '1010101101000101': 0.0001220703125, '1010101101000110': 0.0001220703125, '1010101101001010': 0.0013427734375, '1010101101001011': 0.0001220703125, '1010101101001100': 0.0001220703125, '1010101101001101': 0.000244140625, '1010101101001110': 0.0003662109375, '1010101101011010': 0.0001220703125, '1010101101100010': 0.0006103515625, '1010101101100110': 0.0003662109375, '1010101101101000': 0.0009765625, '1010101101101010': 0.0064697265625, '1010101101101101': 0.0001220703125, '1010101101101110': 0.000732421875, '1010101101101111': 0.0001220703125, '1010101101110010': 0.000244140625, '1010101101110111': 0.0001220703125, '1010101101111010': 0.0006103515625, '1010101101111110': 0.0001220703125, '1010101110001010': 0.0001220703125, '1010101110001011': 0.0001220703125, '1010101110101000': 0.0001220703125, '1010101110101010': 0.0015869140625, '1010101110101100': 0.0001220703125, '1010101110101101': 0.0001220703125, '1010101110101110': 0.0001220703125, '1010101110101111': 0.0001220703125, '1010101110110010': 0.0001220703125, '1010101110110110': 0.0001220703125, '1010101110111000': 0.0001220703125, '1010101110111010': 0.0001220703125, '1010101110111011': 0.0001220703125, '1010101111000010': 0.0001220703125, '1010101111001010': 0.001220703125, '1010101111001100': 0.0001220703125, '1010101111001110': 0.0001220703125, '1010101111010010': 0.0001220703125, '1010101111010100': 0.0001220703125, '1010101111011010': 0.000244140625, '1010101111100010': 0.0009765625, '1010101111101000': 0.001220703125, '1010101111101010': 0.010009765625, '1010101111101011': 0.0001220703125, '1010101111101100': 0.000732421875, '1010101111101101': 0.000244140625, '1010101111101110': 0.001220703125, '1010101111101111': 0.000244140625, '1010101111110010': 0.0003662109375, '1010101111110100': 0.0001220703125, '1010101111110101': 0.0001220703125, '1010101111110110': 0.0001220703125, '1010101111111010': 0.000732421875, '1010110000001000': 0.0001220703125, '1010110000101010': 0.0003662109375, '1010110000111010': 0.0001220703125, '1010110001001010': 0.000244140625, '1010110001011000': 0.0001220703125, '1010110001100010': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101010': 0.0008544921875, '1010110001101101': 0.0001220703125, '1010110001110011': 0.0001220703125, '1010110001110110': 0.0001220703125, '1010110001111010': 0.0001220703125, '1010110010000010': 0.0001220703125, '1010110010001010': 0.0001220703125, '1010110010100011': 0.0001220703125, '1010110010101010': 0.000244140625, '1010110011000010': 0.000244140625, '1010110011001000': 0.000244140625, '1010110011001010': 0.00146484375, '1010110011001011': 0.0001220703125, '1010110011001100': 0.0001220703125, '1010110011001110': 0.0001220703125, '1010110011010010': 0.0001220703125, '1010110011010100': 0.0001220703125, '1010110011011010': 0.0003662109375, '1010110011011110': 0.0001220703125, '1010110011100010': 0.000244140625, '1010110011101000': 0.0013427734375, '1010110011101010': 0.0052490234375, '1010110011101011': 0.00048828125, '1010110011101100': 0.0001220703125, '1010110011101101': 0.0001220703125, '1010110011101110': 0.00048828125, '1010110011110010': 0.000732421875, '1010110011110100': 0.0001220703125, '1010110011110101': 0.0001220703125, '1010110011110110': 0.0003662109375, '1010110011111010': 0.0003662109375, '1010110011111101': 0.0001220703125, '1010110011111110': 0.000244140625, '1010110100001010': 0.0001220703125, '1010110100101000': 0.0001220703125, '1010110100101010': 0.000244140625, '1010110101000101': 0.0001220703125, '1010110101001010': 0.000244140625, '1010110101100010': 0.0003662109375, '1010110101101000': 0.0001220703125, '1010110101101010': 0.0006103515625, '1010110101101100': 0.000244140625, '1010110101101110': 0.0003662109375, '1010110110001010': 0.0006103515625, '1010110110010100': 0.0001220703125, '1010110110101010': 0.0010986328125, '1010110110101110': 0.000244140625, '1010110110111010': 0.0001220703125, '1010110111000000': 0.0001220703125, '1010110111000010': 0.0001220703125, '1010110111000110': 0.0001220703125, '1010110111001000': 0.0001220703125, '1010110111001010': 0.0010986328125, '1010110111001110': 0.0006103515625, '1010110111010110': 0.0001220703125, '1010110111011010': 0.0006103515625, '1010110111011110': 0.000244140625, '1010110111100000': 0.0001220703125, '1010110111100010': 0.0006103515625, '1010110111100100': 0.0001220703125, '1010110111100110': 0.000244140625, '1010110111100111': 0.0001220703125, '1010110111101000': 0.0006103515625, '1010110111101001': 0.0001220703125, '1010110111101010': 0.0072021484375, '1010110111101011': 0.0006103515625, '1010110111101100': 0.000244140625, '1010110111101101': 0.0001220703125, '1010110111101110': 0.0006103515625, '1010110111110000': 0.000244140625, '1010110111110010': 0.0003662109375, '1010110111110110': 0.00048828125, '1010110111111000': 0.000244140625, '1010110111111010': 0.0008544921875, '1010110111111110': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000011010': 0.0001220703125, '1010111000101000': 0.0001220703125, '1010111001001010': 0.0003662109375, '1010111001011110': 0.0001220703125, '1010111001100110': 0.0001220703125, '1010111001101010': 0.0010986328125, '1010111001101011': 0.0001220703125, '1010111001101110': 0.0003662109375, '1010111010001010': 0.00048828125, '1010111010010010': 0.0001220703125, '1010111010100010': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101010': 0.000732421875, '1010111010110110': 0.000244140625, '1010111010111110': 0.0001220703125, '1010111011000010': 0.000244140625, '1010111011000110': 0.000244140625, '1010111011001010': 0.0010986328125, '1010111011001110': 0.0001220703125, '1010111011011000': 0.0001220703125, '1010111011011010': 0.0001220703125, '1010111011011011': 0.000244140625, '1010111011100000': 0.0001220703125, '1010111011100010': 0.0003662109375, '1010111011100100': 0.0001220703125, '1010111011100110': 0.0003662109375, '1010111011101000': 0.0003662109375, '1010111011101001': 0.0001220703125, '1010111011101010': 0.008056640625, '1010111011101011': 0.00048828125, '1010111011101100': 0.000244140625, '1010111011101101': 0.0001220703125, '1010111011101110': 0.002197265625, '1010111011110001': 0.0001220703125, '1010111011110010': 0.0006103515625, '1010111011110110': 0.0006103515625, '1010111011111000': 0.000244140625, '1010111011111010': 0.0003662109375, '1010111011111011': 0.0001220703125, '1010111011111100': 0.0001220703125, '1010111011111110': 0.0001220703125, '1010111100111010': 0.0001220703125, '1010111101001010': 0.0003662109375, '1010111101001011': 0.0001220703125, '1010111101100110': 0.0001220703125, '1010111101101000': 0.0001220703125, '1010111101101010': 0.0001220703125, '1010111111000010': 0.0001220703125, '1010111111001010': 0.00048828125, '1010111111001100': 0.0001220703125, '1010111111010010': 0.0001220703125, '1010111111011010': 0.000244140625, '1010111111100010': 0.000244140625, '1010111111101010': 0.0015869140625, '1010111111101110': 0.0001220703125, '1010111111110110': 0.0001220703125, '1010111111111010': 0.0001220703125, '1011000000100010': 0.0001220703125, '1011000001011010': 0.000244140625, '1011000001100010': 0.0001220703125, '1011000001101010': 0.0001220703125, '1011000001101110': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000011001010': 0.0001220703125, '1011000011010110': 0.0001220703125, '1011000011011010': 0.0001220703125, '1011000011100010': 0.0001220703125, '1011000011100111': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0010986328125, '1011000011101011': 0.0001220703125, '1011000011110000': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000101111000': 0.0001220703125, '1011000111001010': 0.0001220703125, '1011000111010010': 0.0001220703125, '1011000111100010': 0.0001220703125, '1011000111101010': 0.0001220703125, '1011000111101111': 0.0001220703125, '1011001000001010': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011001000101110': 0.0001220703125, '1011001001001010': 0.0003662109375, '1011001001001011': 0.0001220703125, '1011001001100000': 0.0001220703125, '1011001001101000': 0.0001220703125, '1011001001101010': 0.0009765625, '1011001001101011': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001001110100': 0.0001220703125, '1011001001111000': 0.000244140625, '1011001010001010': 0.000244140625, '1011001010001011': 0.0001220703125, '1011001010011000': 0.0001220703125, '1011001010101010': 0.000732421875, '1011001010101110': 0.0001220703125, '1011001010101111': 0.0001220703125, '1011001010111110': 0.0001220703125, '1011001011000000': 0.0001220703125, '1011001011000010': 0.000244140625, '1011001011001000': 0.0001220703125, '1011001011001010': 0.000732421875, '1011001011001011': 0.0001220703125, '1011001011001100': 0.000244140625, '1011001011001110': 0.0001220703125, '1011001011010010': 0.0001220703125, '1011001011010100': 0.0001220703125, '1011001011011000': 0.0001220703125, '1011001011011010': 0.00048828125, '1011001011011100': 0.0001220703125, '1011001011100010': 0.0008544921875, '1011001011100110': 0.0003662109375, '1011001011101000': 0.0010986328125, '1011001011101001': 0.000244140625, '1011001011101010': 0.008544921875, '1011001011101011': 0.0003662109375, '1011001011101100': 0.00048828125, '1011001011101110': 0.0013427734375, '1011001011110000': 0.000244140625, '1011001011110010': 0.0001220703125, '1011001011110100': 0.0001220703125, '1011001011110110': 0.0003662109375, '1011001011111010': 0.0008544921875, '1011001011111100': 0.0001220703125, '1011001011111110': 0.0001220703125, '1011001101001000': 0.000244140625, '1011001101101010': 0.0006103515625, '1011001101101011': 0.000244140625, '1011001101101110': 0.000244140625, '1011001111000010': 0.0001220703125, '1011001111101000': 0.000244140625, '1011001111101010': 0.000732421875, '1011001111110110': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010001001110': 0.0001220703125, '1011010001101010': 0.000244140625, '1011010001101011': 0.0001220703125, '1011010001101100': 0.0001220703125, '1011010001111010': 0.0001220703125, '1011010010101010': 0.000244140625, '1011010010110000': 0.0001220703125, '1011010011001010': 0.0001220703125, '1011010011001100': 0.0001220703125, '1011010011100100': 0.0001220703125, '1011010011100110': 0.0001220703125, '1011010011101010': 0.00048828125, '1011010011101011': 0.0001220703125, '1011010011101110': 0.0001220703125, '1011010011110010': 0.0001220703125, '1011010011111010': 0.0001220703125, '1011010110000010': 0.0001220703125, '1011010111001010': 0.000244140625, '1011010111011010': 0.0001220703125, '1011010111100010': 0.0001220703125, '1011010111101010': 0.0006103515625, '1011010111101110': 0.0001220703125, '1011010111111010': 0.0001220703125, '1011011000111010': 0.0001220703125, '1011011001000110': 0.0001220703125, '1011011001011110': 0.0001220703125, '1011011001101010': 0.0003662109375, '1011011010100010': 0.0001220703125, '1011011010100110': 0.0001220703125, '1011011010101010': 0.0008544921875, '1011011010101011': 0.0001220703125, '1011011010101111': 0.0001220703125, '1011011011001010': 0.001220703125, '1011011011001100': 0.0001220703125, '1011011011001111': 0.0001220703125, '1011011011010010': 0.0001220703125, '1011011011011000': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011100000': 0.0001220703125, '1011011011100010': 0.0003662109375, '1011011011100100': 0.000244140625, '1011011011100110': 0.0001220703125, '1011011011101000': 0.0006103515625, '1011011011101001': 0.0001220703125, '1011011011101010': 0.005126953125, '1011011011101011': 0.0001220703125, '1011011011101100': 0.0003662109375, '1011011011101110': 0.000244140625, '1011011011110010': 0.0003662109375, '1011011011110110': 0.0001220703125, '1011011011111000': 0.0001220703125, '1011011101101010': 0.0001220703125, '1011011101101111': 0.0001220703125, '1011011101111110': 0.0001220703125, '1011011111011000': 0.0001220703125, '1011011111100010': 0.0001220703125, '1011011111101010': 0.00048828125, '1011011111101110': 0.0001220703125, '1011100001001000': 0.0001220703125, '1011100001100101': 0.0001220703125, '1011100001101110': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010011010': 0.0001220703125, '1011100010101000': 0.0001220703125, '1011100010101010': 0.000244140625, '1011100010101011': 0.0001220703125, '1011100010101110': 0.0001220703125, '1011100011000010': 0.000244140625, '1011100011001010': 0.00048828125, '1011100011001110': 0.0003662109375, '1011100011010010': 0.0001220703125, '1011100011011010': 0.000244140625, '1011100011011110': 0.0001220703125, '1011100011100010': 0.000244140625, '1011100011101000': 0.000244140625, '1011100011101010': 0.0018310546875, '1011100011101011': 0.0003662109375, '1011100011101100': 0.0001220703125, '1011100011101110': 0.000244140625, '1011100011111010': 0.000244140625, '1011100111101000': 0.0001220703125, '1011100111101010': 0.0001220703125, '1011100111110010': 0.0001220703125, '1011101000110000': 0.0001220703125, '1011101000110010': 0.0001220703125, '1011101001001010': 0.0001220703125, '1011101001011100': 0.0001220703125, '1011101001100010': 0.0001220703125, '1011101001101001': 0.0001220703125, '1011101001101010': 0.0015869140625, '1011101001101011': 0.0001220703125, '1011101001101100': 0.0001220703125, '1011101001101110': 0.0001220703125, '1011101001110010': 0.000244140625, '1011101010001010': 0.0003662109375, '1011101010001110': 0.000244140625, '1011101010011010': 0.0001220703125, '1011101010100010': 0.0001220703125, '1011101010100110': 0.0001220703125, '1011101010101000': 0.0003662109375, '1011101010101010': 0.001953125, '1011101010101011': 0.0001220703125, '1011101010101110': 0.00048828125, '1011101010110111': 0.0001220703125, '1011101010111101': 0.0001220703125, '1011101011000010': 0.00048828125, '1011101011000110': 0.0001220703125, '1011101011001000': 0.00048828125, '1011101011001010': 0.00341796875, '1011101011001011': 0.0001220703125, '1011101011001100': 0.0001220703125, '1011101011001110': 0.0003662109375, '1011101011010010': 0.000244140625, '1011101011010110': 0.0001220703125, '1011101011011000': 0.0001220703125, '1011101011011010': 0.0003662109375, '1011101011011110': 0.00048828125, '1011101011100000': 0.0001220703125, '1011101011100010': 0.0010986328125, '1011101011100100': 0.0001220703125, '1011101011100101': 0.0001220703125, '1011101011100110': 0.000244140625, '1011101011101000': 0.001220703125, '1011101011101001': 0.0001220703125, '1011101011101010': 0.0123291015625, '1011101011101011': 0.0001220703125, '1011101011101100': 0.0006103515625, '1011101011101101': 0.000244140625, '1011101011101110': 0.002685546875, '1011101011101111': 0.000244140625, '1011101011110010': 0.0008544921875, '1011101011110101': 0.0001220703125, '1011101011111000': 0.0001220703125, '1011101011111010': 0.0006103515625, '1011101011111011': 0.0001220703125, '1011101011111110': 0.0001220703125, '1011101101000101': 0.0001220703125, '1011101101001010': 0.000244140625, '1011101101100010': 0.0001220703125, '1011101101101010': 0.0006103515625, '1011101101101110': 0.000244140625, '1011101101110010': 0.0001220703125, '1011101101110100': 0.0001220703125, '1011101110100010': 0.0001220703125, '1011101111001010': 0.0006103515625, '1011101111010110': 0.0001220703125, '1011101111100010': 0.0001220703125, '1011101111100100': 0.0001220703125, '1011101111101000': 0.000244140625, '1011101111101010': 0.000732421875, '1011101111101110': 0.0001220703125, '1011101111110100': 0.0001220703125, '1011101111111010': 0.0001220703125, '1011110001101010': 0.000244140625, '1011110010100010': 0.0001220703125, '1011110011001010': 0.0003662109375, '1011110011100010': 0.0001220703125, '1011110011101000': 0.0001220703125, '1011110011101010': 0.0003662109375, '1011110011101110': 0.0001220703125, '1011110011110010': 0.0001220703125, '1011110011111010': 0.0001220703125, '1011110011111110': 0.0001220703125, '1011110101101010': 0.0003662109375, '1011110110101010': 0.0001220703125, '1011110111000010': 0.000244140625, '1011110111100000': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101010': 0.0009765625, '1011110111101110': 0.000244140625, '1011110111110010': 0.0001220703125, '1011110111111010': 0.0001220703125, '1011111000101100': 0.0001220703125, '1011111001001010': 0.0001220703125, '1011111001101010': 0.0001220703125, '1011111010101010': 0.000244140625, '1011111010111010': 0.0001220703125, '1011111011001010': 0.0008544921875, '1011111011100010': 0.0001220703125, '1011111011101010': 0.0010986328125, '1011111011101100': 0.0001220703125, '1011111011101101': 0.0001220703125, '1011111011101110': 0.000244140625, '1011111011110000': 0.0001220703125, '1011111011110010': 0.0001220703125, '1011111011111010': 0.0001220703125, '1011111111101010': 0.0001220703125, '1011111111110010': 0.0001220703125, '1100000011101110': 0.0001220703125, '1100001000101000': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001010001010': 0.0001220703125, '1100001010101010': 0.000244140625, '1100001011010100': 0.0001220703125, '1100001011100000': 0.0001220703125, '1100001011100010': 0.0001220703125, '1100001011101010': 0.0003662109375, '1100001101001010': 0.0001220703125, '1100010011101011': 0.0001220703125, '1100010111001010': 0.0001220703125, '1100010111100110': 0.0001220703125, '1100010111101010': 0.0001220703125, '1100010111101011': 0.0001220703125, '1100011001101010': 0.0001220703125, '1100011010100010': 0.0001220703125, '1100011010110110': 0.0001220703125, '1100011011001000': 0.0001220703125, '1100011011001010': 0.0001220703125, '1100011011101010': 0.000244140625, '1100011011101101': 0.0001220703125, '1100100001111000': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100011001110': 0.0001220703125, '1100100011010110': 0.0001220703125, '1100100011011100': 0.0001220703125, '1100100011100110': 0.0001220703125, '1100100011101000': 0.000244140625, '1100100011101010': 0.0009765625, '1100100011101110': 0.0001220703125, '1100100111001000': 0.0001220703125, '1100100111001010': 0.0001220703125, '1100101000100010': 0.0001220703125, '1100101001001010': 0.000244140625, '1100101001011010': 0.0001220703125, '1100101001100010': 0.000244140625, '1100101001101010': 0.000244140625, '1100101001101110': 0.0001220703125, '1100101001110100': 0.0001220703125, '1100101001111010': 0.0001220703125, '1100101010101010': 0.0008544921875, '1100101010101011': 0.0001220703125, '1100101010111110': 0.0001220703125, '1100101011000010': 0.000244140625, '1100101011000110': 0.0001220703125, '1100101011001010': 0.000244140625, '1100101011001110': 0.0001220703125, '1100101011011010': 0.0001220703125, '1100101011100000': 0.0001220703125, '1100101011100010': 0.000244140625, '1100101011100110': 0.0001220703125, '1100101011101000': 0.0003662109375, '1100101011101010': 0.0023193359375, '1100101011101011': 0.000244140625, '1100101011101110': 0.00048828125, '1100101011110101': 0.0001220703125, '1100101011110110': 0.0003662109375, '1100101011111010': 0.0003662109375, '1100101100101110': 0.0001220703125, '1100101101001010': 0.0001220703125, '1100101101101000': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101111001010': 0.0001220703125, '1100101111010011': 0.0001220703125, '1100101111100110': 0.0001220703125, '1100101111101100': 0.0001220703125, '1100110011100010': 0.0001220703125, '1100110011111110': 0.0001220703125, '1100110101101010': 0.0001220703125, '1100110111100110': 0.0001220703125, '1100110111101010': 0.000244140625, '1100110111110010': 0.0001220703125, '1100111001101011': 0.0001220703125, '1100111010101010': 0.000244140625, '1100111011101010': 0.0003662109375, '1100111011101100': 0.0001220703125, '1100111011101110': 0.0001220703125, '1100111011111000': 0.0001220703125, '1100111011111010': 0.0001220703125, '1100111111101100': 0.0001220703125, '1100111111101110': 0.0001220703125, '1101000011101100': 0.0001220703125, '1101001001001110': 0.0001220703125, '1101001001101010': 0.0001220703125, '1101001011001010': 0.000244140625, '1101001011001011': 0.0001220703125, '1101001011011111': 0.0001220703125, '1101001011100010': 0.0001220703125, '1101001011101000': 0.000244140625, '1101001011101010': 0.000732421875, '1101001011101101': 0.0001220703125, '1101001011101110': 0.0001220703125, '1101010010110110': 0.0001220703125, '1101010011001010': 0.0001220703125, '1101010111101010': 0.0001220703125, '1101011011101010': 0.0001220703125, '1101011011101100': 0.0001220703125, '1101011011101110': 0.0001220703125, '1101100001101010': 0.000244140625, '1101100010101010': 0.0001220703125, '1101100010110010': 0.0001220703125, '1101100010111010': 0.0001220703125, '1101100011011000': 0.0001220703125, '1101100011101010': 0.0003662109375, '1101100011101110': 0.0001220703125, '1101100111101110': 0.000244140625, '1101101001000010': 0.0001220703125, '1101101001011000': 0.0001220703125, '1101101001101000': 0.0001220703125, '1101101001101010': 0.0008544921875, '1101101001101101': 0.0001220703125, '1101101001111110': 0.0001220703125, '1101101010000010': 0.0001220703125, '1101101010101010': 0.0001220703125, '1101101011000010': 0.0001220703125, '1101101011001000': 0.000244140625, '1101101011001010': 0.0009765625, '1101101011001110': 0.0001220703125, '1101101011010010': 0.0001220703125, '1101101011011000': 0.0001220703125, '1101101011011010': 0.0001220703125, '1101101011100010': 0.0008544921875, '1101101011101000': 0.000244140625, '1101101011101010': 0.003173828125, '1101101011101011': 0.0001220703125, '1101101011101100': 0.000244140625, '1101101011101110': 0.0003662109375, '1101101011110010': 0.0003662109375, '1101101101101010': 0.000244140625, '1101101110100010': 0.0001220703125, '1101101111101000': 0.0001220703125, '1101110001101010': 0.0001220703125, '1101110010101000': 0.0001220703125, '1101110011100000': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110011101100': 0.0001220703125, '1101110101101010': 0.0001220703125, '1101110101111010': 0.0001220703125, '1101110110001010': 0.0001220703125, '1101110111101010': 0.0001220703125, '1101110111101011': 0.0001220703125, '1101110111101110': 0.0001220703125, '1101110111110100': 0.0001220703125, '1101111001100110': 0.0001220703125, '1101111011001010': 0.0001220703125, '1101111011101000': 0.0001220703125, '1101111011101010': 0.000244140625, '1110000011101010': 0.0001220703125, '1110000011111010': 0.0001220703125, '1110001010100011': 0.0001220703125, '1110001010101010': 0.0001220703125, '1110001011001010': 0.0006103515625, '1110001011001111': 0.0001220703125, '1110001011100010': 0.0001220703125, '1110001011100111': 0.0001220703125, '1110001011101010': 0.00048828125, '1110001011111011': 0.0001220703125, '1110001100101010': 0.0001220703125, '1110001111101010': 0.0001220703125, '1110001111101011': 0.0001220703125, '1110010110011010': 0.0001220703125, '1110011011100010': 0.0001220703125, '1110100011001010': 0.000244140625, '1110100011101000': 0.0001220703125, '1110100011101010': 0.000244140625, '1110100011101011': 0.0001220703125, '1110100011110000': 0.0001220703125, '1110100101101010': 0.0001220703125, '1110100101101110': 0.0001220703125, '1110100111001010': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101001001000': 0.0001220703125, '1110101001001010': 0.0001220703125, '1110101001100010': 0.0001220703125, '1110101001101000': 0.0001220703125, '1110101001101010': 0.0001220703125, '1110101001111010': 0.0001220703125, '1110101010100010': 0.0001220703125, '1110101010101010': 0.000244140625, '1110101010101110': 0.0001220703125, '1110101010110110': 0.0001220703125, '1110101010110111': 0.0001220703125, '1110101011000010': 0.000244140625, '1110101011001000': 0.000244140625, '1110101011001010': 0.0003662109375, '1110101011011010': 0.0001220703125, '1110101011100000': 0.0001220703125, '1110101011100010': 0.0006103515625, '1110101011100011': 0.0001220703125, '1110101011101000': 0.000244140625, '1110101011101010': 0.00244140625, '1110101011101011': 0.000244140625, '1110101011101100': 0.0001220703125, '1110101011101110': 0.0006103515625, '1110101011110010': 0.000244140625, '1110101011110110': 0.00048828125, '1110101011111010': 0.00048828125, '1110101011111100': 0.0001220703125, '1110101011111110': 0.0001220703125, '1110101100101010': 0.0001220703125, '1110101101001010': 0.0001220703125, '1110101101101010': 0.000244140625, '1110101101101110': 0.0001220703125, '1110101101111110': 0.0001220703125, '1110101110111010': 0.0001220703125, '1110101111010010': 0.0001220703125, '1110101111100010': 0.0001220703125, '1110101111101010': 0.00048828125, '1110101111101100': 0.0001220703125, '1110101111101111': 0.0001220703125, '1110110011010110': 0.0001220703125, '1110110011101000': 0.0001220703125, '1110110011101010': 0.0001220703125, '1110110011111010': 0.0001220703125, '1110110011111110': 0.0001220703125, '1110110110101011': 0.0001220703125, '1110110111101010': 0.0003662109375, '1110110111101110': 0.0001220703125, '1110111010110010': 0.0001220703125, '1110111011101010': 0.0001220703125, '1110111111101011': 0.0001220703125, '1111000011101010': 0.0001220703125, '1111001010101000': 0.0001220703125, '1111001111101010': 0.0001220703125, '1111010111101010': 0.000244140625, '1111011010100100': 0.0001220703125, '1111011011101000': 0.0001220703125, '1111011011101010': 0.000244140625, '1111011111111110': 0.0001220703125, '1111100011101000': 0.0001220703125, '1111100011101010': 0.0001220703125, '1111100011110110': 0.0001220703125, '1111101000101010': 0.0001220703125, '1111101000111010': 0.0001220703125, '1111101001100010': 0.0001220703125, '1111101001101010': 0.0001220703125, '1111101001111010': 0.0001220703125, '1111101010101010': 0.0001220703125, '1111101011001110': 0.0001220703125, '1111101011100010': 0.0001220703125, '1111101011101000': 0.0001220703125, '1111101011101010': 0.00048828125, '1111101101000000': 0.0001220703125, '1111101111001010': 0.0001220703125, '1111101111101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=5_bit=0.txt <==
{'0000000000000000': 0.308837890625, '0000000000000001': 0.0135498046875, '0000000000000010': 0.0118408203125, '0000000000000011': 0.002197265625, '0000000000000100': 0.019287109375, '0000000000000101': 0.00146484375, '0000000000000110': 0.0108642578125, '0000000000000111': 0.0025634765625, '0000000000001000': 0.011474609375, '0000000000001001': 0.000244140625, '0000000000001010': 0.0003662109375, '0000000000001011': 0.0003662109375, '0000000000001100': 0.0020751953125, '0000000000001101': 0.000244140625, '0000000000001111': 0.000244140625, '0000000000010000': 0.0213623046875, '0000000000010001': 0.0008544921875, '0000000000010010': 0.000732421875, '0000000000010011': 0.0001220703125, '0000000000010100': 0.001708984375, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0008544921875, '0000000000010111': 0.0003662109375, '0000000000011000': 0.004638671875, '0000000000011001': 0.000732421875, '0000000000011100': 0.0037841796875, '0000000000011101': 0.0001220703125, '0000000000011110': 0.0001220703125, '0000000000100000': 0.009033203125, '0000000000100001': 0.00048828125, '0000000000100010': 0.000244140625, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0003662109375, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0003662109375, '0000000000100111': 0.0001220703125, '0000000000101000': 0.000244140625, '0000000000101100': 0.0001220703125, '0000000000110000': 0.00439453125, '0000000000110001': 0.000244140625, '0000000000110100': 0.0003662109375, '0000000000110110': 0.0001220703125, '0000000000111000': 0.0001220703125, '0000000000111100': 0.000244140625, '0000000001000000': 0.0047607421875, '0000000001000001': 0.0006103515625, '0000000001000010': 0.000244140625, '0000000001000100': 0.0003662109375, '0000000001000110': 0.0003662109375, '0000000001001000': 0.0001220703125, '0000000001001011': 0.0001220703125, '0000000001010000': 0.00048828125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001100000': 0.00048828125, '0000000001100001': 0.0001220703125, '0000000010000000': 0.00390625, '0000000010000001': 0.000244140625, '0000000010000010': 0.0003662109375, '0000000010001000': 0.0001220703125, '0000000010010000': 0.0001220703125, '0000000010011000': 0.000244140625, '0000000010100000': 0.000244140625, '0000000100000000': 0.0157470703125, '0000000100000001': 0.00048828125, '0000000100000010': 0.00048828125, '0000000100000011': 0.0001220703125, '0000000100000100': 0.000732421875, '0000000100000110': 0.000732421875, '0000000100000111': 0.000244140625, '0000000100001000': 0.0006103515625, '0000000100001011': 0.0001220703125, '0000000100010000': 0.0010986328125, '0000000100010001': 0.0001220703125, '0000000100010101': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.00048828125, '0000000100100000': 0.0008544921875, '0000000100110000': 0.000244140625, '0000000101000000': 0.000244140625, '0000000101010110': 0.0001220703125, '0000000110000000': 0.0035400390625, '0000000110000010': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000110010110': 0.0001220703125, '0000000110100100': 0.0001220703125, '0000000110101000': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000001000000000': 0.065185546875, '0000001000000001': 0.002197265625, '0000001000000010': 0.002197265625, '0000001000000011': 0.0008544921875, '0000001000000100': 0.00390625, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0029296875, '0000001000000111': 0.00048828125, '0000001000001000': 0.0028076171875, '0000001000001001': 0.000244140625, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0006103515625, '0000001000010000': 0.005126953125, '0000001000010001': 0.000244140625, '0000001000010010': 0.0003662109375, '0000001000010100': 0.0008544921875, '0000001000010110': 0.000244140625, '0000001000011000': 0.00146484375, '0000001000011010': 0.0001220703125, '0000001000011011': 0.0001220703125, '0000001000011100': 0.000732421875, '0000001000100000': 0.0028076171875, '0000001000100001': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000110000': 0.0009765625, '0000001000111000': 0.0001220703125, '0000001000111100': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001000110': 0.0001220703125, '0000001001011100': 0.0001220703125, '0000001010000000': 0.0008544921875, '0000001010010110': 0.0001220703125, '0000001010111000': 0.0001220703125, '0000001011000110': 0.0001220703125, '0000001100000000': 0.0084228515625, '0000001100000001': 0.000244140625, '0000001100000010': 0.000244140625, '0000001100000100': 0.0001220703125, '0000001100000110': 0.000244140625, '0000001100001000': 0.000244140625, '0000001100010000': 0.000244140625, '0000001100010001': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100100000': 0.000244140625, '0000001100100100': 0.0001220703125, '0000001100110010': 0.0001220703125, '0000001110000000': 0.0010986328125, '0000001110000100': 0.0001220703125, '0000001110100100': 0.0001220703125, '0000010000000000': 0.01123046875, '0000010000000001': 0.0003662109375, '0000010000000010': 0.0009765625, '0000010000000011': 0.000244140625, '0000010000000100': 0.0009765625, '0000010000000101': 0.0001220703125, '0000010000000110': 0.00048828125, '0000010000001000': 0.0001220703125, '0000010000001010': 0.0001220703125, '0000010000010000': 0.0009765625, '0000010000010010': 0.0001220703125, '0000010000010101': 0.0001220703125, '0000010000011100': 0.0003662109375, '0000010000100000': 0.0009765625, '0000010000100110': 0.0001220703125, '0000010000110000': 0.0001220703125, '0000010001010000': 0.0001220703125, '0000010010000000': 0.0006103515625, '0000010010000010': 0.0001220703125, '0000010010001000': 0.0001220703125, '0000010100000000': 0.003173828125, '0000010100000001': 0.0003662109375, '0000010100000100': 0.0003662109375, '0000010100000110': 0.0003662109375, '0000010100000111': 0.000244140625, '0000010100001000': 0.000244140625, '0000010100010000': 0.0001220703125, '0000010100011000': 0.0001220703125, '0000010100011100': 0.000244140625, '0000010101000000': 0.0001220703125, '0000010110000000': 0.0003662109375, '0000010110011000': 0.0001220703125, '0000011000000000': 0.015380859375, '0000011000000001': 0.0013427734375, '0000011000000010': 0.0006103515625, '0000011000000100': 0.0008544921875, '0000011000000101': 0.0001220703125, '0000011000000110': 0.0006103515625, '0000011000000111': 0.0001220703125, '0000011000001000': 0.0003662109375, '0000011000001100': 0.0001220703125, '0000011000001110': 0.0001220703125, '0000011000010000': 0.0015869140625, '0000011000010110': 0.0001220703125, '0000011000011000': 0.0001220703125, '0000011000011100': 0.0001220703125, '0000011000100000': 0.00048828125, '0000011000110001': 0.0001220703125, '0000011000111000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011001000100': 0.0001220703125, '0000011010000000': 0.0006103515625, '0000011100000000': 0.0126953125, '0000011100000001': 0.000244140625, '0000011100000010': 0.00048828125, '0000011100000100': 0.000732421875, '0000011100000110': 0.0006103515625, '0000011100000111': 0.0001220703125, '0000011100001000': 0.0003662109375, '0000011100001001': 0.0001220703125, '0000011100001010': 0.0001220703125, '0000011100010000': 0.0013427734375, '0000011100010100': 0.0001220703125, '0000011100011000': 0.0001220703125, '0000011100011100': 0.0001220703125, '0000011100011101': 0.0001220703125, '0000011100100000': 0.0006103515625, '0000011100101100': 0.0001220703125, '0000011100110100': 0.0001220703125, '0000011100110101': 0.0001220703125, '0000011100110110': 0.0001220703125, '0000011100111100': 0.0001220703125, '0000011101000000': 0.000244140625, '0000011110000000': 0.0003662109375, '0000011110000001': 0.0001220703125, '0000011110000101': 0.0001220703125, '0000100000000000': 0.0052490234375, '0000100000000001': 0.0001220703125, '0000100000000010': 0.000244140625, '0000100000000100': 0.0003662109375, '0000100000000110': 0.0001220703125, '0000100000000111': 0.0001220703125, '0000100000001000': 0.0006103515625, '0000100000010000': 0.00048828125, '0000100000011100': 0.000244140625, '0000100000100010': 0.0001220703125, '0000100000110000': 0.0003662109375, '0000100000110100': 0.0001220703125, '0000100001010010': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100010011100': 0.0001220703125, '0000100100000000': 0.0003662109375, '0000100100000001': 0.0001220703125, '0000100100000010': 0.0001220703125, '0000100110000000': 0.000244140625, '0000101000000000': 0.001708984375, '0000101000000001': 0.0001220703125, '0000101000000110': 0.0001220703125, '0000101000010000': 0.0001220703125, '0000101000011000': 0.0001220703125, '0000101010010000': 0.0001220703125, '0000101100000000': 0.000244140625, '0000101100010000': 0.0001220703125, '0000101110000000': 0.000244140625, '0000110000000000': 0.00390625, '0000110000000010': 0.0001220703125, '0000110000000100': 0.0001220703125, '0000110000000110': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000010000': 0.000244140625, '0000110000100000': 0.0001220703125, '0000110000110000': 0.0001220703125, '0000110001000000': 0.0001220703125, '0000110100000000': 0.000244140625, '0000111000000000': 0.0008544921875, '0000111000000001': 0.0001220703125, '0000111000001000': 0.0001220703125, '0000111000001100': 0.0001220703125, '0000111000110010': 0.0001220703125, '0000111100000000': 0.0003662109375, '0001000000000000': 0.0577392578125, '0001000000000001': 0.0028076171875, '0001000000000010': 0.00146484375, '0001000000000011': 0.00048828125, '0001000000000100': 0.0023193359375, '0001000000000101': 0.0003662109375, '0001000000000110': 0.001953125, '0001000000000111': 0.00048828125, '0001000000001000': 0.001953125, '0001000000001001': 0.000244140625, '0001000000001100': 0.0003662109375, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0032958984375, '0001000000010001': 0.000244140625, '0001000000010100': 0.00048828125, '0001000000011000': 0.0006103515625, '0001000000011010': 0.0001220703125, '0001000000011100': 0.0010986328125, '0001000000011101': 0.000244140625, '0001000000100000': 0.001708984375, '0001000000100001': 0.000244140625, '0001000000100010': 0.0001220703125, '0001000000100100': 0.000244140625, '0001000000100110': 0.0001220703125, '0001000000101000': 0.0003662109375, '0001000000110000': 0.000732421875, '0001000000110010': 0.0001220703125, '0001000000110110': 0.0001220703125, '0001000001000000': 0.000732421875, '0001000001000001': 0.000244140625, '0001000001000100': 0.000244140625, '0001000001000110': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000001010100': 0.0001220703125, '0001000010000000': 0.00048828125, '0001000010001000': 0.0001220703125, '0001000010011100': 0.0001220703125, '0001000011000001': 0.0001220703125, '0001000100000000': 0.0032958984375, '0001000100000001': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100000110': 0.0001220703125, '0001000100010000': 0.0001220703125, '0001000100100000': 0.000244140625, '0001000100101100': 0.0001220703125, '0001000110000000': 0.000732421875, '0001001000000000': 0.0123291015625, '0001001000000001': 0.0003662109375, '0001001000000010': 0.000732421875, '0001001000000100': 0.000732421875, '0001001000000110': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000001001': 0.0001220703125, '0001001000001100': 0.0001220703125, '0001001000010000': 0.0008544921875, '0001001000010001': 0.0001220703125, '0001001000010011': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000011100': 0.0006103515625, '0001001000100000': 0.0001220703125, '0001001000110000': 0.0003662109375, '0001001000110011': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001010010000': 0.0001220703125, '0001001100000000': 0.00146484375, '0001001100000001': 0.000244140625, '0001001100000110': 0.000244140625, '0001001100010000': 0.0001220703125, '0001001110000000': 0.000244140625, '0001010000000000': 0.0032958984375, '0001010000000010': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000010000': 0.0006103515625, '0001010000010001': 0.0001220703125, '0001010000011000': 0.0001220703125, '0001010000110000': 0.0001220703125, '0001010001000000': 0.0001220703125, '0001010010000000': 0.000244140625, '0001010100000000': 0.0006103515625, '0001010100000100': 0.0001220703125, '0001011000000000': 0.0030517578125, '0001011000000011': 0.0001220703125, '0001011000000100': 0.000244140625, '0001011000000110': 0.000244140625, '0001011000010000': 0.0001220703125, '0001011000110000': 0.0001220703125, '0001011000110100': 0.0001220703125, '0001011100000000': 0.0023193359375, '0001011100000110': 0.000244140625, '0001011100000111': 0.0001220703125, '0001011100001000': 0.0001220703125, '0001011100010001': 0.0001220703125, '0001011100100100': 0.0001220703125, '0001011100110000': 0.0001220703125, '0001011110000000': 0.000244140625, '0001100000000000': 0.008056640625, '0001100000000001': 0.000244140625, '0001100000000010': 0.0001220703125, '0001100000000011': 0.0001220703125, '0001100000000100': 0.0003662109375, '0001100000000110': 0.000244140625, '0001100000000111': 0.0001220703125, '0001100000001000': 0.0001220703125, '0001100000010000': 0.00048828125, '0001100000010100': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100001010000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001100110001001': 0.0001220703125, '0001101000000000': 0.00146484375, '0001101000000010': 0.0001220703125, '0001101000000100': 0.0001220703125, '0001101000000111': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101000011000': 0.0001220703125, '0001101100000000': 0.0006103515625, '0001101100000010': 0.0001220703125, '0001110000000000': 0.0078125, '0001110000000001': 0.0008544921875, '0001110000000010': 0.0001220703125, '0001110000000011': 0.0001220703125, '0001110000000100': 0.0006103515625, '0001110000000110': 0.00048828125, '0001110000000111': 0.000244140625, '0001110000001000': 0.0003662109375, '0001110000001100': 0.0003662109375, '0001110000010000': 0.000732421875, '0001110000100000': 0.000244140625, '0001110000110000': 0.0001220703125, '0001110000110100': 0.0001220703125, '0001110001000000': 0.000244140625, '0001110010000000': 0.0001220703125, '0001110100000000': 0.0003662109375, '0001110100000100': 0.0001220703125, '0001110110000000': 0.0003662109375, '0001110110010111': 0.0001220703125, '0001111000000000': 0.0020751953125, '0001111000000001': 0.0001220703125, '0001111000000010': 0.000244140625, '0001111000000100': 0.000244140625, '0001111000000111': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000010100': 0.0001220703125, '0001111001110000': 0.0001220703125, '0001111100000000': 0.0003662109375, '0010000000000000': 0.0035400390625, '0010000000000001': 0.0001220703125, '0010000000000100': 0.0003662109375, '0010000000000101': 0.0001220703125, '0010000000000110': 0.000244140625, '0010000000000111': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000001100': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000010000000': 0.000244140625, '0010000010000010': 0.0001220703125, '0010000010110000': 0.0001220703125, '0010000100000000': 0.0006103515625, '0010001000000000': 0.0010986328125, '0010001000000110': 0.0001220703125, '0010001000011100': 0.0001220703125, '0010001010000111': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010010000110000': 0.0001220703125, '0010011000000000': 0.000244140625, '0010011000000100': 0.000244140625, '0010011100000000': 0.00048828125, '0010100000000000': 0.000244140625, '0010100000001000': 0.0001220703125, '0010101000000000': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010110000000110': 0.0001220703125, '0010110000100000': 0.0001220703125, '0011000000000000': 0.0006103515625, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0001220703125, '0011000000000110': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000001000110': 0.0001220703125, '0011001000000000': 0.00048828125, '0011011100000000': 0.0001220703125, '0011011100010000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011110000000000': 0.0001220703125, '0011110000011000': 0.0001220703125, '0011111000000000': 0.0001220703125, '0011111000010000': 0.0001220703125, '0100000000000000': 0.0277099609375, '0100000000000001': 0.0015869140625, '0100000000000010': 0.00048828125, '0100000000000011': 0.0001220703125, '0100000000000100': 0.002197265625, '0100000000000101': 0.0001220703125, '0100000000000110': 0.0018310546875, '0100000000001000': 0.001708984375, '0100000000001100': 0.0003662109375, '0100000000010000': 0.0015869140625, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000011000': 0.001953125, '0100000000011010': 0.0001220703125, '0100000000011100': 0.0003662109375, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0009765625, '0100000000100100': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110001': 0.0001220703125, '0100000000110010': 0.0001220703125, '0100000000110100': 0.0001220703125, '0100000000110111': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001000110': 0.0001220703125, '0100000001011000': 0.0001220703125, '0100000001100010': 0.0001220703125, '0100000010000010': 0.0001220703125, '0100000010000011': 0.0001220703125, '0100000100000000': 0.0009765625, '0100000100000001': 0.0003662109375, '0100000100000100': 0.0001220703125, '0100000100000110': 0.0001220703125, '0100000100000111': 0.0001220703125, '0100000100011000': 0.0001220703125, '0100000110000000': 0.000244140625, '0100000110000010': 0.0001220703125, '0100000110000011': 0.0001220703125, '0100000110000100': 0.0001220703125, '0100001000000000': 0.0067138671875, '0100001000000001': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000001000': 0.0009765625, '0100001000001100': 0.000244140625, '0100001000010000': 0.00048828125, '0100001000010011': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000011110': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000100011': 0.0001220703125, '0100001000110000': 0.0003662109375, '0100001001001110': 0.0001220703125, '0100001010000100': 0.0001220703125, '0100001100000000': 0.0003662109375, '0100001100000100': 0.0001220703125, '0100001100011000': 0.0001220703125, '0100001100100000': 0.0001220703125, '0100010000000000': 0.0013427734375, '0100010000000001': 0.0001220703125, '0100010000000100': 0.0001220703125, '0100010000001000': 0.000244140625, '0100010000010000': 0.0001220703125, '0100011000000000': 0.001708984375, '0100011000000001': 0.0001220703125, '0100011000000010': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000110000': 0.0001220703125, '0100011010000001': 0.0001220703125, '0100011100000000': 0.001220703125, '0100011100000001': 0.0001220703125, '0100011100000010': 0.0001220703125, '0100011100010000': 0.000244140625, '0100011110000000': 0.0001220703125, '0100100000000000': 0.0018310546875, '0100100000000010': 0.000244140625, '0100100000010000': 0.0001220703125, '0100100010010100': 0.0001220703125, '0100101001000001': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100111000010000': 0.0001220703125, '0101000000000000': 0.0054931640625, '0101000000000001': 0.0001220703125, '0101000000000010': 0.00048828125, '0101000000000011': 0.0001220703125, '0101000000000100': 0.000732421875, '0101000000000101': 0.000244140625, '0101000000000110': 0.000244140625, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0003662109375, '0101000000001100': 0.000244140625, '0101000000010000': 0.000244140625, '0101000000011100': 0.000244140625, '0101000000100000': 0.000244140625, '0101000000100001': 0.0001220703125, '0101000000101100': 0.0001220703125, '0101000000110000': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000001010000': 0.0001220703125, '0101000010011000': 0.0001220703125, '0101000100000000': 0.00048828125, '0101000100000100': 0.000244140625, '0101000100011100': 0.0001220703125, '0101000101000001': 0.0001220703125, '0101001000000000': 0.0006103515625, '0101001000001000': 0.0001220703125, '0101001000011000': 0.0001220703125, '0101001000110000': 0.0001220703125, '0101001001000100': 0.0001220703125, '0101001100000000': 0.000244140625, '0101001110000001': 0.0001220703125, '0101010000000000': 0.00048828125, '0101010000100000': 0.0001220703125, '0101010010000000': 0.0001220703125, '0101010100000000': 0.000244140625, '0101011100000000': 0.000244140625, '0101011110000000': 0.0001220703125, '0101100000000000': 0.00048828125, '0101100000000001': 0.0001220703125, '0101100000000111': 0.0001220703125, '0101100110001000': 0.0001220703125, '0101101000000000': 0.0006103515625, '0101110000000000': 0.000732421875, '0101110000000010': 0.0001220703125, '0101110000000100': 0.0001220703125, '0101110000001000': 0.0001220703125, '0101110000001100': 0.0001220703125, '0101110010000000': 0.0001220703125, '0101110110000000': 0.0001220703125, '0101111000000000': 0.0003662109375, '0101111000111000': 0.0001220703125, '0110000000000000': 0.0040283203125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.000244140625, '0110000000000100': 0.0001220703125, '0110000000000110': 0.000244140625, '0110000000000111': 0.0001220703125, '0110000000001000': 0.000244140625, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0003662109375, '0110000000100000': 0.000244140625, '0110000000110000': 0.0001220703125, '0110000100000010': 0.0001220703125, '0110001000000000': 0.0010986328125, '0110001000010000': 0.000244140625, '0110001000110000': 0.000244140625, '0110001100000000': 0.000244140625, '0110010000000000': 0.0003662109375, '0110010000110000': 0.0001220703125, '0110010100011000': 0.0001220703125, '0110011000000000': 0.0003662109375, '0110011000001000': 0.0001220703125, '0110011100000000': 0.0001220703125, '0110101000000000': 0.0001220703125, '0110101010010000': 0.0001220703125, '0110110000000000': 0.0001220703125, '0110110000001010': 0.0001220703125, '0111000000000000': 0.0020751953125, '0111000000000001': 0.000244140625, '0111000000000100': 0.000244140625, '0111000000000110': 0.0001220703125, '0111000000001000': 0.0001220703125, '0111000000001111': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000101100': 0.0001220703125, '0111000100000001': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000001100': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010100000000': 0.0001220703125, '0111011000000000': 0.000244140625, '0111011100000000': 0.000244140625, '0111100000000000': 0.0001220703125, '0111110000000000': 0.0001220703125, '0111110000000001': 0.0001220703125, '0111110000000011': 0.0001220703125, '1000000000000000': 0.0048828125, '1000000000000001': 0.012939453125, '1000000000000010': 0.0008544921875, '1000000000000011': 0.0010986328125, '1000000000000100': 0.0003662109375, '1000000000000101': 0.0008544921875, '1000000000000110': 0.0003662109375, '1000000000000111': 0.000244140625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.000732421875, '1000000000001010': 0.0001220703125, '1000000000001111': 0.0001220703125, '1000000000010001': 0.0003662109375, '1000000000010010': 0.0001220703125, '1000000000010100': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011010': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.000244140625, '1000000000111001': 0.0001220703125, '1000000001000001': 0.0001220703125, '1000000001000011': 0.0001220703125, '1000000001001001': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000100000000': 0.00048828125, '1000000100000001': 0.000244140625, '1000000100000010': 0.000244140625, '1000000100000011': 0.0003662109375, '1000000100000101': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000000100010000': 0.0001220703125, '1000000100011100': 0.0001220703125, '1000000100100000': 0.0001220703125, '1000000101000000': 0.0001220703125, '1000001000000000': 0.0008544921875, '1000001000000001': 0.00244140625, '1000001000000010': 0.0001220703125, '1000001000000011': 0.000244140625, '1000001000000100': 0.000244140625, '1000001000000101': 0.0003662109375, '1000001000001001': 0.0001220703125, '1000001000100011': 0.0001220703125, '1000001000100101': 0.0001220703125, '1000001001000001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000001100000001': 0.000244140625, '1000001100000010': 0.0001220703125, '1000001100000100': 0.0001220703125, '1000010000000001': 0.00048828125, '1000010000001001': 0.0001220703125, '1000010000010001': 0.0001220703125, '1000010000011101': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000000': 0.000244140625, '1000011000000001': 0.0006103515625, '1000011000001001': 0.0001220703125, '1000011100000000': 0.0003662109375, '1000011100000001': 0.000244140625, '1000011100000011': 0.0001220703125, '1000100000000000': 0.000244140625, '1000100000000001': 0.0003662109375, '1000100000010001': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000110000000000': 0.0001220703125, '1000110000000001': 0.0001220703125, '1000110100000011': 0.0001220703125, '1000111000000001': 0.0001220703125, '1000111100000001': 0.0001220703125, '1001000000000000': 0.0003662109375, '1001000000000001': 0.0025634765625, '1001000000000011': 0.000244140625, '1001000000000101': 0.0001220703125, '1001000000010001': 0.000244140625, '1001000000010011': 0.0001220703125, '1001000000010100': 0.0001220703125, '1001000000011000': 0.0001220703125, '1001000001000101': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001000100000000': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0006103515625, '1001001000000010': 0.0001220703125, '1001001000001000': 0.0001220703125, '1001001010001000': 0.0001220703125, '1001001100000001': 0.0001220703125, '1001010000000001': 0.0003662109375, '1001010110000001': 0.0001220703125, '1001011000000001': 0.0001220703125, '1001011100000001': 0.000244140625, '1001100000000001': 0.000244140625, '1001100000000010': 0.0001220703125, '1001101000000000': 0.0001220703125, '1001101100000101': 0.0001220703125, '1001110000000001': 0.0001220703125, '1001111000000001': 0.0001220703125, '1010000000000000': 0.0003662109375, '1010000000000001': 0.0001220703125, '1010000000000011': 0.0001220703125, '1010000000000101': 0.000244140625, '1010000000010010': 0.0001220703125, '1010000000011001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1010011000000001': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000000110': 0.0001220703125, '1011001000000001': 0.0001220703125, '1011011000011011': 0.0001220703125, '1100000000000000': 0.0018310546875, '1100000000000001': 0.0042724609375, '1100000000000010': 0.0003662109375, '1100000000000011': 0.000244140625, '1100000000000101': 0.0003662109375, '1100000000000110': 0.00048828125, '1100000000000111': 0.000244140625, '1100000000001000': 0.0001220703125, '1100000000001110': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010001': 0.0003662109375, '1100000000011000': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011010': 0.000244140625, '1100000000011111': 0.0001220703125, '1100000001000110': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100100111': 0.0001220703125, '1100001000000001': 0.0009765625, '1100001000000011': 0.0001220703125, '1100001000001000': 0.0001220703125, '1100001000001101': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001001000001': 0.0001220703125, '1100001100000001': 0.0003662109375, '1100010000000000': 0.0001220703125, '1100010000000001': 0.0001220703125, '1100010000000011': 0.0001220703125, '1100010000000110': 0.0001220703125, '1100010100000001': 0.0001220703125, '1100011000000001': 0.0006103515625, '1100011000000101': 0.000244140625, '1100011100000001': 0.0001220703125, '1100011100001010': 0.0001220703125, '1100100000000001': 0.000244140625, '1101000000000000': 0.0001220703125, '1101000000000001': 0.0010986328125, '1101000000000011': 0.0001220703125, '1101000000000110': 0.0001220703125, '1101000000001110': 0.0001220703125, '1101000000011111': 0.000244140625, '1101001000000000': 0.000244140625, '1101001000000001': 0.000244140625, '1101001000010001': 0.0001220703125, '1101010000000001': 0.000244140625, '1101010000001111': 0.0001220703125, '1101100000000101': 0.0001220703125, '1101110000000001': 0.0003662109375, '1101110000000110': 0.0001220703125, '1101110000001110': 0.0001220703125, '1110000000000001': 0.0003662109375, '1110000000000110': 0.0001220703125, '1110000100000001': 0.000244140625, '1110001000000000': 0.0001220703125, '1110001000000001': 0.0001220703125, '1110110000000000': 0.0001220703125, '1111000000000001': 0.0001220703125, '1111000000000111': 0.0001220703125, '1111111100000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=5_bit=1.txt <==
{'0000000011101010': 0.000244140625, '0000000111101011': 0.0001220703125, '0000001011001010': 0.000244140625, '0000001011011010': 0.0001220703125, '0000001011100010': 0.0001220703125, '0000001011101010': 0.00048828125, '0000001011101011': 0.0003662109375, '0000001011101110': 0.0001220703125, '0000001011101111': 0.0001220703125, '0000001111001011': 0.0001220703125, '0000010111001010': 0.0001220703125, '0000010111101000': 0.0001220703125, '0000011011001010': 0.0001220703125, '0000011101100010': 0.0001220703125, '0000100001101011': 0.000244140625, '0000100001101111': 0.0001220703125, '0000100010100010': 0.0001220703125, '0000100010101000': 0.0001220703125, '0000100010101001': 0.0001220703125, '0000100011001010': 0.0001220703125, '0000100011011010': 0.0001220703125, '0000100011011101': 0.0001220703125, '0000100011100110': 0.0001220703125, '0000100011101010': 0.000244140625, '0000100011101011': 0.0003662109375, '0000100011110101': 0.0001220703125, '0000100111101011': 0.0001220703125, '0000100111110010': 0.0001220703125, '0000101001001011': 0.0001220703125, '0000101001001110': 0.0001220703125, '0000101001101000': 0.0001220703125, '0000101001101010': 0.0001220703125, '0000101001101011': 0.0003662109375, '0000101001101111': 0.0001220703125, '0000101001111110': 0.0001220703125, '0000101010001111': 0.0001220703125, '0000101010101011': 0.000244140625, '0000101010101110': 0.000244140625, '0000101011000011': 0.0001220703125, '0000101011001001': 0.0001220703125, '0000101011001010': 0.0006103515625, '0000101011001011': 0.00048828125, '0000101011001111': 0.000244140625, '0000101011011010': 0.0001220703125, '0000101011011011': 0.0001220703125, '0000101011100001': 0.0001220703125, '0000101011100011': 0.0001220703125, '0000101011100100': 0.0001220703125, '0000101011100101': 0.0001220703125, '0000101011101000': 0.0003662109375, '0000101011101001': 0.0003662109375, '0000101011101010': 0.0020751953125, '0000101011101011': 0.001220703125, '0000101011101100': 0.000244140625, '0000101011101110': 0.0010986328125, '0000101011101111': 0.0013427734375, '0000101011110010': 0.0001220703125, '0000101011111010': 0.000244140625, '0000101011111011': 0.000244140625, '0000101011111110': 0.0001220703125, '0000101101101111': 0.0001220703125, '0000101110101001': 0.0001220703125, '0000101111101000': 0.0001220703125, '0000101111101110': 0.0001220703125, '0000101111101111': 0.000244140625, '0000101111110010': 0.0001220703125, '0000101111110011': 0.0001220703125, '0000110010001010': 0.0001220703125, '0000110011101010': 0.0001220703125, '0000111000111010': 0.0001220703125, '0000111011101010': 0.0001220703125, '0000111111111000': 0.0001220703125, '0001000011011011': 0.0001220703125, '0001000011100110': 0.0001220703125, '0001000011101110': 0.0001220703125, '0001001000001011': 0.0001220703125, '0001001001101011': 0.0001220703125, '0001001010101011': 0.0001220703125, '0001001010101110': 0.000244140625, '0001001011101010': 0.0003662109375, '0001001011101110': 0.0001220703125, '0001001011110110': 0.0001220703125, '0001001011111011': 0.0001220703125, '0001001111101010': 0.000244140625, '0001011001100010': 0.0001220703125, '0001011001100011': 0.0001220703125, '0001011011101010': 0.0003662109375, '0001101001101110': 0.0001220703125, '0001101001110111': 0.0001220703125, '0001101011001010': 0.0001220703125, '0001101011010111': 0.0001220703125, '0001101011011100': 0.0001220703125, '0001101011100011': 0.000244140625, '0001101011100111': 0.0001220703125, '0001101011101010': 0.00048828125, '0001101011101011': 0.000244140625, '0001101011101110': 0.0001220703125, '0001101011101111': 0.0001220703125, '0001101011111010': 0.0001220703125, '0001101100001010': 0.0001220703125, '0001101101101010': 0.0001220703125, '0001101111101011': 0.0001220703125, '0001110011101011': 0.0001220703125, '0001110011111000': 0.0001220703125, '0001110111101011': 0.0001220703125, '0001110111110011': 0.0001220703125, '0001111010101010': 0.0001220703125, '0001111011100011': 0.0001220703125, '0001111011101011': 0.0001220703125, '0010000001011011': 0.0001220703125, '0010000001100111': 0.0001220703125, '0010000001101110': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010000011001010': 0.0001220703125, '0010000011100100': 0.0001220703125, '0010000011101010': 0.0003662109375, '0010000011101100': 0.0001220703125, '0010000011101101': 0.0001220703125, '0010000011101110': 0.0001220703125, '0010000011101111': 0.000244140625, '0010000011111010': 0.0001220703125, '0010000101101010': 0.0001220703125, '0010000110101010': 0.0001220703125, '0010001001001010': 0.0001220703125, '0010001001001111': 0.0001220703125, '0010001001011111': 0.0001220703125, '0010001001101011': 0.000244140625, '0010001001101110': 0.0001220703125, '0010001001101111': 0.0001220703125, '0010001001110010': 0.0001220703125, '0010001001110011': 0.0001220703125, '0010001010001010': 0.0001220703125, '0010001010001011': 0.000244140625, '0010001010001111': 0.0001220703125, '0010001010100010': 0.000244140625, '0010001010101000': 0.0001220703125, '0010001010101010': 0.0003662109375, '0010001010101011': 0.0001220703125, '0010001010110000': 0.0001220703125, '0010001010110010': 0.0001220703125, '0010001010111010': 0.0001220703125, '0010001011001000': 0.0001220703125, '0010001011001010': 0.0003662109375, '0010001011001011': 0.0001220703125, '0010001011001101': 0.0001220703125, '0010001011010011': 0.0001220703125, '0010001011011010': 0.00048828125, '0010001011011011': 0.0003662109375, '0010001011011110': 0.0001220703125, '0010001011100000': 0.0001220703125, '0010001011100010': 0.0003662109375, '0010001011100011': 0.0001220703125, '0010001011100100': 0.0001220703125, '0010001011100110': 0.000244140625, '0010001011101000': 0.000244140625, '0010001011101001': 0.0001220703125, '0010001011101010': 0.0015869140625, '0010001011101011': 0.002197265625, '0010001011101100': 0.0003662109375, '0010001011101101': 0.0001220703125, '0010001011101110': 0.0003662109375, '0010001011101111': 0.000244140625, '0010001011110011': 0.0001220703125, '0010001011110110': 0.0001220703125, '0010001011110111': 0.0001220703125, '0010001011111111': 0.0001220703125, '0010001100110110': 0.0001220703125, '0010001101101110': 0.0001220703125, '0010001110101010': 0.0001220703125, '0010001110101111': 0.0001220703125, '0010001111101000': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111101111': 0.0001220703125, '0010010010101010': 0.0001220703125, '0010010011100011': 0.0001220703125, '0010010011101101': 0.0001220703125, '0010011001100011': 0.0001220703125, '0010011001100111': 0.0001220703125, '0010011010011011': 0.0001220703125, '0010011010101001': 0.0001220703125, '0010011010101010': 0.0001220703125, '0010011011001010': 0.000244140625, '0010011011100011': 0.0001220703125, '0010011011100110': 0.0001220703125, '0010011011101010': 0.000244140625, '0010011011101011': 0.0001220703125, '0010100001001111': 0.0001220703125, '0010100001011100': 0.0001220703125, '0010100001101010': 0.000244140625, '0010100001101011': 0.0001220703125, '0010100001110011': 0.000244140625, '0010100010101000': 0.0001220703125, '0010100010101011': 0.0001220703125, '0010100010101111': 0.000244140625, '0010100010110011': 0.000244140625, '0010100010111010': 0.0001220703125, '0010100011000010': 0.0001220703125, '0010100011001010': 0.0003662109375, '0010100011001100': 0.0001220703125, '0010100011001101': 0.000244140625, '0010100011010110': 0.0001220703125, '0010100011100010': 0.000244140625, '0010100011100011': 0.0001220703125, '0010100011100110': 0.0001220703125, '0010100011100111': 0.0001220703125, '0010100011101000': 0.0001220703125, '0010100011101001': 0.0003662109375, '0010100011101010': 0.0025634765625, '0010100011101011': 0.0009765625, '0010100011101100': 0.0001220703125, '0010100011101101': 0.000244140625, '0010100011101110': 0.0009765625, '0010100011101111': 0.00048828125, '0010100011110010': 0.0001220703125, '0010100011111010': 0.0003662109375, '0010100101001011': 0.0001220703125, '0010100101101011': 0.000244140625, '0010100101111100': 0.0001220703125, '0010100111001010': 0.0001220703125, '0010100111101010': 0.000244140625, '0010100111101110': 0.000244140625, '0010100111101111': 0.0001220703125, '0010101000100010': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101011': 0.0001220703125, '0010101000101100': 0.0001220703125, '0010101001001010': 0.00048828125, '0010101001001011': 0.000244140625, '0010101001001111': 0.0001220703125, '0010101001011010': 0.0001220703125, '0010101001011100': 0.0001220703125, '0010101001100010': 0.0001220703125, '0010101001100100': 0.0001220703125, '0010101001101010': 0.001953125, '0010101001101011': 0.000244140625, '0010101001101100': 0.0001220703125, '0010101001101110': 0.0006103515625, '0010101001101111': 0.0003662109375, '0010101001110010': 0.0001220703125, '0010101001110110': 0.0001220703125, '0010101001110111': 0.000244140625, '0010101010000010': 0.0001220703125, '0010101010001000': 0.0001220703125, '0010101010001010': 0.0003662109375, '0010101010001011': 0.00048828125, '0010101010001110': 0.00048828125, '0010101010001111': 0.0001220703125, '0010101010010011': 0.0001220703125, '0010101010010110': 0.0001220703125, '0010101010010111': 0.0001220703125, '0010101010011010': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100110': 0.0003662109375, '0010101010100111': 0.0001220703125, '0010101010101000': 0.0003662109375, '0010101010101010': 0.002197265625, '0010101010101011': 0.0020751953125, '0010101010101100': 0.0001220703125, '0010101010101110': 0.0006103515625, '0010101010101111': 0.0006103515625, '0010101010110001': 0.0001220703125, '0010101010110010': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010101010111011': 0.0001220703125, '0010101011000010': 0.00048828125, '0010101011000111': 0.000244140625, '0010101011001000': 0.000244140625, '0010101011001001': 0.0001220703125, '0010101011001010': 0.002197265625, '0010101011001011': 0.0009765625, '0010101011001100': 0.0003662109375, '0010101011001101': 0.000244140625, '0010101011001110': 0.0006103515625, '0010101011001111': 0.0009765625, '0010101011010000': 0.000244140625, '0010101011010010': 0.0003662109375, '0010101011010011': 0.000244140625, '0010101011010110': 0.0003662109375, '0010101011010111': 0.000244140625, '0010101011011000': 0.0001220703125, '0010101011011010': 0.0003662109375, '0010101011011011': 0.00048828125, '0010101011011101': 0.0001220703125, '0010101011011110': 0.0001220703125, '0010101011011111': 0.0001220703125, '0010101011100010': 0.00146484375, '0010101011100011': 0.00146484375, '0010101011100100': 0.0001220703125, '0010101011100101': 0.0001220703125, '0010101011100110': 0.0009765625, '0010101011100111': 0.000732421875, '0010101011101000': 0.001220703125, '0010101011101001': 0.0009765625, '0010101011101010': 0.01171875, '0010101011101011': 0.0091552734375, '0010101011101100': 0.0009765625, '0010101011101101': 0.0006103515625, '0010101011101110': 0.0032958984375, '0010101011101111': 0.003173828125, '0010101011110000': 0.0001220703125, '0010101011110010': 0.0009765625, '0010101011110011': 0.000732421875, '0010101011110110': 0.000244140625, '0010101011110111': 0.000244140625, '0010101011111000': 0.0003662109375, '0010101011111010': 0.0010986328125, '0010101011111011': 0.000732421875, '0010101011111100': 0.0001220703125, '0010101011111110': 0.000244140625, '0010101011111111': 0.000732421875, '0010101100001010': 0.0001220703125, '0010101100100111': 0.0001220703125, '0010101100101010': 0.000244140625, '0010101100101011': 0.000244140625, '0010101100101110': 0.0001220703125, '0010101100101111': 0.0001220703125, '0010101101000010': 0.0001220703125, '0010101101001010': 0.0001220703125, '0010101101001011': 0.000244140625, '0010101101001101': 0.0001220703125, '0010101101001111': 0.0001220703125, '0010101101100010': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101010': 0.0009765625, '0010101101101100': 0.000244140625, '0010101101101110': 0.0003662109375, '0010101101101111': 0.0003662109375, '0010101101111010': 0.0003662109375, '0010101110000110': 0.0001220703125, '0010101110101011': 0.0001220703125, '0010101110101111': 0.0001220703125, '0010101111001010': 0.000244140625, '0010101111001100': 0.0001220703125, '0010101111011000': 0.0001220703125, '0010101111011111': 0.0001220703125, '0010101111100011': 0.0001220703125, '0010101111100110': 0.0001220703125, '0010101111101000': 0.000244140625, '0010101111101001': 0.0001220703125, '0010101111101010': 0.0003662109375, '0010101111101011': 0.0006103515625, '0010101111101101': 0.000244140625, '0010101111101110': 0.0003662109375, '0010101111101111': 0.000244140625, '0010101111110010': 0.0001220703125, '0010101111110111': 0.0001220703125, '0010101111111010': 0.000244140625, '0010101111111110': 0.0001220703125, '0010110000101010': 0.0001220703125, '0010110010001011': 0.0001220703125, '0010110010100011': 0.0001220703125, '0010110010101100': 0.0001220703125, '0010110010111011': 0.0001220703125, '0010110011001001': 0.0001220703125, '0010110011001010': 0.0001220703125, '0010110011001011': 0.0001220703125, '0010110011011011': 0.0001220703125, '0010110011101000': 0.000244140625, '0010110011101010': 0.00048828125, '0010110011101011': 0.0003662109375, '0010110011101100': 0.0001220703125, '0010110011101101': 0.0001220703125, '0010110011101110': 0.000244140625, '0010110011101111': 0.000244140625, '0010110011111000': 0.0001220703125, '0010110011111001': 0.0001220703125, '0010110011111011': 0.0001220703125, '0010110110000111': 0.0001220703125, '0010110110101111': 0.0001220703125, '0010110110110010': 0.0001220703125, '0010110111001010': 0.0001220703125, '0010110111001111': 0.0001220703125, '0010110111011110': 0.0001220703125, '0010110111100010': 0.0001220703125, '0010110111100011': 0.000244140625, '0010110111100110': 0.0001220703125, '0010110111101001': 0.000244140625, '0010110111101010': 0.0003662109375, '0010110111101011': 0.000732421875, '0010110111101110': 0.0001220703125, '0010110111101111': 0.0001220703125, '0010110111110110': 0.0001220703125, '0010110111110111': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111001001000': 0.000244140625, '0010111001001010': 0.0001220703125, '0010111001001011': 0.0001220703125, '0010111001001110': 0.0001220703125, '0010111001100010': 0.0001220703125, '0010111001101010': 0.0001220703125, '0010111001101110': 0.0001220703125, '0010111010000111': 0.0001220703125, '0010111010001110': 0.0001220703125, '0010111010100011': 0.0001220703125, '0010111010101010': 0.000244140625, '0010111010101011': 0.0001220703125, '0010111011001010': 0.0001220703125, '0010111011001110': 0.000244140625, '0010111011011010': 0.000244140625, '0010111011011110': 0.0001220703125, '0010111011100110': 0.000244140625, '0010111011100111': 0.0001220703125, '0010111011101010': 0.00048828125, '0010111011101011': 0.0009765625, '0010111101101110': 0.0003662109375, '0010111101101111': 0.000244140625, '0010111101110110': 0.0001220703125, '0010111110111010': 0.0001220703125, '0010111111011110': 0.0001220703125, '0010111111100011': 0.0001220703125, '0010111111101011': 0.0001220703125, '0011000001101011': 0.0001220703125, '0011000010001010': 0.0001220703125, '0011000011100011': 0.0001220703125, '0011000011101010': 0.0001220703125, '0011000011101011': 0.0003662109375, '0011000011101111': 0.0001220703125, '0011000011110010': 0.0001220703125, '0011000011111011': 0.0001220703125, '0011000111101010': 0.0001220703125, '0011000111101111': 0.0001220703125, '0011001001000010': 0.0001220703125, '0011001001001111': 0.0001220703125, '0011001001101001': 0.0001220703125, '0011001001101010': 0.0003662109375, '0011001001101011': 0.000244140625, '0011001001101111': 0.0001220703125, '0011001001110010': 0.0001220703125, '0011001001111011': 0.0001220703125, '0011001001111110': 0.0001220703125, '0011001010100011': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001010101100': 0.0001220703125, '0011001011001010': 0.0001220703125, '0011001011011111': 0.0001220703125, '0011001011100001': 0.0001220703125, '0011001011100011': 0.0001220703125, '0011001011101000': 0.0001220703125, '0011001011101001': 0.0001220703125, '0011001011101010': 0.001220703125, '0011001011101011': 0.00048828125, '0011001011101100': 0.000244140625, '0011001011101110': 0.000244140625, '0011001011101111': 0.0006103515625, '0011001011110010': 0.0001220703125, '0011001011110011': 0.0001220703125, '0011001011111010': 0.000244140625, '0011001011111111': 0.0001220703125, '0011001101101010': 0.0001220703125, '0011001101101111': 0.0001220703125, '0011001111101011': 0.0003662109375, '0011001111111010': 0.0001220703125, '0011010011101100': 0.0001220703125, '0011010011101110': 0.0001220703125, '0011010101101010': 0.0001220703125, '0011011000101010': 0.0001220703125, '0011011001100011': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011010101110': 0.0001220703125, '0011011011000010': 0.0001220703125, '0011011011001010': 0.0001220703125, '0011011011001011': 0.000244140625, '0011011011001111': 0.0001220703125, '0011011011100111': 0.000244140625, '0011011011101000': 0.0001220703125, '0011011011101010': 0.0008544921875, '0011011011101011': 0.0001220703125, '0011011011101110': 0.0001220703125, '0011011111100011': 0.0001220703125, '0011011111101010': 0.0001220703125, '0011011111110011': 0.0001220703125, '0011100000101000': 0.0001220703125, '0011100001101010': 0.0001220703125, '0011100001110000': 0.0001220703125, '0011100010001110': 0.0001220703125, '0011100010100010': 0.0001220703125, '0011100010100110': 0.0001220703125, '0011100010101110': 0.0001220703125, '0011100011000010': 0.0001220703125, '0011100011001010': 0.0001220703125, '0011100011011010': 0.0003662109375, '0011100011100110': 0.0001220703125, '0011100011101010': 0.000244140625, '0011100011101011': 0.000244140625, '0011100011101100': 0.0001220703125, '0011100011101111': 0.0001220703125, '0011100011111011': 0.0001220703125, '0011100011111110': 0.0001220703125, '0011100100100111': 0.0001220703125, '0011100111101010': 0.0001220703125, '0011100111101111': 0.0001220703125, '0011101001001110': 0.0001220703125, '0011101001010111': 0.0001220703125, '0011101001101010': 0.000244140625, '0011101001101011': 0.0001220703125, '0011101001101101': 0.0001220703125, '0011101001101110': 0.0001220703125, '0011101001111001': 0.0001220703125, '0011101010001010': 0.000244140625, '0011101010001110': 0.0001220703125, '0011101010010011': 0.0001220703125, '0011101010100011': 0.0001220703125, '0011101010100111': 0.0001220703125, '0011101010101000': 0.0001220703125, '0011101010101010': 0.0006103515625, '0011101010101011': 0.000244140625, '0011101010111011': 0.0001220703125, '0011101010111100': 0.0001220703125, '0011101011001010': 0.0001220703125, '0011101011001011': 0.0003662109375, '0011101011001110': 0.000244140625, '0011101011001111': 0.000244140625, '0011101011011010': 0.000244140625, '0011101011011011': 0.0001220703125, '0011101011100010': 0.0003662109375, '0011101011100100': 0.0001220703125, '0011101011100110': 0.0001220703125, '0011101011100111': 0.0001220703125, '0011101011101000': 0.0001220703125, '0011101011101001': 0.0001220703125, '0011101011101010': 0.001220703125, '0011101011101011': 0.0020751953125, '0011101011101101': 0.0003662109375, '0011101011101110': 0.00048828125, '0011101011101111': 0.000732421875, '0011101011110010': 0.0003662109375, '0011101011110011': 0.000244140625, '0011101011110111': 0.000244140625, '0011101011111110': 0.0001220703125, '0011101011111111': 0.0001220703125, '0011101100000010': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101111': 0.0001220703125, '0011101101110011': 0.0001220703125, '0011101110001000': 0.0001220703125, '0011101110001110': 0.0001220703125, '0011101110101010': 0.0001220703125, '0011101110101011': 0.0001220703125, '0011101111001111': 0.0001220703125, '0011101111100011': 0.0001220703125, '0011110001101001': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110010111010': 0.0001220703125, '0011110011101010': 0.0003662109375, '0011110011101110': 0.0001220703125, '0011110011101111': 0.0001220703125, '0011110110101010': 0.0001220703125, '0011110111011010': 0.0001220703125, '0011110111101111': 0.0001220703125, '0011111001010011': 0.0001220703125, '0011111010010101': 0.0001220703125, '0011111011001110': 0.0001220703125, '0011111011001111': 0.0001220703125, '0011111011101010': 0.00048828125, '0011111011101110': 0.0001220703125, '0011111101101110': 0.0001220703125, '0011111111101110': 0.0001220703125, '0100000011101110': 0.0001220703125, '0100001010101010': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001010111011': 0.0001220703125, '0100001011100011': 0.0001220703125, '0100001011101010': 0.0001220703125, '0100001011101011': 0.0001220703125, '0100001011101111': 0.0001220703125, '0100001011110010': 0.0001220703125, '0100010011101011': 0.0001220703125, '0100010111001010': 0.0001220703125, '0100100001101001': 0.0001220703125, '0100100001101010': 0.0001220703125, '0100100001101011': 0.000244140625, '0100100001101101': 0.0001220703125, '0100100010100010': 0.0001220703125, '0100100010101110': 0.0001220703125, '0100100011100001': 0.0001220703125, '0100100011101010': 0.000244140625, '0100100011101011': 0.000244140625, '0100100011111000': 0.0001220703125, '0100101001001011': 0.0001220703125, '0100101001101010': 0.000244140625, '0100101001111001': 0.0001220703125, '0100101001111011': 0.000244140625, '0100101010001011': 0.0001220703125, '0100101010101011': 0.000244140625, '0100101010101101': 0.0001220703125, '0100101010101110': 0.0001220703125, '0100101010101111': 0.0001220703125, '0100101011001010': 0.0001220703125, '0100101011001011': 0.000244140625, '0100101011010111': 0.0001220703125, '0100101011100110': 0.0001220703125, '0100101011101000': 0.0001220703125, '0100101011101010': 0.000244140625, '0100101011101011': 0.001953125, '0100101011101101': 0.0001220703125, '0100101011101111': 0.00048828125, '0100101011111010': 0.0001220703125, '0100101011111011': 0.0001220703125, '0100101011111100': 0.0001220703125, '0100101011111111': 0.0001220703125, '0100101101000111': 0.0001220703125, '0100101101111100': 0.0001220703125, '0100101111101001': 0.0001220703125, '0100101111101111': 0.0001220703125, '0100110011001110': 0.0001220703125, '0100110011011010': 0.0001220703125, '0100111011001010': 0.0001220703125, '0100111011001011': 0.0001220703125, '0100111011001111': 0.0001220703125, '0101001001101100': 0.0001220703125, '0101001010001010': 0.0001220703125, '0101001011011011': 0.0001220703125, '0101001011100011': 0.0001220703125, '0101001011100110': 0.0001220703125, '0101001011101010': 0.000244140625, '0101001101011010': 0.0001220703125, '0101001101101010': 0.0001220703125, '0101001101101110': 0.0001220703125, '0101011011000110': 0.0001220703125, '0101011011101111': 0.0001220703125, '0101100011011011': 0.0001220703125, '0101100011100011': 0.0001220703125, '0101100011100110': 0.0001220703125, '0101100011101011': 0.000244140625, '0101100100001111': 0.0001220703125, '0101101010101010': 0.0001220703125, '0101101010101011': 0.000244140625, '0101101011001010': 0.0003662109375, '0101101011001011': 0.0001220703125, '0101101011001100': 0.0001220703125, '0101101011001101': 0.0001220703125, '0101101011100110': 0.0001220703125, '0101101011101000': 0.0001220703125, '0101101011101001': 0.0001220703125, '0101101011101010': 0.00048828125, '0101101011101011': 0.000244140625, '0101101011101110': 0.000244140625, '0101101011101111': 0.0001220703125, '0101101011110010': 0.0001220703125, '0101101011110011': 0.0001220703125, '0101101011110100': 0.0001220703125, '0101101011111011': 0.000244140625, '0101101110101000': 0.0001220703125, '0101110101101011': 0.0001220703125, '0101111011101010': 0.0001220703125, '0101111011111111': 0.0001220703125, '0101111111101001': 0.0001220703125, '0110000001001011': 0.0001220703125, '0110000001100111': 0.0001220703125, '0110000011001011': 0.000244140625, '0110000011001101': 0.0001220703125, '0110000011101011': 0.00048828125, '0110000101101101': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001110000': 0.0001220703125, '0110001010001001': 0.0001220703125, '0110001010101001': 0.0001220703125, '0110001010101010': 0.000244140625, '0110001010101011': 0.0003662109375, '0110001011000011': 0.0001220703125, '0110001011000101': 0.0001220703125, '0110001011001011': 0.000244140625, '0110001011100011': 0.000244140625, '0110001011100111': 0.0001220703125, '0110001011101001': 0.0001220703125, '0110001011101010': 0.000244140625, '0110001011101011': 0.0018310546875, '0110001011101100': 0.0001220703125, '0110001011101111': 0.000244140625, '0110001011110111': 0.0001220703125, '0110001011111010': 0.000244140625, '0110001011111011': 0.0001220703125, '0110001100011011': 0.0001220703125, '0110001101001011': 0.0001220703125, '0110001111101111': 0.0001220703125, '0110010011100011': 0.0001220703125, '0110010011101010': 0.0001220703125, '0110010111101001': 0.0001220703125, '0110011010101011': 0.0001220703125, '0110011010101111': 0.0001220703125, '0110011011100011': 0.0001220703125, '0110011011101001': 0.0001220703125, '0110011011101010': 0.0001220703125, '0110011011101110': 0.0001220703125, '0110011110101100': 0.0001220703125, '0110011111101011': 0.0001220703125, '0110100000101010': 0.0001220703125, '0110100001001111': 0.0001220703125, '0110100001101011': 0.0001220703125, '0110100001110111': 0.0001220703125, '0110100010001011': 0.0001220703125, '0110100010001110': 0.0001220703125, '0110100010100011': 0.000244140625, '0110100010101011': 0.0001220703125, '0110100010111111': 0.0001220703125, '0110100011001001': 0.0001220703125, '0110100011001011': 0.0006103515625, '0110100011010101': 0.0001220703125, '0110100011011010': 0.0001220703125, '0110100011100011': 0.000244140625, '0110100011101000': 0.000244140625, '0110100011101001': 0.0001220703125, '0110100011101010': 0.00048828125, '0110100011101011': 0.0006103515625, '0110100011101110': 0.0003662109375, '0110100011111011': 0.00048828125, '0110100011111110': 0.0001220703125, '0110100100100010': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100110101001': 0.0001220703125, '0110100111101011': 0.0001220703125, '0110100111111011': 0.0001220703125, '0110101000101011': 0.0006103515625, '0110101001001001': 0.0003662109375, '0110101001100011': 0.0003662109375, '0110101001101010': 0.0003662109375, '0110101001101011': 0.000732421875, '0110101001101110': 0.0001220703125, '0110101001101111': 0.0006103515625, '0110101010000011': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010010011': 0.0001220703125, '0110101010011010': 0.0001220703125, '0110101010100001': 0.0001220703125, '0110101010100011': 0.0003662109375, '0110101010100111': 0.0001220703125, '0110101010101010': 0.000244140625, '0110101010101011': 0.0018310546875, '0110101010101101': 0.0001220703125, '0110101010101111': 0.000244140625, '0110101010111011': 0.0003662109375, '0110101010111110': 0.0001220703125, '0110101011000011': 0.0001220703125, '0110101011001001': 0.000244140625, '0110101011001010': 0.0001220703125, '0110101011001011': 0.0018310546875, '0110101011001100': 0.0001220703125, '0110101011001101': 0.0001220703125, '0110101011001110': 0.0001220703125, '0110101011001111': 0.0001220703125, '0110101011010111': 0.000244140625, '0110101011011011': 0.000244140625, '0110101011100001': 0.0003662109375, '0110101011100010': 0.0001220703125, '0110101011100011': 0.0006103515625, '0110101011100100': 0.0001220703125, '0110101011100101': 0.000244140625, '0110101011100110': 0.0001220703125, '0110101011100111': 0.0006103515625, '0110101011101000': 0.0001220703125, '0110101011101001': 0.0008544921875, '0110101011101010': 0.0030517578125, '0110101011101011': 0.0086669921875, '0110101011101100': 0.0001220703125, '0110101011101101': 0.0008544921875, '0110101011101110': 0.00146484375, '0110101011101111': 0.001953125, '0110101011110001': 0.0001220703125, '0110101011110011': 0.0003662109375, '0110101011110111': 0.0001220703125, '0110101011111000': 0.0001220703125, '0110101011111001': 0.0001220703125, '0110101011111011': 0.0003662109375, '0110101011111101': 0.0001220703125, '0110101011111111': 0.0001220703125, '0110101100100011': 0.0001220703125, '0110101100101011': 0.0001220703125, '0110101101100011': 0.0001220703125, '0110101101101000': 0.0001220703125, '0110101101101001': 0.0001220703125, '0110101101101010': 0.0001220703125, '0110101101101011': 0.0006103515625, '0110101101110010': 0.0001220703125, '0110101101111100': 0.0001220703125, '0110101101111110': 0.0001220703125, '0110101110001010': 0.0001220703125, '0110101110100001': 0.0001220703125, '0110101111100011': 0.0001220703125, '0110101111101000': 0.0001220703125, '0110101111101010': 0.0001220703125, '0110101111101011': 0.00048828125, '0110101111101100': 0.0001220703125, '0110101111101101': 0.0001220703125, '0110101111111010': 0.0001220703125, '0110110001000101': 0.0001220703125, '0110110011011111': 0.0001220703125, '0110110011100001': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110011101011': 0.0001220703125, '0110110011101110': 0.0001220703125, '0110110011101111': 0.000244140625, '0110110011110010': 0.0001220703125, '0110110101001011': 0.0001220703125, '0110110111001010': 0.0001220703125, '0110110111101010': 0.0001220703125, '0110110111101011': 0.000732421875, '0110110111101101': 0.0001220703125, '0110110111101110': 0.0003662109375, '0110111001101011': 0.0001220703125, '0110111001110111': 0.0001220703125, '0110111010001011': 0.0001220703125, '0110111010101011': 0.0001220703125, '0110111010101111': 0.0001220703125, '0110111011001011': 0.0001220703125, '0110111011100011': 0.0001220703125, '0110111011101011': 0.0009765625, '0110111011101111': 0.0003662109375, '0110111011110111': 0.0001220703125, '0110111011111111': 0.0001220703125, '0110111100101011': 0.0001220703125, '0110111111101010': 0.0001220703125, '0110111111111011': 0.0001220703125, '0111000010101001': 0.0001220703125, '0111000111100011': 0.0001220703125, '0111001001101010': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001010111011': 0.0001220703125, '0111001011000010': 0.0001220703125, '0111001011000011': 0.0001220703125, '0111001011001001': 0.0001220703125, '0111001011001011': 0.0001220703125, '0111001011001111': 0.0001220703125, '0111001011011011': 0.0001220703125, '0111001011100110': 0.0001220703125, '0111001011101000': 0.0001220703125, '0111001011101001': 0.000244140625, '0111001011101010': 0.0001220703125, '0111001011101011': 0.0006103515625, '0111001011101111': 0.0001220703125, '0111001011111011': 0.0001220703125, '0111001101101011': 0.0001220703125, '0111010001101111': 0.0001220703125, '0111010010101110': 0.0001220703125, '0111010111101011': 0.0001220703125, '0111011001000001': 0.0001220703125, '0111011001101010': 0.0001220703125, '0111011010111011': 0.0001220703125, '0111011011000011': 0.0001220703125, '0111011011001011': 0.0001220703125, '0111011011100001': 0.0001220703125, '0111011011101001': 0.0001220703125, '0111011011101011': 0.000244140625, '0111011011101111': 0.0001220703125, '0111011100100011': 0.0001220703125, '0111100011101101': 0.0001220703125, '0111100011110011': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101001001010': 0.000244140625, '0111101001001011': 0.000244140625, '0111101001101011': 0.000244140625, '0111101001101111': 0.0001220703125, '0111101001110011': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101010100111': 0.0001220703125, '0111101010101011': 0.0006103515625, '0111101010101100': 0.0001220703125, '0111101010101111': 0.0001220703125, '0111101011001010': 0.0001220703125, '0111101011001011': 0.0003662109375, '0111101011001101': 0.0001220703125, '0111101011010100': 0.0001220703125, '0111101011100011': 0.0001220703125, '0111101011100111': 0.0001220703125, '0111101011101001': 0.000732421875, '0111101011101010': 0.0006103515625, '0111101011101011': 0.0015869140625, '0111101011101101': 0.0001220703125, '0111101011101111': 0.0003662109375, '0111101011110110': 0.0001220703125, '0111101011111001': 0.0001220703125, '0111101011111010': 0.0001220703125, '0111101011111011': 0.0001220703125, '0111101101001011': 0.000244140625, '0111101101101000': 0.0001220703125, '0111101101101011': 0.0001220703125, '0111101101111101': 0.0001220703125, '0111101111100010': 0.0001220703125, '0111101111101001': 0.0001220703125, '0111101111101011': 0.0003662109375, '0111101111101100': 0.0001220703125, '0111101111101110': 0.0001220703125, '0111101111101111': 0.0001220703125, '0111101111110110': 0.0001220703125, '0111101111111011': 0.0001220703125, '0111110001101011': 0.0001220703125, '0111110001101110': 0.0001220703125, '0111110011101011': 0.0001220703125, '0111110111101011': 0.0001220703125, '0111110111101110': 0.0001220703125, '0111111011101010': 0.0001220703125, '0111111011101011': 0.0001220703125, '1000000010001010': 0.0001220703125, '1000000011001010': 0.0001220703125, '1000000011100010': 0.0001220703125, '1000000011101010': 0.000244140625, '1000000011101011': 0.0001220703125, '1000000011111011': 0.0001220703125, '1000000101101010': 0.0001220703125, '1000001001101010': 0.0003662109375, '1000001001101100': 0.0001220703125, '1000001010011000': 0.0001220703125, '1000001010011010': 0.0001220703125, '1000001010101010': 0.00048828125, '1000001011001010': 0.0003662109375, '1000001011001111': 0.0001220703125, '1000001011010010': 0.0001220703125, '1000001011011010': 0.0001220703125, '1000001011101000': 0.000244140625, '1000001011101010': 0.001220703125, '1000001011101011': 0.0001220703125, '1000001011101110': 0.000244140625, '1000001011110010': 0.0001220703125, '1000001011111010': 0.000244140625, '1000001011111110': 0.0001220703125, '1000001101101010': 0.0001220703125, '1000001101110100': 0.0001220703125, '1000001111101010': 0.000244140625, '1000010010111101': 0.0001220703125, '1000010111101000': 0.0001220703125, '1000010111101010': 0.000244140625, '1000011010101010': 0.0001220703125, '1000011011001010': 0.000244140625, '1000011011101010': 0.0006103515625, '1000011011101110': 0.000244140625, '1000011111100010': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100001101010': 0.0003662109375, '1000100001101110': 0.0001220703125, '1000100010001010': 0.0001220703125, '1000100010011010': 0.0001220703125, '1000100010101010': 0.00048828125, '1000100010101100': 0.0001220703125, '1000100010110110': 0.0001220703125, '1000100010111110': 0.0001220703125, '1000100011001010': 0.0003662109375, '1000100011010010': 0.0001220703125, '1000100011100010': 0.0001220703125, '1000100011100110': 0.000244140625, '1000100011101000': 0.000244140625, '1000100011101010': 0.001953125, '1000100011101100': 0.0001220703125, '1000100011101110': 0.000244140625, '1000100011111010': 0.000244140625, '1000100011111100': 0.0001220703125, '1000100101100110': 0.0001220703125, '1000100101101010': 0.0001220703125, '1000100111001010': 0.0001220703125, '1000100111011010': 0.0001220703125, '1000100111101010': 0.0001220703125, '1000100111111010': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000011001': 0.0001220703125, '1000101000100010': 0.0001220703125, '1000101000101010': 0.0001220703125, '1000101001001010': 0.0003662109375, '1000101001010000': 0.0001220703125, '1000101001011010': 0.0001220703125, '1000101001011100': 0.0001220703125, '1000101001100110': 0.0001220703125, '1000101001101000': 0.000244140625, '1000101001101010': 0.001220703125, '1000101001101110': 0.0001220703125, '1000101001110000': 0.0001220703125, '1000101001111010': 0.0001220703125, '1000101010001010': 0.000244140625, '1000101010001110': 0.000244140625, '1000101010010010': 0.0001220703125, '1000101010100010': 0.0003662109375, '1000101010100110': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010101001': 0.0001220703125, '1000101010101010': 0.0028076171875, '1000101010101011': 0.0001220703125, '1000101010101110': 0.000244140625, '1000101010110010': 0.0001220703125, '1000101010111010': 0.0003662109375, '1000101011000010': 0.000244140625, '1000101011001000': 0.0003662109375, '1000101011001010': 0.0028076171875, '1000101011001011': 0.000244140625, '1000101011001110': 0.0001220703125, '1000101011011010': 0.0008544921875, '1000101011100010': 0.0015869140625, '1000101011100011': 0.0001220703125, '1000101011100100': 0.000244140625, '1000101011100101': 0.0001220703125, '1000101011100110': 0.000244140625, '1000101011101000': 0.00146484375, '1000101011101001': 0.0001220703125, '1000101011101010': 0.014404296875, '1000101011101011': 0.0006103515625, '1000101011101100': 0.0001220703125, '1000101011101101': 0.0001220703125, '1000101011101110': 0.0015869140625, '1000101011101111': 0.0001220703125, '1000101011110010': 0.0008544921875, '1000101011110100': 0.0003662109375, '1000101011110110': 0.000244140625, '1000101011110111': 0.0001220703125, '1000101011111010': 0.0013427734375, '1000101011111011': 0.0001220703125, '1000101011111100': 0.0001220703125, '1000101011111110': 0.000244140625, '1000101100101010': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101100010': 0.000244140625, '1000101101101010': 0.000732421875, '1000101101101011': 0.0001220703125, '1000101101101101': 0.0001220703125, '1000101101101110': 0.0001220703125, '1000101110001000': 0.0001220703125, '1000101110101010': 0.0003662109375, '1000101111001010': 0.0001220703125, '1000101111101010': 0.00048828125, '1000101111101110': 0.0001220703125, '1000101111110010': 0.0001220703125, '1000101111111010': 0.0001220703125, '1000110001101010': 0.0003662109375, '1000110001101100': 0.0001220703125, '1000110010001010': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110011001010': 0.0001220703125, '1000110011001011': 0.0001220703125, '1000110011001110': 0.0001220703125, '1000110011100110': 0.0001220703125, '1000110011101010': 0.000732421875, '1000110011111010': 0.0001220703125, '1000110110101000': 0.000244140625, '1000110110101010': 0.000244140625, '1000110111001010': 0.0001220703125, '1000110111100010': 0.000244140625, '1000110111101000': 0.000244140625, '1000110111101010': 0.0006103515625, '1000110111101011': 0.0001220703125, '1000110111101100': 0.0001220703125, '1000110111101110': 0.000244140625, '1000111000101010': 0.0001220703125, '1000111001001010': 0.0001220703125, '1000111001101010': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111011001010': 0.0001220703125, '1000111011001100': 0.0001220703125, '1000111011001110': 0.0001220703125, '1000111011011010': 0.0001220703125, '1000111011100010': 0.00048828125, '1000111011101010': 0.0010986328125, '1000111011101110': 0.0001220703125, '1000111111011010': 0.0001220703125, '1000111111100010': 0.0001220703125, '1000111111101010': 0.0001220703125, '1000111111111110': 0.0001220703125, '1001000010100010': 0.0001220703125, '1001000111111010': 0.0001220703125, '1001001001001010': 0.0001220703125, '1001001001101000': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001001010000010': 0.0001220703125, '1001001010101010': 0.0001220703125, '1001001010111010': 0.0001220703125, '1001001011001010': 0.000244140625, '1001001011100010': 0.0001220703125, '1001001011101000': 0.0001220703125, '1001001011101010': 0.0018310546875, '1001001011101110': 0.0003662109375, '1001001011101111': 0.0001220703125, '1001001011111100': 0.0001220703125, '1001001111101000': 0.0001220703125, '1001010011101010': 0.0001220703125, '1001010011110010': 0.0001220703125, '1001010101001010': 0.0001220703125, '1001011001110110': 0.0001220703125, '1001011010101110': 0.0001220703125, '1001011011100110': 0.0001220703125, '1001011011101000': 0.0001220703125, '1001011011101001': 0.0001220703125, '1001011011101010': 0.000244140625, '1001011011101100': 0.0001220703125, '1001011011101110': 0.0001220703125, '1001011011111010': 0.000244140625, '1001011101111010': 0.0001220703125, '1001100001101010': 0.0001220703125, '1001100010101010': 0.000244140625, '1001100010101110': 0.0001220703125, '1001100011001010': 0.000244140625, '1001100011101010': 0.000244140625, '1001100011101110': 0.0001220703125, '1001100011110010': 0.0001220703125, '1001100011111010': 0.0001220703125, '1001100111100010': 0.0001220703125, '1001101001100010': 0.0001220703125, '1001101001101010': 0.0003662109375, '1001101010001110': 0.0001220703125, '1001101010101010': 0.00048828125, '1001101010101110': 0.000244140625, '1001101010101111': 0.0001220703125, '1001101011001001': 0.0001220703125, '1001101011001010': 0.0006103515625, '1001101011001011': 0.0001220703125, '1001101011100010': 0.0003662109375, '1001101011100110': 0.0003662109375, '1001101011101000': 0.000244140625, '1001101011101010': 0.0025634765625, '1001101011101011': 0.000244140625, '1001101011101100': 0.0001220703125, '1001101011101110': 0.0003662109375, '1001101011110010': 0.0001220703125, '1001101011110110': 0.000244140625, '1001101011111010': 0.0001220703125, '1001101100101010': 0.0001220703125, '1001101101001010': 0.0001220703125, '1001101101011010': 0.0001220703125, '1001101110101010': 0.0001220703125, '1001101111100110': 0.0001220703125, '1001101111101010': 0.0001220703125, '1001110011011010': 0.0001220703125, '1001110011101010': 0.0001220703125, '1001110011101110': 0.0001220703125, '1001110110111010': 0.0001220703125, '1001110111101010': 0.0001220703125, '1001111010101010': 0.0001220703125, '1001111111011000': 0.0001220703125, '1001111111101010': 0.0001220703125, '1010000001001010': 0.0001220703125, '1010000001101010': 0.0001220703125, '1010000001101110': 0.000244140625, '1010000001111010': 0.0001220703125, '1010000010001010': 0.0001220703125, '1010000010011010': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000010111010': 0.000244140625, '1010000011000000': 0.0001220703125, '1010000011001010': 0.00048828125, '1010000011011010': 0.000244140625, '1010000011100010': 0.00048828125, '1010000011100110': 0.0001220703125, '1010000011101000': 0.000244140625, '1010000011101001': 0.0001220703125, '1010000011101010': 0.00341796875, '1010000011101100': 0.0001220703125, '1010000011101101': 0.000244140625, '1010000011101110': 0.00048828125, '1010000011110010': 0.000244140625, '1010000011110110': 0.000244140625, '1010000011111010': 0.0001220703125, '1010000011111110': 0.0001220703125, '1010000100001010': 0.0001220703125, '1010000100101010': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010000101100010': 0.0001220703125, '1010000101101000': 0.0001220703125, '1010000101101010': 0.000244140625, '1010000111001010': 0.0001220703125, '1010000111101000': 0.0001220703125, '1010000111101010': 0.00048828125, '1010000111101110': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000101000': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001001000010': 0.0001220703125, '1010001001011010': 0.0001220703125, '1010001001100010': 0.000244140625, '1010001001101000': 0.0003662109375, '1010001001101010': 0.0015869140625, '1010001001101011': 0.0001220703125, '1010001001101110': 0.0001220703125, '1010001001110010': 0.0001220703125, '1010001001110110': 0.0001220703125, '1010001001111010': 0.000244140625, '1010001001111110': 0.0001220703125, '1010001010001010': 0.0008544921875, '1010001010011010': 0.000244140625, '1010001010100010': 0.0008544921875, '1010001010101000': 0.0001220703125, '1010001010101010': 0.0023193359375, '1010001010101011': 0.0001220703125, '1010001010101110': 0.000244140625, '1010001010110001': 0.0001220703125, '1010001010110110': 0.000244140625, '1010001010110111': 0.0001220703125, '1010001010111010': 0.0003662109375, '1010001011000010': 0.0006103515625, '1010001011000011': 0.0001220703125, '1010001011000110': 0.0003662109375, '1010001011001000': 0.000244140625, '1010001011001010': 0.0030517578125, '1010001011001100': 0.0001220703125, '1010001011001101': 0.000244140625, '1010001011001110': 0.00048828125, '1010001011010010': 0.00048828125, '1010001011010110': 0.0001220703125, '1010001011011010': 0.0008544921875, '1010001011011011': 0.0001220703125, '1010001011011110': 0.0001220703125, '1010001011100000': 0.000244140625, '1010001011100010': 0.002197265625, '1010001011100011': 0.00048828125, '1010001011100101': 0.0001220703125, '1010001011100110': 0.0006103515625, '1010001011100111': 0.0001220703125, '1010001011101000': 0.0013427734375, '1010001011101001': 0.0001220703125, '1010001011101010': 0.01513671875, '1010001011101011': 0.0006103515625, '1010001011101100': 0.000732421875, '1010001011101101': 0.000732421875, '1010001011101110': 0.002197265625, '1010001011101111': 0.0001220703125, '1010001011110000': 0.0001220703125, '1010001011110010': 0.001220703125, '1010001011110011': 0.000244140625, '1010001011110101': 0.0001220703125, '1010001011110110': 0.000244140625, '1010001011111010': 0.00146484375, '1010001011111100': 0.0001220703125, '1010001011111110': 0.0003662109375, '1010001100011000': 0.0001220703125, '1010001100101010': 0.0001220703125, '1010001100110010': 0.0001220703125, '1010001101001010': 0.000244140625, '1010001101001110': 0.0001220703125, '1010001101100010': 0.0001220703125, '1010001101100110': 0.0001220703125, '1010001101101010': 0.0010986328125, '1010001101101110': 0.0003662109375, '1010001101110000': 0.0001220703125, '1010001101110110': 0.0001220703125, '1010001110100010': 0.0001220703125, '1010001110100100': 0.0001220703125, '1010001110101010': 0.0003662109375, '1010001111011010': 0.0001220703125, '1010001111100010': 0.0001220703125, '1010001111101000': 0.0003662109375, '1010001111101010': 0.0009765625, '1010001111101011': 0.0001220703125, '1010001111101110': 0.0001220703125, '1010001111111010': 0.0001220703125, '1010001111111011': 0.0001220703125, '1010001111111110': 0.0001220703125, '1010010001101110': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010010101110': 0.0001220703125, '1010010011000110': 0.0001220703125, '1010010011001010': 0.0001220703125, '1010010011010010': 0.0001220703125, '1010010011101010': 0.0003662109375, '1010010011101100': 0.0001220703125, '1010010011101101': 0.0001220703125, '1010010100101010': 0.0001220703125, '1010010101100010': 0.0001220703125, '1010010101101010': 0.0001220703125, '1010010110001000': 0.0001220703125, '1010010110101010': 0.000244140625, '1010010111000010': 0.0001220703125, '1010010111001000': 0.0001220703125, '1010010111001010': 0.000244140625, '1010010111011010': 0.000244140625, '1010010111100110': 0.0001220703125, '1010010111101010': 0.0010986328125, '1010010111101100': 0.0001220703125, '1010010111101110': 0.0003662109375, '1010011000010010': 0.0001220703125, '1010011001100110': 0.0001220703125, '1010011001101010': 0.000244140625, '1010011001101101': 0.0001220703125, '1010011010100010': 0.0001220703125, '1010011010101000': 0.0001220703125, '1010011010101010': 0.0003662109375, '1010011010101110': 0.0001220703125, '1010011011001000': 0.0001220703125, '1010011011001010': 0.0006103515625, '1010011011001110': 0.0001220703125, '1010011011010110': 0.0001220703125, '1010011011011010': 0.0003662109375, '1010011011011110': 0.000244140625, '1010011011100000': 0.0001220703125, '1010011011100010': 0.0006103515625, '1010011011101000': 0.0003662109375, '1010011011101010': 0.00146484375, '1010011011101101': 0.0001220703125, '1010011011101110': 0.0003662109375, '1010011011110010': 0.000244140625, '1010011011110110': 0.0001220703125, '1010011011110111': 0.0001220703125, '1010011011111010': 0.0001220703125, '1010011101101110': 0.0001220703125, '1010011110101100': 0.0001220703125, '1010011111011101': 0.0001220703125, '1010011111100010': 0.0001220703125, '1010011111101010': 0.0006103515625, '1010011111101110': 0.0001220703125, '1010100000001010': 0.000244140625, '1010100000011010': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101000': 0.0001220703125, '1010100000101010': 0.0003662109375, '1010100000111010': 0.0001220703125, '1010100001001010': 0.0001220703125, '1010100001001111': 0.0001220703125, '1010100001100000': 0.0001220703125, '1010100001101010': 0.0015869140625, '1010100001101011': 0.000244140625, '1010100001101110': 0.000244140625, '1010100001110010': 0.0001220703125, '1010100001111010': 0.0001220703125, '1010100010000010': 0.0001220703125, '1010100010001010': 0.00048828125, '1010100010001100': 0.0001220703125, '1010100010010110': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.0003662109375, '1010100010100110': 0.0001220703125, '1010100010101000': 0.000244140625, '1010100010101010': 0.001708984375, '1010100010101100': 0.0001220703125, '1010100010101110': 0.0003662109375, '1010100010110010': 0.000244140625, '1010100010110110': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100010111110': 0.0001220703125, '1010100011000010': 0.000244140625, '1010100011000100': 0.0001220703125, '1010100011000110': 0.0001220703125, '1010100011001000': 0.0003662109375, '1010100011001010': 0.00244140625, '1010100011001011': 0.0001220703125, '1010100011001101': 0.0001220703125, '1010100011010010': 0.0003662109375, '1010100011010110': 0.0001220703125, '1010100011011010': 0.0003662109375, '1010100011011110': 0.0001220703125, '1010100011100000': 0.0001220703125, '1010100011100010': 0.0028076171875, '1010100011100100': 0.0001220703125, '1010100011100101': 0.0001220703125, '1010100011100110': 0.0003662109375, '1010100011101000': 0.002197265625, '1010100011101010': 0.0146484375, '1010100011101011': 0.000732421875, '1010100011101100': 0.0010986328125, '1010100011101101': 0.000244140625, '1010100011101110': 0.00390625, '1010100011110010': 0.0009765625, '1010100011110110': 0.00048828125, '1010100011111000': 0.0001220703125, '1010100011111010': 0.001220703125, '1010100011111011': 0.0001220703125, '1010100011111110': 0.000244140625, '1010100101001010': 0.00048828125, '1010100101001110': 0.0001220703125, '1010100101011010': 0.0001220703125, '1010100101101000': 0.0001220703125, '1010100101101010': 0.000732421875, '1010100101101100': 0.0001220703125, '1010100101101110': 0.0001220703125, '1010100101110110': 0.0001220703125, '1010100101111010': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110010010': 0.0001220703125, '1010100110010110': 0.0001220703125, '1010100110100010': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100110110010': 0.0001220703125, '1010100110110110': 0.0001220703125, '1010100111001010': 0.00048828125, '1010100111011000': 0.0001220703125, '1010100111100010': 0.0001220703125, '1010100111100011': 0.0001220703125, '1010100111100100': 0.0001220703125, '1010100111101000': 0.0001220703125, '1010100111101001': 0.0001220703125, '1010100111101010': 0.002197265625, '1010100111101011': 0.0001220703125, '1010100111101110': 0.0001220703125, '1010100111110000': 0.0001220703125, '1010100111110010': 0.000244140625, '1010100111111010': 0.0001220703125, '1010101000001000': 0.0001220703125, '1010101000001010': 0.0003662109375, '1010101000010110': 0.0001220703125, '1010101000101010': 0.00146484375, '1010101000101011': 0.000244140625, '1010101000101110': 0.0003662109375, '1010101000110010': 0.0001220703125, '1010101000111000': 0.0001220703125, '1010101000111010': 0.000244140625, '1010101000111011': 0.0001220703125, '1010101001000000': 0.0001220703125, '1010101001000010': 0.0001220703125, '1010101001000100': 0.0001220703125, '1010101001001000': 0.0001220703125, '1010101001001001': 0.000244140625, '1010101001001010': 0.001953125, '1010101001001100': 0.0001220703125, '1010101001001110': 0.0003662109375, '1010101001001111': 0.0001220703125, '1010101001010001': 0.0001220703125, '1010101001010010': 0.0001220703125, '1010101001010011': 0.0001220703125, '1010101001011010': 0.00048828125, '1010101001011011': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001100010': 0.001708984375, '1010101001100100': 0.0001220703125, '1010101001100110': 0.000244140625, '1010101001100111': 0.0001220703125, '1010101001101000': 0.0015869140625, '1010101001101010': 0.009521484375, '1010101001101011': 0.000244140625, '1010101001101100': 0.0006103515625, '1010101001101101': 0.0001220703125, '1010101001101110': 0.0008544921875, '1010101001110000': 0.000244140625, '1010101001110010': 0.0008544921875, '1010101001110100': 0.0001220703125, '1010101001110110': 0.0001220703125, '1010101001110111': 0.0001220703125, '1010101001111010': 0.000244140625, '1010101001111110': 0.000244140625, '1010101010000010': 0.000732421875, '1010101010000011': 0.0001220703125, '1010101010001000': 0.000244140625, '1010101010001010': 0.00341796875, '1010101010001011': 0.0001220703125, '1010101010001100': 0.0001220703125, '1010101010001110': 0.0006103515625, '1010101010010010': 0.000244140625, '1010101010010011': 0.0001220703125, '1010101010010100': 0.000244140625, '1010101010011010': 0.0003662109375, '1010101010011011': 0.0001220703125, '1010101010011110': 0.0001220703125, '1010101010100001': 0.0001220703125, '1010101010100010': 0.002197265625, '1010101010100011': 0.000244140625, '1010101010100100': 0.000244140625, '1010101010100110': 0.000732421875, '1010101010101000': 0.0023193359375, '1010101010101001': 0.0001220703125, '1010101010101010': 0.017333984375, '1010101010101011': 0.000732421875, '1010101010101100': 0.0006103515625, '1010101010101101': 0.0003662109375, '1010101010101110': 0.0023193359375, '1010101010110010': 0.0009765625, '1010101010110100': 0.0001220703125, '1010101010110110': 0.0006103515625, '1010101010110111': 0.0001220703125, '1010101010111000': 0.000244140625, '1010101010111010': 0.001708984375, '1010101010111101': 0.0001220703125, '1010101010111110': 0.00048828125, '1010101011000000': 0.000244140625, '1010101011000001': 0.0001220703125, '1010101011000010': 0.0025634765625, '1010101011000011': 0.0001220703125, '1010101011000100': 0.000244140625, '1010101011000110': 0.00048828125, '1010101011000111': 0.0001220703125, '1010101011001000': 0.0013427734375, '1010101011001001': 0.0003662109375, '1010101011001010': 0.0194091796875, '1010101011001011': 0.001220703125, '1010101011001100': 0.001220703125, '1010101011001110': 0.002197265625, '1010101011010010': 0.001953125, '1010101011010011': 0.000244140625, '1010101011010110': 0.0008544921875, '1010101011010111': 0.000244140625, '1010101011011000': 0.0008544921875, '1010101011011010': 0.0050048828125, '1010101011011011': 0.0001220703125, '1010101011011100': 0.000244140625, '1010101011011101': 0.0001220703125, '1010101011011110': 0.001220703125, '1010101011100000': 0.0015869140625, '1010101011100010': 0.0130615234375, '1010101011100011': 0.0006103515625, '1010101011100100': 0.0009765625, '1010101011100101': 0.000244140625, '1010101011100110': 0.0040283203125, '1010101011100111': 0.0001220703125, '1010101011101000': 0.0108642578125, '1010101011101001': 0.0009765625, '1010101011101010': 0.0919189453125, '1010101011101011': 0.004638671875, '1010101011101100': 0.0054931640625, '1010101011101101': 0.001220703125, '1010101011101110': 0.0125732421875, '1010101011101111': 0.0015869140625, '1010101011110000': 0.0008544921875, '1010101011110001': 0.000244140625, '1010101011110010': 0.0050048828125, '1010101011110100': 0.000244140625, '1010101011110101': 0.0001220703125, '1010101011110110': 0.00244140625, '1010101011110111': 0.0001220703125, '1010101011111000': 0.0009765625, '1010101011111010': 0.0089111328125, '1010101011111011': 0.0001220703125, '1010101011111100': 0.0001220703125, '1010101011111101': 0.0003662109375, '1010101011111110': 0.000732421875, '1010101011111111': 0.0001220703125, '1010101100000010': 0.0001220703125, '1010101100001000': 0.0001220703125, '1010101100001010': 0.000244140625, '1010101100100010': 0.0001220703125, '1010101100101010': 0.0006103515625, '1010101100101100': 0.000244140625, '1010101100101110': 0.0001220703125, '1010101100110000': 0.0001220703125, '1010101100111010': 0.0001220703125, '1010101101000110': 0.000244140625, '1010101101001010': 0.0006103515625, '1010101101001100': 0.0001220703125, '1010101101001110': 0.0001220703125, '1010101101010000': 0.0001220703125, '1010101101010010': 0.0001220703125, '1010101101011010': 0.0003662109375, '1010101101100000': 0.000244140625, '1010101101100010': 0.00048828125, '1010101101100011': 0.0001220703125, '1010101101100110': 0.0003662109375, '1010101101101000': 0.00048828125, '1010101101101010': 0.0050048828125, '1010101101101011': 0.0001220703125, '1010101101101100': 0.000244140625, '1010101101101101': 0.0001220703125, '1010101101101110': 0.0009765625, '1010101101110010': 0.00048828125, '1010101101110110': 0.0001220703125, '1010101101111000': 0.0001220703125, '1010101101111010': 0.000244140625, '1010101101111110': 0.000244140625, '1010101110001010': 0.000244140625, '1010101110100010': 0.0001220703125, '1010101110101010': 0.0009765625, '1010101110101011': 0.0001220703125, '1010101110110110': 0.0003662109375, '1010101111000011': 0.0001220703125, '1010101111001000': 0.000244140625, '1010101111001001': 0.0001220703125, '1010101111001010': 0.0009765625, '1010101111001100': 0.00048828125, '1010101111010010': 0.000244140625, '1010101111010110': 0.0001220703125, '1010101111011010': 0.0003662109375, '1010101111100000': 0.0001220703125, '1010101111100010': 0.0009765625, '1010101111100011': 0.0001220703125, '1010101111100110': 0.0001220703125, '1010101111101000': 0.0008544921875, '1010101111101001': 0.0001220703125, '1010101111101010': 0.0037841796875, '1010101111101100': 0.0003662109375, '1010101111101101': 0.0001220703125, '1010101111101110': 0.0008544921875, '1010101111101111': 0.000244140625, '1010101111110000': 0.0001220703125, '1010101111110010': 0.0006103515625, '1010101111110011': 0.0001220703125, '1010101111111000': 0.0001220703125, '1010101111111010': 0.0010986328125, '1010110000100010': 0.0001220703125, '1010110000101010': 0.000244140625, '1010110001001000': 0.0001220703125, '1010110001001010': 0.0001220703125, '1010110001001101': 0.0001220703125, '1010110001101010': 0.0006103515625, '1010110001101110': 0.000244140625, '1010110010100010': 0.0001220703125, '1010110010101010': 0.0008544921875, '1010110011000010': 0.0001220703125, '1010110011000011': 0.0001220703125, '1010110011001010': 0.0010986328125, '1010110011001110': 0.0001220703125, '1010110011001111': 0.0001220703125, '1010110011011010': 0.0003662109375, '1010110011100011': 0.0001220703125, '1010110011100110': 0.0001220703125, '1010110011101000': 0.0006103515625, '1010110011101010': 0.0045166015625, '1010110011101011': 0.0003662109375, '1010110011101100': 0.000244140625, '1010110011101101': 0.0001220703125, '1010110011101110': 0.0006103515625, '1010110011110010': 0.0003662109375, '1010110011110110': 0.0001220703125, '1010110011110111': 0.0001220703125, '1010110011111000': 0.0001220703125, '1010110011111010': 0.0003662109375, '1010110011111110': 0.0001220703125, '1010110100101010': 0.0001220703125, '1010110101001000': 0.0001220703125, '1010110101001010': 0.000244140625, '1010110101100010': 0.0001220703125, '1010110101101000': 0.0003662109375, '1010110101101010': 0.0003662109375, '1010110110001010': 0.0001220703125, '1010110110010010': 0.0001220703125, '1010110110011010': 0.0001220703125, '1010110110101000': 0.000244140625, '1010110110101010': 0.00048828125, '1010110110101110': 0.0001220703125, '1010110111000010': 0.000244140625, '1010110111001010': 0.0013427734375, '1010110111001011': 0.000244140625, '1010110111001100': 0.0001220703125, '1010110111001110': 0.0003662109375, '1010110111010010': 0.0001220703125, '1010110111011000': 0.0001220703125, '1010110111011001': 0.0001220703125, '1010110111011010': 0.0003662109375, '1010110111100010': 0.0003662109375, '1010110111101000': 0.0006103515625, '1010110111101001': 0.0001220703125, '1010110111101010': 0.0059814453125, '1010110111101011': 0.0003662109375, '1010110111101100': 0.0001220703125, '1010110111101101': 0.0001220703125, '1010110111101110': 0.001708984375, '1010110111110000': 0.000244140625, '1010110111110110': 0.0001220703125, '1010110111111010': 0.000244140625, '1010110111111110': 0.0001220703125, '1010111000000010': 0.0001220703125, '1010111000101010': 0.0001220703125, '1010111000101110': 0.0001220703125, '1010111001000000': 0.0001220703125, '1010111001000010': 0.0001220703125, '1010111001001000': 0.0001220703125, '1010111001001010': 0.0001220703125, '1010111001011000': 0.0001220703125, '1010111001100110': 0.0001220703125, '1010111001101000': 0.0001220703125, '1010111001101010': 0.000732421875, '1010111001101100': 0.0001220703125, '1010111001110010': 0.000244140625, '1010111001111010': 0.0001220703125, '1010111001111100': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010001100': 0.0001220703125, '1010111010100010': 0.0003662109375, '1010111010101000': 0.00048828125, '1010111010101010': 0.00146484375, '1010111010101110': 0.0001220703125, '1010111010110010': 0.0001220703125, '1010111010111010': 0.0001220703125, '1010111010111110': 0.0001220703125, '1010111011000010': 0.0001220703125, '1010111011001000': 0.000244140625, '1010111011001010': 0.001220703125, '1010111011001101': 0.0001220703125, '1010111011010110': 0.0001220703125, '1010111011011010': 0.00048828125, '1010111011100000': 0.0001220703125, '1010111011100001': 0.0001220703125, '1010111011100010': 0.0006103515625, '1010111011100100': 0.0001220703125, '1010111011101000': 0.000732421875, '1010111011101010': 0.007568359375, '1010111011101011': 0.0001220703125, '1010111011101100': 0.0001220703125, '1010111011101101': 0.0001220703125, '1010111011101110': 0.0013427734375, '1010111011110010': 0.000244140625, '1010111011110100': 0.0001220703125, '1010111011110101': 0.0001220703125, '1010111011110110': 0.000244140625, '1010111011111000': 0.0001220703125, '1010111011111010': 0.00048828125, '1010111011111110': 0.0001220703125, '1010111100001010': 0.0001220703125, '1010111101001010': 0.0001220703125, '1010111101101010': 0.0001220703125, '1010111101101100': 0.0001220703125, '1010111101110110': 0.0001220703125, '1010111101111010': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110001110': 0.0001220703125, '1010111110100010': 0.0001220703125, '1010111110101010': 0.0001220703125, '1010111111000010': 0.0001220703125, '1010111111001010': 0.0001220703125, '1010111111101001': 0.000244140625, '1010111111101010': 0.0010986328125, '1010111111101011': 0.0001220703125, '1010111111101101': 0.0001220703125, '1010111111101110': 0.0001220703125, '1010111111101111': 0.0001220703125, '1010111111110010': 0.0001220703125, '1011000001100010': 0.0001220703125, '1011000001101010': 0.0003662109375, '1011000010111110': 0.0001220703125, '1011000011001000': 0.0001220703125, '1011000011001010': 0.0003662109375, '1011000011010000': 0.0001220703125, '1011000011011010': 0.0001220703125, '1011000011101010': 0.001953125, '1011000011101011': 0.0001220703125, '1011000011101100': 0.0001220703125, '1011000011101110': 0.0001220703125, '1011000011111010': 0.000244140625, '1011000101101010': 0.000244140625, '1011000111100000': 0.0001220703125, '1011000111101010': 0.0003662109375, '1011000111101100': 0.0001220703125, '1011000111101111': 0.0001220703125, '1011000111110110': 0.000244140625, '1011001000010010': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011001001001010': 0.0003662109375, '1011001001011010': 0.0001220703125, '1011001001100010': 0.0001220703125, '1011001001101010': 0.000732421875, '1011001010001000': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010001011': 0.0001220703125, '1011001010001100': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010010010': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010101010': 0.0009765625, '1011001010101011': 0.0001220703125, '1011001010101101': 0.0001220703125, '1011001010101110': 0.000244140625, '1011001010111010': 0.000244140625, '1011001011000000': 0.0001220703125, '1011001011000010': 0.00048828125, '1011001011001000': 0.000244140625, '1011001011001001': 0.0001220703125, '1011001011001010': 0.0020751953125, '1011001011001100': 0.0001220703125, '1011001011001110': 0.0003662109375, '1011001011010000': 0.0001220703125, '1011001011010010': 0.0001220703125, '1011001011011010': 0.000732421875, '1011001011100000': 0.0001220703125, '1011001011100010': 0.001220703125, '1011001011100011': 0.0001220703125, '1011001011100100': 0.000244140625, '1011001011100110': 0.000244140625, '1011001011101000': 0.0006103515625, '1011001011101010': 0.0096435546875, '1011001011101011': 0.0006103515625, '1011001011101100': 0.0001220703125, '1011001011101110': 0.00048828125, '1011001011110010': 0.0006103515625, '1011001011111010': 0.0008544921875, '1011001011111100': 0.0001220703125, '1011001100101010': 0.0001220703125, '1011001101000100': 0.0001220703125, '1011001101001110': 0.0001220703125, '1011001101101000': 0.0001220703125, '1011001101101010': 0.0008544921875, '1011001101101011': 0.0001220703125, '1011001101101110': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001111100010': 0.0001220703125, '1011001111101010': 0.0003662109375, '1011010001001010': 0.0001220703125, '1011010001100110': 0.0001220703125, '1011010001101000': 0.0001220703125, '1011010001101010': 0.0001220703125, '1011010010001000': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010010110010': 0.0001220703125, '1011010010111010': 0.0001220703125, '1011010011001010': 0.0001220703125, '1011010011011010': 0.0001220703125, '1011010011100110': 0.0001220703125, '1011010011101000': 0.0001220703125, '1011010011101010': 0.0009765625, '1011010011101110': 0.000244140625, '1011010011111010': 0.0001220703125, '1011010110100110': 0.0001220703125, '1011010111100010': 0.0001220703125, '1011010111101010': 0.0003662109375, '1011011000001010': 0.0001220703125, '1011011000011110': 0.0001220703125, '1011011000101010': 0.0001220703125, '1011011000101011': 0.0001220703125, '1011011001001010': 0.0001220703125, '1011011001100010': 0.000244140625, '1011011001101010': 0.0003662109375, '1011011001110010': 0.0001220703125, '1011011010000010': 0.0001220703125, '1011011010001110': 0.0001220703125, '1011011010011000': 0.0001220703125, '1011011010100001': 0.0001220703125, '1011011010100010': 0.000244140625, '1011011010100110': 0.0001220703125, '1011011010101000': 0.0001220703125, '1011011010101010': 0.0003662109375, '1011011010110011': 0.0001220703125, '1011011011000010': 0.0001220703125, '1011011011001000': 0.000244140625, '1011011011001010': 0.000244140625, '1011011011001100': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011011100': 0.0001220703125, '1011011011100000': 0.0001220703125, '1011011011100010': 0.0003662109375, '1011011011101000': 0.000244140625, '1011011011101001': 0.000244140625, '1011011011101010': 0.0023193359375, '1011011011101011': 0.0001220703125, '1011011011101100': 0.000244140625, '1011011011101101': 0.0001220703125, '1011011011101110': 0.00048828125, '1011011011101111': 0.0001220703125, '1011011011110010': 0.0003662109375, '1011011011111010': 0.00048828125, '1011011011111011': 0.0001220703125, '1011011100101010': 0.0001220703125, '1011011101101010': 0.000244140625, '1011011101101110': 0.000244140625, '1011011110011110': 0.0001220703125, '1011011111100010': 0.0001220703125, '1011011111101010': 0.0001220703125, '1011100000001110': 0.0001220703125, '1011100000100010': 0.0001220703125, '1011100001001010': 0.0001220703125, '1011100001101010': 0.000244140625, '1011100001101101': 0.0001220703125, '1011100001111010': 0.0001220703125, '1011100010100010': 0.0001220703125, '1011100010101010': 0.0008544921875, '1011100011000010': 0.0001220703125, '1011100011001010': 0.00048828125, '1011100011001110': 0.000244140625, '1011100011011010': 0.000244140625, '1011100011100000': 0.000244140625, '1011100011100010': 0.000244140625, '1011100011100110': 0.000244140625, '1011100011101000': 0.000244140625, '1011100011101010': 0.002685546875, '1011100011101101': 0.0001220703125, '1011100011101110': 0.0001220703125, '1011100011110010': 0.0001220703125, '1011100011110011': 0.0001220703125, '1011100011111011': 0.0001220703125, '1011100011111100': 0.0001220703125, '1011100011111110': 0.0001220703125, '1011100101101010': 0.0001220703125, '1011100101101100': 0.0001220703125, '1011100101101101': 0.0001220703125, '1011100101101110': 0.0001220703125, '1011100111001110': 0.0001220703125, '1011100111011010': 0.0001220703125, '1011100111101000': 0.0001220703125, '1011100111101010': 0.0001220703125, '1011101000001010': 0.0001220703125, '1011101000001100': 0.000244140625, '1011101000101010': 0.00048828125, '1011101001000010': 0.000244140625, '1011101001001010': 0.0001220703125, '1011101001001011': 0.0001220703125, '1011101001010110': 0.0001220703125, '1011101001011011': 0.0001220703125, '1011101001100000': 0.000244140625, '1011101001100010': 0.000244140625, '1011101001100110': 0.0003662109375, '1011101001101000': 0.0001220703125, '1011101001101001': 0.0001220703125, '1011101001101010': 0.001953125, '1011101001101011': 0.0001220703125, '1011101001101110': 0.000244140625, '1011101001101111': 0.0001220703125, '1011101001111000': 0.0001220703125, '1011101001111010': 0.000244140625, '1011101001111110': 0.0001220703125, '1011101010000010': 0.000244140625, '1011101010001010': 0.0003662109375, '1011101010001100': 0.0001220703125, '1011101010010000': 0.0001220703125, '1011101010011010': 0.000244140625, '1011101010011011': 0.0001220703125, '1011101010100010': 0.0009765625, '1011101010100110': 0.0001220703125, '1011101010101000': 0.00048828125, '1011101010101010': 0.0037841796875, '1011101010101100': 0.000244140625, '1011101010101110': 0.000244140625, '1011101010101111': 0.0001220703125, '1011101010110010': 0.000244140625, '1011101010111010': 0.0003662109375, '1011101011000010': 0.000732421875, '1011101011000110': 0.0001220703125, '1011101011001000': 0.000244140625, '1011101011001001': 0.0001220703125, '1011101011001010': 0.00390625, '1011101011001011': 0.0001220703125, '1011101011001110': 0.0001220703125, '1011101011010010': 0.00048828125, '1011101011010100': 0.0001220703125, '1011101011011010': 0.000732421875, '1011101011011011': 0.0001220703125, '1011101011100000': 0.0001220703125, '1011101011100010': 0.001953125, '1011101011100101': 0.0001220703125, '1011101011100110': 0.0003662109375, '1011101011101000': 0.001953125, '1011101011101001': 0.0001220703125, '1011101011101010': 0.014892578125, '1011101011101011': 0.000244140625, '1011101011101100': 0.001220703125, '1011101011101101': 0.00048828125, '1011101011101110': 0.0020751953125, '1011101011110000': 0.000244140625, '1011101011110010': 0.001708984375, '1011101011110011': 0.000244140625, '1011101011110100': 0.0001220703125, '1011101011110110': 0.00048828125, '1011101011111000': 0.0001220703125, '1011101011111010': 0.001708984375, '1011101011111100': 0.0001220703125, '1011101011111101': 0.0001220703125, '1011101100001010': 0.0001220703125, '1011101100100010': 0.0001220703125, '1011101100101010': 0.0001220703125, '1011101101000010': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101011010': 0.000244140625, '1011101101100000': 0.0001220703125, '1011101101100010': 0.000244140625, '1011101101100110': 0.0001220703125, '1011101101101010': 0.001220703125, '1011101101101110': 0.000244140625, '1011101101110010': 0.0001220703125, '1011101110100110': 0.0001220703125, '1011101110101110': 0.0001220703125, '1011101111010010': 0.0001220703125, '1011101111101010': 0.0013427734375, '1011101111101100': 0.0001220703125, '1011101111101110': 0.000244140625, '1011101111110010': 0.0001220703125, '1011101111110110': 0.0001220703125, '1011101111111010': 0.0001220703125, '1011110000000110': 0.0001220703125, '1011110001101010': 0.0003662109375, '1011110010101010': 0.0001220703125, '1011110010101100': 0.0001220703125, '1011110010111110': 0.0001220703125, '1011110011001010': 0.0001220703125, '1011110011001011': 0.0001220703125, '1011110011100010': 0.0001220703125, '1011110011100110': 0.0001220703125, '1011110011101000': 0.0001220703125, '1011110011101010': 0.001220703125, '1011110011101110': 0.000244140625, '1011110011110010': 0.0001220703125, '1011110011110110': 0.0001220703125, '1011110011111010': 0.0001220703125, '1011110101001000': 0.0001220703125, '1011110101100010': 0.0001220703125, '1011110101101110': 0.0001220703125, '1011110101111010': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111000010': 0.0001220703125, '1011110111001000': 0.0001220703125, '1011110111001010': 0.0003662109375, '1011110111011010': 0.000244140625, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0013427734375, '1011110111101100': 0.0001220703125, '1011110111110010': 0.0001220703125, '1011110111110111': 0.0001220703125, '1011110111111010': 0.0001220703125, '1011110111111011': 0.0001220703125, '1011111001001010': 0.0001220703125, '1011111001101000': 0.0001220703125, '1011111001101010': 0.000244140625, '1011111011001010': 0.000732421875, '1011111011100010': 0.000244140625, '1011111011101000': 0.0001220703125, '1011111011101010': 0.001953125, '1011111011110010': 0.0001220703125, '1011111011110110': 0.0001220703125, '1011111100101010': 0.0001220703125, '1011111110100010': 0.0001220703125, '1011111111001010': 0.0001220703125, '1011111111101010': 0.0001220703125, '1100000011101010': 0.000244140625, '1100000011110111': 0.0001220703125, '1100000101100110': 0.0001220703125, '1100000111000010': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001010001010': 0.0001220703125, '1100001010011000': 0.0001220703125, '1100001010101010': 0.0001220703125, '1100001010110110': 0.0001220703125, '1100001010111010': 0.0001220703125, '1100001011000110': 0.0001220703125, '1100001011100010': 0.0001220703125, '1100001011101010': 0.0006103515625, '1100001011101110': 0.0001220703125, '1100001011110110': 0.0001220703125, '1100001011111010': 0.0001220703125, '1100010001101010': 0.0001220703125, '1100010011011000': 0.0001220703125, '1100010011011011': 0.0001220703125, '1100010110001010': 0.0001220703125, '1100010111101000': 0.0001220703125, '1100011011100111': 0.0001220703125, '1100011011101010': 0.0001220703125, '1100011011101110': 0.0001220703125, '1100100001001110': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100011001010': 0.000244140625, '1100100011101001': 0.0001220703125, '1100100011101010': 0.0006103515625, '1100100011101100': 0.000244140625, '1100100011110010': 0.0001220703125, '1100100101001010': 0.0001220703125, '1100100110101010': 0.0001220703125, '1100101000000010': 0.0001220703125, '1100101001100010': 0.000244140625, '1100101001101000': 0.0001220703125, '1100101001101010': 0.0003662109375, '1100101001111010': 0.0001220703125, '1100101010000001': 0.0001220703125, '1100101010001000': 0.0001220703125, '1100101010001011': 0.0001220703125, '1100101010100010': 0.0001220703125, '1100101010101000': 0.00048828125, '1100101010101010': 0.000732421875, '1100101010101110': 0.000244140625, '1100101011001010': 0.0008544921875, '1100101011001100': 0.000244140625, '1100101011001101': 0.0001220703125, '1100101011010110': 0.0001220703125, '1100101011011000': 0.0001220703125, '1100101011100010': 0.0006103515625, '1100101011101000': 0.0008544921875, '1100101011101010': 0.0040283203125, '1100101011101011': 0.0001220703125, '1100101011101100': 0.000244140625, '1100101011101110': 0.00048828125, '1100101011110010': 0.0003662109375, '1100101011110110': 0.000244140625, '1100101011111010': 0.0001220703125, '1100101100111010': 0.0001220703125, '1100101101001100': 0.0001220703125, '1100101101101000': 0.0001220703125, '1100101101101010': 0.000244140625, '1100101101101011': 0.0001220703125, '1100101101101110': 0.0001220703125, '1100101101111010': 0.0001220703125, '1100101110111110': 0.0001220703125, '1100101111001010': 0.0001220703125, '1100101111010000': 0.0001220703125, '1100101111101010': 0.000244140625, '1100101111101110': 0.0001220703125, '1100101111110010': 0.0001220703125, '1100110010101010': 0.000244140625, '1100110011001010': 0.0001220703125, '1100110011101010': 0.0001220703125, '1100110110100010': 0.0001220703125, '1100110110101010': 0.0001220703125, '1100110111001110': 0.0001220703125, '1100110111101010': 0.0006103515625, '1100110111101100': 0.0001220703125, '1100111010000010': 0.0001220703125, '1100111010101010': 0.0001220703125, '1100111011011000': 0.0001220703125, '1100111011100000': 0.0001220703125, '1100111100001110': 0.0001220703125, '1100111101001010': 0.0001220703125, '1100111101100010': 0.0001220703125, '1100111101100110': 0.0001220703125, '1101000011101010': 0.0001220703125, '1101000011101111': 0.0001220703125, '1101001001001010': 0.0001220703125, '1101001001100010': 0.0001220703125, '1101001010001010': 0.000244140625, '1101001011011010': 0.0001220703125, '1101001011101000': 0.000244140625, '1101001011101010': 0.0013427734375, '1101001011101110': 0.000244140625, '1101001101101010': 0.0001220703125, '1101010001001110': 0.0001220703125, '1101010011011010': 0.0001220703125, '1101010011101010': 0.0001220703125, '1101011010101010': 0.0001220703125, '1101011011101010': 0.0001220703125, '1101011011110100': 0.0001220703125, '1101011101101101': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100011001000': 0.0001220703125, '1101100011010000': 0.0001220703125, '1101100011011010': 0.0001220703125, '1101100011101000': 0.0001220703125, '1101100011101010': 0.0009765625, '1101100011101110': 0.0001220703125, '1101100011111010': 0.0001220703125, '1101100011111110': 0.0001220703125, '1101100101101010': 0.0001220703125, '1101100111010010': 0.0001220703125, '1101101001101000': 0.0001220703125, '1101101001101010': 0.000244140625, '1101101001101100': 0.0001220703125, '1101101010000010': 0.0001220703125, '1101101010101010': 0.0008544921875, '1101101010101110': 0.0001220703125, '1101101010111101': 0.0001220703125, '1101101011001001': 0.0001220703125, '1101101011001010': 0.00048828125, '1101101011001110': 0.000244140625, '1101101011010000': 0.0001220703125, '1101101011100010': 0.000244140625, '1101101011101000': 0.0001220703125, '1101101011101010': 0.002685546875, '1101101011101011': 0.0001220703125, '1101101011101100': 0.0001220703125, '1101101011101110': 0.0001220703125, '1101101011110010': 0.000244140625, '1101101011111010': 0.000244140625, '1101101101001000': 0.0001220703125, '1101101101101001': 0.0001220703125, '1101101101101010': 0.0001220703125, '1101101111100010': 0.0001220703125, '1101101111101010': 0.0001220703125, '1101110011001000': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110011101110': 0.0001220703125, '1101110111001010': 0.0001220703125, '1101110111101010': 0.0001220703125, '1101110111110010': 0.0001220703125, '1101111011000000': 0.0001220703125, '1101111011101010': 0.0003662109375, '1101111011101110': 0.0001220703125, '1101111011101111': 0.0001220703125, '1101111011110010': 0.0001220703125, '1101111101101000': 0.0001220703125, '1110000001101000': 0.0001220703125, '1110000011001010': 0.0001220703125, '1110000011100010': 0.0001220703125, '1110000011101010': 0.0003662109375, '1110000011101110': 0.0001220703125, '1110000011111010': 0.0001220703125, '1110000111101110': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001001001010': 0.0001220703125, '1110001001101010': 0.0001220703125, '1110001010101010': 0.00048828125, '1110001010101011': 0.000244140625, '1110001011001011': 0.0001220703125, '1110001011001101': 0.0001220703125, '1110001011100010': 0.0001220703125, '1110001011101000': 0.0001220703125, '1110001011101001': 0.0001220703125, '1110001011101010': 0.0008544921875, '1110001011101011': 0.0001220703125, '1110001011101110': 0.000244140625, '1110001011111010': 0.000244140625, '1110001101100010': 0.0001220703125, '1110001101101010': 0.0001220703125, '1110001111101010': 0.0001220703125, '1110010111101010': 0.0001220703125, '1110010111101110': 0.0001220703125, '1110011010100110': 0.0001220703125, '1110011011001010': 0.0001220703125, '1110011011100000': 0.0001220703125, '1110011011100010': 0.0001220703125, '1110011011101010': 0.000244140625, '1110011011110110': 0.0001220703125, '1110011101101010': 0.0001220703125, '1110011111001010': 0.0001220703125, '1110100001001010': 0.0003662109375, '1110100001101001': 0.0001220703125, '1110100001101010': 0.000244140625, '1110100010001010': 0.0001220703125, '1110100010100110': 0.0001220703125, '1110100011100010': 0.0001220703125, '1110100011101000': 0.0001220703125, '1110100011101010': 0.0008544921875, '1110100011111010': 0.0001220703125, '1110100101101010': 0.0001220703125, '1110100110101010': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101000100010': 0.0001220703125, '1110101000101010': 0.000244140625, '1110101000101011': 0.0001220703125, '1110101000101110': 0.0001220703125, '1110101001001011': 0.0001220703125, '1110101001001110': 0.0001220703125, '1110101001001111': 0.0001220703125, '1110101001011010': 0.0001220703125, '1110101001100010': 0.0001220703125, '1110101001100011': 0.0001220703125, '1110101001101000': 0.0001220703125, '1110101001101010': 0.0008544921875, '1110101001111110': 0.0001220703125, '1110101010000110': 0.0001220703125, '1110101010001101': 0.0001220703125, '1110101010011010': 0.0001220703125, '1110101010100010': 0.0003662109375, '1110101010101000': 0.000244140625, '1110101010101010': 0.0008544921875, '1110101010101100': 0.0001220703125, '1110101011001000': 0.0001220703125, '1110101011001010': 0.0009765625, '1110101011001110': 0.0003662109375, '1110101011010011': 0.0001220703125, '1110101011010110': 0.000244140625, '1110101011011010': 0.0006103515625, '1110101011100010': 0.001708984375, '1110101011100100': 0.0001220703125, '1110101011100101': 0.000244140625, '1110101011100110': 0.000244140625, '1110101011101000': 0.000732421875, '1110101011101010': 0.004638671875, '1110101011101011': 0.000732421875, '1110101011101100': 0.0003662109375, '1110101011101110': 0.0003662109375, '1110101011101111': 0.0001220703125, '1110101011110000': 0.000244140625, '1110101011110010': 0.00048828125, '1110101011110111': 0.0001220703125, '1110101011111001': 0.000244140625, '1110101011111010': 0.0010986328125, '1110101011111011': 0.0003662109375, '1110101011111100': 0.0001220703125, '1110101011111110': 0.0001220703125, '1110101100000010': 0.0001220703125, '1110101100101010': 0.000244140625, '1110101101001010': 0.0001220703125, '1110101101100010': 0.0001220703125, '1110101101101010': 0.0003662109375, '1110101101101110': 0.0001220703125, '1110101111000110': 0.0001220703125, '1110101111101010': 0.0006103515625, '1110101111101011': 0.0001220703125, '1110101111101110': 0.0001220703125, '1110101111110010': 0.000244140625, '1110110011000010': 0.000244140625, '1110110011100010': 0.000244140625, '1110110011101010': 0.0001220703125, '1110110011101110': 0.0001220703125, '1110110011110010': 0.0001220703125, '1110110011110110': 0.0001220703125, '1110110011111101': 0.0001220703125, '1110110110101010': 0.0003662109375, '1110110111001010': 0.0001220703125, '1110110111011010': 0.0001220703125, '1110110111100000': 0.0001220703125, '1110110111100010': 0.0003662109375, '1110110111101010': 0.0006103515625, '1110111000101000': 0.0001220703125, '1110111001100000': 0.0001220703125, '1110111001110010': 0.0001220703125, '1110111010101010': 0.0001220703125, '1110111010101110': 0.0001220703125, '1110111011000010': 0.0001220703125, '1110111011001000': 0.0001220703125, '1110111011001010': 0.0001220703125, '1110111011101010': 0.0003662109375, '1110111011110010': 0.0001220703125, '1110111110101010': 0.0001220703125, '1110111111111010': 0.000244140625, '1111001001101010': 0.0001220703125, '1111001001111010': 0.0001220703125, '1111001010101010': 0.000244140625, '1111001011011010': 0.0001220703125, '1111001011100010': 0.0001220703125, '1111001011101010': 0.000732421875, '1111001011101100': 0.0001220703125, '1111001011101110': 0.000244140625, '1111001011110010': 0.0001220703125, '1111001100110100': 0.0001220703125, '1111001101001010': 0.0001220703125, '1111010011101010': 0.0001220703125, '1111010110101010': 0.0001220703125, '1111011000001110': 0.0001220703125, '1111011001101100': 0.0001220703125, '1111011010101100': 0.0001220703125, '1111011011001010': 0.0001220703125, '1111011011101011': 0.0001220703125, '1111011011101110': 0.0001220703125, '1111011011110010': 0.0001220703125, '1111011011110110': 0.0001220703125, '1111100001101010': 0.0001220703125, '1111100010101010': 0.0001220703125, '1111100011010100': 0.0001220703125, '1111100011101010': 0.000244140625, '1111100011101110': 0.0001220703125, '1111100111100010': 0.0001220703125, '1111100111101010': 0.0001220703125, '1111101001000110': 0.0001220703125, '1111101001111110': 0.0001220703125, '1111101010000010': 0.0001220703125, '1111101011001010': 0.000732421875, '1111101011101000': 0.000244140625, '1111101011101010': 0.000732421875, '1111101011101011': 0.0001220703125, '1111101011101100': 0.000244140625, '1111101011101110': 0.0003662109375, '1111101011110010': 0.0001220703125, '1111110111101000': 0.0001220703125, '1111110111101010': 0.0001220703125, '1111111011101010': 0.000244140625, '1111111101111000': 0.0001220703125, '1111111111101101': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=6_bit=0.txt <==
{'0000000000000000': 0.3009033203125, '0000000000000001': 0.0146484375, '0000000000000010': 0.0086669921875, '0000000000000011': 0.002685546875, '0000000000000100': 0.01904296875, '0000000000000101': 0.0010986328125, '0000000000000110': 0.01025390625, '0000000000000111': 0.00537109375, '0000000000001000': 0.0120849609375, '0000000000001001': 0.00048828125, '0000000000001010': 0.00048828125, '0000000000001100': 0.0013427734375, '0000000000001110': 0.000244140625, '0000000000001111': 0.0001220703125, '0000000000010000': 0.021728515625, '0000000000010001': 0.000244140625, '0000000000010010': 0.001220703125, '0000000000010100': 0.0015869140625, '0000000000010101': 0.000244140625, '0000000000010110': 0.0008544921875, '0000000000010111': 0.000244140625, '0000000000011000': 0.0054931640625, '0000000000011001': 0.00048828125, '0000000000011010': 0.0003662109375, '0000000000011011': 0.0001220703125, '0000000000011100': 0.004150390625, '0000000000011111': 0.000244140625, '0000000000100000': 0.0074462890625, '0000000000100001': 0.0003662109375, '0000000000100010': 0.000244140625, '0000000000100100': 0.0001220703125, '0000000000100101': 0.000244140625, '0000000000100110': 0.0001220703125, '0000000000101000': 0.0003662109375, '0000000000101100': 0.0001220703125, '0000000000110000': 0.004150390625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0003662109375, '0000000000110111': 0.000244140625, '0000000000111000': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0042724609375, '0000000001000010': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001001000': 0.0001220703125, '0000000001001110': 0.0001220703125, '0000000001010000': 0.000244140625, '0000000001011100': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000001110000': 0.000244140625, '0000000010000000': 0.00341796875, '0000000010000001': 0.0001220703125, '0000000010000010': 0.0001220703125, '0000000010000100': 0.000244140625, '0000000010000110': 0.0003662109375, '0000000010001010': 0.0001220703125, '0000000010010000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000100000000': 0.01318359375, '0000000100000001': 0.0010986328125, '0000000100000010': 0.000244140625, '0000000100000011': 0.000244140625, '0000000100000100': 0.001220703125, '0000000100000110': 0.000732421875, '0000000100000111': 0.000244140625, '0000000100001000': 0.000732421875, '0000000100001100': 0.000244140625, '0000000100010000': 0.0006103515625, '0000000100010100': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.0003662109375, '0000000100100100': 0.0001220703125, '0000000100101000': 0.0001220703125, '0000000100110000': 0.0001220703125, '0000000110000000': 0.0025634765625, '0000000110000001': 0.0001220703125, '0000000110000010': 0.0001220703125, '0000000110000100': 0.000244140625, '0000000110000110': 0.0001220703125, '0000000110001000': 0.000244140625, '0000000110011100': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000000111010000': 0.0001220703125, '0000001000000000': 0.0640869140625, '0000001000000001': 0.0023193359375, '0000001000000010': 0.003173828125, '0000001000000011': 0.000244140625, '0000001000000100': 0.0030517578125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.001708984375, '0000001000000111': 0.00048828125, '0000001000001000': 0.00244140625, '0000001000001001': 0.0001220703125, '0000001000001100': 0.0001220703125, '0000001000010000': 0.003173828125, '0000001000010001': 0.0001220703125, '0000001000010010': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000011000': 0.0008544921875, '0000001000011001': 0.0001220703125, '0000001000011100': 0.0006103515625, '0000001000100000': 0.0010986328125, '0000001000100001': 0.0001220703125, '0000001000100010': 0.0001220703125, '0000001000100100': 0.0001220703125, '0000001000101100': 0.0001220703125, '0000001000110000': 0.0010986328125, '0000001001000000': 0.0006103515625, '0000001001000100': 0.0001220703125, '0000001001000111': 0.0001220703125, '0000001001001000': 0.0001220703125, '0000001010000000': 0.00048828125, '0000001100000000': 0.007080078125, '0000001100000001': 0.0009765625, '0000001100000010': 0.000244140625, '0000001100000011': 0.0001220703125, '0000001100000100': 0.000732421875, '0000001100000110': 0.000244140625, '0000001100000111': 0.0001220703125, '0000001100001000': 0.000732421875, '0000001100001001': 0.0001220703125, '0000001100010000': 0.000244140625, '0000001100010001': 0.0001220703125, '0000001100011000': 0.000244140625, '0000001100100000': 0.000732421875, '0000001101000000': 0.0001220703125, '0000001101010010': 0.0001220703125, '0000001110000000': 0.00146484375, '0000001110000010': 0.000244140625, '0000010000000000': 0.01123046875, '0000010000000001': 0.00048828125, '0000010000000010': 0.0003662109375, '0000010000000100': 0.0010986328125, '0000010000000110': 0.0006103515625, '0000010000000111': 0.000244140625, '0000010000001000': 0.0003662109375, '0000010000001100': 0.0001220703125, '0000010000010000': 0.000732421875, '0000010000011100': 0.000244140625, '0000010000100000': 0.000244140625, '0000010000100010': 0.0001220703125, '0000010000101100': 0.0001220703125, '0000010000110000': 0.0003662109375, '0000010001000000': 0.0001220703125, '0000010010000000': 0.0001220703125, '0000010100000000': 0.001953125, '0000010100000011': 0.0001220703125, '0000010100000100': 0.0003662109375, '0000010100000110': 0.0001220703125, '0000010100001000': 0.000244140625, '0000010100010000': 0.0001220703125, '0000010101000000': 0.0001220703125, '0000010110000000': 0.0001220703125, '0000010110000010': 0.0001220703125, '0000010110000100': 0.0001220703125, '0000010110010000': 0.0001220703125, '0000011000000000': 0.0120849609375, '0000011000000001': 0.0003662109375, '0000011000000010': 0.000244140625, '0000011000000100': 0.0010986328125, '0000011000000110': 0.0003662109375, '0000011000000111': 0.000244140625, '0000011000001000': 0.000732421875, '0000011000001100': 0.0001220703125, '0000011000001111': 0.0001220703125, '0000011000010000': 0.001220703125, '0000011000010100': 0.0001220703125, '0000011000011000': 0.000244140625, '0000011000011100': 0.000244140625, '0000011000100000': 0.000732421875, '0000011000110000': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011001011100': 0.0001220703125, '0000011010000000': 0.000244140625, '0000011100000000': 0.013916015625, '0000011100000001': 0.000244140625, '0000011100000010': 0.0003662109375, '0000011100000100': 0.0008544921875, '0000011100000110': 0.0008544921875, '0000011100001000': 0.000244140625, '0000011100001110': 0.0001220703125, '0000011100010000': 0.0013427734375, '0000011100010011': 0.0001220703125, '0000011100010110': 0.0001220703125, '0000011100011100': 0.0001220703125, '0000011100011110': 0.0001220703125, '0000011100100000': 0.0006103515625, '0000011100100001': 0.0001220703125, '0000011100100011': 0.0001220703125, '0000011100110000': 0.0001220703125, '0000011101000010': 0.0001220703125, '0000011110000000': 0.0003662109375, '0000011110000001': 0.0001220703125, '0000011110001000': 0.0001220703125, '0000100000000000': 0.0076904296875, '0000100000000001': 0.000244140625, '0000100000000010': 0.00048828125, '0000100000000011': 0.000244140625, '0000100000000100': 0.000244140625, '0000100000000110': 0.0001220703125, '0000100000000111': 0.000244140625, '0000100000001000': 0.0003662109375, '0000100000001010': 0.0001220703125, '0000100000010000': 0.0003662109375, '0000100000110000': 0.000244140625, '0000100001000000': 0.0001220703125, '0000100010000000': 0.0003662109375, '0000100010000010': 0.0001220703125, '0000100010010000': 0.0001220703125, '0000100100000000': 0.000732421875, '0000100100000100': 0.0001220703125, '0000100100001000': 0.0001220703125, '0000101000000000': 0.0010986328125, '0000101000000001': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000001000': 0.0003662109375, '0000101000100000': 0.0001220703125, '0000101000110000': 0.000244140625, '0000101100000000': 0.0003662109375, '0000101100010000': 0.0001220703125, '0000110000000000': 0.0042724609375, '0000110000000001': 0.0001220703125, '0000110000000010': 0.00048828125, '0000110000000100': 0.000732421875, '0000110000000101': 0.0001220703125, '0000110000000110': 0.000244140625, '0000110000000111': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000001001': 0.0001220703125, '0000110000010000': 0.0001220703125, '0000110000010010': 0.0001220703125, '0000110000011000': 0.000244140625, '0000110000011010': 0.0001220703125, '0000110000011100': 0.0001220703125, '0000110000100000': 0.000244140625, '0000110100000000': 0.0003662109375, '0000110100001000': 0.0001220703125, '0000111000000000': 0.00146484375, '0000111000000100': 0.0003662109375, '0000111000011100': 0.0001220703125, '0000111010000000': 0.0001220703125, '0000111100000000': 0.00048828125, '0000111100110000': 0.0001220703125, '0001000000000000': 0.0577392578125, '0001000000000001': 0.002685546875, '0001000000000010': 0.00146484375, '0001000000000011': 0.0008544921875, '0001000000000100': 0.0035400390625, '0001000000000101': 0.000244140625, '0001000000000110': 0.001953125, '0001000000000111': 0.0010986328125, '0001000000001000': 0.0029296875, '0001000000001001': 0.0001220703125, '0001000000010000': 0.0040283203125, '0001000000010001': 0.0001220703125, '0001000000010100': 0.0003662109375, '0001000000010111': 0.0001220703125, '0001000000011000': 0.000732421875, '0001000000011010': 0.0001220703125, '0001000000011100': 0.0009765625, '0001000000011101': 0.0001220703125, '0001000000100000': 0.0015869140625, '0001000000100001': 0.0001220703125, '0001000000100110': 0.0001220703125, '0001000000110000': 0.000244140625, '0001000000110010': 0.0001220703125, '0001000000111110': 0.0001220703125, '0001000001000000': 0.0010986328125, '0001000001000100': 0.0001220703125, '0001000001010000': 0.0001220703125, '0001000010000000': 0.0003662109375, '0001000010000100': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010010000': 0.0003662109375, '0001000010110001': 0.0001220703125, '0001000100000000': 0.002685546875, '0001000100000010': 0.0001220703125, '0001000100000100': 0.0003662109375, '0001000100000101': 0.000244140625, '0001000100000110': 0.0001220703125, '0001000100000111': 0.0001220703125, '0001000100001000': 0.0006103515625, '0001000100011000': 0.0001220703125, '0001000100100000': 0.0001220703125, '0001000100110000': 0.0001220703125, '0001000110000000': 0.000244140625, '0001000110000010': 0.0001220703125, '0001000110000100': 0.0001220703125, '0001001000000000': 0.0120849609375, '0001001000000001': 0.0003662109375, '0001001000000010': 0.0003662109375, '0001001000000100': 0.0009765625, '0001001000000110': 0.000244140625, '0001001000001000': 0.00048828125, '0001001000010000': 0.000732421875, '0001001000010100': 0.0001220703125, '0001001000011000': 0.000244140625, '0001001000011100': 0.0001220703125, '0001001000011101': 0.0001220703125, '0001001000100000': 0.000244140625, '0001001000100100': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001001000000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001100000000': 0.001708984375, '0001001100000001': 0.000244140625, '0001001100000111': 0.0001220703125, '0001001100100100': 0.0001220703125, '0001001110000000': 0.000244140625, '0001010000000000': 0.0030517578125, '0001010000000010': 0.0001220703125, '0001010000000100': 0.0003662109375, '0001010000000110': 0.0001220703125, '0001010000000111': 0.0001220703125, '0001010000010000': 0.0001220703125, '0001010001100100': 0.0001220703125, '0001010010000000': 0.0001220703125, '0001010100000000': 0.0003662109375, '0001010100000100': 0.0001220703125, '0001010110000000': 0.0001220703125, '0001011000000000': 0.0035400390625, '0001011000000001': 0.0001220703125, '0001011000000010': 0.0001220703125, '0001011000000100': 0.0001220703125, '0001011000000101': 0.0001220703125, '0001011000000110': 0.0001220703125, '0001011000001000': 0.0001220703125, '0001011000001010': 0.0001220703125, '0001011000011100': 0.000244140625, '0001011000101011': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011100000000': 0.0023193359375, '0001011100000100': 0.000244140625, '0001011100001110': 0.0001220703125, '0001011100010000': 0.0001220703125, '0001011100011100': 0.000244140625, '0001011100100000': 0.0001220703125, '0001011100100010': 0.0001220703125, '0001011100100100': 0.0001220703125, '0001011100110000': 0.0001220703125, '0001011101000000': 0.000244140625, '0001011110000100': 0.0001220703125, '0001100000000000': 0.0068359375, '0001100000000001': 0.0001220703125, '0001100000000010': 0.000244140625, '0001100000000100': 0.0003662109375, '0001100000000110': 0.0001220703125, '0001100000000111': 0.0001220703125, '0001100000001000': 0.00048828125, '0001100000010000': 0.00048828125, '0001100000010010': 0.0001220703125, '0001100000010100': 0.0001220703125, '0001100000011000': 0.0001220703125, '0001100000011011': 0.0001220703125, '0001100000100000': 0.0001220703125, '0001100000100111': 0.0001220703125, '0001100001000000': 0.0001220703125, '0001100001000100': 0.0001220703125, '0001100010000000': 0.00048828125, '0001100010100000': 0.0001220703125, '0001100010100001': 0.0001220703125, '0001100100000000': 0.0006103515625, '0001100100000011': 0.0001220703125, '0001100100010000': 0.0001220703125, '0001100110000000': 0.000244140625, '0001101000000000': 0.0010986328125, '0001101000000010': 0.0001220703125, '0001101000000100': 0.0001220703125, '0001101000010000': 0.0001220703125, '0001101000100000': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0009765625, '0001101100001000': 0.0001220703125, '0001101110000000': 0.000244140625, '0001101110010000': 0.0001220703125, '0001110000000000': 0.0086669921875, '0001110000000001': 0.0003662109375, '0001110000000010': 0.000244140625, '0001110000000100': 0.000244140625, '0001110000000110': 0.000244140625, '0001110000000111': 0.0001220703125, '0001110000001000': 0.000244140625, '0001110000001100': 0.0001220703125, '0001110000010000': 0.000244140625, '0001110000010011': 0.0001220703125, '0001110000010100': 0.0001220703125, '0001110000011101': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000100001': 0.0001220703125, '0001110001000000': 0.000244140625, '0001110010000000': 0.0001220703125, '0001110100000000': 0.0003662109375, '0001110100000100': 0.0001220703125, '0001110100000110': 0.0001220703125, '0001110100010000': 0.000244140625, '0001110110000000': 0.000244140625, '0001111000000000': 0.00146484375, '0001111000000001': 0.000244140625, '0001111000000100': 0.0001220703125, '0001111000000110': 0.0001220703125, '0001111000100100': 0.0001220703125, '0001111100000000': 0.0006103515625, '0010000000000000': 0.0047607421875, '0010000000000011': 0.000244140625, '0010000000000100': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0001220703125, '0010000000001011': 0.0001220703125, '0010000000010110': 0.0001220703125, '0010000000011000': 0.0001220703125, '0010000000011010': 0.0001220703125, '0010000000101100': 0.0001220703125, '0010000001000000': 0.0001220703125, '0010000100000000': 0.00048828125, '0010000101000100': 0.0001220703125, '0010001000000000': 0.0008544921875, '0010001000000100': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001000011000': 0.0001220703125, '0010001001000000': 0.0001220703125, '0010001100000000': 0.000244140625, '0010001100000010': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000100': 0.0001220703125, '0010010001000000': 0.0001220703125, '0010011100000000': 0.0001220703125, '0010011100000010': 0.0001220703125, '0010100000000000': 0.0001220703125, '0010100100010000': 0.0001220703125, '0010101000000000': 0.000244140625, '0011000000000000': 0.001220703125, '0011000000000110': 0.000244140625, '0011000000000111': 0.0001220703125, '0011000000010000': 0.0001220703125, '0011000100000000': 0.0001220703125, '0011001000000000': 0.000244140625, '0011010000001010': 0.0001220703125, '0011011000000000': 0.0001220703125, '0011100000000000': 0.0003662109375, '0011100000010000': 0.0001220703125, '0011100100000000': 0.0001220703125, '0011110000000000': 0.000244140625, '0100000000000000': 0.0347900390625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0010986328125, '0100000000000011': 0.0003662109375, '0100000000000100': 0.00244140625, '0100000000000110': 0.00146484375, '0100000000000111': 0.000732421875, '0100000000001000': 0.002685546875, '0100000000001001': 0.000244140625, '0100000000001110': 0.0001220703125, '0100000000010000': 0.001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.0001220703125, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0008544921875, '0100000000011011': 0.0001220703125, '0100000000011100': 0.001708984375, '0100000000100000': 0.0015869140625, '0100000000100100': 0.0001220703125, '0100000000100111': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000110000': 0.000244140625, '0100000000110100': 0.0001220703125, '0100000001000000': 0.0006103515625, '0100000001000001': 0.000244140625, '0100000001000011': 0.0001220703125, '0100000001010000': 0.0001220703125, '0100000010000000': 0.0001220703125, '0100000010111000': 0.0001220703125, '0100000100000000': 0.0013427734375, '0100000100000011': 0.0001220703125, '0100000100000110': 0.000244140625, '0100000100001000': 0.0001220703125, '0100000100010000': 0.0001220703125, '0100000100010100': 0.0001220703125, '0100000100011000': 0.000244140625, '0100000100011100': 0.000244140625, '0100000100100001': 0.0001220703125, '0100000110000000': 0.0003662109375, '0100000110011100': 0.0001220703125, '0100001000000000': 0.005859375, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0003662109375, '0100001000000011': 0.000244140625, '0100001000000100': 0.0003662109375, '0100001000000101': 0.0001220703125, '0100001000000110': 0.0006103515625, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0003662109375, '0100001000001100': 0.0001220703125, '0100001000001101': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000010000': 0.0006103515625, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100000': 0.000732421875, '0100001000110000': 0.0001220703125, '0100001000111000': 0.000244140625, '0100001001000000': 0.0001220703125, '0100001100000000': 0.0006103515625, '0100001100000010': 0.0001220703125, '0100001100010000': 0.000244140625, '0100001100011000': 0.0001220703125, '0100001100011010': 0.0001220703125, '0100001100100000': 0.0001220703125, '0100001110001100': 0.0001220703125, '0100010000000000': 0.001220703125, '0100010000000001': 0.0001220703125, '0100010000000111': 0.0001220703125, '0100010100000000': 0.0003662109375, '0100010100010000': 0.0001220703125, '0100010100011000': 0.0001220703125, '0100011000000000': 0.0023193359375, '0100011000011000': 0.0001220703125, '0100011001000000': 0.0001220703125, '0100011010000000': 0.000244140625, '0100011100000000': 0.001708984375, '0100011100000010': 0.0001220703125, '0100011100000100': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100011100010000': 0.0003662109375, '0100011100011000': 0.0001220703125, '0100100000000000': 0.0008544921875, '0100100000000100': 0.000244140625, '0100100000010000': 0.0001220703125, '0100100000010010': 0.0001220703125, '0100101000000000': 0.0003662109375, '0100110000000000': 0.00048828125, '0100110000011000': 0.0001220703125, '0100110001011000': 0.0001220703125, '0100110100000000': 0.0001220703125, '0100111000000000': 0.0001220703125, '0100111000011100': 0.0001220703125, '0100111100000000': 0.000244140625, '0101000000000000': 0.0081787109375, '0101000000000010': 0.0006103515625, '0101000000000011': 0.000244140625, '0101000000000100': 0.00048828125, '0101000000000110': 0.00048828125, '0101000000000111': 0.000244140625, '0101000000001000': 0.0003662109375, '0101000000001101': 0.0001220703125, '0101000000010000': 0.000244140625, '0101000000010010': 0.0001220703125, '0101000000010100': 0.000244140625, '0101000000011000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000000011110': 0.000244140625, '0101000000100000': 0.000244140625, '0101000001000000': 0.0001220703125, '0101000100000000': 0.0006103515625, '0101000100000010': 0.0001220703125, '0101001000000000': 0.0013427734375, '0101001000000110': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000001001': 0.0001220703125, '0101001000001110': 0.0001220703125, '0101001000010000': 0.0001220703125, '0101001000011000': 0.0001220703125, '0101001100000000': 0.00048828125, '0101001100000100': 0.0001220703125, '0101001100001000': 0.0001220703125, '0101010000000000': 0.000732421875, '0101010000000110': 0.0001220703125, '0101010000011100': 0.000244140625, '0101010010000000': 0.000244140625, '0101010100000000': 0.0001220703125, '0101011000000000': 0.00048828125, '0101011000010000': 0.0001220703125, '0101011100000000': 0.0003662109375, '0101011100001000': 0.0001220703125, '0101011100011101': 0.0001220703125, '0101100000000000': 0.0008544921875, '0101100000000001': 0.0001220703125, '0101100000010000': 0.0001220703125, '0101100000010010': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101101000000011': 0.0001220703125, '0101101100000000': 0.0001220703125, '0101110000000000': 0.0013427734375, '0101110000000001': 0.0001220703125, '0101110000000110': 0.0001220703125, '0101110000001100': 0.0001220703125, '0101110000011100': 0.0001220703125, '0101110000110000': 0.0001220703125, '0101110001000000': 0.0001220703125, '0101111000000000': 0.00048828125, '0110000000000000': 0.004150390625, '0110000000000001': 0.0001220703125, '0110000000000011': 0.0001220703125, '0110000000000100': 0.000244140625, '0110000000000110': 0.0001220703125, '0110000000001000': 0.000244140625, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0010986328125, '0110000000010011': 0.0001220703125, '0110000000011110': 0.000244140625, '0110000001000111': 0.0001220703125, '0110000010000000': 0.000244140625, '0110000100000000': 0.0001220703125, '0110000100000010': 0.0001220703125, '0110000110000000': 0.0001220703125, '0110001000000000': 0.000732421875, '0110001000000001': 0.0001220703125, '0110001000001001': 0.0001220703125, '0110001000011000': 0.0001220703125, '0110001000100000': 0.0001220703125, '0110010000000000': 0.0001220703125, '0110010100000000': 0.0001220703125, '0110010100000100': 0.0001220703125, '0110011000000010': 0.0001220703125, '0110110000000000': 0.0003662109375, '0110110000000010': 0.0001220703125, '0111000000000000': 0.0023193359375, '0111000000000010': 0.0001220703125, '0111000000000100': 0.000244140625, '0111000000000110': 0.0003662109375, '0111000000001000': 0.0001220703125, '0111000000010000': 0.000244140625, '0111000000011000': 0.0001220703125, '0111000110000000': 0.0001220703125, '0111001000000000': 0.0006103515625, '0111001000000001': 0.0001220703125, '0111001000001000': 0.0001220703125, '0111001000011000': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010000010000': 0.0001220703125, '0111011000000000': 0.00048828125, '0111011100000000': 0.000244140625, '0111011100001000': 0.0001220703125, '0111101000000110': 0.0001220703125, '0111101100000000': 0.0001220703125, '1000000000000000': 0.003173828125, '1000000000000001': 0.0120849609375, '1000000000000010': 0.000732421875, '1000000000000011': 0.0010986328125, '1000000000000100': 0.00048828125, '1000000000000101': 0.0006103515625, '1000000000000110': 0.0003662109375, '1000000000000111': 0.0006103515625, '1000000000001001': 0.000732421875, '1000000000001011': 0.0001220703125, '1000000000001101': 0.000244140625, '1000000000010000': 0.0001220703125, '1000000000010001': 0.0003662109375, '1000000000010101': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011101': 0.000244140625, '1000000000100000': 0.000244140625, '1000000000100001': 0.0003662109375, '1000000001000001': 0.0001220703125, '1000000001001001': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000100000000': 0.000244140625, '1000000100000001': 0.00048828125, '1000000100000011': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000000100010011': 0.0001220703125, '1000000111000000': 0.0001220703125, '1000001000000000': 0.00048828125, '1000001000000001': 0.002685546875, '1000001000000011': 0.00048828125, '1000001000000101': 0.0001220703125, '1000001000000111': 0.0003662109375, '1000001000010001': 0.0003662109375, '1000001000011001': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000100011': 0.0001220703125, '1000001000100101': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001100000001': 0.0003662109375, '1000001100000010': 0.0001220703125, '1000001100100001': 0.0001220703125, '1000001110000001': 0.0001220703125, '1000010000000001': 0.0003662109375, '1000010000000010': 0.000244140625, '1000010000000111': 0.0001220703125, '1000010000001000': 0.0001220703125, '1000010100000000': 0.0001220703125, '1000010100010000': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0003662109375, '1000011000010001': 0.0001220703125, '1000011010000110': 0.0001220703125, '1000011100000000': 0.0001220703125, '1000011100000001': 0.000244140625, '1000011100000100': 0.0001220703125, '1000011100000101': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000100000000001': 0.0003662109375, '1000100000000010': 0.0001220703125, '1000100000000011': 0.0001220703125, '1000100000100001': 0.0001220703125, '1000100001010000': 0.0001220703125, '1000101000000000': 0.0001220703125, '1000101000000010': 0.0001220703125, '1000101000000111': 0.0001220703125, '1000110000010000': 0.0001220703125, '1000110100000111': 0.0001220703125, '1000111000000000': 0.0001220703125, '1000111000000001': 0.0001220703125, '1001000000000000': 0.0009765625, '1001000000000001': 0.0029296875, '1001000000000011': 0.0006103515625, '1001000000000100': 0.0001220703125, '1001000000000101': 0.000244140625, '1001000000000110': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000001011': 0.000244140625, '1001000000010001': 0.000244140625, '1001000000011100': 0.0001220703125, '1001000000011111': 0.0001220703125, '1001000000100001': 0.000244140625, '1001000000100010': 0.0001220703125, '1001000100000101': 0.0001220703125, '1001000110000001': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0013427734375, '1001001000000010': 0.0001220703125, '1001001000000011': 0.0001220703125, '1001001000000111': 0.0001220703125, '1001001000001001': 0.0001220703125, '1001011000000001': 0.0001220703125, '1001011100000001': 0.0001220703125, '1001011100000010': 0.0001220703125, '1001100000000000': 0.0001220703125, '1001100000000001': 0.0003662109375, '1001100000001000': 0.0001220703125, '1001100000010011': 0.0001220703125, '1001110000000001': 0.0003662109375, '1001110000010000': 0.0001220703125, '1001111000001111': 0.0001220703125, '1001111100000011': 0.0001220703125, '1010000000000000': 0.0003662109375, '1010000000000001': 0.000732421875, '1010000000001001': 0.0001220703125, '1010000100000001': 0.0001220703125, '1011000000000110': 0.0001220703125, '1011001100000001': 0.0001220703125, '1100000000000000': 0.001708984375, '1100000000000001': 0.005615234375, '1100000000000010': 0.0003662109375, '1100000000000011': 0.0006103515625, '1100000000000101': 0.0001220703125, '1100000000000110': 0.00146484375, '1100000000000111': 0.0003662109375, '1100000000001000': 0.000244140625, '1100000000001001': 0.0008544921875, '1100000000001010': 0.0001220703125, '1100000000001100': 0.0001220703125, '1100000000001101': 0.0001220703125, '1100000000010001': 0.00048828125, '1100000000011001': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100001': 0.000244140625, '1100000000100110': 0.0001220703125, '1100000001000000': 0.0001220703125, '1100000001000111': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100010000': 0.0001220703125, '1100000100101001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.000732421875, '1100001000000011': 0.0001220703125, '1100001000001001': 0.000244140625, '1100001000011000': 0.0001220703125, '1100001000011010': 0.0001220703125, '1100001000011101': 0.0001220703125, '1100001001000001': 0.0001220703125, '1100001100000001': 0.00048828125, '1100001100000011': 0.0001220703125, '1100011000000001': 0.000244140625, '1100011000000011': 0.0001220703125, '1100011100000000': 0.0001220703125, '1100011100000001': 0.000244140625, '1100011100000101': 0.0001220703125, '1100011100011001': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100110000001001': 0.000244140625, '1100111000000100': 0.0001220703125, '1101000000000000': 0.0006103515625, '1101000000000001': 0.0018310546875, '1101000000000011': 0.0001220703125, '1101000000000100': 0.0001220703125, '1101000000000101': 0.0001220703125, '1101000000000110': 0.0003662109375, '1101000000001001': 0.0001220703125, '1101000000100000': 0.0001220703125, '1101000110000001': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101001010000000': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101100000000011': 0.0001220703125, '1101110000000001': 0.0006103515625, '1101110000011001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.000732421875, '1110000000000100': 0.0001220703125, '1110110000000001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111110000000001': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=6_bit=1.txt <==
{'0000000001101111': 0.0001220703125, '0000000010101011': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000000011110011': 0.0001220703125, '0000001010101111': 0.0001220703125, '0000001011101001': 0.0001220703125, '0000001011101010': 0.000244140625, '0000001011101011': 0.000244140625, '0000001011101110': 0.000244140625, '0000001011101111': 0.0001220703125, '0000001101101010': 0.0001220703125, '0000001110101011': 0.0001220703125, '0000001111101011': 0.0001220703125, '0000010011101011': 0.0001220703125, '0000010111101010': 0.0001220703125, '0000011011101010': 0.0001220703125, '0000011011101111': 0.0001220703125, '0000011011111011': 0.0001220703125, '0000011101100010': 0.0001220703125, '0000011110101011': 0.0001220703125, '0000100011101001': 0.000244140625, '0000100011101010': 0.000244140625, '0000100011101011': 0.0003662109375, '0000100011101110': 0.0001220703125, '0000100011101111': 0.0001220703125, '0000100011110111': 0.0001220703125, '0000100011111010': 0.0001220703125, '0000100101101010': 0.0001220703125, '0000100111011001': 0.0001220703125, '0000100111101011': 0.000244140625, '0000101001001010': 0.0001220703125, '0000101001011010': 0.0001220703125, '0000101001101000': 0.000244140625, '0000101001101010': 0.0003662109375, '0000101001101011': 0.000244140625, '0000101001101111': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010101010': 0.0001220703125, '0000101010111011': 0.0001220703125, '0000101010111111': 0.0001220703125, '0000101011000011': 0.0001220703125, '0000101011001010': 0.000244140625, '0000101011001011': 0.0001220703125, '0000101011001110': 0.0001220703125, '0000101011011011': 0.0001220703125, '0000101011011110': 0.0001220703125, '0000101011011111': 0.0001220703125, '0000101011100000': 0.0001220703125, '0000101011100011': 0.0003662109375, '0000101011100101': 0.000244140625, '0000101011101000': 0.0001220703125, '0000101011101010': 0.002197265625, '0000101011101011': 0.0023193359375, '0000101011101100': 0.000244140625, '0000101011101101': 0.0001220703125, '0000101011101110': 0.00048828125, '0000101011101111': 0.000732421875, '0000101011110000': 0.0001220703125, '0000101011110010': 0.0003662109375, '0000101011110011': 0.0001220703125, '0000101011111001': 0.0001220703125, '0000101011111010': 0.0001220703125, '0000101011111100': 0.0001220703125, '0000101011111110': 0.0001220703125, '0000101101001010': 0.0001220703125, '0000101101101010': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101111100011': 0.0001220703125, '0000101111101010': 0.0001220703125, '0000101111101011': 0.0001220703125, '0000110011100010': 0.0001220703125, '0000110011101010': 0.000244140625, '0000110011111010': 0.0001220703125, '0000110100001011': 0.0001220703125, '0000110101101111': 0.0001220703125, '0000110111101000': 0.0001220703125, '0000110111101010': 0.0001220703125, '0000110111101011': 0.0001220703125, '0000110111110111': 0.0001220703125, '0000111001011110': 0.0001220703125, '0000111001101010': 0.0001220703125, '0000111011100111': 0.0001220703125, '0000111011101010': 0.0001220703125, '0000111011101011': 0.0001220703125, '0000111011101111': 0.0001220703125, '0001000101011111': 0.0001220703125, '0001001001101010': 0.0001220703125, '0001001011100111': 0.0001220703125, '0001001011101010': 0.000244140625, '0001001011101011': 0.000244140625, '0001001011101111': 0.000244140625, '0001001011110110': 0.0001220703125, '0001010111010011': 0.0001220703125, '0001010111101000': 0.0001220703125, '0001011001101010': 0.0001220703125, '0001011011100110': 0.0001220703125, '0001011011101010': 0.0003662109375, '0001011011101011': 0.0001220703125, '0001011011101101': 0.0001220703125, '0001100011101000': 0.0001220703125, '0001100011101011': 0.0001220703125, '0001100011101101': 0.0001220703125, '0001100011101110': 0.0001220703125, '0001101010101011': 0.0001220703125, '0001101011001010': 0.0001220703125, '0001101011001011': 0.0001220703125, '0001101011001110': 0.0001220703125, '0001101011100110': 0.0001220703125, '0001101011101010': 0.00048828125, '0001101011101011': 0.00048828125, '0001101011101111': 0.0001220703125, '0001101011110010': 0.000244140625, '0001101110101010': 0.0001220703125, '0001110001100011': 0.0001220703125, '0001110011100111': 0.0001220703125, '0001110111011010': 0.0001220703125, '0001111001100011': 0.0001220703125, '0001111011001110': 0.0001220703125, '0001111011101010': 0.0001220703125, '0010000000001011': 0.0001220703125, '0010000010100111': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010000011001010': 0.0001220703125, '0010000011001011': 0.000244140625, '0010000011101000': 0.0001220703125, '0010000011101010': 0.0003662109375, '0010000011101011': 0.000244140625, '0010000011101100': 0.0001220703125, '0010000101100010': 0.0001220703125, '0010001000101010': 0.000244140625, '0010001001010010': 0.0001220703125, '0010001001101010': 0.00048828125, '0010001001101011': 0.0001220703125, '0010001001101100': 0.0001220703125, '0010001001101111': 0.0001220703125, '0010001010001010': 0.0001220703125, '0010001010101010': 0.0001220703125, '0010001010101011': 0.00048828125, '0010001010110011': 0.0001220703125, '0010001010111111': 0.0001220703125, '0010001011000111': 0.0001220703125, '0010001011001000': 0.0001220703125, '0010001011001001': 0.0001220703125, '0010001011001010': 0.0003662109375, '0010001011001011': 0.0003662109375, '0010001011001110': 0.0001220703125, '0010001011001111': 0.0001220703125, '0010001011011011': 0.0001220703125, '0010001011011110': 0.0001220703125, '0010001011100010': 0.000244140625, '0010001011100011': 0.0001220703125, '0010001011100110': 0.0001220703125, '0010001011100111': 0.0001220703125, '0010001011101000': 0.0006103515625, '0010001011101001': 0.0001220703125, '0010001011101010': 0.0035400390625, '0010001011101011': 0.0010986328125, '0010001011101100': 0.0001220703125, '0010001011101101': 0.0001220703125, '0010001011101110': 0.0003662109375, '0010001011101111': 0.00048828125, '0010001011110000': 0.0001220703125, '0010001011110010': 0.0001220703125, '0010001011110110': 0.0003662109375, '0010001011111010': 0.0001220703125, '0010001011111011': 0.0001220703125, '0010001011111111': 0.0001220703125, '0010001100111011': 0.0001220703125, '0010001101001011': 0.0001220703125, '0010001111001011': 0.0001220703125, '0010001111001110': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111101011': 0.000244140625, '0010010011001010': 0.0001220703125, '0010010011101010': 0.000244140625, '0010010101101011': 0.0001220703125, '0010010110101010': 0.0001220703125, '0010010111001010': 0.000244140625, '0010010111001110': 0.0001220703125, '0010010111100101': 0.0001220703125, '0010010111100110': 0.0001220703125, '0010010111101010': 0.0003662109375, '0010011000101010': 0.0001220703125, '0010011000110010': 0.0001220703125, '0010011011000010': 0.0001220703125, '0010011011001000': 0.0001220703125, '0010011011001011': 0.000244140625, '0010011011001110': 0.0001220703125, '0010011011100010': 0.0001220703125, '0010011011101010': 0.000244140625, '0010011011101011': 0.000244140625, '0010011011101110': 0.000244140625, '0010011011101111': 0.0001220703125, '0010011011110110': 0.0001220703125, '0010011101101101': 0.0001220703125, '0010100001001010': 0.0001220703125, '0010100001001101': 0.0001220703125, '0010100001101010': 0.000732421875, '0010100001101011': 0.000244140625, '0010100001101110': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010001110': 0.000244140625, '0010100010100010': 0.0001220703125, '0010100010100100': 0.0001220703125, '0010100010101000': 0.0001220703125, '0010100010101010': 0.00048828125, '0010100010101011': 0.000244140625, '0010100010101110': 0.000244140625, '0010100010101111': 0.0001220703125, '0010100010111011': 0.0001220703125, '0010100011000011': 0.0001220703125, '0010100011000111': 0.0001220703125, '0010100011001000': 0.0001220703125, '0010100011001001': 0.0001220703125, '0010100011001010': 0.0006103515625, '0010100011001110': 0.000244140625, '0010100011010010': 0.0001220703125, '0010100011011011': 0.0001220703125, '0010100011100000': 0.0001220703125, '0010100011100010': 0.0001220703125, '0010100011100110': 0.000244140625, '0010100011101000': 0.0001220703125, '0010100011101010': 0.001708984375, '0010100011101011': 0.001220703125, '0010100011101110': 0.0003662109375, '0010100011101111': 0.0003662109375, '0010100011110001': 0.0001220703125, '0010100011110011': 0.0001220703125, '0010100011111000': 0.0001220703125, '0010100011111010': 0.0003662109375, '0010100100100011': 0.0001220703125, '0010100100101010': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101001011': 0.0001220703125, '0010100101011010': 0.0001220703125, '0010100101011110': 0.0001220703125, '0010100101101110': 0.0001220703125, '0010100110101011': 0.0001220703125, '0010100111001100': 0.0001220703125, '0010100111010010': 0.0001220703125, '0010100111101010': 0.0001220703125, '0010100111101111': 0.000244140625, '0010101000001001': 0.0001220703125, '0010101000101000': 0.0001220703125, '0010101000101010': 0.000244140625, '0010101000101110': 0.0001220703125, '0010101000101111': 0.0001220703125, '0010101000110110': 0.0001220703125, '0010101001000011': 0.0001220703125, '0010101001001010': 0.000732421875, '0010101001001011': 0.0003662109375, '0010101001001110': 0.0001220703125, '0010101001100010': 0.000244140625, '0010101001100110': 0.0001220703125, '0010101001100111': 0.0001220703125, '0010101001101000': 0.0001220703125, '0010101001101001': 0.0001220703125, '0010101001101010': 0.001220703125, '0010101001101011': 0.0013427734375, '0010101001101100': 0.0001220703125, '0010101001101101': 0.0001220703125, '0010101001101110': 0.0006103515625, '0010101001101111': 0.00048828125, '0010101001110110': 0.0001220703125, '0010101001111000': 0.0001220703125, '0010101001111010': 0.0003662109375, '0010101001111110': 0.0001220703125, '0010101010000010': 0.0001220703125, '0010101010001000': 0.0001220703125, '0010101010001010': 0.000732421875, '0010101010001011': 0.0003662109375, '0010101010001100': 0.0001220703125, '0010101010001111': 0.000244140625, '0010101010010110': 0.0001220703125, '0010101010011011': 0.0001220703125, '0010101010011101': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010100001': 0.0001220703125, '0010101010100010': 0.000732421875, '0010101010100011': 0.000244140625, '0010101010100111': 0.0003662109375, '0010101010101001': 0.0001220703125, '0010101010101010': 0.0015869140625, '0010101010101011': 0.001220703125, '0010101010101100': 0.0001220703125, '0010101010101101': 0.000244140625, '0010101010101110': 0.0003662109375, '0010101010101111': 0.0003662109375, '0010101010110110': 0.0003662109375, '0010101010111010': 0.0003662109375, '0010101010111011': 0.000244140625, '0010101010111110': 0.000244140625, '0010101011000010': 0.0003662109375, '0010101011000011': 0.000244140625, '0010101011000110': 0.0001220703125, '0010101011000111': 0.0001220703125, '0010101011001000': 0.0003662109375, '0010101011001001': 0.000244140625, '0010101011001010': 0.001708984375, '0010101011001011': 0.0015869140625, '0010101011001100': 0.000244140625, '0010101011001110': 0.0009765625, '0010101011001111': 0.000732421875, '0010101011010001': 0.0001220703125, '0010101011010010': 0.0003662109375, '0010101011010011': 0.0001220703125, '0010101011010110': 0.000244140625, '0010101011010111': 0.0001220703125, '0010101011011001': 0.0001220703125, '0010101011011010': 0.0003662109375, '0010101011011011': 0.0003662109375, '0010101011011101': 0.0001220703125, '0010101011100000': 0.000244140625, '0010101011100010': 0.0010986328125, '0010101011100011': 0.001708984375, '0010101011100100': 0.0001220703125, '0010101011100101': 0.0001220703125, '0010101011100110': 0.000732421875, '0010101011100111': 0.0003662109375, '0010101011101000': 0.0009765625, '0010101011101001': 0.00048828125, '0010101011101010': 0.01318359375, '0010101011101011': 0.0089111328125, '0010101011101100': 0.0003662109375, '0010101011101101': 0.0008544921875, '0010101011101110': 0.0035400390625, '0010101011101111': 0.0052490234375, '0010101011110010': 0.0010986328125, '0010101011110011': 0.0006103515625, '0010101011110100': 0.0001220703125, '0010101011110101': 0.000244140625, '0010101011110110': 0.0006103515625, '0010101011110111': 0.0003662109375, '0010101011111001': 0.0001220703125, '0010101011111010': 0.0015869140625, '0010101011111011': 0.0003662109375, '0010101011111100': 0.0003662109375, '0010101011111111': 0.0001220703125, '0010101100101010': 0.0003662109375, '0010101100101011': 0.0001220703125, '0010101101000110': 0.0001220703125, '0010101101001010': 0.0001220703125, '0010101101001011': 0.0001220703125, '0010101101100010': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101100100': 0.0001220703125, '0010101101100110': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101001': 0.0001220703125, '0010101101101010': 0.00048828125, '0010101101101011': 0.000732421875, '0010101101110011': 0.0001220703125, '0010101101110111': 0.0001220703125, '0010101110010110': 0.0001220703125, '0010101110100110': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101011': 0.000244140625, '0010101111001010': 0.0001220703125, '0010101111100011': 0.0001220703125, '0010101111101010': 0.00048828125, '0010101111101011': 0.0008544921875, '0010101111101101': 0.0001220703125, '0010101111101110': 0.000244140625, '0010101111101111': 0.0001220703125, '0010101111110001': 0.0001220703125, '0010101111110010': 0.0001220703125, '0010101111110011': 0.0001220703125, '0010101111111010': 0.0001220703125, '0010101111111011': 0.0001220703125, '0010110000001000': 0.0001220703125, '0010110000011110': 0.0001220703125, '0010110001000011': 0.0001220703125, '0010110001101010': 0.000244140625, '0010110001101111': 0.0001220703125, '0010110010100111': 0.0001220703125, '0010110010101101': 0.0001220703125, '0010110010111011': 0.0001220703125, '0010110011000111': 0.0001220703125, '0010110011001010': 0.0001220703125, '0010110011001011': 0.000244140625, '0010110011001111': 0.0001220703125, '0010110011011010': 0.0001220703125, '0010110011100010': 0.0001220703125, '0010110011100111': 0.000244140625, '0010110011101000': 0.0001220703125, '0010110011101010': 0.0009765625, '0010110011101011': 0.000244140625, '0010110011101100': 0.0001220703125, '0010110011101110': 0.0001220703125, '0010110011101111': 0.0003662109375, '0010110011110101': 0.0001220703125, '0010110011111110': 0.0001220703125, '0010110101010011': 0.0001220703125, '0010110101011110': 0.0001220703125, '0010110101100010': 0.0001220703125, '0010110101100011': 0.0001220703125, '0010110101101010': 0.000244140625, '0010110110001111': 0.0001220703125, '0010110110101010': 0.000244140625, '0010110110101011': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010110111001010': 0.000244140625, '0010110111001111': 0.0001220703125, '0010110111010011': 0.0001220703125, '0010110111011010': 0.000244140625, '0010110111100010': 0.0001220703125, '0010110111100011': 0.0003662109375, '0010110111100101': 0.0001220703125, '0010110111101000': 0.000244140625, '0010110111101010': 0.00048828125, '0010110111101011': 0.0006103515625, '0010110111101101': 0.0001220703125, '0010110111110010': 0.0001220703125, '0010110111110011': 0.0001220703125, '0010110111111011': 0.0001220703125, '0010111001000000': 0.0001220703125, '0010111010001010': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010101011': 0.0003662109375, '0010111011001010': 0.000244140625, '0010111011001011': 0.000244140625, '0010111011001101': 0.0001220703125, '0010111011010011': 0.0001220703125, '0010111011100101': 0.0001220703125, '0010111011101000': 0.000244140625, '0010111011101010': 0.000732421875, '0010111011101011': 0.00048828125, '0010111011101100': 0.000244140625, '0010111011101101': 0.0001220703125, '0010111011101110': 0.00048828125, '0010111011101111': 0.000244140625, '0010111011111010': 0.0001220703125, '0010111110101010': 0.0001220703125, '0010111111101010': 0.0003662109375, '0010111111111010': 0.0001220703125, '0011000010101011': 0.000244140625, '0011000011001011': 0.000244140625, '0011000011101010': 0.000244140625, '0011000011101011': 0.0001220703125, '0011000011101100': 0.0001220703125, '0011000011101111': 0.0001220703125, '0011000011111010': 0.0001220703125, '0011001001101011': 0.0001220703125, '0011001001101111': 0.0001220703125, '0011001001111100': 0.0001220703125, '0011001010101000': 0.0001220703125, '0011001010101010': 0.000244140625, '0011001010101011': 0.000244140625, '0011001010101111': 0.0001220703125, '0011001011001011': 0.0003662109375, '0011001011001100': 0.0001220703125, '0011001011010010': 0.0001220703125, '0011001011011010': 0.000244140625, '0011001011100011': 0.000244140625, '0011001011100101': 0.0001220703125, '0011001011100110': 0.000244140625, '0011001011101000': 0.000244140625, '0011001011101001': 0.000244140625, '0011001011101010': 0.0009765625, '0011001011101011': 0.0008544921875, '0011001011101110': 0.00048828125, '0011001011101111': 0.0003662109375, '0011001011110110': 0.0001220703125, '0011001011111010': 0.0001220703125, '0011001011111011': 0.0003662109375, '0011001101101011': 0.0001220703125, '0011001111101010': 0.0001220703125, '0011001111110011': 0.0001220703125, '0011010011101010': 0.000244140625, '0011010111100010': 0.0001220703125, '0011010111101001': 0.0001220703125, '0011010111101011': 0.0001220703125, '0011010111101111': 0.000244140625, '0011010111110010': 0.0001220703125, '0011011001101110': 0.0001220703125, '0011011001101111': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011011000111': 0.0001220703125, '0011011011001001': 0.0001220703125, '0011011011001111': 0.0001220703125, '0011011011100010': 0.000244140625, '0011011011100011': 0.000244140625, '0011011011101001': 0.000244140625, '0011011011101010': 0.0003662109375, '0011011011101011': 0.0008544921875, '0011011011101101': 0.0001220703125, '0011011011111110': 0.000244140625, '0011011110101110': 0.0001220703125, '0011100001111010': 0.0001220703125, '0011100011001011': 0.0001220703125, '0011100011010010': 0.0001220703125, '0011100011101000': 0.0001220703125, '0011100011101001': 0.0001220703125, '0011100011101010': 0.0001220703125, '0011100011101011': 0.000244140625, '0011100011101111': 0.0001220703125, '0011100011110110': 0.0001220703125, '0011100011111110': 0.0001220703125, '0011100011111111': 0.0001220703125, '0011100111001111': 0.0001220703125, '0011100111101011': 0.0001220703125, '0011101001001010': 0.0001220703125, '0011101001100010': 0.0001220703125, '0011101001100111': 0.0001220703125, '0011101001101000': 0.0001220703125, '0011101001101010': 0.0001220703125, '0011101001101011': 0.0001220703125, '0011101001101100': 0.0001220703125, '0011101010011011': 0.0001220703125, '0011101010101010': 0.000244140625, '0011101010101011': 0.0001220703125, '0011101010101110': 0.0001220703125, '0011101011001010': 0.0003662109375, '0011101011001011': 0.0008544921875, '0011101011001101': 0.0001220703125, '0011101011001110': 0.000244140625, '0011101011001111': 0.0003662109375, '0011101011011110': 0.0001220703125, '0011101011100000': 0.0001220703125, '0011101011100010': 0.0001220703125, '0011101011100110': 0.000244140625, '0011101011101000': 0.000244140625, '0011101011101001': 0.000244140625, '0011101011101010': 0.001708984375, '0011101011101011': 0.001953125, '0011101011101100': 0.000244140625, '0011101011101101': 0.0001220703125, '0011101011101110': 0.0003662109375, '0011101011101111': 0.0003662109375, '0011101011110010': 0.0003662109375, '0011101011110011': 0.0001220703125, '0011101011110110': 0.0001220703125, '0011101011111010': 0.000244140625, '0011101011111011': 0.0001220703125, '0011101101001010': 0.0001220703125, '0011101101001100': 0.0001220703125, '0011101101011010': 0.0001220703125, '0011101101101010': 0.000244140625, '0011101101101111': 0.000244140625, '0011101111000011': 0.0001220703125, '0011101111011010': 0.0001220703125, '0011101111101010': 0.000244140625, '0011101111101100': 0.0001220703125, '0011110001100010': 0.0001220703125, '0011110001101010': 0.0001220703125, '0011110001101011': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110011001011': 0.0001220703125, '0011110011010111': 0.0001220703125, '0011110011101010': 0.0001220703125, '0011110011101110': 0.0001220703125, '0011110101101010': 0.0001220703125, '0011110110101100': 0.0001220703125, '0011110110101110': 0.0001220703125, '0011110111101010': 0.0003662109375, '0011110111101110': 0.000244140625, '0011110111101111': 0.0001220703125, '0011111011001011': 0.0001220703125, '0011111011011010': 0.0001220703125, '0011111011100110': 0.0001220703125, '0011111011101000': 0.0001220703125, '0011111011101011': 0.000244140625, '0011111011101110': 0.0001220703125, '0011111011110010': 0.0001220703125, '0100000000001011': 0.0001220703125, '0100000011100011': 0.0001220703125, '0100000011101010': 0.0001220703125, '0100001000000010': 0.0001220703125, '0100001011011110': 0.0001220703125, '0100001011100010': 0.0001220703125, '0100001011101011': 0.0003662109375, '0100001101001011': 0.0001220703125, '0100001111101011': 0.0001220703125, '0100011010101011': 0.0001220703125, '0100100001110011': 0.0001220703125, '0100100010101010': 0.0001220703125, '0100100011000011': 0.0001220703125, '0100100011000110': 0.0001220703125, '0100100011001010': 0.0001220703125, '0100100011001011': 0.0001220703125, '0100100011001111': 0.0001220703125, '0100100011101010': 0.000244140625, '0100100011101011': 0.000244140625, '0100100011101110': 0.0001220703125, '0100100110101011': 0.0001220703125, '0100100111101001': 0.0001220703125, '0100100111101010': 0.0001220703125, '0100101001101001': 0.0001220703125, '0100101001101011': 0.000244140625, '0100101001111110': 0.0001220703125, '0100101010001011': 0.000244140625, '0100101010100111': 0.0001220703125, '0100101010101011': 0.0003662109375, '0100101010111010': 0.0001220703125, '0100101011001010': 0.000244140625, '0100101011001110': 0.0001220703125, '0100101011001111': 0.0001220703125, '0100101011011011': 0.0001220703125, '0100101011100010': 0.0001220703125, '0100101011101001': 0.0001220703125, '0100101011101010': 0.00048828125, '0100101011101011': 0.0013427734375, '0100101011101110': 0.00048828125, '0100101011101111': 0.0006103515625, '0100101011110010': 0.0001220703125, '0100101011110011': 0.0001220703125, '0100101011110111': 0.0001220703125, '0100101101101010': 0.0001220703125, '0100101111001010': 0.0001220703125, '0100101111101011': 0.0001220703125, '0100101111101101': 0.0001220703125, '0100101111101111': 0.0001220703125, '0100110000001011': 0.0001220703125, '0100110011101110': 0.0001220703125, '0100110110100011': 0.0001220703125, '0100111010001111': 0.0001220703125, '0100111011101011': 0.0001220703125, '0101000001001011': 0.0001220703125, '0101000011101011': 0.0001220703125, '0101001001101011': 0.0001220703125, '0101001011100010': 0.0001220703125, '0101001011100110': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001011101011': 0.0001220703125, '0101001011101111': 0.0001220703125, '0101011011101010': 0.0001220703125, '0101100011100110': 0.0001220703125, '0101100011101011': 0.000244140625, '0101100011101110': 0.0001220703125, '0101101001101001': 0.0001220703125, '0101101001101010': 0.0001220703125, '0101101010100010': 0.0001220703125, '0101101010100110': 0.0001220703125, '0101101010101110': 0.0001220703125, '0101101011001010': 0.000244140625, '0101101011001011': 0.000244140625, '0101101011001111': 0.0001220703125, '0101101011100000': 0.0001220703125, '0101101011100010': 0.0001220703125, '0101101011100011': 0.0001220703125, '0101101011100111': 0.0001220703125, '0101101011101010': 0.0003662109375, '0101101011101011': 0.000244140625, '0101101011101100': 0.0001220703125, '0101101011101101': 0.0001220703125, '0101101011101110': 0.00048828125, '0101101111011011': 0.0001220703125, '0101101111101010': 0.0001220703125, '0101101111101110': 0.0001220703125, '0101110001101011': 0.0001220703125, '0101110111001011': 0.0001220703125, '0101110111101011': 0.0001220703125, '0101111010101010': 0.0001220703125, '0101111010101111': 0.0001220703125, '0101111111100000': 0.0001220703125, '0101111111101101': 0.0001220703125, '0110000001001011': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000001111111': 0.0001220703125, '0110000010101011': 0.0001220703125, '0110000011011011': 0.0001220703125, '0110000011100000': 0.0001220703125, '0110000011101011': 0.0006103515625, '0110000100101000': 0.0001220703125, '0110000111101001': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001101100': 0.0001220703125, '0110001001110011': 0.0001220703125, '0110001001111110': 0.0001220703125, '0110001010001011': 0.0001220703125, '0110001010011111': 0.0001220703125, '0110001010100110': 0.0001220703125, '0110001010101011': 0.0001220703125, '0110001011001011': 0.0003662109375, '0110001011001111': 0.0001220703125, '0110001011011010': 0.0001220703125, '0110001011100010': 0.0003662109375, '0110001011100011': 0.0001220703125, '0110001011100101': 0.0001220703125, '0110001011100111': 0.0001220703125, '0110001011101001': 0.0001220703125, '0110001011101010': 0.00048828125, '0110001011101011': 0.0018310546875, '0110001011101110': 0.000244140625, '0110001011101111': 0.0001220703125, '0110001011110111': 0.0001220703125, '0110001101101010': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001111001010': 0.0001220703125, '0110001111101001': 0.0001220703125, '0110010000101011': 0.0001220703125, '0110010011100111': 0.0001220703125, '0110010011101100': 0.0001220703125, '0110010101100000': 0.0001220703125, '0110010111101011': 0.0001220703125, '0110011001001110': 0.0001220703125, '0110011011001011': 0.000244140625, '0110011011101001': 0.0001220703125, '0110011011101011': 0.000244140625, '0110011011101110': 0.0001220703125, '0110011011110010': 0.0001220703125, '0110100001101010': 0.0001220703125, '0110100001101011': 0.000244140625, '0110100010100110': 0.0001220703125, '0110100010101010': 0.0001220703125, '0110100011000001': 0.0001220703125, '0110100011001010': 0.000244140625, '0110100011001011': 0.000244140625, '0110100011001111': 0.0001220703125, '0110100011011111': 0.0001220703125, '0110100011100011': 0.0001220703125, '0110100011101001': 0.0001220703125, '0110100011101010': 0.0010986328125, '0110100011101011': 0.0023193359375, '0110100011101101': 0.0001220703125, '0110100011101110': 0.0001220703125, '0110100011101111': 0.000244140625, '0110100011111011': 0.000244140625, '0110100100101010': 0.0001220703125, '0110100111001011': 0.0001220703125, '0110100111101011': 0.0001220703125, '0110101000101011': 0.0003662109375, '0110101000111010': 0.0001220703125, '0110101001000011': 0.0001220703125, '0110101001001001': 0.0001220703125, '0110101001001011': 0.000244140625, '0110101001011011': 0.0001220703125, '0110101001100001': 0.0001220703125, '0110101001100011': 0.0001220703125, '0110101001101000': 0.0001220703125, '0110101001101010': 0.0001220703125, '0110101001101011': 0.0013427734375, '0110101001101111': 0.000244140625, '0110101010001001': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010010111': 0.0001220703125, '0110101010100011': 0.0001220703125, '0110101010100101': 0.0001220703125, '0110101010101010': 0.0001220703125, '0110101010101011': 0.001708984375, '0110101010101101': 0.0001220703125, '0110101010101110': 0.000244140625, '0110101010101111': 0.00048828125, '0110101010110011': 0.0001220703125, '0110101010110111': 0.0001220703125, '0110101010111011': 0.0003662109375, '0110101011000011': 0.0001220703125, '0110101011000100': 0.0001220703125, '0110101011000111': 0.0001220703125, '0110101011001000': 0.0001220703125, '0110101011001001': 0.0001220703125, '0110101011001010': 0.0001220703125, '0110101011001011': 0.0013427734375, '0110101011001110': 0.0003662109375, '0110101011001111': 0.00048828125, '0110101011010001': 0.0001220703125, '0110101011010111': 0.0001220703125, '0110101011011001': 0.000244140625, '0110101011011010': 0.0001220703125, '0110101011011011': 0.0010986328125, '0110101011100000': 0.0001220703125, '0110101011100001': 0.000244140625, '0110101011100010': 0.0006103515625, '0110101011100011': 0.0009765625, '0110101011100100': 0.0001220703125, '0110101011100110': 0.0001220703125, '0110101011100111': 0.0009765625, '0110101011101000': 0.000244140625, '0110101011101001': 0.0018310546875, '0110101011101010': 0.0025634765625, '0110101011101011': 0.0079345703125, '0110101011101100': 0.0003662109375, '0110101011101101': 0.000244140625, '0110101011101110': 0.0006103515625, '0110101011101111': 0.0015869140625, '0110101011110010': 0.0001220703125, '0110101011110011': 0.00048828125, '0110101011110110': 0.000244140625, '0110101011110111': 0.000244140625, '0110101011111001': 0.000244140625, '0110101011111011': 0.0003662109375, '0110101011111100': 0.0001220703125, '0110101011111101': 0.0001220703125, '0110101011111110': 0.0001220703125, '0110101011111111': 0.0001220703125, '0110101100101011': 0.0001220703125, '0110101101001111': 0.0001220703125, '0110101101100010': 0.0001220703125, '0110101101100011': 0.0001220703125, '0110101101101010': 0.0001220703125, '0110101101101011': 0.00048828125, '0110101101101100': 0.0001220703125, '0110101101101110': 0.0001220703125, '0110101101111010': 0.0001220703125, '0110101110101011': 0.0001220703125, '0110101111101000': 0.0001220703125, '0110101111101011': 0.0003662109375, '0110101111101110': 0.0001220703125, '0110101111111011': 0.000244140625, '0110110001001111': 0.0001220703125, '0110110001101010': 0.0001220703125, '0110110010001011': 0.0001220703125, '0110110010101001': 0.0001220703125, '0110110010101011': 0.0001220703125, '0110110011000011': 0.0001220703125, '0110110011001011': 0.0001220703125, '0110110011100010': 0.0001220703125, '0110110011101010': 0.0001220703125, '0110110011101011': 0.0003662109375, '0110110011111011': 0.0001220703125, '0110110101101110': 0.0001220703125, '0110110110001100': 0.0001220703125, '0110110110011111': 0.0001220703125, '0110110111001011': 0.0001220703125, '0110110111100011': 0.0001220703125, '0110110111101001': 0.0001220703125, '0110110111101011': 0.0008544921875, '0110110111111010': 0.0001220703125, '0110111010101010': 0.0001220703125, '0110111010101011': 0.000244140625, '0110111011001011': 0.0001220703125, '0110111011001100': 0.0001220703125, '0110111011100010': 0.0001220703125, '0110111011101000': 0.000244140625, '0110111011101010': 0.000244140625, '0110111011101011': 0.000732421875, '0110111011101101': 0.000244140625, '0110111011101111': 0.0001220703125, '0110111011111011': 0.0001220703125, '0110111011111101': 0.0001220703125, '0110111101100110': 0.0001220703125, '0111000001101010': 0.0001220703125, '0111000010101000': 0.0001220703125, '0111000011001001': 0.0001220703125, '0111000011001011': 0.0001220703125, '0111000011101010': 0.0001220703125, '0111000011101011': 0.0001220703125, '0111000111000011': 0.0001220703125, '0111000111101010': 0.0001220703125, '0111001001000111': 0.0001220703125, '0111001001100011': 0.0001220703125, '0111001001101011': 0.0001220703125, '0111001010100011': 0.0001220703125, '0111001010101001': 0.0001220703125, '0111001010101011': 0.0001220703125, '0111001011001001': 0.000244140625, '0111001011001111': 0.0001220703125, '0111001011011011': 0.0001220703125, '0111001011100001': 0.0001220703125, '0111001011100011': 0.0001220703125, '0111001011100110': 0.0001220703125, '0111001011101010': 0.000244140625, '0111001011101011': 0.001220703125, '0111001011101110': 0.0003662109375, '0111001011101111': 0.0001220703125, '0111001011110101': 0.0001220703125, '0111001011110111': 0.000244140625, '0111001011111011': 0.000244140625, '0111001101101010': 0.0001220703125, '0111010111101011': 0.000244140625, '0111011001101101': 0.0001220703125, '0111011011001010': 0.0001220703125, '0111011011100011': 0.0001220703125, '0111011011101001': 0.0001220703125, '0111011011101010': 0.0001220703125, '0111011011101011': 0.0009765625, '0111011011101111': 0.0001220703125, '0111011111101010': 0.0001220703125, '0111100011101010': 0.0001220703125, '0111100011101011': 0.000244140625, '0111100011101110': 0.0001220703125, '0111100111101011': 0.0001220703125, '0111101000101011': 0.000244140625, '0111101001100011': 0.0001220703125, '0111101001101001': 0.0001220703125, '0111101001101010': 0.0001220703125, '0111101001101011': 0.0001220703125, '0111101001110110': 0.0001220703125, '0111101010001111': 0.0001220703125, '0111101010011011': 0.0001220703125, '0111101010101011': 0.0001220703125, '0111101010101110': 0.0001220703125, '0111101010101111': 0.0001220703125, '0111101010110011': 0.000244140625, '0111101011000011': 0.0001220703125, '0111101011001011': 0.0001220703125, '0111101011011110': 0.0001220703125, '0111101011100000': 0.0001220703125, '0111101011100001': 0.0001220703125, '0111101011100011': 0.0001220703125, '0111101011100111': 0.000244140625, '0111101011101001': 0.000244140625, '0111101011101010': 0.0001220703125, '0111101011101011': 0.0013427734375, '0111101011101110': 0.0003662109375, '0111101011101111': 0.00048828125, '0111101011110011': 0.0001220703125, '0111101011111011': 0.0003662109375, '0111101111001110': 0.0001220703125, '0111110010101010': 0.0001220703125, '0111110111101011': 0.000244140625, '0111111011101011': 0.0001220703125, '0111111101101011': 0.0001220703125, '1000000011101010': 0.0008544921875, '1000000011101011': 0.0001220703125, '1000000101101011': 0.0001220703125, '1000000101101110': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001001101010': 0.0001220703125, '1000001010010100': 0.0001220703125, '1000001010100010': 0.0001220703125, '1000001010101010': 0.0003662109375, '1000001011001000': 0.0001220703125, '1000001011001010': 0.0001220703125, '1000001011001110': 0.0001220703125, '1000001011101000': 0.0003662109375, '1000001011101010': 0.00244140625, '1000001011101011': 0.0001220703125, '1000001011101110': 0.0006103515625, '1000001011101111': 0.0001220703125, '1000001101101010': 0.0003662109375, '1000001111011010': 0.0001220703125, '1000001111101000': 0.0001220703125, '1000001111101010': 0.0003662109375, '1000010001101010': 0.0001220703125, '1000010010101000': 0.0001220703125, '1000010011010010': 0.0001220703125, '1000010011100010': 0.0001220703125, '1000010100101010': 0.0001220703125, '1000010101101010': 0.0001220703125, '1000010111011000': 0.0001220703125, '1000010111100010': 0.0001220703125, '1000010111110010': 0.0001220703125, '1000011010110010': 0.0001220703125, '1000011010111010': 0.0001220703125, '1000011011001010': 0.000244140625, '1000011011101010': 0.0003662109375, '1000100000101100': 0.000244140625, '1000100001001011': 0.0001220703125, '1000100001101010': 0.000244140625, '1000100001101110': 0.000244140625, '1000100001101111': 0.0001220703125, '1000100010101010': 0.0003662109375, '1000100010101110': 0.0001220703125, '1000100011001010': 0.000244140625, '1000100011101000': 0.0003662109375, '1000100011101010': 0.0015869140625, '1000100011101011': 0.0001220703125, '1000100011101100': 0.0001220703125, '1000100011101101': 0.0001220703125, '1000100011101110': 0.000244140625, '1000100011101111': 0.0001220703125, '1000100011110010': 0.0001220703125, '1000100011110100': 0.0001220703125, '1000100011111010': 0.0001220703125, '1000100101011011': 0.0001220703125, '1000100101101010': 0.000244140625, '1000100111011010': 0.0001220703125, '1000100111101010': 0.0003662109375, '1000100111101011': 0.0001220703125, '1000100111111010': 0.0001220703125, '1000101000101000': 0.0001220703125, '1000101000101010': 0.00048828125, '1000101000111110': 0.0001220703125, '1000101001000110': 0.0001220703125, '1000101001001010': 0.0001220703125, '1000101001001011': 0.0001220703125, '1000101001100010': 0.0001220703125, '1000101001101010': 0.0013427734375, '1000101001101101': 0.0001220703125, '1000101001101110': 0.000244140625, '1000101001111010': 0.000244140625, '1000101010001010': 0.000244140625, '1000101010001011': 0.0001220703125, '1000101010001110': 0.0001220703125, '1000101010011010': 0.0001220703125, '1000101010100000': 0.0001220703125, '1000101010100010': 0.0001220703125, '1000101010100111': 0.0001220703125, '1000101010101000': 0.0006103515625, '1000101010101010': 0.00146484375, '1000101010101100': 0.0003662109375, '1000101010101101': 0.0001220703125, '1000101010101110': 0.0001220703125, '1000101010101111': 0.000244140625, '1000101010111010': 0.000244140625, '1000101010111110': 0.0001220703125, '1000101011000000': 0.0001220703125, '1000101011000010': 0.0006103515625, '1000101011000110': 0.0001220703125, '1000101011001000': 0.0001220703125, '1000101011001010': 0.001220703125, '1000101011010000': 0.0001220703125, '1000101011010010': 0.0001220703125, '1000101011010100': 0.0001220703125, '1000101011010110': 0.000244140625, '1000101011011010': 0.00048828125, '1000101011011110': 0.0001220703125, '1000101011100000': 0.000244140625, '1000101011100001': 0.0001220703125, '1000101011100010': 0.001708984375, '1000101011100011': 0.000244140625, '1000101011100100': 0.0001220703125, '1000101011100110': 0.00048828125, '1000101011101000': 0.00146484375, '1000101011101010': 0.01318359375, '1000101011101011': 0.0008544921875, '1000101011101100': 0.0001220703125, '1000101011101101': 0.0001220703125, '1000101011101110': 0.0028076171875, '1000101011110000': 0.0001220703125, '1000101011110001': 0.0001220703125, '1000101011110010': 0.001220703125, '1000101011110011': 0.0001220703125, '1000101011110110': 0.00048828125, '1000101011111000': 0.00048828125, '1000101011111010': 0.0008544921875, '1000101011111011': 0.000244140625, '1000101011111100': 0.000244140625, '1000101011111110': 0.000244140625, '1000101100101010': 0.000244140625, '1000101100110010': 0.0001220703125, '1000101101001010': 0.000244140625, '1000101101001011': 0.0001220703125, '1000101101100010': 0.000244140625, '1000101101101000': 0.0001220703125, '1000101101101010': 0.0006103515625, '1000101110111000': 0.0001220703125, '1000101111000010': 0.0001220703125, '1000101111100110': 0.0001220703125, '1000101111100111': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000101111101010': 0.001220703125, '1000101111101110': 0.0003662109375, '1000101111111000': 0.0001220703125, '1000101111111010': 0.0003662109375, '1000110000101000': 0.0001220703125, '1000110001101010': 0.000244140625, '1000110010001010': 0.0001220703125, '1000110011000010': 0.0001220703125, '1000110011001010': 0.0001220703125, '1000110011001110': 0.0001220703125, '1000110011101010': 0.00048828125, '1000110011101110': 0.0001220703125, '1000110011111010': 0.0001220703125, '1000110101101010': 0.0003662109375, '1000110101110010': 0.0001220703125, '1000110110100010': 0.0001220703125, '1000110111001010': 0.000244140625, '1000110111001100': 0.0001220703125, '1000110111011010': 0.0001220703125, '1000110111100010': 0.0001220703125, '1000110111101000': 0.000244140625, '1000110111101010': 0.000732421875, '1000110111101100': 0.0001220703125, '1000110111110010': 0.0001220703125, '1000111001001110': 0.0001220703125, '1000111001101000': 0.000244140625, '1000111001101010': 0.000244140625, '1000111010011010': 0.0001220703125, '1000111010100010': 0.0001220703125, '1000111011101000': 0.0003662109375, '1000111011101010': 0.00048828125, '1000111011101011': 0.0001220703125, '1000111011101110': 0.00048828125, '1000111011101111': 0.0001220703125, '1000111101101010': 0.0001220703125, '1000111101101111': 0.0001220703125, '1000111110100110': 0.0001220703125, '1000111110101010': 0.000244140625, '1000111111101010': 0.0001220703125, '1001000000101010': 0.0001220703125, '1001000010101010': 0.0001220703125, '1001000011101000': 0.0001220703125, '1001000011101010': 0.000244140625, '1001000011101110': 0.0001220703125, '1001001000101010': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001001010101000': 0.0001220703125, '1001001010101010': 0.000244140625, '1001001011001000': 0.0001220703125, '1001001011001010': 0.0001220703125, '1001001011001110': 0.000244140625, '1001001011100000': 0.0001220703125, '1001001011100110': 0.0001220703125, '1001001011101000': 0.0001220703125, '1001001011101010': 0.0008544921875, '1001001011101011': 0.0001220703125, '1001001011101100': 0.0001220703125, '1001001011101110': 0.0001220703125, '1001001011111110': 0.0001220703125, '1001001101101010': 0.0001220703125, '1001010000100010': 0.0001220703125, '1001010011100010': 0.0001220703125, '1001010011101010': 0.0001220703125, '1001011001110010': 0.0001220703125, '1001011010000100': 0.0001220703125, '1001011010111110': 0.0001220703125, '1001011011101010': 0.0006103515625, '1001011011101011': 0.0001220703125, '1001011011101110': 0.0001220703125, '1001011111111010': 0.0001220703125, '1001100001101010': 0.0001220703125, '1001100001101110': 0.0001220703125, '1001100010001010': 0.0001220703125, '1001100010100100': 0.0001220703125, '1001100010101010': 0.000244140625, '1001100011001010': 0.0001220703125, '1001100011101010': 0.0003662109375, '1001101001100000': 0.0001220703125, '1001101001101101': 0.000244140625, '1001101010001010': 0.0001220703125, '1001101010101000': 0.0001220703125, '1001101010101010': 0.00048828125, '1001101010101011': 0.0001220703125, '1001101010101100': 0.0001220703125, '1001101010101110': 0.0001220703125, '1001101011000010': 0.0001220703125, '1001101011000100': 0.0001220703125, '1001101011001010': 0.00048828125, '1001101011001110': 0.000244140625, '1001101011010010': 0.0001220703125, '1001101011100010': 0.0003662109375, '1001101011100111': 0.0001220703125, '1001101011101000': 0.000244140625, '1001101011101010': 0.0030517578125, '1001101011101100': 0.0001220703125, '1001101011101110': 0.0003662109375, '1001101011101111': 0.0001220703125, '1001101011110110': 0.0001220703125, '1001101011111010': 0.00048828125, '1001101101100110': 0.0001220703125, '1001101101111110': 0.0001220703125, '1001101111100010': 0.0001220703125, '1001101111101010': 0.000244140625, '1001101111111010': 0.0001220703125, '1001110010101010': 0.0001220703125, '1001110011100110': 0.0001220703125, '1001110011101010': 0.0001220703125, '1001110011101110': 0.0001220703125, '1001110111101010': 0.0001220703125, '1001111000101010': 0.0001220703125, '1001111011101000': 0.0001220703125, '1001111011101010': 0.000244140625, '1001111011111010': 0.0001220703125, '1010000001100010': 0.0001220703125, '1010000001101000': 0.0001220703125, '1010000001101010': 0.0006103515625, '1010000010001010': 0.0001220703125, '1010000010010010': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000011000010': 0.0001220703125, '1010000011001010': 0.0003662109375, '1010000011001110': 0.0001220703125, '1010000011011010': 0.0001220703125, '1010000011100010': 0.0001220703125, '1010000011100110': 0.000244140625, '1010000011101000': 0.0001220703125, '1010000011101010': 0.0028076171875, '1010000011101011': 0.0001220703125, '1010000011101100': 0.0001220703125, '1010000011101110': 0.00048828125, '1010000011110000': 0.0001220703125, '1010000011110110': 0.0001220703125, '1010000101101010': 0.0003662109375, '1010000111001010': 0.0001220703125, '1010000111100110': 0.0001220703125, '1010000111101010': 0.00048828125, '1010000111101110': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001001001000': 0.0001220703125, '1010001001001010': 0.0001220703125, '1010001001001101': 0.0001220703125, '1010001001010110': 0.0001220703125, '1010001001011010': 0.0001220703125, '1010001001100010': 0.0001220703125, '1010001001100110': 0.0001220703125, '1010001001101000': 0.0003662109375, '1010001001101010': 0.0023193359375, '1010001001101011': 0.000244140625, '1010001001101101': 0.0001220703125, '1010001001101110': 0.000244140625, '1010001001110011': 0.0001220703125, '1010001001111000': 0.0001220703125, '1010001001111010': 0.0001220703125, '1010001001111011': 0.0001220703125, '1010001010000010': 0.0001220703125, '1010001010001010': 0.00048828125, '1010001010100010': 0.00048828125, '1010001010100100': 0.0001220703125, '1010001010100110': 0.0001220703125, '1010001010101000': 0.0006103515625, '1010001010101010': 0.002197265625, '1010001010101110': 0.0003662109375, '1010001010101111': 0.0001220703125, '1010001010110010': 0.000244140625, '1010001010110100': 0.0001220703125, '1010001010111010': 0.000244140625, '1010001011000000': 0.000244140625, '1010001011000010': 0.000244140625, '1010001011001000': 0.0006103515625, '1010001011001010': 0.0030517578125, '1010001011001011': 0.000244140625, '1010001011001100': 0.0001220703125, '1010001011001110': 0.000732421875, '1010001011001111': 0.0001220703125, '1010001011010010': 0.0001220703125, '1010001011011000': 0.000244140625, '1010001011011010': 0.0001220703125, '1010001011011110': 0.0001220703125, '1010001011100000': 0.000244140625, '1010001011100010': 0.0029296875, '1010001011100100': 0.0001220703125, '1010001011100101': 0.0001220703125, '1010001011100110': 0.000732421875, '1010001011100111': 0.0001220703125, '1010001011101000': 0.001708984375, '1010001011101010': 0.01708984375, '1010001011101011': 0.001220703125, '1010001011101100': 0.00146484375, '1010001011101101': 0.0003662109375, '1010001011101110': 0.003662109375, '1010001011101111': 0.0001220703125, '1010001011110010': 0.0003662109375, '1010001011110110': 0.0008544921875, '1010001011110111': 0.0001220703125, '1010001011111000': 0.000244140625, '1010001011111010': 0.0015869140625, '1010001011111101': 0.0001220703125, '1010001011111110': 0.000244140625, '1010001100101000': 0.0001220703125, '1010001100101110': 0.0001220703125, '1010001100111010': 0.000244140625, '1010001101100010': 0.000244140625, '1010001101101000': 0.000244140625, '1010001101101010': 0.001708984375, '1010001101101100': 0.000244140625, '1010001101101110': 0.0001220703125, '1010001101111010': 0.0001220703125, '1010001110001010': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010001110101011': 0.0001220703125, '1010001111001010': 0.0001220703125, '1010001111001011': 0.0001220703125, '1010001111011010': 0.0001220703125, '1010001111100010': 0.0001220703125, '1010001111101010': 0.0006103515625, '1010001111101011': 0.0001220703125, '1010001111101100': 0.0001220703125, '1010001111101110': 0.0001220703125, '1010001111111000': 0.0001220703125, '1010001111111010': 0.0001220703125, '1010010001001010': 0.0003662109375, '1010010001100010': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010010011010': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010010101100': 0.0001220703125, '1010010010101111': 0.0001220703125, '1010010011001010': 0.0001220703125, '1010010011001110': 0.0001220703125, '1010010011100110': 0.0001220703125, '1010010011101000': 0.0003662109375, '1010010011101010': 0.0006103515625, '1010010011101110': 0.000244140625, '1010010011110110': 0.0001220703125, '1010010011111010': 0.000244140625, '1010010101101010': 0.0001220703125, '1010010101101110': 0.0001220703125, '1010010110101010': 0.0003662109375, '1010010111001010': 0.0001220703125, '1010010111010010': 0.0001220703125, '1010010111100010': 0.0001220703125, '1010010111101010': 0.000732421875, '1010010111101110': 0.0003662109375, '1010010111110010': 0.000244140625, '1010010111110110': 0.0001220703125, '1010010111111010': 0.0001220703125, '1010011001001010': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011001100110': 0.0001220703125, '1010011001101010': 0.000244140625, '1010011001101110': 0.0001220703125, '1010011010001010': 0.0001220703125, '1010011010101000': 0.000244140625, '1010011010101001': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011011000010': 0.0001220703125, '1010011011001010': 0.00048828125, '1010011011001110': 0.0001220703125, '1010011011010010': 0.0001220703125, '1010011011100010': 0.000244140625, '1010011011100110': 0.0001220703125, '1010011011101000': 0.000244140625, '1010011011101001': 0.0001220703125, '1010011011101010': 0.00244140625, '1010011011101011': 0.0001220703125, '1010011011101100': 0.000244140625, '1010011011101110': 0.0001220703125, '1010011011110010': 0.0001220703125, '1010011011110110': 0.0001220703125, '1010011011111010': 0.0003662109375, '1010011100101010': 0.0001220703125, '1010011101101010': 0.000244140625, '1010011110101010': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111101010': 0.0003662109375, '1010011111101100': 0.0001220703125, '1010100000001000': 0.0001220703125, '1010100000001100': 0.0001220703125, '1010100000001101': 0.0001220703125, '1010100000100110': 0.0001220703125, '1010100000101010': 0.000244140625, '1010100000101100': 0.0001220703125, '1010100000101101': 0.0001220703125, '1010100000101110': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100001000010': 0.000244140625, '1010100001001010': 0.00048828125, '1010100001100010': 0.000244140625, '1010100001100110': 0.0001220703125, '1010100001101000': 0.000244140625, '1010100001101010': 0.0025634765625, '1010100001101110': 0.000244140625, '1010100001110010': 0.0001220703125, '1010100001111010': 0.0001220703125, '1010100001111100': 0.0001220703125, '1010100010000110': 0.0001220703125, '1010100010001000': 0.0001220703125, '1010100010001010': 0.000244140625, '1010100010001110': 0.0001220703125, '1010100010001111': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010011110': 0.000244140625, '1010100010100010': 0.0001220703125, '1010100010100100': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.00146484375, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0001220703125, '1010100010101110': 0.0006103515625, '1010100010110010': 0.0001220703125, '1010100010111010': 0.000244140625, '1010100011000010': 0.000244140625, '1010100011000110': 0.0001220703125, '1010100011001010': 0.00244140625, '1010100011001100': 0.000244140625, '1010100011001101': 0.000244140625, '1010100011001110': 0.0003662109375, '1010100011010010': 0.0001220703125, '1010100011010110': 0.000244140625, '1010100011011000': 0.0001220703125, '1010100011011010': 0.0006103515625, '1010100011100010': 0.0020751953125, '1010100011100011': 0.0001220703125, '1010100011100100': 0.000244140625, '1010100011100101': 0.0001220703125, '1010100011100110': 0.0006103515625, '1010100011101000': 0.0028076171875, '1010100011101001': 0.0001220703125, '1010100011101010': 0.01611328125, '1010100011101011': 0.000732421875, '1010100011101100': 0.0009765625, '1010100011101101': 0.0006103515625, '1010100011101110': 0.0028076171875, '1010100011101111': 0.000244140625, '1010100011110000': 0.0001220703125, '1010100011110010': 0.0010986328125, '1010100011110100': 0.0001220703125, '1010100011110110': 0.0003662109375, '1010100011111001': 0.000244140625, '1010100011111010': 0.0013427734375, '1010100011111100': 0.0003662109375, '1010100011111110': 0.0001220703125, '1010100100101010': 0.000244140625, '1010100100110110': 0.0001220703125, '1010100101000010': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101010010': 0.0001220703125, '1010100101100110': 0.0001220703125, '1010100101101000': 0.0001220703125, '1010100101101001': 0.0001220703125, '1010100101101010': 0.0013427734375, '1010100101101100': 0.0001220703125, '1010100110001010': 0.0001220703125, '1010100110101010': 0.0001220703125, '1010100110101101': 0.0001220703125, '1010100111000010': 0.0001220703125, '1010100111001010': 0.00048828125, '1010100111001110': 0.0001220703125, '1010100111010010': 0.0001220703125, '1010100111011110': 0.0001220703125, '1010100111100010': 0.0003662109375, '1010100111100110': 0.000244140625, '1010100111101000': 0.000244140625, '1010100111101010': 0.0018310546875, '1010100111101110': 0.0001220703125, '1010100111111111': 0.0001220703125, '1010101000001010': 0.0003662109375, '1010101000001110': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000101000': 0.000244140625, '1010101000101010': 0.001708984375, '1010101000101110': 0.0006103515625, '1010101000110010': 0.0001220703125, '1010101000110110': 0.000244140625, '1010101000111010': 0.0001220703125, '1010101000111110': 0.0001220703125, '1010101001000010': 0.0001220703125, '1010101001000110': 0.000244140625, '1010101001001000': 0.000244140625, '1010101001001010': 0.00341796875, '1010101001001110': 0.0001220703125, '1010101001010010': 0.000244140625, '1010101001011001': 0.0001220703125, '1010101001011010': 0.0003662109375, '1010101001011100': 0.0001220703125, '1010101001011110': 0.0001220703125, '1010101001100010': 0.0009765625, '1010101001100011': 0.000244140625, '1010101001100100': 0.0001220703125, '1010101001100110': 0.00048828125, '1010101001101000': 0.0010986328125, '1010101001101001': 0.0001220703125, '1010101001101010': 0.010986328125, '1010101001101011': 0.0003662109375, '1010101001101100': 0.0003662109375, '1010101001101101': 0.000244140625, '1010101001101110': 0.001708984375, '1010101001110000': 0.000244140625, '1010101001110010': 0.00048828125, '1010101001110011': 0.0001220703125, '1010101001110110': 0.000244140625, '1010101001111000': 0.000244140625, '1010101001111010': 0.0018310546875, '1010101001111011': 0.0001220703125, '1010101010000010': 0.0003662109375, '1010101010000101': 0.0001220703125, '1010101010001000': 0.000244140625, '1010101010001010': 0.002685546875, '1010101010001011': 0.0001220703125, '1010101010001110': 0.000244140625, '1010101010010010': 0.00048828125, '1010101010010011': 0.0001220703125, '1010101010011010': 0.000244140625, '1010101010011110': 0.0001220703125, '1010101010100001': 0.0001220703125, '1010101010100010': 0.001708984375, '1010101010100011': 0.0001220703125, '1010101010100101': 0.0001220703125, '1010101010100110': 0.000244140625, '1010101010101000': 0.0018310546875, '1010101010101001': 0.0001220703125, '1010101010101010': 0.0157470703125, '1010101010101011': 0.00048828125, '1010101010101100': 0.000732421875, '1010101010101110': 0.0018310546875, '1010101010101111': 0.0003662109375, '1010101010110000': 0.0001220703125, '1010101010110010': 0.00048828125, '1010101010110100': 0.0001220703125, '1010101010110110': 0.00048828125, '1010101010111010': 0.001708984375, '1010101010111101': 0.0001220703125, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0003662109375, '1010101011000001': 0.0001220703125, '1010101011000010': 0.0015869140625, '1010101011000011': 0.000244140625, '1010101011000110': 0.0009765625, '1010101011001000': 0.001708984375, '1010101011001001': 0.000244140625, '1010101011001010': 0.017578125, '1010101011001011': 0.00048828125, '1010101011001100': 0.0010986328125, '1010101011001101': 0.0003662109375, '1010101011001110': 0.002685546875, '1010101011001111': 0.0001220703125, '1010101011010000': 0.0001220703125, '1010101011010010': 0.0018310546875, '1010101011010011': 0.00048828125, '1010101011010100': 0.0001220703125, '1010101011010110': 0.0008544921875, '1010101011011000': 0.0006103515625, '1010101011011010': 0.0045166015625, '1010101011011011': 0.0001220703125, '1010101011011110': 0.0009765625, '1010101011011111': 0.000244140625, '1010101011100000': 0.0020751953125, '1010101011100001': 0.000244140625, '1010101011100010': 0.0120849609375, '1010101011100011': 0.0003662109375, '1010101011100100': 0.0006103515625, '1010101011100101': 0.0003662109375, '1010101011100110': 0.0030517578125, '1010101011101000': 0.0108642578125, '1010101011101001': 0.00048828125, '1010101011101010': 0.1048583984375, '1010101011101011': 0.0040283203125, '1010101011101100': 0.00439453125, '1010101011101101': 0.0020751953125, '1010101011101110': 0.0126953125, '1010101011101111': 0.0009765625, '1010101011110000': 0.00048828125, '1010101011110010': 0.004638671875, '1010101011110011': 0.0001220703125, '1010101011110100': 0.000244140625, '1010101011110110': 0.0032958984375, '1010101011110111': 0.0001220703125, '1010101011111000': 0.0010986328125, '1010101011111010': 0.008056640625, '1010101011111011': 0.0001220703125, '1010101011111100': 0.000732421875, '1010101011111101': 0.00048828125, '1010101011111110': 0.001220703125, '1010101100001110': 0.0001220703125, '1010101100101000': 0.000244140625, '1010101100101010': 0.0006103515625, '1010101100101011': 0.0001220703125, '1010101100111110': 0.0001220703125, '1010101101000010': 0.0001220703125, '1010101101001010': 0.0015869140625, '1010101101001011': 0.000244140625, '1010101101001110': 0.0003662109375, '1010101101011010': 0.0006103515625, '1010101101100000': 0.0003662109375, '1010101101100010': 0.00048828125, '1010101101100110': 0.0003662109375, '1010101101101000': 0.0008544921875, '1010101101101001': 0.0001220703125, '1010101101101010': 0.00634765625, '1010101101101011': 0.000244140625, '1010101101101100': 0.000244140625, '1010101101101101': 0.0001220703125, '1010101101101110': 0.0006103515625, '1010101101110010': 0.000732421875, '1010101101111000': 0.0001220703125, '1010101101111010': 0.0003662109375, '1010101110001110': 0.0001220703125, '1010101110101010': 0.00048828125, '1010101110101011': 0.0001220703125, '1010101110101100': 0.0001220703125, '1010101110101110': 0.000244140625, '1010101110101111': 0.0001220703125, '1010101110110010': 0.0001220703125, '1010101111000110': 0.0001220703125, '1010101111001010': 0.001220703125, '1010101111001011': 0.000244140625, '1010101111001110': 0.0003662109375, '1010101111011010': 0.0001220703125, '1010101111011011': 0.0001220703125, '1010101111011100': 0.0001220703125, '1010101111100000': 0.0001220703125, '1010101111100010': 0.00048828125, '1010101111100101': 0.0001220703125, '1010101111100110': 0.0003662109375, '1010101111101000': 0.00048828125, '1010101111101010': 0.005859375, '1010101111101011': 0.0001220703125, '1010101111101100': 0.0001220703125, '1010101111101101': 0.0001220703125, '1010101111101110': 0.00048828125, '1010101111110010': 0.0003662109375, '1010101111111010': 0.000732421875, '1010101111111110': 0.0001220703125, '1010110000101010': 0.0001220703125, '1010110000101110': 0.0001220703125, '1010110001001010': 0.0003662109375, '1010110001011011': 0.0001220703125, '1010110001100010': 0.000244140625, '1010110001101000': 0.000244140625, '1010110001101010': 0.000244140625, '1010110001101110': 0.0001220703125, '1010110010001110': 0.0001220703125, '1010110010011010': 0.0001220703125, '1010110010011101': 0.0001220703125, '1010110010101000': 0.0001220703125, '1010110010101010': 0.0003662109375, '1010110010101100': 0.0001220703125, '1010110010101101': 0.0001220703125, '1010110010101110': 0.0001220703125, '1010110010110010': 0.0001220703125, '1010110010111000': 0.0001220703125, '1010110010111010': 0.0001220703125, '1010110011000010': 0.000244140625, '1010110011001010': 0.001220703125, '1010110011001110': 0.000244140625, '1010110011010000': 0.0001220703125, '1010110011010010': 0.0001220703125, '1010110011011010': 0.000244140625, '1010110011011100': 0.0001220703125, '1010110011100010': 0.00048828125, '1010110011100110': 0.0001220703125, '1010110011101000': 0.0009765625, '1010110011101001': 0.0001220703125, '1010110011101010': 0.0067138671875, '1010110011101011': 0.0003662109375, '1010110011101100': 0.0006103515625, '1010110011101110': 0.000244140625, '1010110011110010': 0.0003662109375, '1010110011110101': 0.0001220703125, '1010110011110110': 0.0001220703125, '1010110011110111': 0.0001220703125, '1010110011111000': 0.0001220703125, '1010110011111010': 0.00048828125, '1010110100100010': 0.0001220703125, '1010110100101000': 0.0001220703125, '1010110100101010': 0.000244140625, '1010110100110110': 0.0001220703125, '1010110101011010': 0.0001220703125, '1010110101101000': 0.000244140625, '1010110101101010': 0.00048828125, '1010110101101100': 0.0001220703125, '1010110101110110': 0.0001220703125, '1010110101111000': 0.0001220703125, '1010110110001010': 0.000244140625, '1010110110101000': 0.000244140625, '1010110110101010': 0.0008544921875, '1010110110101110': 0.00048828125, '1010110110110010': 0.000244140625, '1010110110110110': 0.000244140625, '1010110110111000': 0.0001220703125, '1010110111000010': 0.0001220703125, '1010110111000100': 0.0001220703125, '1010110111001001': 0.0001220703125, '1010110111001010': 0.0013427734375, '1010110111001110': 0.000244140625, '1010110111010010': 0.0001220703125, '1010110111011010': 0.000244140625, '1010110111011110': 0.0001220703125, '1010110111100000': 0.0001220703125, '1010110111100010': 0.00048828125, '1010110111100110': 0.0008544921875, '1010110111101000': 0.000732421875, '1010110111101010': 0.00634765625, '1010110111101011': 0.000244140625, '1010110111101100': 0.0003662109375, '1010110111101110': 0.0006103515625, '1010110111110000': 0.0001220703125, '1010110111110010': 0.000244140625, '1010110111110011': 0.0001220703125, '1010110111110110': 0.0001220703125, '1010110111111000': 0.0001220703125, '1010110111111010': 0.0003662109375, '1010110111111101': 0.0001220703125, '1010110111111110': 0.0001220703125, '1010111000101010': 0.000244140625, '1010111001001010': 0.0001220703125, '1010111001001110': 0.0001220703125, '1010111001010000': 0.0001220703125, '1010111001100010': 0.0001220703125, '1010111001100110': 0.000244140625, '1010111001101000': 0.0001220703125, '1010111001101010': 0.00146484375, '1010111001101011': 0.0001220703125, '1010111001101110': 0.0001220703125, '1010111001110010': 0.0001220703125, '1010111001110110': 0.0001220703125, '1010111010000010': 0.0001220703125, '1010111010001010': 0.00048828125, '1010111010100010': 0.0003662109375, '1010111010101000': 0.000244140625, '1010111010101010': 0.0006103515625, '1010111010111000': 0.0001220703125, '1010111011000010': 0.000244140625, '1010111011001000': 0.000244140625, '1010111011001010': 0.001708984375, '1010111011001110': 0.0003662109375, '1010111011010010': 0.000244140625, '1010111011011010': 0.000244140625, '1010111011011100': 0.0001220703125, '1010111011011110': 0.0001220703125, '1010111011100000': 0.0001220703125, '1010111011100010': 0.000732421875, '1010111011100100': 0.0001220703125, '1010111011100110': 0.0001220703125, '1010111011101000': 0.00048828125, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0076904296875, '1010111011101011': 0.000244140625, '1010111011101100': 0.000244140625, '1010111011101110': 0.0009765625, '1010111011101111': 0.0001220703125, '1010111011110010': 0.0003662109375, '1010111011110011': 0.0001220703125, '1010111011110110': 0.0001220703125, '1010111011111001': 0.0001220703125, '1010111011111010': 0.001220703125, '1010111011111100': 0.0001220703125, '1010111011111110': 0.0001220703125, '1010111101001010': 0.0001220703125, '1010111101100010': 0.0001220703125, '1010111101101000': 0.000244140625, '1010111101101010': 0.0001220703125, '1010111101110101': 0.0001220703125, '1010111101111010': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111110101010': 0.0003662109375, '1010111110101100': 0.0001220703125, '1010111111001010': 0.000244140625, '1010111111100010': 0.0001220703125, '1010111111100110': 0.0001220703125, '1010111111101010': 0.0008544921875, '1010111111101100': 0.0001220703125, '1010111111101110': 0.0001220703125, '1011000000100110': 0.0001220703125, '1011000001011010': 0.0001220703125, '1011000001101010': 0.0001220703125, '1011000011001010': 0.000244140625, '1011000011100010': 0.0001220703125, '1011000011100101': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0010986328125, '1011000011101101': 0.0001220703125, '1011000011101110': 0.000244140625, '1011000011110010': 0.0001220703125, '1011000011110110': 0.0001220703125, '1011000100101010': 0.0001220703125, '1011000101001010': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110100010': 0.0001220703125, '1011000111001010': 0.0001220703125, '1011000111011000': 0.0001220703125, '1011000111100010': 0.0001220703125, '1011000111101000': 0.0001220703125, '1011000111101010': 0.00048828125, '1011000111111010': 0.0001220703125, '1011001000001010': 0.0001220703125, '1011001000011010': 0.0001220703125, '1011001000100010': 0.0001220703125, '1011001000101010': 0.0001220703125, '1011001001001010': 0.00048828125, '1011001001010010': 0.0001220703125, '1011001001011010': 0.0001220703125, '1011001001100010': 0.0003662109375, '1011001001101000': 0.0001220703125, '1011001001101001': 0.0001220703125, '1011001001101010': 0.0010986328125, '1011001001101101': 0.0001220703125, '1011001001101110': 0.0001220703125, '1011001010000010': 0.0001220703125, '1011001010001010': 0.0001220703125, '1011001010001011': 0.0001220703125, '1011001010001110': 0.0001220703125, '1011001010010010': 0.0001220703125, '1011001010011011': 0.0001220703125, '1011001010100010': 0.000244140625, '1011001010101000': 0.0001220703125, '1011001010101010': 0.0015869140625, '1011001010101100': 0.0001220703125, '1011001010111010': 0.0001220703125, '1011001011000011': 0.0001220703125, '1011001011001000': 0.000244140625, '1011001011001010': 0.0008544921875, '1011001011001101': 0.0001220703125, '1011001011001110': 0.0001220703125, '1011001011010010': 0.0001220703125, '1011001011011010': 0.0006103515625, '1011001011011011': 0.0001220703125, '1011001011011110': 0.0001220703125, '1011001011100000': 0.0003662109375, '1011001011100010': 0.0009765625, '1011001011100100': 0.000244140625, '1011001011100111': 0.0001220703125, '1011001011101000': 0.000732421875, '1011001011101010': 0.0078125, '1011001011101011': 0.0003662109375, '1011001011101100': 0.0003662109375, '1011001011101101': 0.00048828125, '1011001011101110': 0.0009765625, '1011001011101111': 0.0001220703125, '1011001011110010': 0.0001220703125, '1011001011110100': 0.000244140625, '1011001011111000': 0.000244140625, '1011001011111010': 0.0003662109375, '1011001011111110': 0.000244140625, '1011001101001010': 0.000244140625, '1011001101100010': 0.0001220703125, '1011001101100110': 0.0001220703125, '1011001101101001': 0.0001220703125, '1011001101101010': 0.000732421875, '1011001101101100': 0.0001220703125, '1011001101101110': 0.0001220703125, '1011001101111110': 0.0001220703125, '1011001111001010': 0.0001220703125, '1011001111101000': 0.0001220703125, '1011001111101010': 0.000244140625, '1011001111101111': 0.0001220703125, '1011001111110110': 0.0001220703125, '1011001111111010': 0.0001220703125, '1011010000101000': 0.0001220703125, '1011010001001010': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010011001010': 0.000244140625, '1011010011100010': 0.0001220703125, '1011010011101000': 0.0001220703125, '1011010011101010': 0.0008544921875, '1011010011101100': 0.0001220703125, '1011010011101110': 0.000244140625, '1011010011110110': 0.0001220703125, '1011010011111010': 0.0001220703125, '1011010101101000': 0.0001220703125, '1011010101101010': 0.000244140625, '1011010110101010': 0.0001220703125, '1011010111100010': 0.000244140625, '1011010111101010': 0.0006103515625, '1011010111110010': 0.0001220703125, '1011010111111010': 0.0001220703125, '1011011001101010': 0.000732421875, '1011011001111000': 0.0001220703125, '1011011010010010': 0.0001220703125, '1011011010100000': 0.0001220703125, '1011011010100010': 0.000244140625, '1011011010101010': 0.0006103515625, '1011011010110011': 0.0001220703125, '1011011011001000': 0.0001220703125, '1011011011001010': 0.001220703125, '1011011011001100': 0.0001220703125, '1011011011010010': 0.0001220703125, '1011011011011000': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011100000': 0.0001220703125, '1011011011100010': 0.00048828125, '1011011011100110': 0.0001220703125, '1011011011100111': 0.0001220703125, '1011011011101000': 0.0003662109375, '1011011011101010': 0.001953125, '1011011011101100': 0.00048828125, '1011011011101110': 0.00048828125, '1011011011101111': 0.0001220703125, '1011011011110100': 0.0001220703125, '1011011011110110': 0.0001220703125, '1011011011111010': 0.0001220703125, '1011011011111110': 0.0001220703125, '1011011101101010': 0.0001220703125, '1011011110001000': 0.0001220703125, '1011011110111010': 0.0001220703125, '1011011111110010': 0.000244140625, '1011100001100000': 0.0001220703125, '1011100001101000': 0.0001220703125, '1011100001101110': 0.0001220703125, '1011100010000010': 0.0001220703125, '1011100010001010': 0.0001220703125, '1011100010110110': 0.0001220703125, '1011100011000010': 0.0001220703125, '1011100011001010': 0.00048828125, '1011100011010010': 0.0001220703125, '1011100011011010': 0.0001220703125, '1011100011100010': 0.0001220703125, '1011100011100110': 0.0001220703125, '1011100011101001': 0.0001220703125, '1011100011101010': 0.0023193359375, '1011100011101011': 0.0001220703125, '1011100011101100': 0.0001220703125, '1011100011110010': 0.0001220703125, '1011100011111010': 0.0001220703125, '1011100011111100': 0.0001220703125, '1011100011111110': 0.000244140625, '1011100100101110': 0.0001220703125, '1011100111001010': 0.0001220703125, '1011100111001110': 0.0001220703125, '1011100111100010': 0.0001220703125, '1011100111101110': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101000101110': 0.0001220703125, '1011101001000010': 0.0001220703125, '1011101001001010': 0.0006103515625, '1011101001011010': 0.000244140625, '1011101001011101': 0.0001220703125, '1011101001100100': 0.0001220703125, '1011101001101000': 0.0003662109375, '1011101001101010': 0.001708984375, '1011101001101100': 0.000244140625, '1011101001101110': 0.0001220703125, '1011101001110000': 0.0001220703125, '1011101001111010': 0.0001220703125, '1011101010001000': 0.0001220703125, '1011101010001010': 0.000244140625, '1011101010001100': 0.0001220703125, '1011101010001110': 0.0001220703125, '1011101010011010': 0.0001220703125, '1011101010100010': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.0023193359375, '1011101010101101': 0.0001220703125, '1011101010101110': 0.000244140625, '1011101010110010': 0.000244140625, '1011101010110011': 0.0001220703125, '1011101010110100': 0.0001220703125, '1011101010110110': 0.0001220703125, '1011101011000010': 0.000244140625, '1011101011000100': 0.0001220703125, '1011101011000110': 0.000244140625, '1011101011001000': 0.000244140625, '1011101011001010': 0.0023193359375, '1011101011001011': 0.0001220703125, '1011101011001101': 0.000244140625, '1011101011001110': 0.00048828125, '1011101011010010': 0.000244140625, '1011101011011010': 0.000732421875, '1011101011100000': 0.000244140625, '1011101011100010': 0.0020751953125, '1011101011100011': 0.000244140625, '1011101011100101': 0.0001220703125, '1011101011100110': 0.00048828125, '1011101011101000': 0.0013427734375, '1011101011101010': 0.0142822265625, '1011101011101011': 0.000732421875, '1011101011101100': 0.0003662109375, '1011101011101101': 0.000244140625, '1011101011101110': 0.0018310546875, '1011101011110000': 0.0001220703125, '1011101011110010': 0.000732421875, '1011101011110011': 0.0001220703125, '1011101011110100': 0.0001220703125, '1011101011110101': 0.0001220703125, '1011101011110110': 0.000244140625, '1011101011111000': 0.0001220703125, '1011101011111010': 0.000732421875, '1011101011111011': 0.000244140625, '1011101011111110': 0.0006103515625, '1011101100011010': 0.0001220703125, '1011101101001010': 0.0001220703125, '1011101101011000': 0.0001220703125, '1011101101101000': 0.0001220703125, '1011101101101010': 0.00048828125, '1011101101101100': 0.0001220703125, '1011101101101101': 0.0001220703125, '1011101101110010': 0.0001220703125, '1011101110001010': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101100': 0.0001220703125, '1011101111001010': 0.000732421875, '1011101111001100': 0.0001220703125, '1011101111010010': 0.0001220703125, '1011101111100010': 0.0001220703125, '1011101111101000': 0.000244140625, '1011101111101010': 0.000732421875, '1011101111110010': 0.0001220703125, '1011101111111010': 0.0001220703125, '1011110001101010': 0.0001220703125, '1011110001101110': 0.0001220703125, '1011110010101010': 0.000244140625, '1011110011011010': 0.0001220703125, '1011110011101010': 0.000732421875, '1011110011101110': 0.000244140625, '1011110011110010': 0.0001220703125, '1011110100100110': 0.0001220703125, '1011110101100001': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111000010': 0.000244140625, '1011110111001010': 0.0001220703125, '1011110111001101': 0.0001220703125, '1011110111010010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0003662109375, '1011110111101011': 0.0001220703125, '1011110111101110': 0.0001220703125, '1011110111110101': 0.0001220703125, '1011111000100110': 0.0001220703125, '1011111001100010': 0.0001220703125, '1011111001101010': 0.0001220703125, '1011111010101010': 0.0001220703125, '1011111011001010': 0.000244140625, '1011111011100000': 0.0001220703125, '1011111011100010': 0.0003662109375, '1011111011101000': 0.00048828125, '1011111011101010': 0.0010986328125, '1011111011101011': 0.000244140625, '1011111011101100': 0.000244140625, '1011111011101110': 0.000244140625, '1011111011110010': 0.0001220703125, '1011111100101010': 0.000244140625, '1011111100101011': 0.0001220703125, '1011111101101010': 0.0001220703125, '1011111101101100': 0.0001220703125, '1011111110101010': 0.0001220703125, '1011111111010110': 0.0001220703125, '1011111111101110': 0.0001220703125, '1100000011001100': 0.0001220703125, '1100000011100010': 0.0001220703125, '1100000011101000': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000011101110': 0.0001220703125, '1100000110101010': 0.0001220703125, '1100000111101011': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001011011010': 0.000244140625, '1100001011100110': 0.0001220703125, '1100001011101000': 0.0001220703125, '1100001011101001': 0.0001220703125, '1100001011101010': 0.00146484375, '1100001011111110': 0.0001220703125, '1100001101101010': 0.0001220703125, '1100001111111010': 0.0001220703125, '1100010001001010': 0.0001220703125, '1100010001011110': 0.0001220703125, '1100010001101010': 0.0001220703125, '1100010011101010': 0.0001220703125, '1100011011101010': 0.0001220703125, '1100011011101100': 0.0001220703125, '1100100001001011': 0.0001220703125, '1100100001101000': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010100010': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100011001010': 0.0003662109375, '1100100011100010': 0.0001220703125, '1100100011101010': 0.0006103515625, '1100100011101110': 0.0001220703125, '1100100011110010': 0.0001220703125, '1100100011111010': 0.0001220703125, '1100101000101000': 0.0001220703125, '1100101001011000': 0.0001220703125, '1100101001100010': 0.0001220703125, '1100101001101010': 0.0003662109375, '1100101010001010': 0.000244140625, '1100101010011010': 0.0001220703125, '1100101010100010': 0.0001220703125, '1100101010101010': 0.00048828125, '1100101010111000': 0.0001220703125, '1100101011000110': 0.0001220703125, '1100101011001010': 0.00048828125, '1100101011001011': 0.0001220703125, '1100101011011010': 0.00048828125, '1100101011100000': 0.0001220703125, '1100101011100010': 0.00048828125, '1100101011101000': 0.000244140625, '1100101011101001': 0.0001220703125, '1100101011101010': 0.00390625, '1100101011101011': 0.0001220703125, '1100101011101110': 0.0001220703125, '1100101011101111': 0.0001220703125, '1100101011110010': 0.0003662109375, '1100101011110110': 0.0001220703125, '1100101011111010': 0.0001220703125, '1100101101101000': 0.0001220703125, '1100101101101010': 0.000244140625, '1100101101101110': 0.0001220703125, '1100101110110010': 0.0001220703125, '1100101111000010': 0.0001220703125, '1100101111100100': 0.0001220703125, '1100110001001010': 0.0001220703125, '1100110011101000': 0.0001220703125, '1100110011101010': 0.000244140625, '1100110011101110': 0.0001220703125, '1100110011101111': 0.0001220703125, '1100110101001010': 0.0001220703125, '1100110101111010': 0.000244140625, '1100110111001110': 0.0001220703125, '1100110111100010': 0.0001220703125, '1100110111101010': 0.00048828125, '1100110111101100': 0.0001220703125, '1100111000101010': 0.0001220703125, '1100111001101000': 0.0001220703125, '1100111010101010': 0.0003662109375, '1100111011100010': 0.0001220703125, '1100111011101010': 0.0006103515625, '1100111101101010': 0.0001220703125, '1100111110111110': 0.0001220703125, '1100111111001110': 0.0001220703125, '1100111111110010': 0.0001220703125, '1101000011100010': 0.0001220703125, '1101000011101000': 0.000244140625, '1101000011101010': 0.0001220703125, '1101000011110010': 0.0001220703125, '1101001000101010': 0.0001220703125, '1101001010001010': 0.0001220703125, '1101001010101010': 0.000244140625, '1101001010101100': 0.0001220703125, '1101001010111010': 0.0001220703125, '1101001011001010': 0.0001220703125, '1101001011010010': 0.0001220703125, '1101001011011010': 0.000244140625, '1101001011100010': 0.0001220703125, '1101001011101000': 0.0003662109375, '1101001011101010': 0.0006103515625, '1101001011101110': 0.000244140625, '1101001111001010': 0.0001220703125, '1101001111101010': 0.0001220703125, '1101011011101010': 0.0001220703125, '1101011101101010': 0.0001220703125, '1101100010001010': 0.0001220703125, '1101100010101100': 0.0001220703125, '1101100010110011': 0.0001220703125, '1101100011001000': 0.0001220703125, '1101100011001010': 0.0003662109375, '1101100011100110': 0.0001220703125, '1101100011101000': 0.0001220703125, '1101100011101010': 0.000732421875, '1101100011110110': 0.0001220703125, '1101100101111010': 0.0001220703125, '1101100111111010': 0.0001220703125, '1101101000001000': 0.0001220703125, '1101101000001010': 0.0001220703125, '1101101001101010': 0.0006103515625, '1101101001101100': 0.0001220703125, '1101101010001010': 0.0001220703125, '1101101010010010': 0.0001220703125, '1101101010100011': 0.0001220703125, '1101101010101000': 0.0001220703125, '1101101010101010': 0.00048828125, '1101101011001000': 0.0001220703125, '1101101011001010': 0.0013427734375, '1101101011011010': 0.000244140625, '1101101011100010': 0.000244140625, '1101101011100100': 0.0001220703125, '1101101011100110': 0.0001220703125, '1101101011101000': 0.000244140625, '1101101011101001': 0.0001220703125, '1101101011101010': 0.0029296875, '1101101011101100': 0.000244140625, '1101101011101101': 0.0001220703125, '1101101011101110': 0.0003662109375, '1101101011110010': 0.000244140625, '1101101011110011': 0.0001220703125, '1101101011110110': 0.0001220703125, '1101101011111000': 0.0001220703125, '1101101011111010': 0.000244140625, '1101101011111011': 0.0001220703125, '1101101011111110': 0.0001220703125, '1101101101011010': 0.0001220703125, '1101101101100010': 0.0001220703125, '1101101101101010': 0.0001220703125, '1101101101110110': 0.0001220703125, '1101101110101010': 0.0001220703125, '1101101110111010': 0.0001220703125, '1101101111100110': 0.0001220703125, '1101101111111010': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110111101010': 0.000244140625, '1101111011001110': 0.0001220703125, '1101111011100110': 0.0001220703125, '1101111011101010': 0.0003662109375, '1101111011110010': 0.0001220703125, '1101111011110110': 0.0001220703125, '1110001001101110': 0.000244140625, '1110001001111000': 0.0001220703125, '1110001001111010': 0.0001220703125, '1110001010101010': 0.0001220703125, '1110001011001010': 0.0003662109375, '1110001011010010': 0.0001220703125, '1110001011011000': 0.0001220703125, '1110001011100010': 0.000244140625, '1110001011101010': 0.0008544921875, '1110001011101011': 0.0001220703125, '1110001011101101': 0.0001220703125, '1110001100111010': 0.0001220703125, '1110001111000010': 0.0001220703125, '1110001111101010': 0.0001220703125, '1110010111101010': 0.0001220703125, '1110011001101010': 0.0001220703125, '1110011011001010': 0.0001220703125, '1110100010100010': 0.0001220703125, '1110100010100110': 0.0001220703125, '1110100010101001': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100011001010': 0.0001220703125, '1110100011001011': 0.000244140625, '1110100011001110': 0.0003662109375, '1110100011100010': 0.000244140625, '1110100011101000': 0.000244140625, '1110100011101010': 0.0013427734375, '1110100011101110': 0.000244140625, '1110100011110110': 0.0001220703125, '1110100011111010': 0.0001220703125, '1110100100100010': 0.0001220703125, '1110100101100010': 0.0001220703125, '1110100111001010': 0.0001220703125, '1110101001100010': 0.0001220703125, '1110101001101000': 0.0001220703125, '1110101001101010': 0.0009765625, '1110101001101011': 0.0001220703125, '1110101001101100': 0.0001220703125, '1110101001101101': 0.0001220703125, '1110101001101110': 0.0001220703125, '1110101001110010': 0.0001220703125, '1110101010100000': 0.0001220703125, '1110101010100010': 0.0001220703125, '1110101010101000': 0.000244140625, '1110101010101010': 0.0006103515625, '1110101010101110': 0.000244140625, '1110101010101111': 0.000244140625, '1110101010111000': 0.0001220703125, '1110101011000000': 0.0001220703125, '1110101011000010': 0.000244140625, '1110101011001001': 0.0001220703125, '1110101011001010': 0.0010986328125, '1110101011001011': 0.0001220703125, '1110101011010010': 0.000244140625, '1110101011010100': 0.0001220703125, '1110101011011010': 0.000244140625, '1110101011011011': 0.000244140625, '1110101011011100': 0.0001220703125, '1110101011100000': 0.000244140625, '1110101011100010': 0.00048828125, '1110101011100011': 0.0001220703125, '1110101011100110': 0.0001220703125, '1110101011101000': 0.00048828125, '1110101011101010': 0.0048828125, '1110101011101011': 0.00048828125, '1110101011101100': 0.00048828125, '1110101011101101': 0.0001220703125, '1110101011101110': 0.0009765625, '1110101011110010': 0.000244140625, '1110101011110110': 0.0001220703125, '1110101011111010': 0.000244140625, '1110101011111011': 0.0001220703125, '1110101101101010': 0.000244140625, '1110101101101110': 0.0001220703125, '1110101101110010': 0.000244140625, '1110101110100010': 0.0001220703125, '1110101111010110': 0.0001220703125, '1110101111101010': 0.000244140625, '1110101111101110': 0.0001220703125, '1110101111110110': 0.0001220703125, '1110110001001011': 0.0001220703125, '1110110001100011': 0.0001220703125, '1110110010101110': 0.0001220703125, '1110110011011010': 0.0001220703125, '1110110011100010': 0.0001220703125, '1110110011101000': 0.0001220703125, '1110110011101010': 0.0001220703125, '1110110011101011': 0.0001220703125, '1110110011110111': 0.0001220703125, '1110110011111111': 0.0001220703125, '1110110100111100': 0.0001220703125, '1110110111001010': 0.0001220703125, '1110110111100110': 0.0001220703125, '1110110111101000': 0.0001220703125, '1110110111101010': 0.0006103515625, '1110110111101100': 0.0001220703125, '1110111010101010': 0.0001220703125, '1110111011001010': 0.000244140625, '1110111011100010': 0.0001220703125, '1110111011101000': 0.0001220703125, '1110111011101010': 0.00048828125, '1110111011101101': 0.0001220703125, '1110111011101110': 0.0001220703125, '1110111101101010': 0.0001220703125, '1110111110001010': 0.0001220703125, '1110111111011010': 0.0001220703125, '1110111111101000': 0.0001220703125, '1111000011001110': 0.0001220703125, '1111000011011010': 0.0001220703125, '1111001001101010': 0.0001220703125, '1111001011000010': 0.0001220703125, '1111001011001010': 0.0001220703125, '1111001011001100': 0.0001220703125, '1111001011011010': 0.0001220703125, '1111001011100010': 0.0001220703125, '1111001011101010': 0.0003662109375, '1111001011101100': 0.0001220703125, '1111001011101101': 0.0001220703125, '1111001011101110': 0.0001220703125, '1111010001001010': 0.0001220703125, '1111010010101110': 0.0001220703125, '1111010111110000': 0.0001220703125, '1111011001001010': 0.0001220703125, '1111011011011010': 0.0001220703125, '1111011011101100': 0.0001220703125, '1111100011101010': 0.000244140625, '1111101001001010': 0.0001220703125, '1111101001101010': 0.000244140625, '1111101001101100': 0.0001220703125, '1111101010101000': 0.0001220703125, '1111101010101010': 0.0003662109375, '1111101011001010': 0.0003662109375, '1111101011101000': 0.0001220703125, '1111101011101001': 0.0001220703125, '1111101011101010': 0.0009765625, '1111101011101011': 0.0001220703125, '1111101011101110': 0.0001220703125, '1111101011110010': 0.0001220703125, '1111101101100100': 0.0001220703125, '1111101101101010': 0.0001220703125, '1111101111101010': 0.0001220703125, '1111111011001110': 0.0001220703125, '1111111011101000': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=7_bit=0.txt <==
{'0000000000000000': 0.326416015625, '0000000000000001': 0.011962890625, '0000000000000010': 0.011962890625, '0000000000000011': 0.0015869140625, '0000000000000100': 0.0177001953125, '0000000000000101': 0.0013427734375, '0000000000000110': 0.011962890625, '0000000000000111': 0.003662109375, '0000000000001000': 0.0111083984375, '0000000000001001': 0.00048828125, '0000000000001010': 0.0001220703125, '0000000000001011': 0.0001220703125, '0000000000001100': 0.0023193359375, '0000000000001110': 0.00048828125, '0000000000001111': 0.0001220703125, '0000000000010000': 0.01806640625, '0000000000010001': 0.00048828125, '0000000000010010': 0.0006103515625, '0000000000010011': 0.0001220703125, '0000000000010100': 0.002197265625, '0000000000010110': 0.000732421875, '0000000000010111': 0.000244140625, '0000000000011000': 0.0054931640625, '0000000000011001': 0.000244140625, '0000000000011011': 0.0001220703125, '0000000000011100': 0.003173828125, '0000000000011101': 0.0001220703125, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.01025390625, '0000000000100001': 0.000244140625, '0000000000100100': 0.0013427734375, '0000000000100101': 0.0001220703125, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0003662109375, '0000000000101000': 0.0001220703125, '0000000000101100': 0.0001220703125, '0000000000110000': 0.0054931640625, '0000000000110010': 0.000244140625, '0000000000110100': 0.0001220703125, '0000000000110110': 0.0001220703125, '0000000001000000': 0.0047607421875, '0000000001000001': 0.0001220703125, '0000000001000010': 0.00048828125, '0000000001000100': 0.0001220703125, '0000000001000101': 0.0001220703125, '0000000001000110': 0.000244140625, '0000000001010000': 0.0001220703125, '0000000001010100': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001101000': 0.0001220703125, '0000000001110000': 0.0001220703125, '0000000010000000': 0.0040283203125, '0000000010000001': 0.0001220703125, '0000000010000010': 0.0003662109375, '0000000010000100': 0.0001220703125, '0000000010000110': 0.0001220703125, '0000000010000111': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.00048828125, '0000000011000000': 0.0001220703125, '0000000100000000': 0.0162353515625, '0000000100000001': 0.0006103515625, '0000000100000010': 0.00048828125, '0000000100000011': 0.000244140625, '0000000100000100': 0.001220703125, '0000000100000110': 0.0009765625, '0000000100000111': 0.0003662109375, '0000000100010000': 0.0013427734375, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0003662109375, '0000000100011110': 0.0001220703125, '0000000100100000': 0.0009765625, '0000000101000000': 0.0003662109375, '0000000101010000': 0.0001220703125, '0000000110000000': 0.001953125, '0000000110000010': 0.0001220703125, '0000000110000100': 0.000244140625, '0000000110000101': 0.000244140625, '0000000110000110': 0.0001220703125, '0000000110001000': 0.000244140625, '0000000110011000': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000000111000000': 0.000244140625, '0000001000000000': 0.0611572265625, '0000001000000001': 0.0018310546875, '0000001000000010': 0.0018310546875, '0000001000000011': 0.00048828125, '0000001000000100': 0.003173828125, '0000001000000101': 0.000244140625, '0000001000000110': 0.002197265625, '0000001000000111': 0.00048828125, '0000001000001000': 0.0028076171875, '0000001000001001': 0.000244140625, '0000001000001100': 0.0003662109375, '0000001000010000': 0.0052490234375, '0000001000010001': 0.0001220703125, '0000001000010100': 0.0003662109375, '0000001000010110': 0.0001220703125, '0000001000011000': 0.0008544921875, '0000001000011100': 0.0013427734375, '0000001000011101': 0.0001220703125, '0000001000011111': 0.0001220703125, '0000001000100000': 0.001953125, '0000001000100010': 0.000244140625, '0000001000100110': 0.0001220703125, '0000001000101000': 0.0003662109375, '0000001000110000': 0.001220703125, '0000001000110100': 0.0001220703125, '0000001000111000': 0.0001220703125, '0000001001000000': 0.0009765625, '0000001001000110': 0.0001220703125, '0000001001010001': 0.0001220703125, '0000001001100000': 0.0001220703125, '0000001010000000': 0.0009765625, '0000001010000110': 0.000244140625, '0000001010001100': 0.0001220703125, '0000001010010000': 0.0001220703125, '0000001010110000': 0.0001220703125, '0000001100000000': 0.0093994140625, '0000001100000001': 0.000244140625, '0000001100000011': 0.000244140625, '0000001100000100': 0.00048828125, '0000001100001000': 0.0003662109375, '0000001100001010': 0.0001220703125, '0000001100010000': 0.0003662109375, '0000001100010011': 0.0001220703125, '0000001100011000': 0.0001220703125, '0000001100011100': 0.0001220703125, '0000001100100000': 0.0003662109375, '0000001100101000': 0.0001220703125, '0000001100111100': 0.0001220703125, '0000001101000000': 0.000244140625, '0000001110000000': 0.0010986328125, '0000001110000100': 0.0001220703125, '0000001110001000': 0.0001220703125, '0000001110010000': 0.0003662109375, '0000010000000000': 0.0111083984375, '0000010000000001': 0.00048828125, '0000010000000010': 0.0006103515625, '0000010000000011': 0.000244140625, '0000010000000100': 0.000732421875, '0000010000000110': 0.0006103515625, '0000010000000111': 0.000244140625, '0000010000001000': 0.000244140625, '0000010000001010': 0.0001220703125, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0008544921875, '0000010000010010': 0.0001220703125, '0000010000011000': 0.0001220703125, '0000010000011100': 0.000244140625, '0000010000100000': 0.000244140625, '0000010000100001': 0.0001220703125, '0000010000110000': 0.00048828125, '0000010001000000': 0.000244140625, '0000010010000000': 0.000244140625, '0000010100000000': 0.0025634765625, '0000010100000010': 0.0003662109375, '0000010100000110': 0.0001220703125, '0000010100000111': 0.0001220703125, '0000010100010000': 0.000244140625, '0000010100011100': 0.000244140625, '0000010100100000': 0.0001220703125, '0000010110000000': 0.00048828125, '0000010110010000': 0.0001220703125, '0000011000000000': 0.011962890625, '0000011000000001': 0.0006103515625, '0000011000000010': 0.0001220703125, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0009765625, '0000011000000110': 0.00048828125, '0000011000000111': 0.000244140625, '0000011000001000': 0.0006103515625, '0000011000001100': 0.0001220703125, '0000011000010000': 0.0009765625, '0000011000010011': 0.0001220703125, '0000011000010100': 0.0001220703125, '0000011000011000': 0.000244140625, '0000011000100000': 0.0003662109375, '0000011000100110': 0.0001220703125, '0000011001000000': 0.0001220703125, '0000011010000000': 0.00048828125, '0000011010000110': 0.0001220703125, '0000011100000000': 0.0135498046875, '0000011100000001': 0.0003662109375, '0000011100000010': 0.0008544921875, '0000011100000011': 0.0001220703125, '0000011100000100': 0.001220703125, '0000011100000110': 0.000244140625, '0000011100000111': 0.0003662109375, '0000011100001000': 0.00048828125, '0000011100001001': 0.0001220703125, '0000011100001100': 0.000244140625, '0000011100010000': 0.000732421875, '0000011100010100': 0.0001220703125, '0000011100011000': 0.000244140625, '0000011100011100': 0.000244140625, '0000011100100000': 0.00048828125, '0000011100110000': 0.000244140625, '0000011110000000': 0.0009765625, '0000011110000110': 0.0001220703125, '0000011110110000': 0.0001220703125, '0000100000000000': 0.0062255859375, '0000100000000001': 0.000244140625, '0000100000000010': 0.0001220703125, '0000100000000011': 0.0001220703125, '0000100000001000': 0.0001220703125, '0000100000010000': 0.0003662109375, '0000100000010111': 0.0001220703125, '0000100000011010': 0.0001220703125, '0000100000011100': 0.0001220703125, '0000100000100000': 0.000244140625, '0000100000110000': 0.000244140625, '0000100001000000': 0.0001220703125, '0000100010000000': 0.0001220703125, '0000100100000000': 0.00048828125, '0000100100000100': 0.0001220703125, '0000100100010000': 0.000244140625, '0000100100011100': 0.0001220703125, '0000101000000000': 0.0009765625, '0000101000000100': 0.0001220703125, '0000101000010000': 0.0001220703125, '0000101000110001': 0.0001220703125, '0000101100000000': 0.0003662109375, '0000110000000000': 0.0037841796875, '0000110000000010': 0.0001220703125, '0000110000000110': 0.0003662109375, '0000110000001000': 0.0001220703125, '0000110000001100': 0.0001220703125, '0000110000011000': 0.0001220703125, '0000110000100000': 0.0001220703125, '0000110000110100': 0.0001220703125, '0000110010000000': 0.0001220703125, '0000110100000000': 0.000244140625, '0000110100010000': 0.0001220703125, '0000111000000000': 0.0015869140625, '0000111000000001': 0.0001220703125, '0000111100000000': 0.00048828125, '0000111100000010': 0.0001220703125, '0001000000000000': 0.042236328125, '0001000000000001': 0.0013427734375, '0001000000000010': 0.0015869140625, '0001000000000100': 0.0023193359375, '0001000000000101': 0.0001220703125, '0001000000000110': 0.001953125, '0001000000000111': 0.0008544921875, '0001000000001000': 0.0015869140625, '0001000000001100': 0.0001220703125, '0001000000010000': 0.0030517578125, '0001000000010001': 0.000244140625, '0001000000010010': 0.0001220703125, '0001000000010011': 0.0001220703125, '0001000000010100': 0.0001220703125, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0003662109375, '0001000000011001': 0.0001220703125, '0001000000011100': 0.000732421875, '0001000000011101': 0.0001220703125, '0001000000100000': 0.001220703125, '0001000000100001': 0.0001220703125, '0001000000100010': 0.0001220703125, '0001000000100100': 0.0001220703125, '0001000000100110': 0.000244140625, '0001000000100111': 0.0001220703125, '0001000000110000': 0.0010986328125, '0001000000110100': 0.0001220703125, '0001000000111000': 0.0001220703125, '0001000001000000': 0.00048828125, '0001000010000000': 0.0006103515625, '0001000010000001': 0.0001220703125, '0001000010000111': 0.0001220703125, '0001000010010000': 0.0001220703125, '0001000011000000': 0.0001220703125, '0001000100000000': 0.0018310546875, '0001000100000010': 0.0001220703125, '0001000100001000': 0.0003662109375, '0001000100010000': 0.0001220703125, '0001000100010110': 0.0001220703125, '0001000101000000': 0.0001220703125, '0001000110000000': 0.00048828125, '0001000110010000': 0.0001220703125, '0001001000000000': 0.0101318359375, '0001001000000001': 0.0001220703125, '0001001000000010': 0.0006103515625, '0001001000000100': 0.0003662109375, '0001001000000110': 0.0006103515625, '0001001000000111': 0.0001220703125, '0001001000001000': 0.00048828125, '0001001000010000': 0.000732421875, '0001001000010010': 0.0001220703125, '0001001000011000': 0.0001220703125, '0001001000100000': 0.00048828125, '0001001000101000': 0.0001220703125, '0001001000110000': 0.0001220703125, '0001001010000000': 0.000244140625, '0001001100000000': 0.0009765625, '0001001100000011': 0.0001220703125, '0001001100000100': 0.000244140625, '0001001110000000': 0.0001220703125, '0001001110010000': 0.0001220703125, '0001010000000000': 0.0023193359375, '0001010000000001': 0.000244140625, '0001010000000010': 0.000244140625, '0001010000000100': 0.000244140625, '0001010000000110': 0.000244140625, '0001010000001000': 0.0001220703125, '0001010000010000': 0.0003662109375, '0001010100000000': 0.000732421875, '0001010110000000': 0.0001220703125, '0001011000000000': 0.0029296875, '0001011000000001': 0.0001220703125, '0001011000000010': 0.0001220703125, '0001011000000100': 0.000244140625, '0001011000010000': 0.000244140625, '0001011010000000': 0.0001220703125, '0001011100000000': 0.001953125, '0001011100000010': 0.0001220703125, '0001011100000011': 0.0001220703125, '0001011100000100': 0.0003662109375, '0001011100000110': 0.0001220703125, '0001011100001000': 0.0001220703125, '0001100000000000': 0.005615234375, '0001100000000001': 0.0001220703125, '0001100000000010': 0.0001220703125, '0001100000000110': 0.0001220703125, '0001100000000111': 0.00048828125, '0001100000001000': 0.000244140625, '0001100000001100': 0.0001220703125, '0001100000010000': 0.0006103515625, '0001100000010001': 0.0001220703125, '0001100000100000': 0.0003662109375, '0001100000100001': 0.0001220703125, '0001100000100110': 0.0001220703125, '0001100000101000': 0.0001220703125, '0001100000110000': 0.000244140625, '0001100001000000': 0.0001220703125, '0001100010000000': 0.000244140625, '0001100010000100': 0.0001220703125, '0001100010011000': 0.0001220703125, '0001100100000000': 0.0003662109375, '0001101000000000': 0.0015869140625, '0001101000000001': 0.0001220703125, '0001101000000010': 0.0001220703125, '0001101000010000': 0.000244140625, '0001101010000000': 0.0001220703125, '0001101100000000': 0.00048828125, '0001101100000110': 0.0001220703125, '0001101100010000': 0.0001220703125, '0001101101000000': 0.0001220703125, '0001110000000000': 0.0086669921875, '0001110000000001': 0.00048828125, '0001110000000010': 0.000244140625, '0001110000000100': 0.0006103515625, '0001110000000110': 0.000732421875, '0001110000000111': 0.000244140625, '0001110000001000': 0.000244140625, '0001110000001110': 0.0001220703125, '0001110000010000': 0.0009765625, '0001110000010100': 0.0001220703125, '0001110000010111': 0.0001220703125, '0001110000011100': 0.0001220703125, '0001110000100000': 0.0001220703125, '0001110000100100': 0.0001220703125, '0001110000100110': 0.0001220703125, '0001110000101000': 0.0001220703125, '0001110001000000': 0.0001220703125, '0001110010000000': 0.0003662109375, '0001110100000000': 0.00048828125, '0001110100001000': 0.0001220703125, '0001110110000000': 0.0001220703125, '0001111000000000': 0.0025634765625, '0001111000000001': 0.0001220703125, '0001111000000010': 0.0001220703125, '0001111000000100': 0.0001220703125, '0001111000000111': 0.0001220703125, '0001111000001000': 0.0001220703125, '0001111000010000': 0.0001220703125, '0001111100000000': 0.00048828125, '0001111100000100': 0.0001220703125, '0010000000000000': 0.00439453125, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000011': 0.0001220703125, '0010000000000100': 0.0001220703125, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.0003662109375, '0010000000001100': 0.0001220703125, '0010000000010000': 0.000244140625, '0010000000010001': 0.0001220703125, '0010000000011001': 0.0001220703125, '0010000000011100': 0.0001220703125, '0010000000011110': 0.0001220703125, '0010000000100000': 0.0003662109375, '0010000000110000': 0.000244140625, '0010000100000000': 0.0003662109375, '0010000100000001': 0.0001220703125, '0010000100100010': 0.0001220703125, '0010001000000000': 0.0015869140625, '0010001000000001': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010001000010000': 0.0001220703125, '0010001001000000': 0.0001220703125, '0010001100000000': 0.0001220703125, '0010001110000000': 0.0001220703125, '0010010000000000': 0.00048828125, '0010010100000000': 0.0001220703125, '0010011000000000': 0.0003662109375, '0010011000000001': 0.0001220703125, '0010011000010100': 0.0001220703125, '0010011100000000': 0.000244140625, '0010110000000000': 0.000244140625, '0011000000000000': 0.0008544921875, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0001220703125, '0011000000010000': 0.000244140625, '0011000000011100': 0.0001220703125, '0011000000111110': 0.0001220703125, '0011000001000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011001000000111': 0.0001220703125, '0011010000000000': 0.0001220703125, '0011010000010001': 0.0001220703125, '0011011000000001': 0.0001220703125, '0011011000011000': 0.0001220703125, '0011100000000000': 0.0001220703125, '0011100000000001': 0.0001220703125, '0011100000000100': 0.0001220703125, '0011100100100000': 0.0001220703125, '0011101000000000': 0.0001220703125, '0011110000000000': 0.0001220703125, '0011111000000000': 0.0001220703125, '0100000000000000': 0.0380859375, '0100000000000001': 0.0015869140625, '0100000000000010': 0.001708984375, '0100000000000011': 0.000244140625, '0100000000000100': 0.0029296875, '0100000000000110': 0.0010986328125, '0100000000000111': 0.000244140625, '0100000000001000': 0.003662109375, '0100000000001001': 0.0003662109375, '0100000000001010': 0.0001220703125, '0100000000001100': 0.0006103515625, '0100000000001110': 0.0001220703125, '0100000000001111': 0.0001220703125, '0100000000010000': 0.0035400390625, '0100000000010001': 0.0001220703125, '0100000000010100': 0.0003662109375, '0100000000010110': 0.0001220703125, '0100000000011000': 0.00146484375, '0100000000011100': 0.001220703125, '0100000000100000': 0.0009765625, '0100000000100100': 0.0001220703125, '0100000000100110': 0.0001220703125, '0100000000101000': 0.000244140625, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0003662109375, '0100000000110001': 0.0001220703125, '0100000000110110': 0.000244140625, '0100000000110111': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.00048828125, '0100000001010000': 0.0001220703125, '0100000001010100': 0.0001220703125, '0100000010000000': 0.0003662109375, '0100000010000010': 0.000244140625, '0100000010000100': 0.0001220703125, '0100000100000000': 0.0015869140625, '0100000100000001': 0.000244140625, '0100000100000100': 0.000244140625, '0100000100000110': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100000100001100': 0.0001220703125, '0100000100010000': 0.000244140625, '0100000100011000': 0.0001220703125, '0100000100100000': 0.0001220703125, '0100000101000001': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100000110000010': 0.0001220703125, '0100000110000100': 0.0001220703125, '0100001000000000': 0.00732421875, '0100001000000001': 0.0008544921875, '0100001000000010': 0.0006103515625, '0100001000000011': 0.0001220703125, '0100001000000100': 0.0003662109375, '0100001000000101': 0.0001220703125, '0100001000000110': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.000244140625, '0100001000010000': 0.0003662109375, '0100001000010110': 0.0001220703125, '0100001000011000': 0.0003662109375, '0100001000011100': 0.0001220703125, '0100001000100000': 0.0003662109375, '0100001000100110': 0.0001220703125, '0100001000100111': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001001000001': 0.0001220703125, '0100001010000010': 0.0001220703125, '0100001100000000': 0.0010986328125, '0100001100000010': 0.0001220703125, '0100001110000100': 0.0001220703125, '0100001110010100': 0.0001220703125, '0100010000000000': 0.0018310546875, '0100010000000010': 0.0001220703125, '0100010000000100': 0.0001220703125, '0100010000001000': 0.0003662109375, '0100010000100000': 0.0001220703125, '0100010000110000': 0.0001220703125, '0100010100000000': 0.0003662109375, '0100010100011000': 0.0001220703125, '0100011000000000': 0.0008544921875, '0100011000000010': 0.0001220703125, '0100011000000011': 0.0001220703125, '0100011000000100': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100011100000000': 0.001953125, '0100011100000001': 0.0001220703125, '0100011100000010': 0.000244140625, '0100011100000100': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100011100001001': 0.0001220703125, '0100011100010000': 0.0001220703125, '0100011100010110': 0.0001220703125, '0100011100011000': 0.0001220703125, '0100011100100000': 0.0001220703125, '0100011100110000': 0.0001220703125, '0100100000000000': 0.0009765625, '0100100000100001': 0.0001220703125, '0100100001000001': 0.0001220703125, '0100101000000000': 0.0001220703125, '0100101000001000': 0.0001220703125, '0100101100000000': 0.0001220703125, '0100110000000000': 0.00048828125, '0100110000000001': 0.0001220703125, '0100110100000000': 0.0001220703125, '0100111000000000': 0.0001220703125, '0100111000000010': 0.0001220703125, '0101000000000000': 0.0050048828125, '0101000000000001': 0.000244140625, '0101000000000100': 0.0001220703125, '0101000000000110': 0.000244140625, '0101000000000111': 0.0001220703125, '0101000000001000': 0.0003662109375, '0101000000010000': 0.0003662109375, '0101000000010100': 0.0001220703125, '0101000000010110': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000100000': 0.000244140625, '0101000001000000': 0.0001220703125, '0101000010000000': 0.0001220703125, '0101000100100100': 0.0001220703125, '0101000111000000': 0.0001220703125, '0101001000000000': 0.000732421875, '0101001000000100': 0.0001220703125, '0101001000100000': 0.0001220703125, '0101001010000000': 0.0001220703125, '0101001100000000': 0.0001220703125, '0101001100000111': 0.0001220703125, '0101001100100000': 0.0001220703125, '0101001110101000': 0.0001220703125, '0101010000000000': 0.00048828125, '0101010000010000': 0.0001220703125, '0101010010000000': 0.0001220703125, '0101010100010000': 0.0001220703125, '0101011000000100': 0.000244140625, '0101011000001100': 0.0001220703125, '0101011000010000': 0.0001220703125, '0101011100000000': 0.0003662109375, '0101011100010000': 0.0001220703125, '0101100000000000': 0.0013427734375, '0101100000000001': 0.0001220703125, '0101100000001100': 0.0001220703125, '0101100100001000': 0.0001220703125, '0101100100011000': 0.0001220703125, '0101101000000000': 0.000244140625, '0101101110000000': 0.0001220703125, '0101110000000000': 0.00146484375, '0101110000000110': 0.0001220703125, '0101110000010000': 0.0001220703125, '0101110000010001': 0.0001220703125, '0101110001000100': 0.0001220703125, '0101110010000000': 0.0001220703125, '0101110100000000': 0.0001220703125, '0101111000000000': 0.0006103515625, '0101111010000000': 0.0001220703125, '0101111100000000': 0.000244140625, '0110000000000000': 0.003173828125, '0110000000000001': 0.0001220703125, '0110000000000010': 0.00048828125, '0110000000000100': 0.00048828125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000001000': 0.0001220703125, '0110000000001100': 0.0001220703125, '0110000000010000': 0.0006103515625, '0110000000011000': 0.000244140625, '0110000000011100': 0.000244140625, '0110000000100000': 0.0003662109375, '0110000100000000': 0.000244140625, '0110000100000110': 0.0001220703125, '0110001000000000': 0.0003662109375, '0110001000000001': 0.0001220703125, '0110001000000010': 0.0001220703125, '0110001000001000': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001000100000': 0.0001220703125, '0110001000110000': 0.0001220703125, '0110001100000000': 0.0001220703125, '0110010000000011': 0.0001220703125, '0110011000000000': 0.0003662109375, '0110011000010000': 0.0001220703125, '0110011110000000': 0.0001220703125, '0110100000000000': 0.000244140625, '0110110000000111': 0.0001220703125, '0111000000000000': 0.00244140625, '0111000000000100': 0.0003662109375, '0111000000000110': 0.000244140625, '0111000000001000': 0.0001220703125, '0111000000011000': 0.0001220703125, '0111000000011100': 0.0001220703125, '0111000000100000': 0.0001220703125, '0111000000100100': 0.0001220703125, '0111000001000000': 0.000244140625, '0111000010000000': 0.0001220703125, '0111000100000000': 0.000244140625, '0111001000000000': 0.0006103515625, '0111001000000001': 0.0001220703125, '0111010000000000': 0.0001220703125, '0111010001000000': 0.0001220703125, '0111011000000000': 0.0001220703125, '0111011100000000': 0.0001220703125, '0111100100000001': 0.0001220703125, '0111110010000110': 0.0001220703125, '1000000000000000': 0.0042724609375, '1000000000000001': 0.010009765625, '1000000000000010': 0.0006103515625, '1000000000000011': 0.0010986328125, '1000000000000100': 0.000244140625, '1000000000000101': 0.00146484375, '1000000000000110': 0.0006103515625, '1000000000000111': 0.0009765625, '1000000000001000': 0.0001220703125, '1000000000001001': 0.0006103515625, '1000000000010000': 0.000244140625, '1000000000010001': 0.0006103515625, '1000000000011000': 0.0001220703125, '1000000000011001': 0.0001220703125, '1000000000011011': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0003662109375, '1000000000100001': 0.0008544921875, '1000000000100101': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000001001000': 0.0001220703125, '1000000010000000': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000010010001': 0.0001220703125, '1000000100000000': 0.0003662109375, '1000000100000001': 0.00048828125, '1000000100000011': 0.0001220703125, '1000000100000111': 0.0001220703125, '1000000100100001': 0.0001220703125, '1000000110000001': 0.0001220703125, '1000001000000000': 0.0009765625, '1000001000000001': 0.001953125, '1000001000000010': 0.000244140625, '1000001000000011': 0.000244140625, '1000001000000101': 0.0003662109375, '1000001000000111': 0.000244140625, '1000001000001001': 0.0001220703125, '1000001000011101': 0.0001220703125, '1000001000100000': 0.0003662109375, '1000001001011101': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001010010001': 0.0001220703125, '1000001100000001': 0.000244140625, '1000001100010001': 0.0001220703125, '1000001101000001': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.00048828125, '1000010000000101': 0.0001220703125, '1000010000010000': 0.0001220703125, '1000010000010001': 0.000244140625, '1000010100000000': 0.000244140625, '1000010100000001': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.000244140625, '1000011100000000': 0.000244140625, '1000011100000001': 0.000732421875, '1000011100000011': 0.0001220703125, '1000011100010001': 0.0001220703125, '1000100000000001': 0.000244140625, '1000100000000101': 0.0001220703125, '1000100000110001': 0.0001220703125, '1000101000100001': 0.0001220703125, '1000110000000000': 0.000244140625, '1000110000000001': 0.000244140625, '1000110010000000': 0.0001220703125, '1001000000000000': 0.0006103515625, '1001000000000001': 0.0025634765625, '1001000000000011': 0.000244140625, '1001000000000101': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010011': 0.0001220703125, '1001000001000001': 0.0001220703125, '1001000010000001': 0.0001220703125, '1001001000000001': 0.0008544921875, '1001001000000011': 0.0001220703125, '1001001000001001': 0.0001220703125, '1001001000011100': 0.0001220703125, '1001010000000001': 0.000244140625, '1001010010000001': 0.0001220703125, '1001100000000001': 0.0001220703125, '1001100000000010': 0.0001220703125, '1001110000000000': 0.0001220703125, '1001110000000001': 0.0001220703125, '1010000000000001': 0.000244140625, '1010000000000011': 0.0001220703125, '1010001000000000': 0.0001220703125, '1010001000000011': 0.0001220703125, '1011000000000001': 0.0001220703125, '1011000000010000': 0.0001220703125, '1011000000010110': 0.0001220703125, '1011000000011101': 0.0001220703125, '1011000100010001': 0.0001220703125, '1011001000000001': 0.0001220703125, '1011001001000001': 0.0001220703125, '1011011100010010': 0.0001220703125, '1011110000000001': 0.0001220703125, '1100000000000000': 0.0013427734375, '1100000000000001': 0.006591796875, '1100000000000010': 0.000244140625, '1100000000000011': 0.0003662109375, '1100000000000101': 0.0008544921875, '1100000000000110': 0.0008544921875, '1100000000000111': 0.0006103515625, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0003662109375, '1100000000001101': 0.0001220703125, '1100000000010000': 0.0001220703125, '1100000000010100': 0.0001220703125, '1100000000010111': 0.0001220703125, '1100000000011000': 0.0001220703125, '1100000000011001': 0.000244140625, '1100000001000001': 0.0001220703125, '1100000010000110': 0.0001220703125, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100000110': 0.0001220703125, '1100000100100101': 0.0001220703125, '1100000100110001': 0.0001220703125, '1100000110001001': 0.0001220703125, '1100001000000000': 0.0001220703125, '1100001000000001': 0.00146484375, '1100001000000010': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000111': 0.000244140625, '1100001000010000': 0.0001220703125, '1100001000010001': 0.0001220703125, '1100001000010111': 0.0001220703125, '1100001000011111': 0.0001220703125, '1100001000100001': 0.0001220703125, '1100001001000000': 0.0001220703125, '1100001100000110': 0.0001220703125, '1100001110000110': 0.0001220703125, '1100001110011001': 0.0001220703125, '1100010000000001': 0.000244140625, '1100010010100001': 0.0001220703125, '1100010100000110': 0.0001220703125, '1100011000000001': 0.000244140625, '1100011000000101': 0.0001220703125, '1100011000000111': 0.0001220703125, '1100011000010001': 0.0001220703125, '1100011000010111': 0.0001220703125, '1100011100000001': 0.0001220703125, '1100011100000011': 0.0001220703125, '1100011100000110': 0.0001220703125, '1100011100001001': 0.0001220703125, '1100011100011101': 0.0001220703125, '1100011100011110': 0.0001220703125, '1100011100110001': 0.0001220703125, '1100011110000001': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100100000001001': 0.0001220703125, '1100100001001001': 0.0001220703125, '1100110000000001': 0.0001220703125, '1100110000000101': 0.0001220703125, '1100110000010001': 0.0001220703125, '1101000000000000': 0.0001220703125, '1101000000000001': 0.00048828125, '1101000000000010': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000010010': 0.0001220703125, '1101000100010000': 0.0001220703125, '1101001000000001': 0.0001220703125, '1101001000000011': 0.0001220703125, '1101001000000111': 0.0001220703125, '1101001100000101': 0.0001220703125, '1101001100011110': 0.0001220703125, '1101010000001001': 0.0001220703125, '1101010000011100': 0.0001220703125, '1101011000000110': 0.0001220703125, '1101011100000011': 0.0001220703125, '1101011100000111': 0.0001220703125, '1101100001000101': 0.0001220703125, '1101110000000000': 0.0001220703125, '1101110000000001': 0.0001220703125, '1101110000010011': 0.0001220703125, '1101110000011101': 0.0001220703125, '1101110100000001': 0.0001220703125, '1110000000000000': 0.0001220703125, '1110000000000001': 0.0003662109375, '1110000000010001': 0.0001220703125, '1110001100000000': 0.0001220703125, '1110011000011001': 0.0001220703125, '1111000000000110': 0.0001220703125, '1111000000001001': 0.0001220703125, '1111001000000001': 0.000244140625, '1111010000011100': 0.0001220703125, '1111100000000001': 0.0001220703125, '1111100000000011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=7_bit=1.txt <==
{'0000000011001111': 0.0001220703125, '0000000011101011': 0.0001220703125, '0000001001101110': 0.0001220703125, '0000001010100011': 0.0001220703125, '0000001010101010': 0.0001220703125, '0000001010101011': 0.0001220703125, '0000001011001011': 0.000244140625, '0000001011100011': 0.0001220703125, '0000001011100110': 0.0001220703125, '0000001011101010': 0.0003662109375, '0000001011101011': 0.0003662109375, '0000001011101101': 0.0001220703125, '0000001011110010': 0.0001220703125, '0000001011110011': 0.0001220703125, '0000001011111010': 0.000244140625, '0000001101001010': 0.0001220703125, '0000001101101111': 0.0001220703125, '0000010001001100': 0.0001220703125, '0000010011001010': 0.0001220703125, '0000011010101011': 0.0001220703125, '0000011011000010': 0.0001220703125, '0000011011101011': 0.0001220703125, '0000011011110110': 0.0001220703125, '0000100001101010': 0.0001220703125, '0000100010101010': 0.0001220703125, '0000100010101100': 0.0001220703125, '0000100010110110': 0.0001220703125, '0000100011001011': 0.0001220703125, '0000100011010011': 0.0001220703125, '0000100011011011': 0.0001220703125, '0000100011100010': 0.0001220703125, '0000100011101011': 0.0003662109375, '0000100011101110': 0.000244140625, '0000100011110110': 0.0001220703125, '0000100011111011': 0.0001220703125, '0000101000001010': 0.0001220703125, '0000101000101010': 0.0001220703125, '0000101001101010': 0.0003662109375, '0000101001101011': 0.0003662109375, '0000101001111011': 0.0001220703125, '0000101010101010': 0.0003662109375, '0000101010101011': 0.000244140625, '0000101010101110': 0.0001220703125, '0000101010101111': 0.0001220703125, '0000101011000110': 0.0001220703125, '0000101011000111': 0.0001220703125, '0000101011001010': 0.0003662109375, '0000101011001011': 0.0003662109375, '0000101011011011': 0.0001220703125, '0000101011100000': 0.0001220703125, '0000101011100010': 0.0006103515625, '0000101011100011': 0.000244140625, '0000101011100110': 0.0001220703125, '0000101011101000': 0.0001220703125, '0000101011101001': 0.0001220703125, '0000101011101010': 0.00244140625, '0000101011101011': 0.0013427734375, '0000101011101100': 0.0001220703125, '0000101011101101': 0.000244140625, '0000101011101110': 0.000244140625, '0000101011101111': 0.000244140625, '0000101011110110': 0.0001220703125, '0000101011110111': 0.0001220703125, '0000101011111010': 0.000244140625, '0000101011111011': 0.0001220703125, '0000101101101010': 0.000244140625, '0000101101110011': 0.0001220703125, '0000101110101111': 0.0001220703125, '0000101111101001': 0.0001220703125, '0000101111111110': 0.0001220703125, '0000110011101010': 0.0001220703125, '0000110011101011': 0.000244140625, '0000110011110111': 0.0001220703125, '0000110101100010': 0.0001220703125, '0000110101101011': 0.0001220703125, '0000110110011010': 0.0001220703125, '0000110110100011': 0.0001220703125, '0000110111101010': 0.0001220703125, '0000110111101011': 0.0001220703125, '0000110111101100': 0.0001220703125, '0000111011001011': 0.000244140625, '0000111011100110': 0.0001220703125, '0000111011101000': 0.0001220703125, '0000111011101011': 0.0001220703125, '0000111110101010': 0.0001220703125, '0001000011101011': 0.0001220703125, '0001000111101010': 0.0001220703125, '0001001001001010': 0.0001220703125, '0001001011001010': 0.0001220703125, '0001001011001011': 0.0001220703125, '0001001011010010': 0.0001220703125, '0001001011101010': 0.0003662109375, '0001001011101011': 0.000244140625, '0001001011101110': 0.0001220703125, '0001001011101111': 0.0001220703125, '0001001011110010': 0.0001220703125, '0001001011111111': 0.0001220703125, '0001001100010011': 0.0001220703125, '0001010011100010': 0.0001220703125, '0001010111100110': 0.0001220703125, '0001011011101001': 0.0001220703125, '0001011011110111': 0.0001220703125, '0001100010101010': 0.0001220703125, '0001101001101010': 0.0001220703125, '0001101011000011': 0.0001220703125, '0001101011001001': 0.0001220703125, '0001101011100111': 0.0001220703125, '0001101011101000': 0.0001220703125, '0001101011101010': 0.0003662109375, '0001101011101011': 0.0003662109375, '0001101011110010': 0.0001220703125, '0001101011110011': 0.0001220703125, '0001110011101111': 0.0001220703125, '0001110111101100': 0.0001220703125, '0001111010101011': 0.0001220703125, '0001111011100101': 0.0001220703125, '0001111011101010': 0.0001220703125, '0010000001101011': 0.0001220703125, '0010000001101111': 0.0001220703125, '0010000010000010': 0.0001220703125, '0010000010101010': 0.0001220703125, '0010000011011011': 0.0001220703125, '0010000011100010': 0.0001220703125, '0010000011101010': 0.000244140625, '0010000011101011': 0.0003662109375, '0010000011101110': 0.000244140625, '0010000011111011': 0.0001220703125, '0010000100101010': 0.0001220703125, '0010000101101000': 0.0001220703125, '0010000101101011': 0.0001220703125, '0010000101101111': 0.0001220703125, '0010000101110010': 0.0001220703125, '0010000101110100': 0.0001220703125, '0010000111001111': 0.0001220703125, '0010000111100010': 0.0001220703125, '0010000111101001': 0.0001220703125, '0010000111101010': 0.0001220703125, '0010001001001001': 0.0001220703125, '0010001001001010': 0.0001220703125, '0010001001100011': 0.0001220703125, '0010001001101010': 0.0001220703125, '0010001001101011': 0.0003662109375, '0010001001101111': 0.0001220703125, '0010001001110010': 0.0001220703125, '0010001010100010': 0.000244140625, '0010001010101000': 0.000244140625, '0010001010101010': 0.000244140625, '0010001010101011': 0.00048828125, '0010001010101110': 0.0001220703125, '0010001010101111': 0.0001220703125, '0010001011001000': 0.0001220703125, '0010001011001001': 0.0001220703125, '0010001011001010': 0.00048828125, '0010001011001011': 0.0001220703125, '0010001011001100': 0.0001220703125, '0010001011001111': 0.0001220703125, '0010001011011010': 0.0001220703125, '0010001011100010': 0.0001220703125, '0010001011100011': 0.0001220703125, '0010001011101000': 0.00048828125, '0010001011101010': 0.0023193359375, '0010001011101011': 0.0010986328125, '0010001011101110': 0.0003662109375, '0010001011101111': 0.0009765625, '0010001011111001': 0.0001220703125, '0010001011111010': 0.0003662109375, '0010001011111011': 0.0001220703125, '0010001100001011': 0.0001220703125, '0010001101000011': 0.0001220703125, '0010001101100111': 0.0001220703125, '0010001101101010': 0.0001220703125, '0010001101110011': 0.0001220703125, '0010001110101110': 0.000244140625, '0010001111001010': 0.0001220703125, '0010001111100010': 0.0001220703125, '0010001111100110': 0.0001220703125, '0010001111101000': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111101111': 0.0001220703125, '0010010011001010': 0.0001220703125, '0010010011101011': 0.0001220703125, '0010010011101111': 0.0001220703125, '0010010011110010': 0.0001220703125, '0010010011111010': 0.0001220703125, '0010010110001100': 0.0001220703125, '0010010111101000': 0.0001220703125, '0010010111101010': 0.0001220703125, '0010010111101011': 0.0001220703125, '0010010111101110': 0.0001220703125, '0010010111101111': 0.0001220703125, '0010011001101010': 0.0001220703125, '0010011001110111': 0.0001220703125, '0010011010101101': 0.0001220703125, '0010011010111010': 0.0001220703125, '0010011011001010': 0.0001220703125, '0010011011001101': 0.0001220703125, '0010011011001110': 0.0001220703125, '0010011011100010': 0.0001220703125, '0010011011100011': 0.0001220703125, '0010011011101010': 0.00048828125, '0010011011101011': 0.0003662109375, '0010011011111000': 0.0001220703125, '0010011110110010': 0.0001220703125, '0010011111101010': 0.0001220703125, '0010100001001011': 0.0001220703125, '0010100001001100': 0.0001220703125, '0010100001011011': 0.0001220703125, '0010100001100011': 0.0001220703125, '0010100001100110': 0.0001220703125, '0010100001101011': 0.0003662109375, '0010100001101111': 0.0001220703125, '0010100010001001': 0.0001220703125, '0010100010001010': 0.0001220703125, '0010100010100011': 0.0001220703125, '0010100010100110': 0.0001220703125, '0010100010101010': 0.0003662109375, '0010100010101011': 0.000244140625, '0010100010101100': 0.0001220703125, '0010100010110111': 0.0001220703125, '0010100011001010': 0.0003662109375, '0010100011001110': 0.000244140625, '0010100011010110': 0.0001220703125, '0010100011011001': 0.0001220703125, '0010100011011010': 0.000244140625, '0010100011100000': 0.0001220703125, '0010100011100010': 0.0001220703125, '0010100011100011': 0.000244140625, '0010100011100100': 0.0001220703125, '0010100011100111': 0.0001220703125, '0010100011101000': 0.0003662109375, '0010100011101001': 0.0003662109375, '0010100011101010': 0.00244140625, '0010100011101011': 0.0008544921875, '0010100011101100': 0.000244140625, '0010100011101101': 0.0001220703125, '0010100011101110': 0.0006103515625, '0010100011101111': 0.0003662109375, '0010100011110000': 0.0001220703125, '0010100011110011': 0.000244140625, '0010100011110110': 0.0001220703125, '0010100011111010': 0.000244140625, '0010100101100011': 0.0001220703125, '0010100101101010': 0.000244140625, '0010100111101010': 0.0003662109375, '0010100111101011': 0.000244140625, '0010100111111011': 0.0001220703125, '0010101000001010': 0.0001220703125, '0010101000011010': 0.0001220703125, '0010101000101001': 0.0001220703125, '0010101000101010': 0.0001220703125, '0010101000101011': 0.000244140625, '0010101000101111': 0.0001220703125, '0010101000110010': 0.0001220703125, '0010101001001010': 0.0003662109375, '0010101001001011': 0.000244140625, '0010101001001110': 0.000244140625, '0010101001001111': 0.0001220703125, '0010101001010001': 0.0001220703125, '0010101001011010': 0.000244140625, '0010101001011111': 0.0001220703125, '0010101001100010': 0.0001220703125, '0010101001100011': 0.0003662109375, '0010101001100110': 0.000244140625, '0010101001100111': 0.0001220703125, '0010101001101010': 0.001220703125, '0010101001101011': 0.000732421875, '0010101001101101': 0.0001220703125, '0010101001101110': 0.000244140625, '0010101001101111': 0.00048828125, '0010101001110100': 0.0001220703125, '0010101001110110': 0.000244140625, '0010101001110111': 0.0001220703125, '0010101001111010': 0.0003662109375, '0010101001111011': 0.0001220703125, '0010101001111110': 0.0001220703125, '0010101010000111': 0.0001220703125, '0010101010001001': 0.0001220703125, '0010101010001010': 0.0008544921875, '0010101010001011': 0.0001220703125, '0010101010001110': 0.0001220703125, '0010101010001111': 0.0001220703125, '0010101010010010': 0.0003662109375, '0010101010011011': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010100000': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100011': 0.0001220703125, '0010101010100101': 0.0001220703125, '0010101010100111': 0.000244140625, '0010101010101000': 0.0003662109375, '0010101010101001': 0.0003662109375, '0010101010101010': 0.0018310546875, '0010101010101011': 0.00146484375, '0010101010101100': 0.0001220703125, '0010101010101101': 0.000244140625, '0010101010101110': 0.0003662109375, '0010101010101111': 0.00048828125, '0010101010110010': 0.0003662109375, '0010101010110011': 0.0003662109375, '0010101010111000': 0.0001220703125, '0010101010111100': 0.0001220703125, '0010101010111110': 0.0001220703125, '0010101011000010': 0.000244140625, '0010101011000011': 0.0001220703125, '0010101011000110': 0.000244140625, '0010101011000111': 0.0001220703125, '0010101011001000': 0.0003662109375, '0010101011001001': 0.000244140625, '0010101011001010': 0.002197265625, '0010101011001011': 0.00146484375, '0010101011001100': 0.0001220703125, '0010101011001110': 0.0003662109375, '0010101011001111': 0.0008544921875, '0010101011010010': 0.0001220703125, '0010101011010111': 0.000244140625, '0010101011011000': 0.0001220703125, '0010101011011010': 0.0006103515625, '0010101011011011': 0.0008544921875, '0010101011011110': 0.0001220703125, '0010101011011111': 0.000244140625, '0010101011100010': 0.0015869140625, '0010101011100011': 0.0009765625, '0010101011100100': 0.000244140625, '0010101011100101': 0.0001220703125, '0010101011100110': 0.000732421875, '0010101011100111': 0.0009765625, '0010101011101000': 0.0018310546875, '0010101011101001': 0.000732421875, '0010101011101010': 0.0142822265625, '0010101011101011': 0.0084228515625, '0010101011101100': 0.0008544921875, '0010101011101101': 0.0009765625, '0010101011101110': 0.00341796875, '0010101011101111': 0.0030517578125, '0010101011110000': 0.000244140625, '0010101011110010': 0.0003662109375, '0010101011110011': 0.00048828125, '0010101011110100': 0.0001220703125, '0010101011110110': 0.0001220703125, '0010101011110111': 0.0006103515625, '0010101011111000': 0.0001220703125, '0010101011111001': 0.0001220703125, '0010101011111010': 0.0015869140625, '0010101011111011': 0.00048828125, '0010101011111101': 0.0001220703125, '0010101011111110': 0.0003662109375, '0010101011111111': 0.0001220703125, '0010101100001011': 0.0001220703125, '0010101100101011': 0.0001220703125, '0010101101001010': 0.0001220703125, '0010101101001011': 0.0001220703125, '0010101101001111': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101001': 0.0001220703125, '0010101101101010': 0.00048828125, '0010101101101011': 0.0008544921875, '0010101101101110': 0.000244140625, '0010101101101111': 0.000244140625, '0010101101110111': 0.0001220703125, '0010101101111010': 0.0001220703125, '0010101110100100': 0.0001220703125, '0010101110101011': 0.000244140625, '0010101110111011': 0.0001220703125, '0010101111000110': 0.0001220703125, '0010101111001011': 0.000244140625, '0010101111001110': 0.0001220703125, '0010101111001111': 0.0001220703125, '0010101111010010': 0.0001220703125, '0010101111100010': 0.0001220703125, '0010101111100111': 0.0001220703125, '0010101111101000': 0.000244140625, '0010101111101010': 0.0010986328125, '0010101111101011': 0.00048828125, '0010101111101110': 0.000244140625, '0010101111101111': 0.0001220703125, '0010101111111011': 0.0001220703125, '0010110001101010': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001111101': 0.0001220703125, '0010110010011010': 0.0001220703125, '0010110010101010': 0.0003662109375, '0010110010101110': 0.0001220703125, '0010110011001010': 0.0001220703125, '0010110011001011': 0.0001220703125, '0010110011001101': 0.0001220703125, '0010110011011001': 0.0001220703125, '0010110011011010': 0.0001220703125, '0010110011100010': 0.0001220703125, '0010110011100100': 0.0001220703125, '0010110011101001': 0.0001220703125, '0010110011101010': 0.0008544921875, '0010110011101011': 0.00048828125, '0010110011101100': 0.0001220703125, '0010110011101110': 0.000244140625, '0010110011101111': 0.0001220703125, '0010110011110011': 0.0001220703125, '0010110101100010': 0.0001220703125, '0010110101101010': 0.00048828125, '0010110101111010': 0.0001220703125, '0010110110010100': 0.0001220703125, '0010110110100010': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010110110101110': 0.0001220703125, '0010110110101111': 0.0001220703125, '0010110111000011': 0.000244140625, '0010110111001010': 0.000244140625, '0010110111001011': 0.0001220703125, '0010110111001100': 0.0001220703125, '0010110111001111': 0.0001220703125, '0010110111010011': 0.0001220703125, '0010110111100010': 0.0001220703125, '0010110111101000': 0.0003662109375, '0010110111101001': 0.0001220703125, '0010110111101010': 0.0008544921875, '0010110111101011': 0.000244140625, '0010110111101100': 0.0001220703125, '0010110111101101': 0.0001220703125, '0010110111101110': 0.00048828125, '0010110111101111': 0.0003662109375, '0010110111110111': 0.0001220703125, '0010110111111011': 0.0001220703125, '0010111001001010': 0.0001220703125, '0010111001100010': 0.0001220703125, '0010111001101000': 0.0001220703125, '0010111001101010': 0.0001220703125, '0010111001101011': 0.0001220703125, '0010111001110011': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111010101011': 0.0001220703125, '0010111011000110': 0.0001220703125, '0010111011001000': 0.000244140625, '0010111011100010': 0.0001220703125, '0010111011100011': 0.000244140625, '0010111011101010': 0.00146484375, '0010111011101011': 0.0006103515625, '0010111011101100': 0.0001220703125, '0010111011101110': 0.0006103515625, '0010111011101111': 0.000244140625, '0010111011110111': 0.0001220703125, '0010111011111010': 0.0001220703125, '0010111011111101': 0.0001220703125, '0010111011111111': 0.0001220703125, '0010111110101010': 0.0001220703125, '0010111110110011': 0.0001220703125, '0010111111000010': 0.0001220703125, '0010111111100010': 0.0001220703125, '0010111111101010': 0.0001220703125, '0010111111101011': 0.000244140625, '0011000011001010': 0.0001220703125, '0011000011100011': 0.0001220703125, '0011000011101000': 0.0001220703125, '0011000011101010': 0.0001220703125, '0011000011101011': 0.000244140625, '0011000011101110': 0.0001220703125, '0011000011101111': 0.000244140625, '0011000111001011': 0.0001220703125, '0011001000110111': 0.0001220703125, '0011001001011011': 0.0001220703125, '0011001001101011': 0.0001220703125, '0011001001101111': 0.0001220703125, '0011001010100110': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001010101011': 0.0001220703125, '0011001010101111': 0.0001220703125, '0011001011000111': 0.0001220703125, '0011001011001011': 0.000244140625, '0011001011001111': 0.0001220703125, '0011001011100011': 0.0001220703125, '0011001011100110': 0.0001220703125, '0011001011101000': 0.0001220703125, '0011001011101001': 0.000244140625, '0011001011101010': 0.001953125, '0011001011101011': 0.0006103515625, '0011001011101101': 0.0001220703125, '0011001011101110': 0.0003662109375, '0011001011101111': 0.00048828125, '0011001100100011': 0.0001220703125, '0011001101001010': 0.0001220703125, '0011001101100110': 0.0001220703125, '0011001101101011': 0.0001220703125, '0011001101110011': 0.0001220703125, '0011001111101010': 0.0001220703125, '0011001111101011': 0.000244140625, '0011001111101110': 0.0001220703125, '0011010000101011': 0.0001220703125, '0011010001100111': 0.0001220703125, '0011010001110011': 0.0001220703125, '0011010010111110': 0.0001220703125, '0011010011001011': 0.0001220703125, '0011010011101000': 0.0001220703125, '0011010011101010': 0.000244140625, '0011010111001011': 0.0001220703125, '0011010111101010': 0.0001220703125, '0011011001001010': 0.0001220703125, '0011011001001111': 0.0001220703125, '0011011001110011': 0.0001220703125, '0011011010010010': 0.0001220703125, '0011011011000010': 0.0001220703125, '0011011011001010': 0.000244140625, '0011011011001111': 0.0001220703125, '0011011011100011': 0.0001220703125, '0011011011100100': 0.0001220703125, '0011011011101001': 0.0001220703125, '0011011011101010': 0.000244140625, '0011011011101011': 0.0001220703125, '0011011011101100': 0.000244140625, '0011011011101111': 0.0003662109375, '0011011011111010': 0.0001220703125, '0011011011111011': 0.0001220703125, '0011011111101010': 0.0001220703125, '0011011111101011': 0.0001220703125, '0011100000101011': 0.0001220703125, '0011100000110010': 0.0001220703125, '0011100001101010': 0.0001220703125, '0011100010001010': 0.0001220703125, '0011100010001111': 0.0001220703125, '0011100011001011': 0.0001220703125, '0011100011101010': 0.0001220703125, '0011100011101011': 0.0001220703125, '0011100011101110': 0.0003662109375, '0011100110100110': 0.0001220703125, '0011100111101110': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101000101011': 0.0001220703125, '0011101001101010': 0.0008544921875, '0011101001101011': 0.0001220703125, '0011101001111010': 0.0001220703125, '0011101010100011': 0.0001220703125, '0011101010101010': 0.000244140625, '0011101010101011': 0.0003662109375, '0011101010101110': 0.0001220703125, '0011101010111111': 0.0001220703125, '0011101011000010': 0.000244140625, '0011101011000011': 0.0001220703125, '0011101011001001': 0.000244140625, '0011101011001010': 0.0010986328125, '0011101011001011': 0.0001220703125, '0011101011011010': 0.0001220703125, '0011101011100001': 0.0001220703125, '0011101011100010': 0.0001220703125, '0011101011100111': 0.0001220703125, '0011101011101000': 0.000244140625, '0011101011101001': 0.0001220703125, '0011101011101010': 0.001708984375, '0011101011101011': 0.0013427734375, '0011101011101110': 0.000244140625, '0011101011101111': 0.00048828125, '0011101011110010': 0.000244140625, '0011101011110011': 0.0001220703125, '0011101011110110': 0.000244140625, '0011101011111011': 0.0001220703125, '0011101011111101': 0.0001220703125, '0011101011111110': 0.0001220703125, '0011101101101000': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101101101110': 0.0001220703125, '0011101101111010': 0.0001220703125, '0011101101111011': 0.0001220703125, '0011101110100010': 0.0001220703125, '0011101111010110': 0.0001220703125, '0011101111101010': 0.0001220703125, '0011101111101011': 0.0001220703125, '0011101111110110': 0.0001220703125, '0011110001101011': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110011001011': 0.0001220703125, '0011110011001111': 0.0001220703125, '0011110011011100': 0.0001220703125, '0011110011101010': 0.0001220703125, '0011110111101010': 0.000244140625, '0011111010101010': 0.0001220703125, '0011111011100010': 0.0001220703125, '0011111011101100': 0.0001220703125, '0011111011110011': 0.0001220703125, '0011111011110110': 0.0001220703125, '0011111011111000': 0.0001220703125, '0100000001101010': 0.0001220703125, '0100000001101110': 0.0001220703125, '0100000001101111': 0.0001220703125, '0100000011001111': 0.0001220703125, '0100000011101000': 0.0001220703125, '0100001010101101': 0.0001220703125, '0100001011001010': 0.0001220703125, '0100001011010011': 0.0001220703125, '0100001011101001': 0.000244140625, '0100001011101010': 0.000244140625, '0100001011101011': 0.00048828125, '0100001011111010': 0.0001220703125, '0100001111100010': 0.0001220703125, '0100010010111011': 0.0001220703125, '0100011011101010': 0.0001220703125, '0100011011111010': 0.0001220703125, '0100100011101010': 0.000244140625, '0100100011101011': 0.0001220703125, '0100100011110011': 0.0001220703125, '0100101001101010': 0.0001220703125, '0100101001101011': 0.0001220703125, '0100101010100010': 0.0001220703125, '0100101010101010': 0.000244140625, '0100101010101011': 0.0001220703125, '0100101010111010': 0.0001220703125, '0100101011000011': 0.000244140625, '0100101011001010': 0.000244140625, '0100101011001011': 0.000244140625, '0100101011011010': 0.0001220703125, '0100101011011011': 0.0001220703125, '0100101011011100': 0.0001220703125, '0100101011100010': 0.0001220703125, '0100101011100011': 0.0003662109375, '0100101011100111': 0.0001220703125, '0100101011101000': 0.000244140625, '0100101011101001': 0.000244140625, '0100101011101010': 0.00048828125, '0100101011101011': 0.0009765625, '0100101011101100': 0.0001220703125, '0100101011101111': 0.0003662109375, '0100101011111010': 0.0001220703125, '0100101011111011': 0.000244140625, '0100101011111111': 0.0001220703125, '0100101100110011': 0.0001220703125, '0100101101001011': 0.0001220703125, '0100101101101010': 0.000244140625, '0100101110101010': 0.0001220703125, '0100101111001011': 0.0001220703125, '0100110011101001': 0.0001220703125, '0100110011101110': 0.0001220703125, '0100111011100011': 0.0001220703125, '0100111011101011': 0.00048828125, '0100111011101100': 0.0001220703125, '0100111011101111': 0.000244140625, '0101001011011011': 0.0001220703125, '0101001011101011': 0.0001220703125, '0101001011110101': 0.0001220703125, '0101011011001101': 0.0001220703125, '0101011011101011': 0.0001220703125, '0101100011001011': 0.0001220703125, '0101100011101011': 0.0001220703125, '0101101001100011': 0.0001220703125, '0101101001101011': 0.0001220703125, '0101101010101010': 0.0001220703125, '0101101010101011': 0.0001220703125, '0101101010110000': 0.0001220703125, '0101101011000010': 0.0001220703125, '0101101011000111': 0.0001220703125, '0101101011001100': 0.0001220703125, '0101101011001101': 0.0001220703125, '0101101011011110': 0.0001220703125, '0101101011100001': 0.0001220703125, '0101101011100010': 0.0001220703125, '0101101011101001': 0.000244140625, '0101101011101010': 0.0006103515625, '0101101011101011': 0.000244140625, '0101101011101111': 0.000244140625, '0101101100001010': 0.0001220703125, '0101101100101011': 0.0001220703125, '0101101111101010': 0.0001220703125, '0101110011001000': 0.0001220703125, '0101110111101110': 0.0001220703125, '0101111011101000': 0.0001220703125, '0110000001001111': 0.0001220703125, '0110000011100111': 0.0001220703125, '0110000011101011': 0.00048828125, '0110000011101110': 0.0001220703125, '0110001000001011': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101010': 0.0001220703125, '0110001001110010': 0.0001220703125, '0110001001111011': 0.0001220703125, '0110001010100111': 0.0001220703125, '0110001010101001': 0.0001220703125, '0110001010101011': 0.0001220703125, '0110001011001001': 0.0001220703125, '0110001011001010': 0.0001220703125, '0110001011001011': 0.000244140625, '0110001011001110': 0.0001220703125, '0110001011001111': 0.000244140625, '0110001011011001': 0.0001220703125, '0110001011100010': 0.0001220703125, '0110001011100111': 0.000244140625, '0110001011101001': 0.0001220703125, '0110001011101010': 0.000244140625, '0110001011101011': 0.0009765625, '0110001011101100': 0.000244140625, '0110001011101101': 0.0001220703125, '0110001011101110': 0.0001220703125, '0110001011101111': 0.0006103515625, '0110001011110001': 0.0001220703125, '0110001011110111': 0.0001220703125, '0110001011111011': 0.0003662109375, '0110001101001010': 0.0001220703125, '0110001110111001': 0.0001220703125, '0110001111101010': 0.0001220703125, '0110010011100010': 0.0001220703125, '0110010011101011': 0.0001220703125, '0110010111001011': 0.0001220703125, '0110010111101010': 0.0001220703125, '0110010111101011': 0.0001220703125, '0110011001101110': 0.0001220703125, '0110011011101010': 0.0001220703125, '0110011011101011': 0.0003662109375, '0110100001101010': 0.000244140625, '0110100001101011': 0.0001220703125, '0110100001111010': 0.0001220703125, '0110100010100110': 0.0001220703125, '0110100010101001': 0.0001220703125, '0110100010101011': 0.0001220703125, '0110100011001011': 0.000244140625, '0110100011001101': 0.000244140625, '0110100011001110': 0.0001220703125, '0110100011001111': 0.0001220703125, '0110100011011011': 0.0001220703125, '0110100011011110': 0.0001220703125, '0110100011100011': 0.0001220703125, '0110100011101001': 0.0003662109375, '0110100011101010': 0.0001220703125, '0110100011101011': 0.000732421875, '0110100011101100': 0.0001220703125, '0110100011101101': 0.0001220703125, '0110100011101110': 0.000244140625, '0110100011101111': 0.0001220703125, '0110100011110110': 0.0001220703125, '0110100011111001': 0.0001220703125, '0110100111101000': 0.0001220703125, '0110100111101010': 0.0001220703125, '0110100111101110': 0.0001220703125, '0110100111101111': 0.0001220703125, '0110101000001011': 0.0001220703125, '0110101000001111': 0.0001220703125, '0110101000101011': 0.0001220703125, '0110101001000111': 0.0001220703125, '0110101001001011': 0.000244140625, '0110101001100111': 0.0001220703125, '0110101001101010': 0.0003662109375, '0110101001101011': 0.0009765625, '0110101001101111': 0.0003662109375, '0110101010001010': 0.0001220703125, '0110101010001011': 0.0001220703125, '0110101010100001': 0.0001220703125, '0110101010100011': 0.000244140625, '0110101010101000': 0.0001220703125, '0110101010101001': 0.000244140625, '0110101010101010': 0.000244140625, '0110101010101011': 0.002197265625, '0110101010101110': 0.0001220703125, '0110101010101111': 0.000244140625, '0110101010110011': 0.0001220703125, '0110101010110110': 0.0001220703125, '0110101011000010': 0.0001220703125, '0110101011000011': 0.0001220703125, '0110101011001001': 0.0001220703125, '0110101011001010': 0.0001220703125, '0110101011001011': 0.001953125, '0110101011001100': 0.0001220703125, '0110101011001101': 0.0001220703125, '0110101011001111': 0.000244140625, '0110101011010011': 0.0001220703125, '0110101011011010': 0.0001220703125, '0110101011011011': 0.0003662109375, '0110101011011110': 0.0001220703125, '0110101011011111': 0.0001220703125, '0110101011100001': 0.0001220703125, '0110101011100010': 0.0006103515625, '0110101011100011': 0.000732421875, '0110101011100101': 0.0001220703125, '0110101011100110': 0.0001220703125, '0110101011100111': 0.0001220703125, '0110101011101000': 0.0001220703125, '0110101011101001': 0.000732421875, '0110101011101010': 0.0029296875, '0110101011101011': 0.0086669921875, '0110101011101100': 0.000244140625, '0110101011101101': 0.0003662109375, '0110101011101110': 0.001220703125, '0110101011101111': 0.0015869140625, '0110101011110001': 0.0001220703125, '0110101011110110': 0.0001220703125, '0110101011111010': 0.00048828125, '0110101011111011': 0.0008544921875, '0110101011111111': 0.0001220703125, '0110101100101011': 0.0001220703125, '0110101100101110': 0.0001220703125, '0110101101001011': 0.0001220703125, '0110101101001101': 0.000244140625, '0110101101011011': 0.0001220703125, '0110101101100011': 0.0001220703125, '0110101101100100': 0.0001220703125, '0110101101101000': 0.0001220703125, '0110101101101010': 0.000244140625, '0110101101101011': 0.000732421875, '0110101101101110': 0.0001220703125, '0110101101101111': 0.0001220703125, '0110101101110111': 0.0001220703125, '0110101110101010': 0.0001220703125, '0110101111000111': 0.0001220703125, '0110101111001011': 0.0001220703125, '0110101111010111': 0.0001220703125, '0110101111100011': 0.000244140625, '0110101111101011': 0.000732421875, '0110101111101101': 0.0001220703125, '0110101111101111': 0.0001220703125, '0110101111110010': 0.0001220703125, '0110101111111010': 0.0001220703125, '0110110000101011': 0.0001220703125, '0110110011000011': 0.0001220703125, '0110110011001111': 0.0001220703125, '0110110011100011': 0.000244140625, '0110110011101001': 0.0001220703125, '0110110011101010': 0.000244140625, '0110110011101011': 0.00048828125, '0110110011110110': 0.0001220703125, '0110110011111011': 0.000244140625, '0110110101101010': 0.0001220703125, '0110110101101011': 0.0001220703125, '0110110110100011': 0.0001220703125, '0110110110101011': 0.0001220703125, '0110110111001011': 0.0001220703125, '0110110111100010': 0.0001220703125, '0110110111101001': 0.000244140625, '0110110111101010': 0.0003662109375, '0110110111101011': 0.0009765625, '0110110111101111': 0.0001220703125, '0110111001101001': 0.0001220703125, '0110111001101011': 0.000244140625, '0110111010011010': 0.0001220703125, '0110111010101011': 0.0001220703125, '0110111010101111': 0.000244140625, '0110111011000110': 0.0001220703125, '0110111011001010': 0.0001220703125, '0110111011001011': 0.0001220703125, '0110111011001101': 0.0001220703125, '0110111011100010': 0.0001220703125, '0110111011101001': 0.0001220703125, '0110111011101010': 0.0001220703125, '0110111011101011': 0.0006103515625, '0110111011111010': 0.0001220703125, '0110111110101001': 0.0001220703125, '0111000111001011': 0.000244140625, '0111001001011001': 0.0001220703125, '0111001001011010': 0.0001220703125, '0111001001100101': 0.0001220703125, '0111001001101101': 0.0001220703125, '0111001010100011': 0.0001220703125, '0111001011001010': 0.0001220703125, '0111001011010001': 0.0001220703125, '0111001011100011': 0.0001220703125, '0111001011101010': 0.000244140625, '0111001011101011': 0.0008544921875, '0111001011101110': 0.0001220703125, '0111001110111011': 0.0001220703125, '0111001111101011': 0.000244140625, '0111001111101111': 0.0001220703125, '0111010011001010': 0.0001220703125, '0111010011001011': 0.0001220703125, '0111010111101001': 0.0001220703125, '0111011001101011': 0.000244140625, '0111011011001110': 0.0001220703125, '0111011011011011': 0.0001220703125, '0111011011110111': 0.0001220703125, '0111011011111001': 0.0001220703125, '0111011011111111': 0.0001220703125, '0111100011100001': 0.0001220703125, '0111100101101111': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101010101010': 0.000244140625, '0111101010101011': 0.0001220703125, '0111101011000011': 0.0001220703125, '0111101011010111': 0.0001220703125, '0111101011100011': 0.000244140625, '0111101011101010': 0.000244140625, '0111101011101011': 0.0009765625, '0111101011101100': 0.0001220703125, '0111101011101101': 0.0001220703125, '0111101011101110': 0.000244140625, '0111101011101111': 0.00048828125, '0111101011110011': 0.000244140625, '0111101011110111': 0.0001220703125, '0111101011111010': 0.0001220703125, '0111101011111011': 0.0001220703125, '0111101011111111': 0.0001220703125, '0111101111100110': 0.0001220703125, '0111101111101101': 0.0001220703125, '0111110001001010': 0.0001220703125, '0111110010001011': 0.0001220703125, '0111110011100011': 0.0001220703125, '0111110110100011': 0.0001220703125, '0111111010001011': 0.0001220703125, '0111111011001011': 0.0001220703125, '0111111011101101': 0.0001220703125, '1000000011001010': 0.000244140625, '1000000011001110': 0.0001220703125, '1000000011100010': 0.0001220703125, '1000000011100110': 0.0001220703125, '1000000011101010': 0.0001220703125, '1000000011101101': 0.0001220703125, '1000000011101110': 0.000244140625, '1000001001101010': 0.0003662109375, '1000001010100100': 0.0001220703125, '1000001010101000': 0.0001220703125, '1000001010101010': 0.0003662109375, '1000001010110010': 0.0001220703125, '1000001011001000': 0.000244140625, '1000001011001010': 0.0003662109375, '1000001011100000': 0.0001220703125, '1000001011100010': 0.00048828125, '1000001011100100': 0.0001220703125, '1000001011100101': 0.0001220703125, '1000001011100110': 0.0003662109375, '1000001011101000': 0.0003662109375, '1000001011101010': 0.00341796875, '1000001011101011': 0.0001220703125, '1000001011101110': 0.000244140625, '1000001011110000': 0.0001220703125, '1000001100110010': 0.0001220703125, '1000001101100110': 0.0001220703125, '1000001101101010': 0.0001220703125, '1000001111101010': 0.0001220703125, '1000010011100010': 0.0001220703125, '1000010011110010': 0.0001220703125, '1000010111001110': 0.000244140625, '1000010111101010': 0.000244140625, '1000010111111010': 0.0001220703125, '1000011001001000': 0.0001220703125, '1000011011101100': 0.0001220703125, '1000100000101010': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100001011010': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100001110110': 0.0001220703125, '1000100010001010': 0.0001220703125, '1000100010001111': 0.0001220703125, '1000100010101000': 0.0001220703125, '1000100010101010': 0.000244140625, '1000100010101110': 0.0001220703125, '1000100010111110': 0.0001220703125, '1000100011001010': 0.00048828125, '1000100011001101': 0.0001220703125, '1000100011001110': 0.000244140625, '1000100011100010': 0.00048828125, '1000100011100110': 0.0001220703125, '1000100011101000': 0.000244140625, '1000100011101010': 0.001953125, '1000100011101011': 0.0001220703125, '1000100011101101': 0.0001220703125, '1000100011101110': 0.0001220703125, '1000100011110110': 0.0001220703125, '1000100011111000': 0.0001220703125, '1000100011111100': 0.0001220703125, '1000100100100010': 0.0001220703125, '1000100101001111': 0.0001220703125, '1000100101101010': 0.0001220703125, '1000100111001010': 0.0001220703125, '1000101000001010': 0.0001220703125, '1000101000010110': 0.0001220703125, '1000101000011011': 0.0001220703125, '1000101000101010': 0.000732421875, '1000101001000000': 0.0001220703125, '1000101001001010': 0.00048828125, '1000101001010010': 0.0001220703125, '1000101001011010': 0.0001220703125, '1000101001101000': 0.000244140625, '1000101001101010': 0.0015869140625, '1000101001101100': 0.0001220703125, '1000101001101101': 0.0001220703125, '1000101001101110': 0.0001220703125, '1000101001110010': 0.0003662109375, '1000101001110110': 0.0001220703125, '1000101001111010': 0.000244140625, '1000101010001010': 0.000244140625, '1000101010001110': 0.0001220703125, '1000101010010010': 0.000244140625, '1000101010100010': 0.000244140625, '1000101010100100': 0.0001220703125, '1000101010100110': 0.000244140625, '1000101010101000': 0.000244140625, '1000101010101010': 0.001708984375, '1000101010101011': 0.0001220703125, '1000101010101100': 0.0001220703125, '1000101010101110': 0.00048828125, '1000101010110010': 0.0001220703125, '1000101010110011': 0.0001220703125, '1000101010110110': 0.0001220703125, '1000101010111010': 0.0001220703125, '1000101011001000': 0.0001220703125, '1000101011001010': 0.0035400390625, '1000101011001011': 0.0001220703125, '1000101011001100': 0.0003662109375, '1000101011010010': 0.0001220703125, '1000101011010110': 0.0001220703125, '1000101011011000': 0.000244140625, '1000101011011010': 0.000732421875, '1000101011011110': 0.00048828125, '1000101011100000': 0.0003662109375, '1000101011100010': 0.0015869140625, '1000101011100100': 0.0001220703125, '1000101011100101': 0.0001220703125, '1000101011101000': 0.00146484375, '1000101011101010': 0.0106201171875, '1000101011101011': 0.000244140625, '1000101011101100': 0.0009765625, '1000101011101101': 0.0003662109375, '1000101011101110': 0.0018310546875, '1000101011101111': 0.0001220703125, '1000101011110010': 0.000732421875, '1000101011110110': 0.0003662109375, '1000101011111010': 0.001953125, '1000101011111011': 0.0001220703125, '1000101011111110': 0.00048828125, '1000101100011010': 0.0001220703125, '1000101100101010': 0.0001220703125, '1000101100111100': 0.0001220703125, '1000101101001010': 0.0001220703125, '1000101101001110': 0.0001220703125, '1000101101100010': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101010': 0.0013427734375, '1000101101101011': 0.0001220703125, '1000101101101110': 0.000244140625, '1000101101111010': 0.0001220703125, '1000101110001010': 0.0001220703125, '1000101111001010': 0.000244140625, '1000101111100010': 0.0003662109375, '1000101111100011': 0.0001220703125, '1000101111101000': 0.0001220703125, '1000101111101010': 0.000244140625, '1000101111110110': 0.0001220703125, '1000110001001101': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110011001010': 0.0001220703125, '1000110011100010': 0.0001220703125, '1000110011101010': 0.0010986328125, '1000110101101010': 0.0001220703125, '1000110101110010': 0.0001220703125, '1000110110101011': 0.0001220703125, '1000110111001010': 0.000244140625, '1000110111100010': 0.0001220703125, '1000110111101000': 0.00048828125, '1000110111101010': 0.0009765625, '1000110111101110': 0.0003662109375, '1000110111110010': 0.0001220703125, '1000110111111001': 0.0001220703125, '1000110111111010': 0.0003662109375, '1000110111111011': 0.0001220703125, '1000111001100110': 0.0001220703125, '1000111001101010': 0.0003662109375, '1000111010001110': 0.0001220703125, '1000111010100010': 0.0001220703125, '1000111010101010': 0.00048828125, '1000111011000010': 0.0001220703125, '1000111011001000': 0.0001220703125, '1000111011001010': 0.0006103515625, '1000111011001110': 0.000244140625, '1000111011010000': 0.0001220703125, '1000111011101010': 0.0008544921875, '1000111011101011': 0.0001220703125, '1000111011101100': 0.000244140625, '1000111011110110': 0.0001220703125, '1000111111011010': 0.0001220703125, '1000111111101010': 0.0001220703125, '1000111111111010': 0.0001220703125, '1001000001100010': 0.0001220703125, '1001000011100000': 0.0001220703125, '1001000011100110': 0.0001220703125, '1001000011101000': 0.0001220703125, '1001000011101010': 0.0006103515625, '1001000011101110': 0.0001220703125, '1001000100101010': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001001100110': 0.000244140625, '1001001001101010': 0.000244140625, '1001001001101011': 0.0001220703125, '1001001010001010': 0.0001220703125, '1001001011000010': 0.0003662109375, '1001001011001010': 0.00048828125, '1001001011101010': 0.0015869140625, '1001001011110010': 0.0001220703125, '1001001011111010': 0.0001220703125, '1001001101101000': 0.0001220703125, '1001001111001010': 0.0001220703125, '1001001111011010': 0.0001220703125, '1001010001101010': 0.0001220703125, '1001010001101011': 0.0001220703125, '1001010010111010': 0.0001220703125, '1001010011011010': 0.0001220703125, '1001010011101010': 0.0001220703125, '1001010110001010': 0.0001220703125, '1001011001101010': 0.0003662109375, '1001011010101000': 0.000244140625, '1001011011001000': 0.0001220703125, '1001011011100010': 0.0001220703125, '1001011011101000': 0.0003662109375, '1001011011101010': 0.0003662109375, '1001011011101101': 0.0001220703125, '1001011011101110': 0.0001220703125, '1001011100101010': 0.0001220703125, '1001100001101010': 0.000244140625, '1001100011001010': 0.0001220703125, '1001100011100010': 0.0001220703125, '1001100011101000': 0.0001220703125, '1001100011101010': 0.00048828125, '1001100111100010': 0.0001220703125, '1001100111101010': 0.0001220703125, '1001101001000010': 0.0001220703125, '1001101001001010': 0.0001220703125, '1001101001100010': 0.0001220703125, '1001101001101010': 0.000244140625, '1001101010001110': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101010111010': 0.0001220703125, '1001101011001010': 0.00048828125, '1001101011001011': 0.0001220703125, '1001101011011000': 0.0001220703125, '1001101011100010': 0.000244140625, '1001101011101010': 0.0029296875, '1001101011101011': 0.0001220703125, '1001101011101100': 0.0001220703125, '1001101011101110': 0.0003662109375, '1001101011110010': 0.0001220703125, '1001101011111010': 0.00048828125, '1001101100101111': 0.0001220703125, '1001101101101010': 0.0001220703125, '1001101101111000': 0.0001220703125, '1001101101111010': 0.0001220703125, '1001101111001010': 0.0001220703125, '1001101111101010': 0.0003662109375, '1001110010101010': 0.000244140625, '1001110011101010': 0.000244140625, '1001110011110010': 0.0001220703125, '1001110111101010': 0.0003662109375, '1001110111101011': 0.0001220703125, '1001111010101010': 0.0001220703125, '1001111011001110': 0.0001220703125, '1001111011100010': 0.0001220703125, '1001111011101010': 0.0001220703125, '1001111011101101': 0.0001220703125, '1010000000100011': 0.0001220703125, '1010000001000010': 0.0001220703125, '1010000001001010': 0.0001220703125, '1010000001101010': 0.0008544921875, '1010000001110100': 0.0001220703125, '1010000010100110': 0.0001220703125, '1010000010101010': 0.000244140625, '1010000010101100': 0.0001220703125, '1010000010111010': 0.000244140625, '1010000011000010': 0.0001220703125, '1010000011001010': 0.00048828125, '1010000011001100': 0.0001220703125, '1010000011001110': 0.0001220703125, '1010000011101000': 0.000244140625, '1010000011101010': 0.0028076171875, '1010000011101100': 0.0001220703125, '1010000011101101': 0.0001220703125, '1010000011101110': 0.0006103515625, '1010000011110010': 0.0001220703125, '1010000011111000': 0.0001220703125, '1010000011111010': 0.000244140625, '1010000101011110': 0.0001220703125, '1010000101100010': 0.0001220703125, '1010000101100100': 0.0001220703125, '1010000101110110': 0.0001220703125, '1010000111010010': 0.0001220703125, '1010000111100010': 0.000244140625, '1010000111100110': 0.0001220703125, '1010000111101010': 0.000244140625, '1010000111111000': 0.0001220703125, '1010001000011010': 0.0001220703125, '1010001000011100': 0.0001220703125, '1010001000101010': 0.000244140625, '1010001000101111': 0.0001220703125, '1010001001001010': 0.0009765625, '1010001001001100': 0.0001220703125, '1010001001001111': 0.0001220703125, '1010001001011010': 0.0003662109375, '1010001001100100': 0.0001220703125, '1010001001101000': 0.00048828125, '1010001001101010': 0.0009765625, '1010001001101011': 0.000244140625, '1010001001101100': 0.0001220703125, '1010001001101110': 0.0001220703125, '1010001001110010': 0.0001220703125, '1010001001111110': 0.0001220703125, '1010001010000010': 0.000244140625, '1010001010001010': 0.000244140625, '1010001010011010': 0.000244140625, '1010001010100010': 0.0003662109375, '1010001010101000': 0.0001220703125, '1010001010101010': 0.00244140625, '1010001010101011': 0.0001220703125, '1010001010101100': 0.0003662109375, '1010001010101101': 0.000244140625, '1010001010101110': 0.000244140625, '1010001010110110': 0.0001220703125, '1010001010111010': 0.000244140625, '1010001011000000': 0.000244140625, '1010001011000010': 0.0003662109375, '1010001011000100': 0.0001220703125, '1010001011000110': 0.0003662109375, '1010001011001000': 0.000244140625, '1010001011001010': 0.0037841796875, '1010001011001011': 0.0003662109375, '1010001011001110': 0.00048828125, '1010001011010010': 0.0003662109375, '1010001011010111': 0.0001220703125, '1010001011011000': 0.000244140625, '1010001011011010': 0.000732421875, '1010001011011011': 0.0001220703125, '1010001011011110': 0.0003662109375, '1010001011100000': 0.000244140625, '1010001011100010': 0.0020751953125, '1010001011100110': 0.000732421875, '1010001011101000': 0.001708984375, '1010001011101001': 0.0001220703125, '1010001011101010': 0.0155029296875, '1010001011101011': 0.0009765625, '1010001011101100': 0.000244140625, '1010001011101110': 0.0029296875, '1010001011101111': 0.0001220703125, '1010001011110000': 0.0001220703125, '1010001011110010': 0.0010986328125, '1010001011110110': 0.0010986328125, '1010001011111000': 0.000244140625, '1010001011111010': 0.001220703125, '1010001011111110': 0.0003662109375, '1010001100101100': 0.0001220703125, '1010001101001010': 0.00048828125, '1010001101100010': 0.000244140625, '1010001101101010': 0.000244140625, '1010001101101110': 0.0001220703125, '1010001101101111': 0.000244140625, '1010001101110010': 0.0001220703125, '1010001101110110': 0.0001220703125, '1010001110101010': 0.000244140625, '1010001111001000': 0.0001220703125, '1010001111001010': 0.0001220703125, '1010001111010100': 0.0001220703125, '1010001111100010': 0.0003662109375, '1010001111100100': 0.0001220703125, '1010001111101000': 0.000244140625, '1010001111101010': 0.0010986328125, '1010001111101101': 0.0001220703125, '1010001111101110': 0.0001220703125, '1010001111111010': 0.0003662109375, '1010010001001101': 0.0001220703125, '1010010001100110': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010001110110': 0.0001220703125, '1010010010000010': 0.0001220703125, '1010010010001010': 0.0001220703125, '1010010010101000': 0.0001220703125, '1010010010101010': 0.0001220703125, '1010010010101110': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010011001010': 0.0003662109375, '1010010011010010': 0.0001220703125, '1010010011101010': 0.00048828125, '1010010011101100': 0.000244140625, '1010010011101101': 0.0001220703125, '1010010011110010': 0.0001220703125, '1010010011110100': 0.0001220703125, '1010010011110111': 0.0001220703125, '1010010101101010': 0.000244140625, '1010010101101110': 0.0001220703125, '1010010110101010': 0.0001220703125, '1010010111001010': 0.000244140625, '1010010111100010': 0.0001220703125, '1010010111100110': 0.0001220703125, '1010010111101010': 0.0010986328125, '1010010111101100': 0.0001220703125, '1010010111101110': 0.00048828125, '1010010111110010': 0.0001220703125, '1010011001101010': 0.0001220703125, '1010011010101000': 0.0001220703125, '1010011010101010': 0.0001220703125, '1010011010101011': 0.0001220703125, '1010011010101110': 0.0001220703125, '1010011010110010': 0.0001220703125, '1010011010110110': 0.0001220703125, '1010011011001010': 0.000244140625, '1010011011011110': 0.0001220703125, '1010011011100010': 0.0003662109375, '1010011011100101': 0.0001220703125, '1010011011101010': 0.003173828125, '1010011011101011': 0.000244140625, '1010011011101100': 0.0001220703125, '1010011011101110': 0.000244140625, '1010011011110010': 0.0001220703125, '1010011011111110': 0.0001220703125, '1010011101101010': 0.000244140625, '1010011110111000': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111101010': 0.0001220703125, '1010011111101100': 0.0001220703125, '1010011111110010': 0.0001220703125, '1010011111110110': 0.0001220703125, '1010100000100010': 0.0001220703125, '1010100000101010': 0.0003662109375, '1010100000101011': 0.0001220703125, '1010100000101110': 0.0001220703125, '1010100000111000': 0.0001220703125, '1010100000111010': 0.0001220703125, '1010100001000000': 0.0001220703125, '1010100001001010': 0.0003662109375, '1010100001011010': 0.000244140625, '1010100001100010': 0.0001220703125, '1010100001101000': 0.0001220703125, '1010100001101010': 0.0015869140625, '1010100001101011': 0.0001220703125, '1010100001101110': 0.0003662109375, '1010100001111101': 0.0001220703125, '1010100010001010': 0.0008544921875, '1010100010001100': 0.0001220703125, '1010100010010110': 0.0001220703125, '1010100010011001': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010100010': 0.00048828125, '1010100010101000': 0.00048828125, '1010100010101010': 0.0028076171875, '1010100010101011': 0.0001220703125, '1010100010101110': 0.00048828125, '1010100010110010': 0.00048828125, '1010100011000000': 0.0001220703125, '1010100011000110': 0.0001220703125, '1010100011000111': 0.0001220703125, '1010100011001000': 0.0001220703125, '1010100011001010': 0.002685546875, '1010100011001011': 0.0001220703125, '1010100011001100': 0.0001220703125, '1010100011001101': 0.0001220703125, '1010100011001110': 0.0006103515625, '1010100011010010': 0.0001220703125, '1010100011010100': 0.0001220703125, '1010100011011010': 0.000732421875, '1010100011100001': 0.0001220703125, '1010100011100010': 0.001708984375, '1010100011100100': 0.000244140625, '1010100011100110': 0.00146484375, '1010100011100111': 0.0001220703125, '1010100011101000': 0.0010986328125, '1010100011101001': 0.0001220703125, '1010100011101010': 0.01513671875, '1010100011101011': 0.0008544921875, '1010100011101100': 0.0008544921875, '1010100011101110': 0.001708984375, '1010100011101111': 0.0003662109375, '1010100011110000': 0.0001220703125, '1010100011110010': 0.0013427734375, '1010100011110100': 0.0001220703125, '1010100011110101': 0.0001220703125, '1010100011110110': 0.00048828125, '1010100011111000': 0.000244140625, '1010100011111001': 0.0001220703125, '1010100011111010': 0.0009765625, '1010100011111011': 0.0001220703125, '1010100011111110': 0.0003662109375, '1010100011111111': 0.0001220703125, '1010100100100010': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010100101001000': 0.0001220703125, '1010100101001010': 0.0001220703125, '1010100101010110': 0.0001220703125, '1010100101011010': 0.0001220703125, '1010100101100010': 0.0001220703125, '1010100101101001': 0.0001220703125, '1010100101101010': 0.000732421875, '1010100101101110': 0.0001220703125, '1010100101110110': 0.0001220703125, '1010100110000010': 0.0001220703125, '1010100110100010': 0.000244140625, '1010100110101000': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100111001000': 0.000244140625, '1010100111001010': 0.000244140625, '1010100111001110': 0.0001220703125, '1010100111011000': 0.0001220703125, '1010100111011010': 0.00048828125, '1010100111011100': 0.0001220703125, '1010100111100010': 0.000244140625, '1010100111100110': 0.0001220703125, '1010100111101000': 0.000244140625, '1010100111101001': 0.0001220703125, '1010100111101010': 0.00146484375, '1010100111101011': 0.0001220703125, '1010100111101110': 0.0003662109375, '1010100111110000': 0.0001220703125, '1010101000001010': 0.000732421875, '1010101000011010': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000101001': 0.0001220703125, '1010101000101010': 0.00146484375, '1010101000101011': 0.000244140625, '1010101000101110': 0.0006103515625, '1010101000110001': 0.0001220703125, '1010101000111010': 0.0003662109375, '1010101001000000': 0.0001220703125, '1010101001000010': 0.00048828125, '1010101001000100': 0.0001220703125, '1010101001000110': 0.0001220703125, '1010101001001000': 0.000244140625, '1010101001001001': 0.0001220703125, '1010101001001010': 0.0028076171875, '1010101001001011': 0.0001220703125, '1010101001001110': 0.0001220703125, '1010101001011010': 0.0006103515625, '1010101001100000': 0.000244140625, '1010101001100010': 0.0010986328125, '1010101001100011': 0.000244140625, '1010101001100110': 0.000244140625, '1010101001100111': 0.0001220703125, '1010101001101000': 0.0013427734375, '1010101001101001': 0.0001220703125, '1010101001101010': 0.012451171875, '1010101001101011': 0.0003662109375, '1010101001101100': 0.000244140625, '1010101001101101': 0.000244140625, '1010101001101110': 0.0025634765625, '1010101001101111': 0.0001220703125, '1010101001110010': 0.0009765625, '1010101001110110': 0.0003662109375, '1010101001111010': 0.0009765625, '1010101001111110': 0.0001220703125, '1010101010000010': 0.000244140625, '1010101010001000': 0.00048828125, '1010101010001001': 0.0001220703125, '1010101010001010': 0.0025634765625, '1010101010001011': 0.0003662109375, '1010101010001100': 0.0001220703125, '1010101010001110': 0.00048828125, '1010101010010010': 0.000244140625, '1010101010010110': 0.0001220703125, '1010101010011010': 0.0008544921875, '1010101010011100': 0.000244140625, '1010101010011110': 0.0001220703125, '1010101010100000': 0.0003662109375, '1010101010100010': 0.002685546875, '1010101010100011': 0.0001220703125, '1010101010100100': 0.0001220703125, '1010101010100110': 0.00048828125, '1010101010101000': 0.001220703125, '1010101010101001': 0.000244140625, '1010101010101010': 0.0164794921875, '1010101010101011': 0.0010986328125, '1010101010101100': 0.0009765625, '1010101010101101': 0.0001220703125, '1010101010101110': 0.0020751953125, '1010101010110010': 0.0009765625, '1010101010110100': 0.0001220703125, '1010101010110101': 0.0001220703125, '1010101010110110': 0.0003662109375, '1010101010111010': 0.001220703125, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0001220703125, '1010101011000010': 0.001953125, '1010101011000011': 0.0001220703125, '1010101011000100': 0.0001220703125, '1010101011000101': 0.0001220703125, '1010101011000110': 0.00048828125, '1010101011001000': 0.001953125, '1010101011001001': 0.0001220703125, '1010101011001010': 0.0194091796875, '1010101011001011': 0.0008544921875, '1010101011001100': 0.0006103515625, '1010101011001101': 0.0003662109375, '1010101011001110': 0.002685546875, '1010101011001111': 0.0003662109375, '1010101011010000': 0.0003662109375, '1010101011010010': 0.0008544921875, '1010101011010011': 0.0001220703125, '1010101011010110': 0.0010986328125, '1010101011010111': 0.0001220703125, '1010101011011000': 0.0006103515625, '1010101011011001': 0.0001220703125, '1010101011011010': 0.00537109375, '1010101011011011': 0.0001220703125, '1010101011011100': 0.00048828125, '1010101011011110': 0.00146484375, '1010101011011111': 0.0001220703125, '1010101011100000': 0.00146484375, '1010101011100001': 0.0001220703125, '1010101011100010': 0.0115966796875, '1010101011100011': 0.0006103515625, '1010101011100100': 0.001220703125, '1010101011100110': 0.0037841796875, '1010101011100111': 0.0006103515625, '1010101011101000': 0.010498046875, '1010101011101001': 0.0010986328125, '1010101011101010': 0.0980224609375, '1010101011101011': 0.00341796875, '1010101011101100': 0.005126953125, '1010101011101101': 0.0018310546875, '1010101011101110': 0.0169677734375, '1010101011101111': 0.0013427734375, '1010101011110000': 0.000732421875, '1010101011110010': 0.004638671875, '1010101011110011': 0.0006103515625, '1010101011110100': 0.0003662109375, '1010101011110101': 0.000244140625, '1010101011110110': 0.00390625, '1010101011110111': 0.000244140625, '1010101011111000': 0.0006103515625, '1010101011111001': 0.0001220703125, '1010101011111010': 0.0087890625, '1010101011111011': 0.0003662109375, '1010101011111100': 0.000732421875, '1010101011111101': 0.0003662109375, '1010101011111110': 0.001708984375, '1010101011111111': 0.0001220703125, '1010101100001010': 0.0001220703125, '1010101100010110': 0.0001220703125, '1010101100100010': 0.0001220703125, '1010101100100110': 0.0001220703125, '1010101100101000': 0.0003662109375, '1010101100101010': 0.0015869140625, '1010101100101111': 0.0001220703125, '1010101100110010': 0.0001220703125, '1010101100111010': 0.000244140625, '1010101101000010': 0.000244140625, '1010101101000011': 0.0001220703125, '1010101101000110': 0.0001220703125, '1010101101001000': 0.000244140625, '1010101101001010': 0.0015869140625, '1010101101001110': 0.0003662109375, '1010101101010010': 0.0001220703125, '1010101101011010': 0.0003662109375, '1010101101100000': 0.0001220703125, '1010101101100010': 0.0006103515625, '1010101101100110': 0.0003662109375, '1010101101101000': 0.0003662109375, '1010101101101010': 0.006591796875, '1010101101101011': 0.0001220703125, '1010101101101100': 0.00048828125, '1010101101101101': 0.0003662109375, '1010101101101110': 0.0006103515625, '1010101101101111': 0.000244140625, '1010101101110000': 0.000244140625, '1010101101110010': 0.00048828125, '1010101101110110': 0.0006103515625, '1010101101111010': 0.00048828125, '1010101101111110': 0.0001220703125, '1010101110001010': 0.0001220703125, '1010101110010010': 0.0001220703125, '1010101110010110': 0.0001220703125, '1010101110011100': 0.0001220703125, '1010101110011101': 0.0001220703125, '1010101110100010': 0.0001220703125, '1010101110101000': 0.000244140625, '1010101110101010': 0.0015869140625, '1010101110101110': 0.000244140625, '1010101111001000': 0.0001220703125, '1010101111001010': 0.0013427734375, '1010101111001100': 0.000244140625, '1010101111001110': 0.00048828125, '1010101111010010': 0.000244140625, '1010101111011010': 0.0006103515625, '1010101111011110': 0.0001220703125, '1010101111100000': 0.000244140625, '1010101111100010': 0.0009765625, '1010101111100100': 0.0001220703125, '1010101111100110': 0.0001220703125, '1010101111101000': 0.000732421875, '1010101111101001': 0.0001220703125, '1010101111101010': 0.007080078125, '1010101111101011': 0.000244140625, '1010101111101110': 0.001220703125, '1010101111101111': 0.0001220703125, '1010101111110010': 0.000244140625, '1010101111110110': 0.0001220703125, '1010101111111010': 0.0003662109375, '1010101111111100': 0.0001220703125, '1010101111111110': 0.0001220703125, '1010110000001010': 0.0001220703125, '1010110001001000': 0.0001220703125, '1010110001001010': 0.000244140625, '1010110001001101': 0.0001220703125, '1010110001101000': 0.0001220703125, '1010110001101010': 0.00048828125, '1010110001101011': 0.0001220703125, '1010110001101100': 0.0001220703125, '1010110001101110': 0.0001220703125, '1010110010001010': 0.000244140625, '1010110010100010': 0.0001220703125, '1010110010101010': 0.0013427734375, '1010110010101100': 0.0001220703125, '1010110010111010': 0.0001220703125, '1010110011000110': 0.0001220703125, '1010110011001010': 0.001220703125, '1010110011001011': 0.0001220703125, '1010110011001110': 0.000244140625, '1010110011010010': 0.000244140625, '1010110011011010': 0.000244140625, '1010110011011110': 0.0001220703125, '1010110011100010': 0.0006103515625, '1010110011101000': 0.00048828125, '1010110011101010': 0.0045166015625, '1010110011101011': 0.000244140625, '1010110011101110': 0.0009765625, '1010110011110010': 0.0003662109375, '1010110011110110': 0.0001220703125, '1010110011110111': 0.0001220703125, '1010110011111000': 0.0001220703125, '1010110011111010': 0.0003662109375, '1010110011111101': 0.0001220703125, '1010110100101010': 0.00048828125, '1010110100101100': 0.0001220703125, '1010110101000010': 0.0001220703125, '1010110101000110': 0.0001220703125, '1010110101001010': 0.0001220703125, '1010110101100010': 0.0001220703125, '1010110101101010': 0.0008544921875, '1010110101101100': 0.0001220703125, '1010110101101101': 0.0001220703125, '1010110101101110': 0.000244140625, '1010110101111010': 0.0001220703125, '1010110101111101': 0.0001220703125, '1010110110000010': 0.0001220703125, '1010110110001100': 0.0001220703125, '1010110110010010': 0.0001220703125, '1010110110100010': 0.0001220703125, '1010110110101000': 0.0001220703125, '1010110110101010': 0.0013427734375, '1010110110101100': 0.0001220703125, '1010110110111010': 0.0001220703125, '1010110111000010': 0.0001220703125, '1010110111000110': 0.0001220703125, '1010110111001010': 0.001708984375, '1010110111001011': 0.000244140625, '1010110111001101': 0.0001220703125, '1010110111010110': 0.0001220703125, '1010110111011000': 0.0001220703125, '1010110111011010': 0.0006103515625, '1010110111100010': 0.000732421875, '1010110111100110': 0.0003662109375, '1010110111101000': 0.0008544921875, '1010110111101010': 0.006103515625, '1010110111101100': 0.000732421875, '1010110111101110': 0.0010986328125, '1010110111110010': 0.0006103515625, '1010110111110011': 0.0001220703125, '1010110111110110': 0.0003662109375, '1010110111111010': 0.00048828125, '1010111000001010': 0.0001220703125, '1010111000100010': 0.0001220703125, '1010111000101010': 0.0001220703125, '1010111000111110': 0.000244140625, '1010111001001010': 0.0001220703125, '1010111001011010': 0.0001220703125, '1010111001101000': 0.0001220703125, '1010111001101010': 0.0008544921875, '1010111001110010': 0.0001220703125, '1010111001111100': 0.0001220703125, '1010111010001010': 0.0001220703125, '1010111010011010': 0.0001220703125, '1010111010100000': 0.000244140625, '1010111010100010': 0.0001220703125, '1010111010100101': 0.0001220703125, '1010111010100110': 0.0001220703125, '1010111010101000': 0.0001220703125, '1010111010101010': 0.001953125, '1010111010101011': 0.0001220703125, '1010111010101100': 0.0001220703125, '1010111010101101': 0.0001220703125, '1010111010101110': 0.000244140625, '1010111011000000': 0.0001220703125, '1010111011000010': 0.0003662109375, '1010111011001010': 0.0020751953125, '1010111011001011': 0.0001220703125, '1010111011001100': 0.0001220703125, '1010111011001110': 0.0001220703125, '1010111011011000': 0.0001220703125, '1010111011011010': 0.0003662109375, '1010111011100010': 0.001220703125, '1010111011100100': 0.0001220703125, '1010111011100101': 0.0001220703125, '1010111011100110': 0.00048828125, '1010111011101000': 0.0003662109375, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0067138671875, '1010111011101011': 0.0003662109375, '1010111011101100': 0.0003662109375, '1010111011101101': 0.0001220703125, '1010111011101110': 0.0010986328125, '1010111011110010': 0.0003662109375, '1010111011110110': 0.0001220703125, '1010111011110111': 0.0001220703125, '1010111011111010': 0.000732421875, '1010111011111011': 0.0001220703125, '1010111011111100': 0.0001220703125, '1010111011111110': 0.000244140625, '1010111100001010': 0.0001220703125, '1010111100101010': 0.0003662109375, '1010111101011010': 0.0001220703125, '1010111101100010': 0.000244140625, '1010111101101010': 0.0008544921875, '1010111101101011': 0.0001220703125, '1010111101101101': 0.0001220703125, '1010111101101110': 0.000244140625, '1010111110101000': 0.0001220703125, '1010111110101010': 0.000244140625, '1010111110101100': 0.000244140625, '1010111111000110': 0.0001220703125, '1010111111001010': 0.000244140625, '1010111111001110': 0.0001220703125, '1010111111100010': 0.0001220703125, '1010111111101000': 0.000244140625, '1010111111101010': 0.0009765625, '1010111111110110': 0.0001220703125, '1010111111111010': 0.0003662109375, '1011000001010010': 0.0001220703125, '1011000001101000': 0.0001220703125, '1011000001101100': 0.0001220703125, '1011000010001100': 0.0001220703125, '1011000010101010': 0.00048828125, '1011000011001110': 0.0001220703125, '1011000011011110': 0.0001220703125, '1011000011101000': 0.000244140625, '1011000011101010': 0.001220703125, '1011000011101011': 0.0001220703125, '1011000011101100': 0.000244140625, '1011000011101110': 0.0001220703125, '1011000011110010': 0.0001220703125, '1011000101101010': 0.000244140625, '1011000111001000': 0.0001220703125, '1011000111100110': 0.0001220703125, '1011000111101010': 0.000244140625, '1011001000101000': 0.0001220703125, '1011001000110010': 0.000244140625, '1011001001000010': 0.0001220703125, '1011001001011010': 0.0001220703125, '1011001001100000': 0.0001220703125, '1011001001100010': 0.0001220703125, '1011001001100110': 0.0001220703125, '1011001001101010': 0.0015869140625, '1011001001101100': 0.0001220703125, '1011001001101110': 0.0003662109375, '1011001010000010': 0.0001220703125, '1011001010001010': 0.0006103515625, '1011001010100000': 0.0001220703125, '1011001010100010': 0.0001220703125, '1011001010100110': 0.0001220703125, '1011001010101010': 0.001953125, '1011001010110010': 0.0001220703125, '1011001010111010': 0.0001220703125, '1011001011000010': 0.000244140625, '1011001011000110': 0.0001220703125, '1011001011000111': 0.0001220703125, '1011001011001000': 0.0003662109375, '1011001011001010': 0.00146484375, '1011001011001100': 0.0001220703125, '1011001011001110': 0.000244140625, '1011001011010010': 0.0003662109375, '1011001011010110': 0.000244140625, '1011001011010111': 0.0001220703125, '1011001011011010': 0.0008544921875, '1011001011011011': 0.0001220703125, '1011001011011110': 0.0001220703125, '1011001011100010': 0.0009765625, '1011001011100100': 0.0001220703125, '1011001011100110': 0.0003662109375, '1011001011101000': 0.0010986328125, '1011001011101001': 0.0001220703125, '1011001011101010': 0.0093994140625, '1011001011101011': 0.000732421875, '1011001011101100': 0.00048828125, '1011001011101101': 0.0003662109375, '1011001011101110': 0.0008544921875, '1011001011101111': 0.0001220703125, '1011001011110000': 0.0001220703125, '1011001011110010': 0.0003662109375, '1011001011110110': 0.0003662109375, '1011001011111000': 0.0001220703125, '1011001011111010': 0.000732421875, '1011001011111110': 0.0001220703125, '1011001100001110': 0.0001220703125, '1011001101011000': 0.0001220703125, '1011001101101010': 0.0001220703125, '1011001110100010': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001110101110': 0.0001220703125, '1011001111001010': 0.0003662109375, '1011001111011010': 0.0001220703125, '1011001111100110': 0.0001220703125, '1011001111101010': 0.0003662109375, '1011001111110010': 0.000244140625, '1011010000101010': 0.0001220703125, '1011010000101101': 0.0001220703125, '1011010010001010': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010011010110': 0.0001220703125, '1011010011011010': 0.000244140625, '1011010011101000': 0.0001220703125, '1011010011101010': 0.0006103515625, '1011010011101100': 0.0001220703125, '1011010011101111': 0.0001220703125, '1011010100101010': 0.0001220703125, '1011010101101010': 0.000244140625, '1011010111001010': 0.0001220703125, '1011010111101010': 0.0006103515625, '1011010111101110': 0.000244140625, '1011011001101010': 0.00048828125, '1011011010100010': 0.000244140625, '1011011010101010': 0.0008544921875, '1011011010101011': 0.0001220703125, '1011011010110000': 0.0001220703125, '1011011010110010': 0.0001220703125, '1011011011000010': 0.0001220703125, '1011011011000110': 0.0001220703125, '1011011011001000': 0.0001220703125, '1011011011001010': 0.0008544921875, '1011011011001110': 0.000244140625, '1011011011010110': 0.0001220703125, '1011011011011010': 0.0001220703125, '1011011011011110': 0.0001220703125, '1011011011100010': 0.00048828125, '1011011011100110': 0.0001220703125, '1011011011101000': 0.00048828125, '1011011011101010': 0.0032958984375, '1011011011101100': 0.0003662109375, '1011011011101110': 0.0006103515625, '1011011011110010': 0.000244140625, '1011011011110110': 0.000244140625, '1011011011111010': 0.0001220703125, '1011011011111110': 0.0001220703125, '1011011100101010': 0.0001220703125, '1011011100101011': 0.0001220703125, '1011011100101110': 0.0001220703125, '1011011101001010': 0.0001220703125, '1011011101001110': 0.0001220703125, '1011011101011010': 0.0001220703125, '1011011101101110': 0.0001220703125, '1011011110101010': 0.0001220703125, '1011011110111010': 0.0001220703125, '1011011111100000': 0.0001220703125, '1011011111101000': 0.000244140625, '1011011111101010': 0.0003662109375, '1011011111101011': 0.0001220703125, '1011011111101110': 0.0001220703125, '1011100001001110': 0.0001220703125, '1011100001101010': 0.00048828125, '1011100001101110': 0.0001220703125, '1011100010101010': 0.0006103515625, '1011100011001000': 0.0001220703125, '1011100011001010': 0.001220703125, '1011100011001100': 0.0001220703125, '1011100011001101': 0.0001220703125, '1011100011001110': 0.0001220703125, '1011100011011010': 0.0001220703125, '1011100011100000': 0.0001220703125, '1011100011100010': 0.000244140625, '1011100011100011': 0.0001220703125, '1011100011101000': 0.0001220703125, '1011100011101010': 0.0029296875, '1011100011101011': 0.0001220703125, '1011100011101101': 0.0001220703125, '1011100011101110': 0.000244140625, '1011100011110010': 0.0001220703125, '1011100011111010': 0.0003662109375, '1011100101101010': 0.0003662109375, '1011100111100010': 0.0001220703125, '1011100111101010': 0.00048828125, '1011100111101110': 0.0001220703125, '1011100111110010': 0.000244140625, '1011100111111010': 0.0001220703125, '1011101000001010': 0.0001220703125, '1011101000011010': 0.0001220703125, '1011101000101000': 0.0001220703125, '1011101000101010': 0.000244140625, '1011101001001010': 0.00048828125, '1011101001001100': 0.0001220703125, '1011101001011000': 0.000244140625, '1011101001100000': 0.0001220703125, '1011101001100010': 0.000244140625, '1011101001101000': 0.000244140625, '1011101001101010': 0.001708984375, '1011101001101011': 0.0001220703125, '1011101001101100': 0.0001220703125, '1011101001101110': 0.0003662109375, '1011101001110010': 0.0001220703125, '1011101001111010': 0.000244140625, '1011101010001010': 0.00048828125, '1011101010011010': 0.0001220703125, '1011101010100010': 0.0001220703125, '1011101010100011': 0.0001220703125, '1011101010100110': 0.000244140625, '1011101010101000': 0.0001220703125, '1011101010101010': 0.0029296875, '1011101010101011': 0.0001220703125, '1011101010101100': 0.000244140625, '1011101010101110': 0.000244140625, '1011101010110110': 0.0001220703125, '1011101010111010': 0.000244140625, '1011101011000010': 0.0003662109375, '1011101011000110': 0.0001220703125, '1011101011001000': 0.0001220703125, '1011101011001010': 0.00341796875, '1011101011001011': 0.0001220703125, '1011101011001100': 0.0001220703125, '1011101011001110': 0.00048828125, '1011101011010000': 0.0001220703125, '1011101011010010': 0.000244140625, '1011101011010101': 0.0001220703125, '1011101011011010': 0.0003662109375, '1011101011011110': 0.0001220703125, '1011101011100000': 0.0001220703125, '1011101011100010': 0.0010986328125, '1011101011100101': 0.0001220703125, '1011101011100110': 0.0008544921875, '1011101011101000': 0.001220703125, '1011101011101001': 0.0001220703125, '1011101011101010': 0.0126953125, '1011101011101011': 0.0006103515625, '1011101011101100': 0.0009765625, '1011101011101101': 0.000244140625, '1011101011101110': 0.001953125, '1011101011110000': 0.0001220703125, '1011101011110001': 0.000244140625, '1011101011110010': 0.000732421875, '1011101011110110': 0.00048828125, '1011101011111010': 0.0008544921875, '1011101011111101': 0.0001220703125, '1011101011111110': 0.000244140625, '1011101100101010': 0.0003662109375, '1011101101001010': 0.000244140625, '1011101101101010': 0.00048828125, '1011101101101101': 0.0001220703125, '1011101101101110': 0.0001220703125, '1011101101111010': 0.0001220703125, '1011101110101010': 0.0001220703125, '1011101111000110': 0.0001220703125, '1011101111011010': 0.0001220703125, '1011101111100010': 0.000244140625, '1011101111101010': 0.0008544921875, '1011101111111010': 0.0001220703125, '1011110000101000': 0.0001220703125, '1011110001001010': 0.000244140625, '1011110001011110': 0.0001220703125, '1011110001100010': 0.0001220703125, '1011110001100110': 0.0001220703125, '1011110001101000': 0.0001220703125, '1011110010011010': 0.0001220703125, '1011110010101010': 0.000244140625, '1011110011000001': 0.0001220703125, '1011110011001010': 0.0003662109375, '1011110011101000': 0.0001220703125, '1011110011101010': 0.0006103515625, '1011110011101110': 0.000244140625, '1011110011110010': 0.0001220703125, '1011110011111110': 0.0001220703125, '1011110101101010': 0.0001220703125, '1011110110100010': 0.0001220703125, '1011110110101010': 0.000244140625, '1011110110110110': 0.0001220703125, '1011110111001010': 0.0001220703125, '1011110111011010': 0.0001220703125, '1011110111011111': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111100011': 0.0001220703125, '1011110111100110': 0.0001220703125, '1011110111101010': 0.000732421875, '1011110111110010': 0.0001220703125, '1011110111111010': 0.0001220703125, '1011111001101010': 0.000244140625, '1011111010101010': 0.000244140625, '1011111010101110': 0.0001220703125, '1011111011001010': 0.0003662109375, '1011111011010110': 0.0001220703125, '1011111011101000': 0.000244140625, '1011111011101010': 0.0020751953125, '1011111011101100': 0.0001220703125, '1011111011101110': 0.0001220703125, '1011111011111010': 0.0003662109375, '1011111011111100': 0.0001220703125, '1011111111001110': 0.0001220703125, '1011111111101010': 0.000244140625, '1011111111111010': 0.0001220703125, '1100000001101110': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100000011111011': 0.0001220703125, '1100001001001010': 0.0001220703125, '1100001001001110': 0.0001220703125, '1100001001011010': 0.0001220703125, '1100001001101010': 0.000244140625, '1100001001111010': 0.0001220703125, '1100001010001000': 0.0001220703125, '1100001010100000': 0.0001220703125, '1100001010101110': 0.0001220703125, '1100001011001010': 0.0003662109375, '1100001011101000': 0.000244140625, '1100001011101010': 0.0008544921875, '1100001011111010': 0.0003662109375, '1100001101101000': 0.0001220703125, '1100001101110010': 0.0001220703125, '1100001111100010': 0.0001220703125, '1100001111101010': 0.0003662109375, '1100010010101010': 0.0001220703125, '1100010011101010': 0.0001220703125, '1100011011001010': 0.0001220703125, '1100011011111110': 0.0001220703125, '1100011111101010': 0.0001220703125, '1100100001001010': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010101010': 0.000244140625, '1100100011001010': 0.000244140625, '1100100011011010': 0.0001220703125, '1100100011101000': 0.0001220703125, '1100100011101010': 0.0009765625, '1100100011101011': 0.0001220703125, '1100100011101110': 0.0001220703125, '1100100011110010': 0.0001220703125, '1100100011110100': 0.0001220703125, '1100100011110110': 0.0001220703125, '1100100110101110': 0.0001220703125, '1100100111100010': 0.0001220703125, '1100101000100111': 0.0001220703125, '1100101000101010': 0.0001220703125, '1100101001100010': 0.0001220703125, '1100101001101010': 0.000244140625, '1100101001101100': 0.0001220703125, '1100101001111110': 0.0001220703125, '1100101010100010': 0.0001220703125, '1100101010101010': 0.0006103515625, '1100101010110011': 0.0001220703125, '1100101010110110': 0.0001220703125, '1100101010111010': 0.0001220703125, '1100101011000010': 0.0001220703125, '1100101011001010': 0.0006103515625, '1100101011001110': 0.0001220703125, '1100101011010010': 0.000244140625, '1100101011011010': 0.000244140625, '1100101011100000': 0.0001220703125, '1100101011100010': 0.0003662109375, '1100101011100100': 0.0001220703125, '1100101011100110': 0.0001220703125, '1100101011101000': 0.00048828125, '1100101011101010': 0.0032958984375, '1100101011101011': 0.0001220703125, '1100101011101100': 0.0001220703125, '1100101011101110': 0.000244140625, '1100101011111010': 0.000244140625, '1100101101001010': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100101111101010': 0.0003662109375, '1100101111101110': 0.0001220703125, '1100110001101010': 0.0001220703125, '1100110010101010': 0.0001220703125, '1100110011111010': 0.0001220703125, '1100110011111011': 0.0001220703125, '1100110100111010': 0.0001220703125, '1100110101001010': 0.0001220703125, '1100110101101010': 0.0001220703125, '1100110111101010': 0.0001220703125, '1100110111101110': 0.0001220703125, '1100111011001110': 0.0001220703125, '1100111011100011': 0.0001220703125, '1100111011100111': 0.0001220703125, '1100111011101000': 0.0001220703125, '1100111011101011': 0.0001220703125, '1100111011111010': 0.0001220703125, '1101000011101010': 0.000244140625, '1101000011111010': 0.0001220703125, '1101000110001010': 0.0001220703125, '1101001000111010': 0.0001220703125, '1101001001101011': 0.0001220703125, '1101001011001010': 0.0001220703125, '1101001011100010': 0.0001220703125, '1101001011101010': 0.000732421875, '1101001011110100': 0.0001220703125, '1101001011111010': 0.0001220703125, '1101001101101010': 0.0001220703125, '1101001111101000': 0.0001220703125, '1101011011101010': 0.0001220703125, '1101011011111010': 0.0001220703125, '1101011101101010': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100010001010': 0.000244140625, '1101100011101000': 0.000244140625, '1101100011101010': 0.00048828125, '1101100011101011': 0.0001220703125, '1101100011101101': 0.0001220703125, '1101100111100010': 0.0001220703125, '1101101000000010': 0.0001220703125, '1101101000011000': 0.0001220703125, '1101101001010110': 0.0001220703125, '1101101001101010': 0.0003662109375, '1101101010000010': 0.0001220703125, '1101101010000011': 0.0001220703125, '1101101010100010': 0.000244140625, '1101101010101000': 0.0001220703125, '1101101010101010': 0.00048828125, '1101101010111010': 0.0001220703125, '1101101011001010': 0.0008544921875, '1101101011011010': 0.000244140625, '1101101011100010': 0.0003662109375, '1101101011100011': 0.0001220703125, '1101101011101000': 0.0003662109375, '1101101011101001': 0.0001220703125, '1101101011101010': 0.002197265625, '1101101011101011': 0.0001220703125, '1101101011101110': 0.0006103515625, '1101101011110010': 0.0001220703125, '1101101011110110': 0.000244140625, '1101101011111010': 0.0003662109375, '1101101100000010': 0.0001220703125, '1101101100101010': 0.0001220703125, '1101101100101110': 0.0001220703125, '1101101101001010': 0.0001220703125, '1101101110100010': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110011101110': 0.0001220703125, '1101110111001010': 0.0001220703125, '1101110111100010': 0.0001220703125, '1101110111101010': 0.0001220703125, '1101111011101000': 0.0001220703125, '1101111011101010': 0.0001220703125, '1101111011110100': 0.0001220703125, '1110000011101001': 0.0001220703125, '1110000011101010': 0.0001220703125, '1110001000100010': 0.0001220703125, '1110001010101010': 0.0003662109375, '1110001011001010': 0.0001220703125, '1110001011100000': 0.0001220703125, '1110001011100110': 0.0001220703125, '1110001011101000': 0.0001220703125, '1110001011101010': 0.000732421875, '1110001011101110': 0.0001220703125, '1110001011101111': 0.0001220703125, '1110001011110010': 0.0001220703125, '1110001011110110': 0.0001220703125, '1110001011111010': 0.0001220703125, '1110001100101010': 0.0001220703125, '1110010011101010': 0.0001220703125, '1110010111101010': 0.0001220703125, '1110011011101000': 0.0001220703125, '1110011011101010': 0.0001220703125, '1110100001100011': 0.0001220703125, '1110100001101010': 0.0001220703125, '1110100001101011': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100011001010': 0.0001220703125, '1110100011101010': 0.0001220703125, '1110100011101011': 0.0001220703125, '1110100011110010': 0.0001220703125, '1110100101101110': 0.0001220703125, '1110100111100100': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101000101010': 0.000244140625, '1110101000101110': 0.0001220703125, '1110101000110010': 0.0001220703125, '1110101001001010': 0.0001220703125, '1110101001101000': 0.0001220703125, '1110101001101001': 0.0001220703125, '1110101001101010': 0.0003662109375, '1110101001111010': 0.0001220703125, '1110101010010010': 0.0001220703125, '1110101010100000': 0.0001220703125, '1110101010100010': 0.0001220703125, '1110101010101010': 0.0006103515625, '1110101011000010': 0.0001220703125, '1110101011001000': 0.000244140625, '1110101011001010': 0.0003662109375, '1110101011001100': 0.0001220703125, '1110101011001110': 0.0001220703125, '1110101011010010': 0.000244140625, '1110101011011010': 0.000244140625, '1110101011100010': 0.0013427734375, '1110101011100011': 0.0001220703125, '1110101011100110': 0.0001220703125, '1110101011101000': 0.0001220703125, '1110101011101001': 0.0001220703125, '1110101011101010': 0.0030517578125, '1110101011101011': 0.0001220703125, '1110101011101100': 0.0001220703125, '1110101011101110': 0.0006103515625, '1110101011101111': 0.0001220703125, '1110101011110000': 0.0001220703125, '1110101011110010': 0.00048828125, '1110101011111010': 0.0003662109375, '1110101011111111': 0.0001220703125, '1110101100001010': 0.0001220703125, '1110101100110110': 0.0001220703125, '1110101101000000': 0.0001220703125, '1110101101010010': 0.0001220703125, '1110101101101010': 0.0003662109375, '1110101101101110': 0.0001220703125, '1110101110101010': 0.0001220703125, '1110101111001010': 0.0001220703125, '1110110000101000': 0.0001220703125, '1110110011101100': 0.000244140625, '1110110111100011': 0.0001220703125, '1110110111101000': 0.000244140625, '1110110111101010': 0.000244140625, '1110110111110010': 0.0001220703125, '1110111001001111': 0.0001220703125, '1110111001101010': 0.0001220703125, '1110111001111000': 0.0001220703125, '1110111010001110': 0.0001220703125, '1110111011000111': 0.0001220703125, '1110111011001010': 0.0001220703125, '1110111011101010': 0.000244140625, '1110111111101010': 0.0001220703125, '1111000011000010': 0.0001220703125, '1111000011100111': 0.0001220703125, '1111001010101010': 0.0001220703125, '1111001011101010': 0.0001220703125, '1111001011101011': 0.0001220703125, '1111001011110000': 0.0001220703125, '1111010011001011': 0.0001220703125, '1111010011101000': 0.0001220703125, '1111010011101110': 0.0001220703125, '1111010111101010': 0.0001220703125, '1111011011100010': 0.0001220703125, '1111011011101010': 0.0001220703125, '1111011011111010': 0.0001220703125, '1111100011101010': 0.000244140625, '1111100011111010': 0.0001220703125, '1111100101101010': 0.0001220703125, '1111100111101010': 0.0001220703125, '1111101001001100': 0.0001220703125, '1111101010001110': 0.0001220703125, '1111101010101110': 0.0001220703125, '1111101011001010': 0.000244140625, '1111101011100010': 0.0001220703125, '1111101011101000': 0.0001220703125, '1111101011101010': 0.0001220703125, '1111101011101011': 0.0001220703125, '1111101011101110': 0.000244140625, '1111110101111010': 0.0001220703125, '1111110110001110': 0.0001220703125, '1111111010101010': 0.0001220703125, '1111111011101000': 0.0001220703125, '1111111011101010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=8_bit=0.txt <==
{'0000000000000000': 0.3363037109375, '0000000000000001': 0.0120849609375, '0000000000000010': 0.010986328125, '0000000000000011': 0.0025634765625, '0000000000000100': 0.023193359375, '0000000000000101': 0.0008544921875, '0000000000000110': 0.010986328125, '0000000000000111': 0.0042724609375, '0000000000001000': 0.0111083984375, '0000000000001001': 0.0006103515625, '0000000000001010': 0.00048828125, '0000000000001100': 0.0015869140625, '0000000000001110': 0.00048828125, '0000000000001111': 0.0003662109375, '0000000000010000': 0.0177001953125, '0000000000010001': 0.000732421875, '0000000000010010': 0.0003662109375, '0000000000010011': 0.000244140625, '0000000000010100': 0.00244140625, '0000000000010101': 0.0001220703125, '0000000000010110': 0.0010986328125, '0000000000010111': 0.000244140625, '0000000000011000': 0.0035400390625, '0000000000011001': 0.0001220703125, '0000000000011010': 0.0001220703125, '0000000000011011': 0.0001220703125, '0000000000011100': 0.00390625, '0000000000011101': 0.0003662109375, '0000000000011110': 0.000732421875, '0000000000100000': 0.0068359375, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0001220703125, '0000000000100011': 0.0001220703125, '0000000000100100': 0.0006103515625, '0000000000100110': 0.0001220703125, '0000000000100111': 0.0001220703125, '0000000000101000': 0.0006103515625, '0000000000101100': 0.0001220703125, '0000000000110000': 0.0035400390625, '0000000000110001': 0.0001220703125, '0000000000110010': 0.0001220703125, '0000000000110011': 0.0001220703125, '0000000000110100': 0.0001220703125, '0000000000111000': 0.000244140625, '0000000000111100': 0.0003662109375, '0000000001000000': 0.00537109375, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001000100': 0.00048828125, '0000000001000110': 0.0001220703125, '0000000001000111': 0.0001220703125, '0000000001001000': 0.0003662109375, '0000000001010000': 0.0001220703125, '0000000001011000': 0.0001220703125, '0000000001100000': 0.0001220703125, '0000000010000000': 0.003662109375, '0000000010000001': 0.000244140625, '0000000010000100': 0.0001220703125, '0000000010000110': 0.000244140625, '0000000010001000': 0.000244140625, '0000000010010000': 0.000244140625, '0000000010011000': 0.0001220703125, '0000000100000000': 0.017578125, '0000000100000001': 0.00048828125, '0000000100000010': 0.0006103515625, '0000000100000011': 0.0001220703125, '0000000100000100': 0.0010986328125, '0000000100000101': 0.0001220703125, '0000000100000110': 0.00048828125, '0000000100000111': 0.000244140625, '0000000100001000': 0.0008544921875, '0000000100010000': 0.00146484375, '0000000100010001': 0.0001220703125, '0000000100011000': 0.000244140625, '0000000100011100': 0.000244140625, '0000000100100000': 0.00048828125, '0000000100110000': 0.0001220703125, '0000000101000000': 0.0003662109375, '0000000110000000': 0.0029296875, '0000000110000011': 0.0001220703125, '0000000110000100': 0.0001220703125, '0000000110000110': 0.000244140625, '0000000110000111': 0.0001220703125, '0000000110001010': 0.0001220703125, '0000000110010000': 0.000244140625, '0000000110010110': 0.0001220703125, '0000000110100100': 0.0001220703125, '0000000110101110': 0.0001220703125, '0000000110110000': 0.0001220703125, '0000001000000000': 0.0634765625, '0000001000000001': 0.001953125, '0000001000000010': 0.0020751953125, '0000001000000011': 0.00048828125, '0000001000000100': 0.0032958984375, '0000001000000101': 0.000244140625, '0000001000000110': 0.0028076171875, '0000001000000111': 0.0006103515625, '0000001000001000': 0.0020751953125, '0000001000001001': 0.000244140625, '0000001000001010': 0.0001220703125, '0000001000001100': 0.0003662109375, '0000001000010000': 0.0047607421875, '0000001000010001': 0.0001220703125, '0000001000010010': 0.000244140625, '0000001000010100': 0.0003662109375, '0000001000010101': 0.0001220703125, '0000001000011000': 0.0013427734375, '0000001000011010': 0.0001220703125, '0000001000011100': 0.001220703125, '0000001000011110': 0.000244140625, '0000001000100000': 0.0020751953125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0013427734375, '0000001000110100': 0.0001220703125, '0000001001000000': 0.0013427734375, '0000001001000110': 0.0001220703125, '0000001001010100': 0.0001220703125, '0000001010000000': 0.0008544921875, '0000001010000100': 0.0001220703125, '0000001010010011': 0.0001220703125, '0000001100000000': 0.0091552734375, '0000001100000001': 0.000244140625, '0000001100000010': 0.000244140625, '0000001100000100': 0.0006103515625, '0000001100000110': 0.000244140625, '0000001100000111': 0.0001220703125, '0000001100001000': 0.00048828125, '0000001100010000': 0.0001220703125, '0000001100011100': 0.000244140625, '0000001100011110': 0.0001220703125, '0000001100100000': 0.0006103515625, '0000001100100010': 0.0001220703125, '0000001100110000': 0.00048828125, '0000001100110100': 0.0001220703125, '0000001101000000': 0.0001220703125, '0000001110000000': 0.0009765625, '0000001110000110': 0.0001220703125, '0000001110011000': 0.0001220703125, '0000010000000000': 0.01171875, '0000010000000001': 0.00048828125, '0000010000000010': 0.0003662109375, '0000010000000100': 0.0006103515625, '0000010000000110': 0.0006103515625, '0000010000000111': 0.000244140625, '0000010000001000': 0.0006103515625, '0000010000001100': 0.0001220703125, '0000010000010000': 0.0009765625, '0000010000011000': 0.000244140625, '0000010000100000': 0.0003662109375, '0000010000110000': 0.00048828125, '0000010010000000': 0.000244140625, '0000010010000100': 0.0001220703125, '0000010010000110': 0.0001220703125, '0000010010010000': 0.0001220703125, '0000010011000000': 0.0001220703125, '0000010100000000': 0.002197265625, '0000010100000001': 0.0001220703125, '0000010100000010': 0.000244140625, '0000010100000100': 0.0001220703125, '0000010100000110': 0.000244140625, '0000010100000111': 0.0001220703125, '0000010100001010': 0.0001220703125, '0000010100010000': 0.000244140625, '0000010100011000': 0.0001220703125, '0000010100100000': 0.0001220703125, '0000010101000000': 0.0001220703125, '0000010110000000': 0.000244140625, '0000010110110000': 0.0001220703125, '0000011000000000': 0.0145263671875, '0000011000000001': 0.0009765625, '0000011000000010': 0.0001220703125, '0000011000000011': 0.0001220703125, '0000011000000100': 0.0006103515625, '0000011000000110': 0.000244140625, '0000011000001000': 0.00048828125, '0000011000010000': 0.000732421875, '0000011000010001': 0.0001220703125, '0000011000010010': 0.0001220703125, '0000011000010110': 0.0001220703125, '0000011000011100': 0.0001220703125, '0000011000100000': 0.0003662109375, '0000011000101100': 0.0001220703125, '0000011000110000': 0.0003662109375, '0000011001000000': 0.0003662109375, '0000011001000100': 0.0001220703125, '0000011010000000': 0.000732421875, '0000011100000000': 0.0147705078125, '0000011100000001': 0.000732421875, '0000011100000010': 0.000244140625, '0000011100000011': 0.0001220703125, '0000011100000100': 0.0015869140625, '0000011100000101': 0.000244140625, '0000011100000110': 0.0006103515625, '0000011100000111': 0.000244140625, '0000011100001000': 0.0006103515625, '0000011100001010': 0.0001220703125, '0000011100010000': 0.00146484375, '0000011100010100': 0.0001220703125, '0000011100010101': 0.0001220703125, '0000011100011000': 0.0003662109375, '0000011100011100': 0.0001220703125, '0000011100100000': 0.000244140625, '0000011100100100': 0.0001220703125, '0000011101000000': 0.000244140625, '0000011110000000': 0.000244140625, '0000011110010000': 0.0001220703125, '0000100000000000': 0.00732421875, '0000100000000001': 0.0003662109375, '0000100000000100': 0.0006103515625, '0000100000000110': 0.000244140625, '0000100000001000': 0.000244140625, '0000100000010000': 0.00048828125, '0000100000011000': 0.0001220703125, '0000100000100000': 0.0001220703125, '0000100000110100': 0.0001220703125, '0000100001000000': 0.0001220703125, '0000100001000011': 0.0001220703125, '0000100010000000': 0.000244140625, '0000100010100001': 0.0001220703125, '0000100100000000': 0.00048828125, '0000100100000010': 0.0001220703125, '0000100100110000': 0.0001220703125, '0000101000000000': 0.0018310546875, '0000101000000001': 0.0001220703125, '0000101000001000': 0.0001220703125, '0000101000010010': 0.0001220703125, '0000101100000000': 0.0003662109375, '0000101100000010': 0.0001220703125, '0000110000000000': 0.0040283203125, '0000110000000001': 0.0001220703125, '0000110000000010': 0.000244140625, '0000110000000100': 0.0001220703125, '0000110000000110': 0.0001220703125, '0000110000001000': 0.0001220703125, '0000110000010000': 0.000244140625, '0000110000011100': 0.0003662109375, '0000110000100000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000110100000010': 0.0001220703125, '0000111000000000': 0.0010986328125, '0000111000000011': 0.0001220703125, '0000111000000110': 0.0001220703125, '0000111000011100': 0.0001220703125, '0000111000100000': 0.0001220703125, '0000111000100001': 0.0001220703125, '0000111100000000': 0.0003662109375, '0000111100010001': 0.0001220703125, '0001000000000000': 0.0413818359375, '0001000000000001': 0.00146484375, '0001000000000010': 0.0015869140625, '0001000000000011': 0.00048828125, '0001000000000100': 0.0030517578125, '0001000000000101': 0.0001220703125, '0001000000000110': 0.0013427734375, '0001000000000111': 0.0006103515625, '0001000000001000': 0.0015869140625, '0001000000001001': 0.000244140625, '0001000000001100': 0.0001220703125, '0001000000001110': 0.0001220703125, '0001000000010000': 0.0023193359375, '0001000000010100': 0.0003662109375, '0001000000010111': 0.0001220703125, '0001000000011000': 0.0006103515625, '0001000000011100': 0.000732421875, '0001000000011101': 0.0001220703125, '0001000000011111': 0.0001220703125, '0001000000100000': 0.0020751953125, '0001000000100100': 0.000244140625, '0001000000101000': 0.0001220703125, '0001000000101010': 0.0001220703125, '0001000000101100': 0.0001220703125, '0001000000110000': 0.0006103515625, '0001000000110010': 0.0001220703125, '0001000000111000': 0.000244140625, '0001000001000000': 0.000244140625, '0001000001000010': 0.0001220703125, '0001000001001000': 0.0001220703125, '0001000010000000': 0.0008544921875, '0001000010010000': 0.0001220703125, '0001000100000000': 0.0030517578125, '0001000100000001': 0.000244140625, '0001000100000100': 0.000244140625, '0001000100000110': 0.0001220703125, '0001000100001000': 0.0001220703125, '0001000100010000': 0.000244140625, '0001000100011000': 0.0001220703125, '0001000100011110': 0.0001220703125, '0001000101000100': 0.0001220703125, '0001000110000000': 0.000244140625, '0001000110000110': 0.0001220703125, '0001001000000000': 0.0089111328125, '0001001000000001': 0.0001220703125, '0001001000000010': 0.000244140625, '0001001000000100': 0.000732421875, '0001001000000101': 0.0001220703125, '0001001000000110': 0.0003662109375, '0001001000000111': 0.0001220703125, '0001001000001000': 0.000244140625, '0001001000001100': 0.000244140625, '0001001000001110': 0.0001220703125, '0001001000010000': 0.0003662109375, '0001001000010100': 0.0001220703125, '0001001000011000': 0.000244140625, '0001001000011100': 0.0001220703125, '0001001000100000': 0.00048828125, '0001001000110000': 0.0001220703125, '0001001001000000': 0.0003662109375, '0001001001000001': 0.0001220703125, '0001001010000100': 0.0001220703125, '0001001100000000': 0.001220703125, '0001001100000110': 0.0001220703125, '0001001100110000': 0.0001220703125, '0001001110000000': 0.0001220703125, '0001010000000000': 0.00341796875, '0001010000000010': 0.0001220703125, '0001010000000100': 0.0001220703125, '0001010000000110': 0.0001220703125, '0001010000000111': 0.0001220703125, '0001010000001000': 0.000244140625, '0001010000010000': 0.0001220703125, '0001010000011100': 0.0001220703125, '0001010000100000': 0.000244140625, '0001010010000000': 0.0001220703125, '0001010100000000': 0.000732421875, '0001011000000000': 0.00244140625, '0001011000000100': 0.0001220703125, '0001011000000110': 0.0001220703125, '0001011000000111': 0.0001220703125, '0001011000001000': 0.000244140625, '0001011000010000': 0.0003662109375, '0001011000011110': 0.0001220703125, '0001011010000000': 0.0001220703125, '0001011010010100': 0.0001220703125, '0001011100000000': 0.001953125, '0001011100000010': 0.0003662109375, '0001011100001000': 0.0001220703125, '0001011100010000': 0.0001220703125, '0001011100100000': 0.0001220703125, '0001100000000000': 0.008544921875, '0001100000000001': 0.000244140625, '0001100000000010': 0.000244140625, '0001100000000011': 0.0001220703125, '0001100000000100': 0.0001220703125, '0001100000000110': 0.000244140625, '0001100000001000': 0.0003662109375, '0001100000010000': 0.000732421875, '0001100000011000': 0.0001220703125, '0001100000011100': 0.0001220703125, '0001100000100000': 0.0003662109375, '0001100000101000': 0.0001220703125, '0001100000110000': 0.0001220703125, '0001100000110001': 0.0001220703125, '0001100001000000': 0.0003662109375, '0001100001010000': 0.0001220703125, '0001100010000000': 0.0001220703125, '0001100100000000': 0.000732421875, '0001100100100000': 0.0001220703125, '0001100101000000': 0.0001220703125, '0001100110000000': 0.0001220703125, '0001101000000000': 0.0010986328125, '0001101000000010': 0.0001220703125, '0001101000100010': 0.0001220703125, '0001101000100100': 0.0001220703125, '0001101010000000': 0.0001220703125, '0001101100000000': 0.0006103515625, '0001101100100000': 0.0001220703125, '0001101110000110': 0.0001220703125, '0001110000000000': 0.008544921875, '0001110000000001': 0.0001220703125, '0001110000000010': 0.00048828125, '0001110000000011': 0.0001220703125, '0001110000000100': 0.000244140625, '0001110000000110': 0.00048828125, '0001110000000111': 0.0001220703125, '0001110000001000': 0.0001220703125, '0001110000010000': 0.00048828125, '0001110000011000': 0.0003662109375, '0001110000011100': 0.0001220703125, '0001110000100000': 0.000244140625, '0001110000100100': 0.0001220703125, '0001110000110000': 0.0003662109375, '0001110001000000': 0.0001220703125, '0001110010000000': 0.0001220703125, '0001110100000000': 0.000244140625, '0001110100000110': 0.0001220703125, '0001111000000000': 0.00244140625, '0001111000000001': 0.0003662109375, '0001111000000010': 0.0001220703125, '0001111000000101': 0.0001220703125, '0001111000010000': 0.000244140625, '0001111001000000': 0.0001220703125, '0001111010000000': 0.0001220703125, '0001111100000000': 0.000244140625, '0001111101000000': 0.0001220703125, '0010000000000000': 0.00390625, '0010000000000001': 0.0001220703125, '0010000000000010': 0.0001220703125, '0010000000000100': 0.000244140625, '0010000000000110': 0.000244140625, '0010000000001000': 0.0006103515625, '0010000000001101': 0.0001220703125, '0010000000100000': 0.0001220703125, '0010000000110000': 0.0003662109375, '0010000001011000': 0.0001220703125, '0010000100000000': 0.000244140625, '0010000100001000': 0.0001220703125, '0010000100010000': 0.0001220703125, '0010000101000000': 0.0001220703125, '0010001000000000': 0.001220703125, '0010001000000010': 0.0001220703125, '0010001000000111': 0.0001220703125, '0010001000011000': 0.0001220703125, '0010001100000000': 0.000244140625, '0010010000000000': 0.000244140625, '0010011000000000': 0.0001220703125, '0010011100000000': 0.000244140625, '0010011100011100': 0.0001220703125, '0010011100100000': 0.0001220703125, '0010110000000000': 0.0001220703125, '0010110100000001': 0.0001220703125, '0011000000000000': 0.001220703125, '0011000000000001': 0.0001220703125, '0011000000001100': 0.0001220703125, '0011000000011100': 0.000244140625, '0011000000110000': 0.0001220703125, '0011001000000000': 0.0003662109375, '0011010000000000': 0.000244140625, '0011011000000000': 0.0001220703125, '0011011010000000': 0.0001220703125, '0011011100000000': 0.0001220703125, '0011101000000000': 0.0001220703125, '0011110000000000': 0.0003662109375, '0011110000000100': 0.0001220703125, '0100000000000000': 0.0289306640625, '0100000000000001': 0.0018310546875, '0100000000000010': 0.0009765625, '0100000000000100': 0.001708984375, '0100000000000101': 0.000244140625, '0100000000000110': 0.0008544921875, '0100000000000111': 0.000732421875, '0100000000001000': 0.0018310546875, '0100000000001001': 0.0001220703125, '0100000000001100': 0.000244140625, '0100000000001101': 0.000244140625, '0100000000010000': 0.001708984375, '0100000000010001': 0.0001220703125, '0100000000010010': 0.0001220703125, '0100000000010100': 0.00048828125, '0100000000010111': 0.0001220703125, '0100000000011000': 0.0010986328125, '0100000000011010': 0.0001220703125, '0100000000011100': 0.000732421875, '0100000000011101': 0.0003662109375, '0100000000011110': 0.0001220703125, '0100000000100000': 0.0006103515625, '0100000000101000': 0.0001220703125, '0100000000101100': 0.0001220703125, '0100000000110000': 0.0001220703125, '0100000000111000': 0.0001220703125, '0100000001000000': 0.000244140625, '0100000001000100': 0.0001220703125, '0100000001000110': 0.0001220703125, '0100000010000000': 0.00048828125, '0100000100000000': 0.0028076171875, '0100000100000011': 0.0001220703125, '0100000100000100': 0.0001220703125, '0100000100001000': 0.0001220703125, '0100000100011100': 0.0001220703125, '0100000100100000': 0.000244140625, '0100000110000000': 0.000244140625, '0100000110000001': 0.0001220703125, '0100001000000000': 0.0057373046875, '0100001000000001': 0.0003662109375, '0100001000000010': 0.0001220703125, '0100001000000011': 0.0001220703125, '0100001000000100': 0.000244140625, '0100001000000110': 0.0003662109375, '0100001000001000': 0.000244140625, '0100001000001010': 0.0001220703125, '0100001000001100': 0.0001220703125, '0100001000010000': 0.0001220703125, '0100001000011000': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100001': 0.0001220703125, '0100001000110000': 0.0001220703125, '0100001001000010': 0.0001220703125, '0100001010000000': 0.0001220703125, '0100001010000110': 0.0001220703125, '0100001100000000': 0.0006103515625, '0100001110000010': 0.0001220703125, '0100010000000000': 0.0010986328125, '0100010000000001': 0.0001220703125, '0100010000000010': 0.0001220703125, '0100010000001000': 0.000244140625, '0100010001000000': 0.0001220703125, '0100010010000000': 0.0001220703125, '0100010100000000': 0.000244140625, '0100010100000111': 0.0001220703125, '0100010100011000': 0.0001220703125, '0100011000000000': 0.0009765625, '0100011000000001': 0.000244140625, '0100011000000010': 0.0001220703125, '0100011000010000': 0.0001220703125, '0100011000010010': 0.0001220703125, '0100011000110000': 0.0001220703125, '0100011010000000': 0.0001220703125, '0100011100000000': 0.0023193359375, '0100011100000100': 0.0001220703125, '0100011100000110': 0.0001220703125, '0100011100000111': 0.0001220703125, '0100011100001100': 0.0001220703125, '0100011100011100': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000000110': 0.0001220703125, '0100100100000001': 0.0001220703125, '0100101000000000': 0.0003662109375, '0100101000000100': 0.0001220703125, '0100110000000000': 0.0003662109375, '0100111000000000': 0.0001220703125, '0100111000011100': 0.0001220703125, '0101000000000000': 0.006103515625, '0101000000000001': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000000101': 0.0001220703125, '0101000000000110': 0.0003662109375, '0101000000001000': 0.000244140625, '0101000000001100': 0.0001220703125, '0101000000010000': 0.000732421875, '0101000000010100': 0.0001220703125, '0101000000011000': 0.0001220703125, '0101000000011100': 0.000244140625, '0101000000100110': 0.0001220703125, '0101000000110010': 0.0001220703125, '0101000001000000': 0.0001220703125, '0101000110000000': 0.0001220703125, '0101001000000000': 0.00048828125, '0101001000000010': 0.0001220703125, '0101001000000101': 0.0001220703125, '0101001000001000': 0.0001220703125, '0101001000001100': 0.0001220703125, '0101001000011100': 0.0001220703125, '0101001001010000': 0.0001220703125, '0101001100000110': 0.0001220703125, '0101010000000000': 0.000244140625, '0101010000001100': 0.0001220703125, '0101010000011000': 0.0001220703125, '0101011000000000': 0.0001220703125, '0101011000000100': 0.0001220703125, '0101011100000000': 0.0001220703125, '0101011100001000': 0.0001220703125, '0101011100100000': 0.0001220703125, '0101100000000000': 0.0006103515625, '0101100000001000': 0.0001220703125, '0101101100011100': 0.0001220703125, '0101110000000000': 0.0015869140625, '0101110000000001': 0.000244140625, '0101110000000110': 0.000244140625, '0101110000001000': 0.000244140625, '0101110010000000': 0.0001220703125, '0101110110000000': 0.0001220703125, '0101111000000000': 0.0001220703125, '0101111000010000': 0.0001220703125, '0101111100000000': 0.0001220703125, '0110000000000000': 0.00439453125, '0110000000000100': 0.0001220703125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.000244140625, '0110000000001000': 0.0003662109375, '0110000000001101': 0.0001220703125, '0110000000010000': 0.0001220703125, '0110000000011100': 0.0001220703125, '0110000000100000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000001000100': 0.0001220703125, '0110000100000000': 0.0001220703125, '0110000100110000': 0.0001220703125, '0110001000000000': 0.0006103515625, '0110001000001000': 0.0001220703125, '0110001000010001': 0.0001220703125, '0110001010000000': 0.0001220703125, '0110010000000000': 0.0003662109375, '0110010000000110': 0.0001220703125, '0110010000001000': 0.0001220703125, '0110011000000000': 0.000244140625, '0110011100000000': 0.00048828125, '0110100000000000': 0.0001220703125, '0110110000000000': 0.0003662109375, '0111000000000000': 0.0015869140625, '0111000000000001': 0.00048828125, '0111000000000100': 0.000244140625, '0111000000000101': 0.0001220703125, '0111000000000110': 0.0001220703125, '0111000000001010': 0.0001220703125, '0111000000010000': 0.0003662109375, '0111000000011011': 0.0001220703125, '0111000000011110': 0.0001220703125, '0111000001000000': 0.0001220703125, '0111000100000000': 0.0003662109375, '0111000100010000': 0.0001220703125, '0111001000000000': 0.000732421875, '0111001000010000': 0.0001220703125, '0111011000000000': 0.000244140625, '0111100100000000': 0.0001220703125, '0111110000000000': 0.0001220703125, '1000000000000000': 0.0050048828125, '1000000000000001': 0.012451171875, '1000000000000010': 0.00146484375, '1000000000000011': 0.0015869140625, '1000000000000100': 0.000732421875, '1000000000000101': 0.000732421875, '1000000000000111': 0.00048828125, '1000000000001001': 0.000244140625, '1000000000001010': 0.0001220703125, '1000000000001101': 0.0001220703125, '1000000000010000': 0.00048828125, '1000000000010001': 0.0006103515625, '1000000000010100': 0.000244140625, '1000000000010101': 0.0001220703125, '1000000000011001': 0.000244140625, '1000000000011100': 0.0001220703125, '1000000000011101': 0.000244140625, '1000000000100000': 0.0001220703125, '1000000000100001': 0.00048828125, '1000000000101101': 0.0001220703125, '1000000000110001': 0.000244140625, '1000000001000001': 0.000244140625, '1000000001000111': 0.0001220703125, '1000000010000001': 0.0001220703125, '1000000100000000': 0.00048828125, '1000000100000001': 0.00048828125, '1000000100000011': 0.0001220703125, '1000000100000101': 0.0001220703125, '1000000110000001': 0.0001220703125, '1000000110011001': 0.0001220703125, '1000001000000000': 0.000732421875, '1000001000000001': 0.0015869140625, '1000001000000010': 0.000244140625, '1000001000000011': 0.0003662109375, '1000001000000100': 0.0001220703125, '1000001000000111': 0.000244140625, '1000001000001000': 0.0001220703125, '1000001000001001': 0.0001220703125, '1000001000010000': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000010010': 0.0001220703125, '1000001000011100': 0.0001220703125, '1000001000100001': 0.0001220703125, '1000001000110001': 0.0001220703125, '1000001010000001': 0.0001220703125, '1000001100000000': 0.0001220703125, '1000001100000001': 0.000732421875, '1000001100000011': 0.0001220703125, '1000001100000111': 0.0001220703125, '1000010000000000': 0.0001220703125, '1000010000000001': 0.0006103515625, '1000010000000100': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000000': 0.00048828125, '1000011000000001': 0.00048828125, '1000011000000111': 0.0001220703125, '1000011000001001': 0.0001220703125, '1000011000100001': 0.0001220703125, '1000011000101001': 0.0001220703125, '1000011100000001': 0.0003662109375, '1000011100000010': 0.0003662109375, '1000011100000011': 0.0001220703125, '1000011100000111': 0.0001220703125, '1000011100010000': 0.0001220703125, '1000011100010010': 0.0001220703125, '1000011101000001': 0.0001220703125, '1000011110000001': 0.0001220703125, '1000100000000000': 0.0001220703125, '1000100000000010': 0.000244140625, '1000100000000101': 0.0001220703125, '1000101000000001': 0.0001220703125, '1000101100011001': 0.0001220703125, '1000110000000001': 0.0001220703125, '1000110000110000': 0.0001220703125, '1000110100100001': 0.0001220703125, '1001000000000000': 0.001220703125, '1001000000000001': 0.002197265625, '1001000000000011': 0.000244140625, '1001000000000101': 0.0001220703125, '1001000000001001': 0.0001220703125, '1001000000001011': 0.0001220703125, '1001000000010001': 0.0003662109375, '1001000000110011': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000100000010': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.000244140625, '1001001000010001': 0.0001220703125, '1001001000011101': 0.0001220703125, '1001001010010000': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001010000000001': 0.0001220703125, '1001010100000000': 0.0001220703125, '1001011000000101': 0.0001220703125, '1001011100000001': 0.0001220703125, '1001100000000000': 0.000244140625, '1001100000000001': 0.0003662109375, '1001100000000011': 0.0001220703125, '1001100000001001': 0.0001220703125, '1001100000100001': 0.0001220703125, '1001101000000010': 0.0001220703125, '1001110000000001': 0.0003662109375, '1001111000000001': 0.0001220703125, '1001111000010001': 0.0001220703125, '1001111000110001': 0.0001220703125, '1010000000000000': 0.0001220703125, '1010000000000001': 0.0006103515625, '1010000000000110': 0.0001220703125, '1010000000000111': 0.0001220703125, '1010000000010001': 0.0001220703125, '1010000000100101': 0.0001220703125, '1010001000010110': 0.0001220703125, '1010010000011101': 0.0001220703125, '1011011000000110': 0.0001220703125, '1100000000000000': 0.001220703125, '1100000000000001': 0.0057373046875, '1100000000000010': 0.00048828125, '1100000000000011': 0.000244140625, '1100000000000100': 0.0003662109375, '1100000000000101': 0.0001220703125, '1100000000000110': 0.0006103515625, '1100000000000111': 0.0003662109375, '1100000000001000': 0.0001220703125, '1100000000001001': 0.0003662109375, '1100000000001010': 0.0001220703125, '1100000000010000': 0.000244140625, '1100000000010001': 0.000244140625, '1100000000010100': 0.0001220703125, '1100000000010101': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000100101': 0.0001220703125, '1100000000111001': 0.0001220703125, '1100000001000101': 0.0001220703125, '1100000010000001': 0.000244140625, '1100000100000000': 0.0001220703125, '1100000100000001': 0.000244140625, '1100000100000101': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000100010101': 0.0001220703125, '1100000100011001': 0.0001220703125, '1100000100110110': 0.0001220703125, '1100000110000000': 0.0001220703125, '1100000110000001': 0.0001220703125, '1100001000000000': 0.00048828125, '1100001000000001': 0.0010986328125, '1100001000000010': 0.0001220703125, '1100001000000101': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000000111': 0.000244140625, '1100001000011101': 0.0001220703125, '1100001100000001': 0.000244140625, '1100001100001101': 0.0001220703125, '1100010000000001': 0.000244140625, '1100010000000100': 0.0001220703125, '1100010000001001': 0.0001220703125, '1100010100010000': 0.0001220703125, '1100011000000001': 0.0003662109375, '1100011000000111': 0.0001220703125, '1100011000001001': 0.0001220703125, '1100011000011001': 0.0001220703125, '1100011100000000': 0.0001220703125, '1100011100000001': 0.000244140625, '1100011100000110': 0.0001220703125, '1100011100010000': 0.0001220703125, '1100011100011000': 0.0001220703125, '1100100000000011': 0.0001220703125, '1100100000000110': 0.0001220703125, '1101000000000001': 0.0010986328125, '1101000000000101': 0.0001220703125, '1101000000011001': 0.0001220703125, '1101000000011101': 0.0001220703125, '1101001100000001': 0.0001220703125, '1101010000000001': 0.0001220703125, '1101100000000001': 0.0001220703125, '1101100000000111': 0.0001220703125, '1101101100000000': 0.0001220703125, '1101110000000000': 0.000244140625, '1101110000000001': 0.0001220703125, '1101110000000101': 0.0001220703125, '1101110000000110': 0.0001220703125, '1101111000000000': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000000011': 0.0001220703125, '1110000000001001': 0.0001220703125, '1111000000000000': 0.0001220703125, '1111000000000001': 0.000244140625, '1111000010000001': 0.0001220703125, '1111010000000011': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=8_bit=1.txt <==
{'0000000011101010': 0.0001220703125, '0000000101011010': 0.0001220703125, '0000001001001110': 0.0001220703125, '0000001001101011': 0.0001220703125, '0000001010001011': 0.000244140625, '0000001010101010': 0.0001220703125, '0000001010101011': 0.0001220703125, '0000001011001000': 0.0001220703125, '0000001011100001': 0.0001220703125, '0000001011100111': 0.0001220703125, '0000001011101001': 0.0001220703125, '0000001011101010': 0.000732421875, '0000001011101011': 0.000244140625, '0000001011101110': 0.0001220703125, '0000001011110010': 0.0001220703125, '0000001011110011': 0.0001220703125, '0000001011111010': 0.0001220703125, '0000010011101000': 0.0001220703125, '0000010011101100': 0.0001220703125, '0000010011101111': 0.0001220703125, '0000011010100010': 0.0001220703125, '0000011011001010': 0.0001220703125, '0000011011101010': 0.0001220703125, '0000100010011010': 0.0001220703125, '0000100011100010': 0.0001220703125, '0000100011100011': 0.0001220703125, '0000100011101010': 0.0001220703125, '0000100011101011': 0.0003662109375, '0000100011101111': 0.0001220703125, '0000100011111000': 0.000244140625, '0000100111101011': 0.0001220703125, '0000101001001011': 0.000244140625, '0000101001010011': 0.0001220703125, '0000101001101000': 0.0001220703125, '0000101001101001': 0.0001220703125, '0000101001101011': 0.000244140625, '0000101001101110': 0.0001220703125, '0000101001101111': 0.0001220703125, '0000101010001011': 0.0001220703125, '0000101010001110': 0.0001220703125, '0000101010101010': 0.000244140625, '0000101010101011': 0.0001220703125, '0000101010101110': 0.0001220703125, '0000101011000010': 0.000244140625, '0000101011000011': 0.0001220703125, '0000101011001010': 0.0006103515625, '0000101011001011': 0.0003662109375, '0000101011011010': 0.0001220703125, '0000101011011011': 0.000244140625, '0000101011011101': 0.0001220703125, '0000101011100001': 0.0001220703125, '0000101011100010': 0.0003662109375, '0000101011100111': 0.0001220703125, '0000101011101000': 0.000244140625, '0000101011101001': 0.0001220703125, '0000101011101010': 0.0023193359375, '0000101011101011': 0.0018310546875, '0000101011101100': 0.0003662109375, '0000101011101110': 0.0003662109375, '0000101011101111': 0.0003662109375, '0000101011111000': 0.000244140625, '0000101011111010': 0.000244140625, '0000101011111110': 0.0001220703125, '0000101011111111': 0.0001220703125, '0000101100101111': 0.0001220703125, '0000101101001010': 0.000244140625, '0000101101101011': 0.0003662109375, '0000101110101010': 0.0001220703125, '0000101110101110': 0.0001220703125, '0000101111000010': 0.0001220703125, '0000101111001010': 0.0001220703125, '0000101111001011': 0.0001220703125, '0000101111111011': 0.0001220703125, '0000110001101111': 0.0001220703125, '0000110011001011': 0.0001220703125, '0000110011101010': 0.0001220703125, '0000110011101101': 0.0001220703125, '0000110111000111': 0.0001220703125, '0000110111101010': 0.0001220703125, '0000111010101010': 0.0001220703125, '0000111010101011': 0.0001220703125, '0000111011100110': 0.0001220703125, '0000111011101010': 0.0001220703125, '0000111011101110': 0.0001220703125, '0000111101110011': 0.0001220703125, '0001000001001111': 0.0001220703125, '0001001001101010': 0.0001220703125, '0001001001101101': 0.0001220703125, '0001001010001011': 0.0001220703125, '0001001010101110': 0.0001220703125, '0001001011001010': 0.0001220703125, '0001001011100110': 0.0001220703125, '0001001011101000': 0.0001220703125, '0001001011101011': 0.0001220703125, '0001001011101111': 0.0001220703125, '0001001011110100': 0.0001220703125, '0001001011111010': 0.0001220703125, '0001001011111011': 0.0001220703125, '0001001111101001': 0.0001220703125, '0001001111101010': 0.0001220703125, '0001010011101011': 0.0001220703125, '0001010011101110': 0.0001220703125, '0001010110100100': 0.0001220703125, '0001011011001101': 0.0001220703125, '0001011011010010': 0.0001220703125, '0001100011101010': 0.0001220703125, '0001100011110011': 0.0001220703125, '0001101001001011': 0.0001220703125, '0001101011000110': 0.0001220703125, '0001101011001011': 0.0001220703125, '0001101011001110': 0.0001220703125, '0001101011001111': 0.0001220703125, '0001101011100010': 0.0001220703125, '0001101011100011': 0.0001220703125, '0001101011100110': 0.000244140625, '0001101011101001': 0.0001220703125, '0001101011101010': 0.00048828125, '0001101011101011': 0.00048828125, '0001101011101110': 0.0001220703125, '0001101011101111': 0.000244140625, '0001101011110010': 0.0001220703125, '0001101111101011': 0.0001220703125, '0001110011101011': 0.0001220703125, '0001110111101011': 0.0001220703125, '0001111001101010': 0.0001220703125, '0010000000110110': 0.0001220703125, '0010000001001010': 0.0001220703125, '0010000001111010': 0.0001220703125, '0010000011101010': 0.0003662109375, '0010000011101011': 0.000244140625, '0010000011101100': 0.0001220703125, '0010000011101101': 0.0001220703125, '0010000011101111': 0.000244140625, '0010000011111110': 0.0001220703125, '0010000101001111': 0.0001220703125, '0010000101100011': 0.0001220703125, '0010000101100110': 0.0001220703125, '0010000111101010': 0.0001220703125, '0010000111101011': 0.0001220703125, '0010001000100010': 0.0001220703125, '0010001001001000': 0.0001220703125, '0010001001001010': 0.000244140625, '0010001001001100': 0.0001220703125, '0010001001100000': 0.0001220703125, '0010001001100101': 0.0001220703125, '0010001001101010': 0.0003662109375, '0010001001101100': 0.0001220703125, '0010001001101110': 0.000244140625, '0010001001101111': 0.0001220703125, '0010001010000111': 0.0001220703125, '0010001010001111': 0.0001220703125, '0010001010101010': 0.0003662109375, '0010001010101011': 0.0001220703125, '0010001010101100': 0.0001220703125, '0010001010101111': 0.00048828125, '0010001010110111': 0.0001220703125, '0010001010111010': 0.0001220703125, '0010001011001001': 0.0001220703125, '0010001011001010': 0.0003662109375, '0010001011001110': 0.0001220703125, '0010001011011010': 0.0001220703125, '0010001011100000': 0.0001220703125, '0010001011100010': 0.0001220703125, '0010001011100011': 0.00048828125, '0010001011101000': 0.0003662109375, '0010001011101001': 0.000244140625, '0010001011101010': 0.0028076171875, '0010001011101011': 0.001953125, '0010001011101100': 0.0001220703125, '0010001011101101': 0.000244140625, '0010001011101110': 0.0003662109375, '0010001011101111': 0.00048828125, '0010001011110010': 0.0001220703125, '0010001011110011': 0.0003662109375, '0010001011110100': 0.0001220703125, '0010001011110111': 0.0001220703125, '0010001011111010': 0.000244140625, '0010001011111011': 0.000244140625, '0010001101001010': 0.0001220703125, '0010001101001111': 0.0001220703125, '0010001101101010': 0.000244140625, '0010001101101011': 0.0001220703125, '0010001111100001': 0.0001220703125, '0010001111100110': 0.0001220703125, '0010001111100111': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111101101': 0.0001220703125, '0010001111110010': 0.0001220703125, '0010001111111000': 0.0001220703125, '0010010001101110': 0.0001220703125, '0010010011011111': 0.0001220703125, '0010010011101010': 0.0001220703125, '0010010011101011': 0.0001220703125, '0010010111101010': 0.000244140625, '0010010111101110': 0.000244140625, '0010011001101011': 0.0001220703125, '0010011001111011': 0.0001220703125, '0010011010101010': 0.000244140625, '0010011010101111': 0.0001220703125, '0010011011101000': 0.0001220703125, '0010011011101010': 0.0003662109375, '0010011011101011': 0.000244140625, '0010011111101010': 0.0001220703125, '0010100000101100': 0.0001220703125, '0010100000101110': 0.0001220703125, '0010100001011000': 0.0001220703125, '0010100001100010': 0.0001220703125, '0010100001100011': 0.0001220703125, '0010100001101010': 0.000244140625, '0010100001101111': 0.000244140625, '0010100010001010': 0.0001220703125, '0010100010001011': 0.000244140625, '0010100010101010': 0.000244140625, '0010100010101110': 0.0001220703125, '0010100010111110': 0.0001220703125, '0010100011001010': 0.0006103515625, '0010100011001011': 0.0003662109375, '0010100011001100': 0.0001220703125, '0010100011001111': 0.0001220703125, '0010100011011010': 0.000244140625, '0010100011011011': 0.0001220703125, '0010100011011101': 0.0001220703125, '0010100011100001': 0.0001220703125, '0010100011100010': 0.0001220703125, '0010100011100011': 0.0001220703125, '0010100011100110': 0.0001220703125, '0010100011100111': 0.0001220703125, '0010100011101000': 0.0001220703125, '0010100011101010': 0.002197265625, '0010100011101011': 0.001220703125, '0010100011101100': 0.000244140625, '0010100011101101': 0.0001220703125, '0010100011101110': 0.0003662109375, '0010100011101111': 0.00048828125, '0010100011110110': 0.000244140625, '0010100011111011': 0.000244140625, '0010100011111101': 0.0001220703125, '0010100011111111': 0.0001220703125, '0010100100101010': 0.0001220703125, '0010100101000111': 0.0001220703125, '0010100101001010': 0.0001220703125, '0010100101011010': 0.0001220703125, '0010100101101100': 0.0001220703125, '0010100111001010': 0.0001220703125, '0010100111001110': 0.0001220703125, '0010100111001111': 0.0001220703125, '0010100111010111': 0.0001220703125, '0010100111101011': 0.0001220703125, '0010100111111010': 0.0001220703125, '0010101000101010': 0.0003662109375, '0010101000111111': 0.0001220703125, '0010101001000011': 0.0001220703125, '0010101001001000': 0.0001220703125, '0010101001001010': 0.000244140625, '0010101001001110': 0.000244140625, '0010101001001111': 0.0001220703125, '0010101001010110': 0.0001220703125, '0010101001011011': 0.0001220703125, '0010101001011101': 0.0001220703125, '0010101001100000': 0.0001220703125, '0010101001100011': 0.0001220703125, '0010101001100110': 0.0001220703125, '0010101001101001': 0.000244140625, '0010101001101010': 0.0018310546875, '0010101001101011': 0.0008544921875, '0010101001101100': 0.0003662109375, '0010101001101110': 0.0003662109375, '0010101001101111': 0.000244140625, '0010101001111111': 0.0001220703125, '0010101010000100': 0.0001220703125, '0010101010000110': 0.0001220703125, '0010101010001011': 0.0003662109375, '0010101010001100': 0.0001220703125, '0010101010001110': 0.0001220703125, '0010101010001111': 0.0001220703125, '0010101010010011': 0.0001220703125, '0010101010011010': 0.0003662109375, '0010101010011110': 0.0001220703125, '0010101010011111': 0.0001220703125, '0010101010100010': 0.0001220703125, '0010101010100011': 0.0003662109375, '0010101010100110': 0.0001220703125, '0010101010100111': 0.0001220703125, '0010101010101000': 0.000244140625, '0010101010101001': 0.0001220703125, '0010101010101010': 0.0010986328125, '0010101010101011': 0.002197265625, '0010101010101100': 0.000244140625, '0010101010101101': 0.0001220703125, '0010101010101110': 0.0008544921875, '0010101010101111': 0.0003662109375, '0010101010110010': 0.0001220703125, '0010101010110011': 0.0001220703125, '0010101010111010': 0.000244140625, '0010101010111011': 0.0001220703125, '0010101011000010': 0.00048828125, '0010101011000011': 0.0001220703125, '0010101011000100': 0.0001220703125, '0010101011000110': 0.000244140625, '0010101011000111': 0.0001220703125, '0010101011001000': 0.0006103515625, '0010101011001001': 0.000244140625, '0010101011001010': 0.0030517578125, '0010101011001011': 0.0030517578125, '0010101011001110': 0.00146484375, '0010101011001111': 0.000732421875, '0010101011010000': 0.0001220703125, '0010101011010001': 0.0001220703125, '0010101011010010': 0.0001220703125, '0010101011010011': 0.0001220703125, '0010101011011000': 0.0001220703125, '0010101011011001': 0.000244140625, '0010101011011010': 0.0003662109375, '0010101011011011': 0.0003662109375, '0010101011011110': 0.0001220703125, '0010101011011111': 0.0003662109375, '0010101011100001': 0.0001220703125, '0010101011100010': 0.0013427734375, '0010101011100011': 0.001220703125, '0010101011100100': 0.000244140625, '0010101011100101': 0.0001220703125, '0010101011100110': 0.0015869140625, '0010101011100111': 0.0003662109375, '0010101011101000': 0.0018310546875, '0010101011101001': 0.001708984375, '0010101011101010': 0.013671875, '0010101011101011': 0.0089111328125, '0010101011101100': 0.0015869140625, '0010101011101101': 0.0009765625, '0010101011101110': 0.0040283203125, '0010101011101111': 0.003173828125, '0010101011110010': 0.0010986328125, '0010101011110011': 0.0006103515625, '0010101011110100': 0.0001220703125, '0010101011110110': 0.0006103515625, '0010101011110111': 0.0003662109375, '0010101011111000': 0.0001220703125, '0010101011111001': 0.0001220703125, '0010101011111010': 0.0013427734375, '0010101011111011': 0.001220703125, '0010101011111100': 0.0001220703125, '0010101011111110': 0.000244140625, '0010101011111111': 0.000244140625, '0010101100101011': 0.000244140625, '0010101100101110': 0.0001220703125, '0010101101001000': 0.0001220703125, '0010101101001010': 0.0003662109375, '0010101101001110': 0.0001220703125, '0010101101011011': 0.0001220703125, '0010101101100010': 0.0003662109375, '0010101101100011': 0.0001220703125, '0010101101101000': 0.0001220703125, '0010101101101001': 0.0001220703125, '0010101101101010': 0.0009765625, '0010101101101011': 0.0001220703125, '0010101101101101': 0.0001220703125, '0010101101110010': 0.0001220703125, '0010101101110111': 0.0001220703125, '0010101101111010': 0.0001220703125, '0010101101111100': 0.0001220703125, '0010101110101010': 0.0001220703125, '0010101110101110': 0.000244140625, '0010101110110110': 0.0001220703125, '0010101111000110': 0.0001220703125, '0010101111001001': 0.0001220703125, '0010101111001010': 0.0001220703125, '0010101111010111': 0.0001220703125, '0010101111011011': 0.0001220703125, '0010101111100010': 0.0003662109375, '0010101111100011': 0.0001220703125, '0010101111101000': 0.0001220703125, '0010101111101010': 0.0010986328125, '0010101111101011': 0.000732421875, '0010101111101110': 0.0003662109375, '0010101111101111': 0.0001220703125, '0010101111110010': 0.0001220703125, '0010101111111101': 0.0001220703125, '0010110000101110': 0.0001220703125, '0010110001101010': 0.000244140625, '0010110001101111': 0.0001220703125, '0010110001111111': 0.0001220703125, '0010110010100110': 0.0001220703125, '0010110010101110': 0.000244140625, '0010110011001010': 0.0001220703125, '0010110011001011': 0.0001220703125, '0010110011001100': 0.0001220703125, '0010110011001110': 0.0001220703125, '0010110011011010': 0.0001220703125, '0010110011100010': 0.000244140625, '0010110011100011': 0.0001220703125, '0010110011101010': 0.000732421875, '0010110011101011': 0.0006103515625, '0010110011101101': 0.0001220703125, '0010110011101111': 0.000244140625, '0010110011111010': 0.0001220703125, '0010110101001010': 0.0001220703125, '0010110101100011': 0.0001220703125, '0010110101101011': 0.0001220703125, '0010110101101111': 0.0001220703125, '0010110101110011': 0.0001220703125, '0010110101111011': 0.0001220703125, '0010110110001110': 0.0001220703125, '0010110110101010': 0.0001220703125, '0010110110101011': 0.0001220703125, '0010110111001001': 0.0001220703125, '0010110111001011': 0.000244140625, '0010110111101000': 0.0001220703125, '0010110111101010': 0.0010986328125, '0010110111101011': 0.0006103515625, '0010110111101110': 0.0001220703125, '0010110111101111': 0.0001220703125, '0010110111110011': 0.0001220703125, '0010110111111111': 0.0001220703125, '0010111000101010': 0.0001220703125, '0010111001101010': 0.000244140625, '0010111001110101': 0.0001220703125, '0010111010100110': 0.0001220703125, '0010111010101010': 0.0001220703125, '0010111011001010': 0.0006103515625, '0010111011011011': 0.0001220703125, '0010111011100010': 0.0001220703125, '0010111011100011': 0.0001220703125, '0010111011100110': 0.0001220703125, '0010111011101000': 0.0001220703125, '0010111011101010': 0.0008544921875, '0010111011101011': 0.00048828125, '0010111011101100': 0.0001220703125, '0010111011101101': 0.0003662109375, '0010111011101110': 0.0001220703125, '0010111011101111': 0.0001220703125, '0010111011110100': 0.0001220703125, '0010111011110110': 0.0001220703125, '0010111011111011': 0.0001220703125, '0010111101001001': 0.0001220703125, '0010111101100111': 0.0001220703125, '0010111101101011': 0.0001220703125, '0010111111101010': 0.0001220703125, '0011000010101110': 0.0001220703125, '0011000011101010': 0.00048828125, '0011000011101011': 0.0001220703125, '0011001001000000': 0.0001220703125, '0011001001001010': 0.0001220703125, '0011001001100010': 0.0001220703125, '0011001001101100': 0.0001220703125, '0011001001101110': 0.0001220703125, '0011001001101111': 0.0001220703125, '0011001001110111': 0.0001220703125, '0011001010001010': 0.0001220703125, '0011001010101010': 0.0001220703125, '0011001010101011': 0.0003662109375, '0011001010101101': 0.0001220703125, '0011001010101110': 0.0001220703125, '0011001010110010': 0.0001220703125, '0011001011001000': 0.0001220703125, '0011001011001010': 0.000244140625, '0011001011001110': 0.0001220703125, '0011001011001111': 0.0001220703125, '0011001011100010': 0.0001220703125, '0011001011100011': 0.0001220703125, '0011001011101001': 0.0001220703125, '0011001011101010': 0.0013427734375, '0011001011101011': 0.00048828125, '0011001011101101': 0.0003662109375, '0011001011101110': 0.00048828125, '0011001011101111': 0.000244140625, '0011001011110110': 0.0001220703125, '0011001011111010': 0.0001220703125, '0011001011111011': 0.0001220703125, '0011001101001010': 0.0001220703125, '0011001111101110': 0.0001220703125, '0011001111101111': 0.0001220703125, '0011010001101100': 0.0001220703125, '0011010001111011': 0.0001220703125, '0011010011001010': 0.0001220703125, '0011010011101011': 0.0001220703125, '0011010011110111': 0.0001220703125, '0011010101101000': 0.0001220703125, '0011010111101110': 0.0001220703125, '0011011000101110': 0.0001220703125, '0011011001101000': 0.0001220703125, '0011011001101010': 0.0001220703125, '0011011010101011': 0.0001220703125, '0011011010101110': 0.0001220703125, '0011011010110110': 0.0001220703125, '0011011011001010': 0.000244140625, '0011011011100011': 0.0001220703125, '0011011011101000': 0.000244140625, '0011011011101001': 0.0001220703125, '0011011011101010': 0.0003662109375, '0011011011101011': 0.00048828125, '0011011011101100': 0.0001220703125, '0011011011101110': 0.000244140625, '0011011011101111': 0.0001220703125, '0011011011111010': 0.0001220703125, '0011011101100010': 0.0001220703125, '0011011110101010': 0.0001220703125, '0011011111101100': 0.0001220703125, '0011100001001010': 0.0001220703125, '0011100011001000': 0.0001220703125, '0011100011011010': 0.0001220703125, '0011100011101010': 0.00048828125, '0011100011101011': 0.0003662109375, '0011100011101110': 0.0001220703125, '0011100011101111': 0.0001220703125, '0011100101001010': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101001001010': 0.0001220703125, '0011101001101010': 0.000244140625, '0011101001101011': 0.0003662109375, '0011101010001010': 0.0001220703125, '0011101010101001': 0.0001220703125, '0011101010101011': 0.000244140625, '0011101010101110': 0.0001220703125, '0011101010101111': 0.000244140625, '0011101010110100': 0.0001220703125, '0011101011000001': 0.0001220703125, '0011101011000011': 0.0001220703125, '0011101011001000': 0.0001220703125, '0011101011001010': 0.000732421875, '0011101011001011': 0.000244140625, '0011101011001110': 0.0001220703125, '0011101011001111': 0.000244140625, '0011101011011110': 0.0001220703125, '0011101011011111': 0.0001220703125, '0011101011100001': 0.0001220703125, '0011101011100010': 0.000244140625, '0011101011100011': 0.0001220703125, '0011101011101000': 0.0003662109375, '0011101011101010': 0.0023193359375, '0011101011101011': 0.001220703125, '0011101011101100': 0.0001220703125, '0011101011101101': 0.000244140625, '0011101011101110': 0.0003662109375, '0011101011101111': 0.000732421875, '0011101011110010': 0.000244140625, '0011101011110011': 0.000244140625, '0011101011110110': 0.0001220703125, '0011101011110111': 0.000244140625, '0011101011111010': 0.0003662109375, '0011101011111011': 0.0003662109375, '0011101011111111': 0.0001220703125, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0003662109375, '0011101101101111': 0.0001220703125, '0011110000101010': 0.0001220703125, '0011110010101011': 0.0001220703125, '0011110011101011': 0.000244140625, '0011110011111100': 0.0001220703125, '0011110101101110': 0.0001220703125, '0011110111001110': 0.0001220703125, '0011110111101010': 0.0003662109375, '0011110111101011': 0.0001220703125, '0011110111101111': 0.0001220703125, '0011111001001010': 0.0001220703125, '0011111001101110': 0.0001220703125, '0011111010101011': 0.0001220703125, '0011111010101111': 0.0001220703125, '0011111011001000': 0.0001220703125, '0011111011100110': 0.000244140625, '0011111011101010': 0.0001220703125, '0011111011101011': 0.000244140625, '0011111011101111': 0.0003662109375, '0011111011111001': 0.0001220703125, '0011111011111011': 0.0001220703125, '0011111110101010': 0.0001220703125, '0100000011001010': 0.0001220703125, '0100001011001110': 0.0001220703125, '0100001011100010': 0.0001220703125, '0100001011100011': 0.000244140625, '0100001011101010': 0.000244140625, '0100001011101011': 0.000244140625, '0100001011111011': 0.0001220703125, '0100001111101110': 0.0001220703125, '0100010011101011': 0.0001220703125, '0100011001101010': 0.0001220703125, '0100011011100001': 0.0001220703125, '0100100001011111': 0.0001220703125, '0100100010101011': 0.0001220703125, '0100100011001011': 0.0001220703125, '0100100011101011': 0.0003662109375, '0100100011110010': 0.0001220703125, '0100100111101100': 0.0001220703125, '0100101001001010': 0.000244140625, '0100101001101011': 0.000244140625, '0100101001101111': 0.0001220703125, '0100101001111011': 0.0001220703125, '0100101010001110': 0.000244140625, '0100101010010110': 0.0001220703125, '0100101010101010': 0.0001220703125, '0100101010101011': 0.000244140625, '0100101010101111': 0.0001220703125, '0100101011001010': 0.0001220703125, '0100101011001011': 0.0003662109375, '0100101011100010': 0.0001220703125, '0100101011100110': 0.0001220703125, '0100101011100111': 0.0001220703125, '0100101011101000': 0.0001220703125, '0100101011101001': 0.000244140625, '0100101011101010': 0.000732421875, '0100101011101011': 0.001708984375, '0100101011101110': 0.0001220703125, '0100101011101111': 0.0001220703125, '0100101011110010': 0.0001220703125, '0100101011110110': 0.0001220703125, '0100101011111010': 0.0001220703125, '0100101011111101': 0.0001220703125, '0100101011111110': 0.0001220703125, '0100101101100011': 0.0001220703125, '0100110011101010': 0.0001220703125, '0100110011101011': 0.0001220703125, '0100110011101110': 0.0001220703125, '0100110011101111': 0.0001220703125, '0100110011111111': 0.0001220703125, '0100110100101011': 0.0001220703125, '0100110101101010': 0.0001220703125, '0100110101101011': 0.0001220703125, '0100110111101010': 0.0001220703125, '0100111001101100': 0.0001220703125, '0100111011001000': 0.0001220703125, '0100111011001001': 0.0001220703125, '0100111011001010': 0.0001220703125, '0100111011101010': 0.0001220703125, '0100111011101110': 0.0001220703125, '0100111011101111': 0.0001220703125, '0101000011101011': 0.0001220703125, '0101001010100010': 0.0001220703125, '0101001011001011': 0.0001220703125, '0101001011010011': 0.0001220703125, '0101001011101001': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001011101011': 0.000244140625, '0101001011111010': 0.0001220703125, '0101001100111010': 0.0001220703125, '0101001111101110': 0.0001220703125, '0101011010010110': 0.0001220703125, '0101011010101011': 0.0001220703125, '0101011111110111': 0.0001220703125, '0101100011101000': 0.0001220703125, '0101100011101010': 0.0001220703125, '0101100011101111': 0.0001220703125, '0101100111001010': 0.0001220703125, '0101101001001001': 0.0001220703125, '0101101001101011': 0.0001220703125, '0101101001111011': 0.0001220703125, '0101101010001010': 0.0001220703125, '0101101011001010': 0.0001220703125, '0101101011010110': 0.0001220703125, '0101101011011011': 0.0001220703125, '0101101011100011': 0.0001220703125, '0101101011100110': 0.0001220703125, '0101101011101001': 0.0001220703125, '0101101011101010': 0.0001220703125, '0101101011101011': 0.000244140625, '0101101011101110': 0.0001220703125, '0101101011101111': 0.000244140625, '0101101011111010': 0.0001220703125, '0101101011111011': 0.0001220703125, '0101101110011110': 0.0001220703125, '0101101111101011': 0.0001220703125, '0101110000100110': 0.0001220703125, '0101110101101010': 0.0001220703125, '0101110110101010': 0.0001220703125, '0101110110111010': 0.0001220703125, '0101110111001110': 0.0001220703125, '0101110111101011': 0.0001220703125, '0101110111101110': 0.0001220703125, '0101111011101010': 0.000244140625, '0101111011111011': 0.0001220703125, '0101111101101010': 0.0001220703125, '0101111110101111': 0.0001220703125, '0101111111101011': 0.0001220703125, '0110000001101011': 0.0001220703125, '0110000011001011': 0.0001220703125, '0110000011100011': 0.0001220703125, '0110000011101010': 0.0001220703125, '0110000011101011': 0.000244140625, '0110000011101110': 0.0001220703125, '0110001000101010': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001111011': 0.0001220703125, '0110001010101011': 0.000244140625, '0110001010101110': 0.0001220703125, '0110001011001010': 0.0001220703125, '0110001011001011': 0.0001220703125, '0110001011001100': 0.0001220703125, '0110001011011001': 0.0001220703125, '0110001011011010': 0.0001220703125, '0110001011011011': 0.0001220703125, '0110001011011110': 0.0001220703125, '0110001011100010': 0.0001220703125, '0110001011100111': 0.0001220703125, '0110001011101001': 0.00048828125, '0110001011101010': 0.0003662109375, '0110001011101011': 0.001220703125, '0110001011101111': 0.0001220703125, '0110001011111011': 0.0001220703125, '0110001100101011': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001111100101': 0.0001220703125, '0110001111101011': 0.000244140625, '0110010011101101': 0.0001220703125, '0110010111101110': 0.0001220703125, '0110011010101011': 0.000244140625, '0110011011000110': 0.0001220703125, '0110011011001011': 0.0001220703125, '0110011011001110': 0.0001220703125, '0110011011011111': 0.0001220703125, '0110011011100001': 0.0001220703125, '0110011011100011': 0.0001220703125, '0110011011101001': 0.0001220703125, '0110011011101010': 0.0001220703125, '0110011011101011': 0.00048828125, '0110011011101110': 0.0001220703125, '0110011011111000': 0.0001220703125, '0110011111101100': 0.0001220703125, '0110100001001011': 0.0001220703125, '0110100010011111': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100010110111': 0.0001220703125, '0110100011000011': 0.0001220703125, '0110100011001001': 0.0001220703125, '0110100011001011': 0.000244140625, '0110100011011010': 0.0001220703125, '0110100011011011': 0.0001220703125, '0110100011100011': 0.0003662109375, '0110100011100111': 0.000244140625, '0110100011101001': 0.000244140625, '0110100011101010': 0.0001220703125, '0110100011101011': 0.0010986328125, '0110100011101110': 0.000244140625, '0110100011101111': 0.0001220703125, '0110100100000100': 0.0001220703125, '0110100100101010': 0.0001220703125, '0110100101001011': 0.0001220703125, '0110100101101011': 0.0001220703125, '0110100111001011': 0.0001220703125, '0110100111101010': 0.0001220703125, '0110100111101011': 0.0001220703125, '0110101000001100': 0.0001220703125, '0110101000101011': 0.000244140625, '0110101000101111': 0.0001220703125, '0110101001001001': 0.000244140625, '0110101001001010': 0.0001220703125, '0110101001001011': 0.0001220703125, '0110101001001101': 0.000244140625, '0110101001011011': 0.000244140625, '0110101001011110': 0.0001220703125, '0110101001011111': 0.0001220703125, '0110101001100001': 0.0001220703125, '0110101001100011': 0.000244140625, '0110101001100110': 0.0001220703125, '0110101001101000': 0.0001220703125, '0110101001101001': 0.000244140625, '0110101001101010': 0.0003662109375, '0110101001101011': 0.001220703125, '0110101001111011': 0.0001220703125, '0110101010001001': 0.0001220703125, '0110101010001011': 0.000244140625, '0110101010001110': 0.0001220703125, '0110101010010110': 0.0001220703125, '0110101010011011': 0.0001220703125, '0110101010100010': 0.0001220703125, '0110101010100011': 0.000244140625, '0110101010101001': 0.0003662109375, '0110101010101010': 0.0003662109375, '0110101010101011': 0.00146484375, '0110101010101101': 0.0001220703125, '0110101010101111': 0.0001220703125, '0110101010110011': 0.0001220703125, '0110101011000011': 0.000244140625, '0110101011001000': 0.000244140625, '0110101011001001': 0.0001220703125, '0110101011001010': 0.0009765625, '0110101011001011': 0.001708984375, '0110101011001100': 0.0001220703125, '0110101011001101': 0.0003662109375, '0110101011001110': 0.0001220703125, '0110101011001111': 0.0001220703125, '0110101011010111': 0.0001220703125, '0110101011011001': 0.0001220703125, '0110101011011010': 0.0001220703125, '0110101011011111': 0.0001220703125, '0110101011100001': 0.00048828125, '0110101011100010': 0.0003662109375, '0110101011100011': 0.0008544921875, '0110101011100110': 0.0001220703125, '0110101011100111': 0.0003662109375, '0110101011101000': 0.0003662109375, '0110101011101001': 0.0010986328125, '0110101011101010': 0.0020751953125, '0110101011101011': 0.008056640625, '0110101011101100': 0.0003662109375, '0110101011101101': 0.0008544921875, '0110101011101110': 0.000732421875, '0110101011101111': 0.0009765625, '0110101011110010': 0.000244140625, '0110101011110011': 0.0001220703125, '0110101011110111': 0.0003662109375, '0110101011111001': 0.0001220703125, '0110101011111011': 0.0009765625, '0110101011111101': 0.0001220703125, '0110101011111110': 0.0001220703125, '0110101011111111': 0.000244140625, '0110101100111011': 0.0001220703125, '0110101101001010': 0.0001220703125, '0110101101001011': 0.000244140625, '0110101101011000': 0.0001220703125, '0110101101011011': 0.0001220703125, '0110101101100111': 0.0001220703125, '0110101101101011': 0.0006103515625, '0110101101111011': 0.0001220703125, '0110101110001110': 0.0001220703125, '0110101111001011': 0.0001220703125, '0110101111011011': 0.0001220703125, '0110101111101010': 0.000244140625, '0110101111101011': 0.0006103515625, '0110101111101101': 0.0001220703125, '0110101111101111': 0.0001220703125, '0110101111110111': 0.0001220703125, '0110110001101011': 0.0003662109375, '0110110011001010': 0.0001220703125, '0110110011001011': 0.0001220703125, '0110110011011010': 0.0001220703125, '0110110011101001': 0.0001220703125, '0110110011101010': 0.0001220703125, '0110110011101011': 0.000732421875, '0110110011101111': 0.0001220703125, '0110110011110011': 0.0001220703125, '0110110101001011': 0.000244140625, '0110110101101011': 0.0001220703125, '0110110111000111': 0.0001220703125, '0110110111001011': 0.0003662109375, '0110110111100010': 0.0001220703125, '0110110111101011': 0.00048828125, '0110110111101110': 0.000244140625, '0110110111101111': 0.000244140625, '0110110111110111': 0.0001220703125, '0110111001100000': 0.0001220703125, '0110111001101011': 0.0001220703125, '0110111010101011': 0.000244140625, '0110111011001001': 0.0001220703125, '0110111011001011': 0.0001220703125, '0110111011100111': 0.0001220703125, '0110111011101001': 0.000244140625, '0110111011101010': 0.0003662109375, '0110111011101011': 0.0003662109375, '0110111011101111': 0.000244140625, '0110111101100011': 0.0001220703125, '0110111110101010': 0.0001220703125, '0110111111100100': 0.0001220703125, '0111000010101011': 0.0001220703125, '0111000011001010': 0.0001220703125, '0111000111011111': 0.0001220703125, '0111000111101010': 0.0001220703125, '0111001001000011': 0.0001220703125, '0111001011001011': 0.00048828125, '0111001011010011': 0.0001220703125, '0111001011011011': 0.0001220703125, '0111001011100010': 0.0001220703125, '0111001011100011': 0.0001220703125, '0111001011100110': 0.0001220703125, '0111001011101001': 0.0001220703125, '0111001011101010': 0.000244140625, '0111001011101011': 0.000244140625, '0111001011101110': 0.0001220703125, '0111001011101111': 0.0003662109375, '0111001011110010': 0.0001220703125, '0111001011110011': 0.0001220703125, '0111001011110111': 0.0001220703125, '0111001110101011': 0.0001220703125, '0111001110101111': 0.0001220703125, '0111001111101100': 0.0001220703125, '0111010011101101': 0.0001220703125, '0111010101101011': 0.0001220703125, '0111011001101011': 0.0001220703125, '0111011010101011': 0.0001220703125, '0111011011001011': 0.0001220703125, '0111011011100011': 0.0001220703125, '0111011011101011': 0.0001220703125, '0111100001111011': 0.0001220703125, '0111100010110101': 0.0001220703125, '0111100011001010': 0.0001220703125, '0111100011011011': 0.0001220703125, '0111100011101001': 0.0001220703125, '0111100011101010': 0.0001220703125, '0111100011101011': 0.000244140625, '0111100111100011': 0.0001220703125, '0111101001001110': 0.0001220703125, '0111101001100110': 0.0001220703125, '0111101001101010': 0.0001220703125, '0111101001101011': 0.000244140625, '0111101001111010': 0.000244140625, '0111101010100011': 0.0001220703125, '0111101010101011': 0.0001220703125, '0111101011000100': 0.0001220703125, '0111101011001110': 0.0001220703125, '0111101011011001': 0.0001220703125, '0111101011101000': 0.0001220703125, '0111101011101001': 0.000244140625, '0111101011101010': 0.0003662109375, '0111101011101011': 0.001708984375, '0111101011101110': 0.00048828125, '0111101011101111': 0.000244140625, '0111101011110011': 0.0001220703125, '0111101101111011': 0.0001220703125, '0111101111001011': 0.000244140625, '0111110011100011': 0.0001220703125, '0111110111100011': 0.0001220703125, '0111110111101111': 0.0001220703125, '0111111011100011': 0.0001220703125, '0111111011101010': 0.0001220703125, '0111111011101111': 0.0001220703125, '1000000001001010': 0.0001220703125, '1000000001101010': 0.0001220703125, '1000000010101010': 0.0001220703125, '1000000011011010': 0.0001220703125, '1000000011101010': 0.0003662109375, '1000000011101100': 0.0001220703125, '1000000111100010': 0.0001220703125, '1000001001001010': 0.0001220703125, '1000001001101010': 0.00048828125, '1000001001101100': 0.0001220703125, '1000001001101110': 0.0001220703125, '1000001010101000': 0.0001220703125, '1000001010101010': 0.0001220703125, '1000001010101111': 0.0001220703125, '1000001011000010': 0.0001220703125, '1000001011001010': 0.00048828125, '1000001011001110': 0.0001220703125, '1000001011010010': 0.0001220703125, '1000001011011010': 0.0001220703125, '1000001011011011': 0.0001220703125, '1000001011100000': 0.000244140625, '1000001011100010': 0.000244140625, '1000001011101010': 0.0010986328125, '1000001011101101': 0.0001220703125, '1000001011101110': 0.0003662109375, '1000001011110000': 0.0001220703125, '1000001011110101': 0.0001220703125, '1000001011111011': 0.0001220703125, '1000001100011010': 0.0001220703125, '1000001101001010': 0.0001220703125, '1000001101101010': 0.0003662109375, '1000001111001010': 0.0001220703125, '1000001111001110': 0.0001220703125, '1000001111100110': 0.0001220703125, '1000001111101110': 0.0001220703125, '1000010001001001': 0.0001220703125, '1000010011101010': 0.0001220703125, '1000010011111010': 0.0001220703125, '1000010101101010': 0.0001220703125, '1000010111101010': 0.0001220703125, '1000011000101010': 0.0001220703125, '1000011001101010': 0.0001220703125, '1000011010101010': 0.0001220703125, '1000011011001010': 0.0001220703125, '1000011011101010': 0.0001220703125, '1000100000010010': 0.0001220703125, '1000100001001010': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100001111010': 0.0001220703125, '1000100010001010': 0.0001220703125, '1000100010100110': 0.0001220703125, '1000100011001010': 0.0006103515625, '1000100011001100': 0.0001220703125, '1000100011001110': 0.000244140625, '1000100011100000': 0.0001220703125, '1000100011100010': 0.0001220703125, '1000100011101000': 0.0001220703125, '1000100011101010': 0.00146484375, '1000100011101011': 0.0001220703125, '1000100011101100': 0.000244140625, '1000100011110010': 0.0001220703125, '1000100011111010': 0.0001220703125, '1000100011111100': 0.0001220703125, '1000100011111110': 0.0001220703125, '1000100101101000': 0.0001220703125, '1000100111101110': 0.000244140625, '1000101000100010': 0.0001220703125, '1000101000101010': 0.000244140625, '1000101001001010': 0.0003662109375, '1000101001001110': 0.0001220703125, '1000101001100010': 0.0001220703125, '1000101001101000': 0.0003662109375, '1000101001101010': 0.0009765625, '1000101001101100': 0.000244140625, '1000101001101101': 0.0001220703125, '1000101001101110': 0.0003662109375, '1000101001110011': 0.0001220703125, '1000101001110110': 0.0001220703125, '1000101001111000': 0.0001220703125, '1000101001111010': 0.0003662109375, '1000101010000010': 0.0001220703125, '1000101010001000': 0.0001220703125, '1000101010001010': 0.0006103515625, '1000101010011010': 0.000244140625, '1000101010100010': 0.000244140625, '1000101010101000': 0.0001220703125, '1000101010101010': 0.001953125, '1000101010101100': 0.000244140625, '1000101010101110': 0.0001220703125, '1000101010110010': 0.00048828125, '1000101010111010': 0.0001220703125, '1000101010111101': 0.0001220703125, '1000101011000010': 0.000244140625, '1000101011000110': 0.000244140625, '1000101011001000': 0.000244140625, '1000101011001010': 0.0020751953125, '1000101011001100': 0.0001220703125, '1000101011001101': 0.0001220703125, '1000101011001110': 0.000732421875, '1000101011010111': 0.000244140625, '1000101011011001': 0.0001220703125, '1000101011011010': 0.0006103515625, '1000101011011100': 0.0001220703125, '1000101011011110': 0.000244140625, '1000101011100010': 0.0020751953125, '1000101011100100': 0.0001220703125, '1000101011100101': 0.0001220703125, '1000101011100110': 0.000244140625, '1000101011101000': 0.00146484375, '1000101011101001': 0.000244140625, '1000101011101010': 0.0162353515625, '1000101011101011': 0.0003662109375, '1000101011101100': 0.0006103515625, '1000101011101110': 0.00146484375, '1000101011101111': 0.000244140625, '1000101011110000': 0.0001220703125, '1000101011110010': 0.0006103515625, '1000101011110101': 0.0001220703125, '1000101011110110': 0.000732421875, '1000101011111000': 0.000244140625, '1000101011111010': 0.0008544921875, '1000101011111110': 0.0001220703125, '1000101100001000': 0.0001220703125, '1000101100101010': 0.0001220703125, '1000101101000010': 0.0001220703125, '1000101101011010': 0.0001220703125, '1000101101100010': 0.0001220703125, '1000101101100110': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101010': 0.0006103515625, '1000101101101100': 0.0001220703125, '1000101110101010': 0.0003662109375, '1000101110110110': 0.0001220703125, '1000101111000010': 0.0001220703125, '1000101111001000': 0.0001220703125, '1000101111001010': 0.000244140625, '1000101111101010': 0.000732421875, '1000101111111010': 0.0001220703125, '1000110001101010': 0.0001220703125, '1000110010101010': 0.000244140625, '1000110011000010': 0.0001220703125, '1000110011100000': 0.0001220703125, '1000110011101000': 0.000244140625, '1000110011101001': 0.0001220703125, '1000110011101010': 0.0006103515625, '1000110011101100': 0.0001220703125, '1000110011101110': 0.0001220703125, '1000110011110110': 0.0001220703125, '1000110011111010': 0.0001220703125, '1000110101100010': 0.0001220703125, '1000110101101110': 0.0001220703125, '1000110110001010': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000110111100010': 0.0001220703125, '1000110111101001': 0.0001220703125, '1000110111101010': 0.00048828125, '1000110111101011': 0.0001220703125, '1000110111101101': 0.0001220703125, '1000110111111000': 0.0001220703125, '1000111001101000': 0.0001220703125, '1000111001110110': 0.0001220703125, '1000111010000010': 0.0001220703125, '1000111010101000': 0.0001220703125, '1000111011000010': 0.0001220703125, '1000111011001010': 0.0001220703125, '1000111011100010': 0.0001220703125, '1000111011101000': 0.0001220703125, '1000111011101010': 0.001220703125, '1000111011101100': 0.0001220703125, '1000111011101110': 0.0001220703125, '1000111011110010': 0.0001220703125, '1000111011110110': 0.0001220703125, '1000111011111010': 0.0001220703125, '1000111100101010': 0.0001220703125, '1000111101101010': 0.0001220703125, '1000111101101110': 0.0001220703125, '1000111101111010': 0.0001220703125, '1000111111101110': 0.000244140625, '1001000011011011': 0.0001220703125, '1001000011101010': 0.0001220703125, '1001000110110110': 0.0001220703125, '1001001001001011': 0.0001220703125, '1001001001101000': 0.0001220703125, '1001001010000010': 0.0001220703125, '1001001011100000': 0.0001220703125, '1001001011101000': 0.000244140625, '1001001011101010': 0.000732421875, '1001001011101110': 0.0001220703125, '1001001011111010': 0.0001220703125, '1001001101001010': 0.0001220703125, '1001001101101010': 0.0001220703125, '1001001111001010': 0.0001220703125, '1001001111101010': 0.0001220703125, '1001010001010000': 0.0001220703125, '1001010011001110': 0.0001220703125, '1001010011101010': 0.0003662109375, '1001010011111010': 0.0001220703125, '1001010100101011': 0.0001220703125, '1001010101101000': 0.0001220703125, '1001010111100010': 0.0001220703125, '1001010111110010': 0.0001220703125, '1001011010101010': 0.0001220703125, '1001011011001010': 0.0001220703125, '1001011011011010': 0.0001220703125, '1001011011101001': 0.0001220703125, '1001011011101010': 0.000732421875, '1001011011101110': 0.0001220703125, '1001011011110010': 0.0001220703125, '1001011011111111': 0.0001220703125, '1001011111101011': 0.0001220703125, '1001100010101010': 0.0001220703125, '1001100011001010': 0.0001220703125, '1001100011100010': 0.000244140625, '1001100011101000': 0.0001220703125, '1001100011101001': 0.0001220703125, '1001100011101010': 0.00048828125, '1001100101101010': 0.0001220703125, '1001101000000110': 0.0001220703125, '1001101001100010': 0.0001220703125, '1001101001101010': 0.0003662109375, '1001101001101110': 0.0001220703125, '1001101010000010': 0.0001220703125, '1001101010100110': 0.0001220703125, '1001101010101010': 0.0001220703125, '1001101011001010': 0.0003662109375, '1001101011001100': 0.0001220703125, '1001101011001110': 0.000244140625, '1001101011010010': 0.0001220703125, '1001101011011010': 0.0001220703125, '1001101011100010': 0.000244140625, '1001101011101000': 0.0001220703125, '1001101011101010': 0.0028076171875, '1001101101001010': 0.0001220703125, '1001101101011010': 0.0001220703125, '1001101101100010': 0.0001220703125, '1001101101101010': 0.0001220703125, '1001101111101010': 0.000244140625, '1001110011100110': 0.0001220703125, '1001110011101010': 0.000244140625, '1001110011101110': 0.0001220703125, '1001110011110010': 0.0001220703125, '1001110100101010': 0.0001220703125, '1001110111010010': 0.0001220703125, '1001110111101010': 0.0003662109375, '1001111011101010': 0.00048828125, '1001111011101111': 0.0001220703125, '1010000000101010': 0.000244140625, '1010000001011010': 0.0001220703125, '1010000001100110': 0.0001220703125, '1010000001101000': 0.0001220703125, '1010000001101010': 0.000244140625, '1010000001101101': 0.0001220703125, '1010000001101110': 0.0001220703125, '1010000010100000': 0.0001220703125, '1010000010101010': 0.0003662109375, '1010000010101100': 0.0001220703125, '1010000010101110': 0.0001220703125, '1010000011000110': 0.0001220703125, '1010000011001010': 0.00048828125, '1010000011001110': 0.0001220703125, '1010000011010010': 0.0001220703125, '1010000011010110': 0.000244140625, '1010000011011111': 0.0001220703125, '1010000011100010': 0.000244140625, '1010000011100110': 0.000244140625, '1010000011101000': 0.000244140625, '1010000011101010': 0.001953125, '1010000011101011': 0.000244140625, '1010000011101101': 0.0001220703125, '1010000011101110': 0.00048828125, '1010000011110011': 0.0001220703125, '1010000011110110': 0.000244140625, '1010000011111010': 0.0001220703125, '1010000101101010': 0.0003662109375, '1010000101101110': 0.0001220703125, '1010000101111010': 0.0001220703125, '1010000111011000': 0.0001220703125, '1010000111011110': 0.0001220703125, '1010000111100010': 0.0001220703125, '1010000111101000': 0.0001220703125, '1010000111101010': 0.0003662109375, '1010000111101101': 0.0001220703125, '1010001000001010': 0.0001220703125, '1010001000101010': 0.0001220703125, '1010001000110010': 0.0001220703125, '1010001000111010': 0.0001220703125, '1010001001001000': 0.0001220703125, '1010001001001010': 0.0006103515625, '1010001001100010': 0.000244140625, '1010001001100110': 0.0001220703125, '1010001001101000': 0.000244140625, '1010001001101010': 0.001708984375, '1010001001101100': 0.000244140625, '1010001001101110': 0.000244140625, '1010001001101111': 0.0001220703125, '1010001001110010': 0.0003662109375, '1010001001110110': 0.000244140625, '1010001001111010': 0.0001220703125, '1010001010001010': 0.0006103515625, '1010001010001101': 0.0001220703125, '1010001010011010': 0.0003662109375, '1010001010100000': 0.0001220703125, '1010001010100010': 0.000244140625, '1010001010100100': 0.0001220703125, '1010001010100110': 0.0001220703125, '1010001010101000': 0.0001220703125, '1010001010101010': 0.002197265625, '1010001010101011': 0.000244140625, '1010001010101110': 0.00048828125, '1010001010110010': 0.0001220703125, '1010001010110110': 0.0001220703125, '1010001010111010': 0.0001220703125, '1010001011000010': 0.0001220703125, '1010001011000100': 0.0001220703125, '1010001011000110': 0.0001220703125, '1010001011000111': 0.0001220703125, '1010001011001000': 0.0003662109375, '1010001011001010': 0.0037841796875, '1010001011001011': 0.0001220703125, '1010001011001101': 0.0001220703125, '1010001011001110': 0.000732421875, '1010001011010011': 0.0001220703125, '1010001011010110': 0.0001220703125, '1010001011011010': 0.0013427734375, '1010001011011110': 0.0001220703125, '1010001011100000': 0.000244140625, '1010001011100010': 0.0023193359375, '1010001011100110': 0.0008544921875, '1010001011101000': 0.0020751953125, '1010001011101010': 0.0167236328125, '1010001011101011': 0.000732421875, '1010001011101100': 0.0006103515625, '1010001011101101': 0.0003662109375, '1010001011101110': 0.0018310546875, '1010001011101111': 0.0003662109375, '1010001011110000': 0.000244140625, '1010001011110010': 0.0006103515625, '1010001011110110': 0.000244140625, '1010001011111000': 0.0003662109375, '1010001011111010': 0.0010986328125, '1010001011111110': 0.0003662109375, '1010001100100010': 0.0001220703125, '1010001101001000': 0.0001220703125, '1010001101001010': 0.0001220703125, '1010001101001110': 0.0001220703125, '1010001101100010': 0.0001220703125, '1010001101101000': 0.000244140625, '1010001101101010': 0.0006103515625, '1010001101110110': 0.0001220703125, '1010001110001010': 0.000244140625, '1010001110001101': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010001110101100': 0.0001220703125, '1010001111001010': 0.000244140625, '1010001111010000': 0.0001220703125, '1010001111100010': 0.0001220703125, '1010001111100110': 0.0001220703125, '1010001111101000': 0.0001220703125, '1010001111101010': 0.0010986328125, '1010001111101011': 0.0001220703125, '1010001111101110': 0.0003662109375, '1010010001001010': 0.0001220703125, '1010010001101010': 0.0003662109375, '1010010001110010': 0.0001220703125, '1010010011000010': 0.0001220703125, '1010010011011011': 0.0001220703125, '1010010011101000': 0.000244140625, '1010010011101010': 0.0003662109375, '1010010011101101': 0.0001220703125, '1010010011101110': 0.00048828125, '1010010011110010': 0.0001220703125, '1010010011111110': 0.0001220703125, '1010010101101010': 0.000244140625, '1010010101101110': 0.0001220703125, '1010010101111010': 0.0001220703125, '1010010110001010': 0.0001220703125, '1010010110101010': 0.000244140625, '1010010110111010': 0.0001220703125, '1010010111000100': 0.0001220703125, '1010010111001010': 0.0003662109375, '1010010111100010': 0.000244140625, '1010010111100110': 0.0001220703125, '1010010111101000': 0.000244140625, '1010010111101010': 0.001220703125, '1010010111101110': 0.0003662109375, '1010010111110110': 0.0001220703125, '1010011001001010': 0.0001220703125, '1010011001101010': 0.0001220703125, '1010011010001010': 0.0001220703125, '1010011010101010': 0.0006103515625, '1010011010101100': 0.0001220703125, '1010011010110010': 0.0001220703125, '1010011011001000': 0.0001220703125, '1010011011001010': 0.0006103515625, '1010011011011010': 0.000244140625, '1010011011011110': 0.0001220703125, '1010011011100010': 0.0003662109375, '1010011011100110': 0.000244140625, '1010011011101000': 0.000244140625, '1010011011101010': 0.002197265625, '1010011011101110': 0.0003662109375, '1010011011101111': 0.0001220703125, '1010011011110110': 0.0001220703125, '1010011011111000': 0.0001220703125, '1010011011111010': 0.000244140625, '1010011011111011': 0.0001220703125, '1010011101101000': 0.0001220703125, '1010011101101010': 0.0001220703125, '1010011101101110': 0.000244140625, '1010011111101010': 0.000244140625, '1010100000001110': 0.0001220703125, '1010100000101010': 0.00048828125, '1010100000101100': 0.0001220703125, '1010100001001000': 0.0001220703125, '1010100001001010': 0.00048828125, '1010100001100010': 0.00048828125, '1010100001100110': 0.0001220703125, '1010100001101000': 0.0003662109375, '1010100001101001': 0.0001220703125, '1010100001101010': 0.001953125, '1010100001101110': 0.0001220703125, '1010100001110010': 0.0001220703125, '1010100001111010': 0.000244140625, '1010100010001010': 0.000732421875, '1010100010010010': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010011101': 0.0001220703125, '1010100010100110': 0.0001220703125, '1010100010100111': 0.0001220703125, '1010100010101000': 0.000244140625, '1010100010101001': 0.0001220703125, '1010100010101010': 0.0023193359375, '1010100010101110': 0.0003662109375, '1010100010110010': 0.0001220703125, '1010100010110110': 0.0001220703125, '1010100010111110': 0.000244140625, '1010100011000010': 0.00048828125, '1010100011000110': 0.0001220703125, '1010100011001000': 0.0003662109375, '1010100011001010': 0.0045166015625, '1010100011001011': 0.0001220703125, '1010100011001110': 0.0003662109375, '1010100011001111': 0.0001220703125, '1010100011010000': 0.0001220703125, '1010100011010010': 0.000244140625, '1010100011010110': 0.0001220703125, '1010100011011000': 0.0001220703125, '1010100011011010': 0.000732421875, '1010100011011011': 0.0001220703125, '1010100011011100': 0.0001220703125, '1010100011011110': 0.0003662109375, '1010100011100000': 0.0001220703125, '1010100011100010': 0.0013427734375, '1010100011100011': 0.000244140625, '1010100011100110': 0.0003662109375, '1010100011101000': 0.001220703125, '1010100011101001': 0.0001220703125, '1010100011101010': 0.0159912109375, '1010100011101011': 0.0008544921875, '1010100011101100': 0.0010986328125, '1010100011101101': 0.000244140625, '1010100011101110': 0.0029296875, '1010100011110000': 0.0003662109375, '1010100011110010': 0.001220703125, '1010100011110100': 0.0001220703125, '1010100011110110': 0.00048828125, '1010100011111000': 0.0001220703125, '1010100011111010': 0.0009765625, '1010100011111100': 0.0001220703125, '1010100011111110': 0.0001220703125, '1010100100000010': 0.0001220703125, '1010100100001010': 0.0001220703125, '1010100100101010': 0.0001220703125, '1010100101001010': 0.000244140625, '1010100101100010': 0.0001220703125, '1010100101100101': 0.0001220703125, '1010100101101010': 0.0009765625, '1010100101101100': 0.0001220703125, '1010100101101101': 0.0001220703125, '1010100110000000': 0.0001220703125, '1010100110000010': 0.0001220703125, '1010100110101010': 0.000244140625, '1010100111001000': 0.0001220703125, '1010100111001010': 0.000244140625, '1010100111011000': 0.0001220703125, '1010100111011010': 0.000244140625, '1010100111100010': 0.0001220703125, '1010100111100011': 0.0001220703125, '1010100111101000': 0.0001220703125, '1010100111101010': 0.0018310546875, '1010100111101101': 0.0001220703125, '1010100111101110': 0.0003662109375, '1010100111110110': 0.0001220703125, '1010100111111010': 0.0001220703125, '1010101000000010': 0.000244140625, '1010101000001000': 0.0001220703125, '1010101000100010': 0.0001220703125, '1010101000101000': 0.0001220703125, '1010101000101010': 0.002197265625, '1010101000101100': 0.000244140625, '1010101000101110': 0.0001220703125, '1010101000101111': 0.000244140625, '1010101000110000': 0.0001220703125, '1010101000110010': 0.0001220703125, '1010101000111010': 0.00048828125, '1010101001000010': 0.0003662109375, '1010101001000011': 0.0001220703125, '1010101001000110': 0.000244140625, '1010101001001000': 0.000244140625, '1010101001001010': 0.0028076171875, '1010101001001011': 0.0003662109375, '1010101001001100': 0.0001220703125, '1010101001001110': 0.00048828125, '1010101001010110': 0.0001220703125, '1010101001011010': 0.0009765625, '1010101001011011': 0.000244140625, '1010101001100010': 0.0013427734375, '1010101001100011': 0.0001220703125, '1010101001100110': 0.000244140625, '1010101001101000': 0.0013427734375, '1010101001101001': 0.000244140625, '1010101001101010': 0.0111083984375, '1010101001101011': 0.000732421875, '1010101001101100': 0.000244140625, '1010101001101101': 0.0001220703125, '1010101001101110': 0.0028076171875, '1010101001101111': 0.0003662109375, '1010101001110010': 0.0006103515625, '1010101001110011': 0.0001220703125, '1010101001110100': 0.0003662109375, '1010101001110110': 0.0006103515625, '1010101001110111': 0.0001220703125, '1010101001111000': 0.000244140625, '1010101001111010': 0.0010986328125, '1010101001111101': 0.0001220703125, '1010101001111110': 0.000244140625, '1010101010000000': 0.0001220703125, '1010101010000010': 0.000244140625, '1010101010000101': 0.0001220703125, '1010101010000110': 0.0003662109375, '1010101010001000': 0.0001220703125, '1010101010001010': 0.001953125, '1010101010001100': 0.0001220703125, '1010101010001110': 0.00048828125, '1010101010001111': 0.0001220703125, '1010101010010010': 0.0001220703125, '1010101010010011': 0.0001220703125, '1010101010011010': 0.0006103515625, '1010101010011110': 0.000244140625, '1010101010100010': 0.00146484375, '1010101010100101': 0.0001220703125, '1010101010100110': 0.0006103515625, '1010101010101000': 0.0010986328125, '1010101010101010': 0.0137939453125, '1010101010101011': 0.00048828125, '1010101010101100': 0.0006103515625, '1010101010101101': 0.00048828125, '1010101010101110': 0.001953125, '1010101010101111': 0.000244140625, '1010101010110010': 0.0008544921875, '1010101010110011': 0.0001220703125, '1010101010110100': 0.000244140625, '1010101010110110': 0.0003662109375, '1010101010111000': 0.000244140625, '1010101010111010': 0.00146484375, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0006103515625, '1010101011000010': 0.00244140625, '1010101011000011': 0.0001220703125, '1010101011000100': 0.0001220703125, '1010101011000110': 0.0008544921875, '1010101011000111': 0.0001220703125, '1010101011001000': 0.0025634765625, '1010101011001001': 0.0001220703125, '1010101011001010': 0.022216796875, '1010101011001011': 0.0010986328125, '1010101011001100': 0.0010986328125, '1010101011001101': 0.0003662109375, '1010101011001110': 0.003173828125, '1010101011001111': 0.000244140625, '1010101011010000': 0.000244140625, '1010101011010010': 0.0008544921875, '1010101011010011': 0.0001220703125, '1010101011010110': 0.0006103515625, '1010101011011000': 0.000732421875, '1010101011011010': 0.0052490234375, '1010101011011011': 0.0001220703125, '1010101011011100': 0.000244140625, '1010101011011101': 0.000244140625, '1010101011011110': 0.0009765625, '1010101011100000': 0.0013427734375, '1010101011100001': 0.0001220703125, '1010101011100010': 0.0125732421875, '1010101011100011': 0.0006103515625, '1010101011100100': 0.0008544921875, '1010101011100101': 0.000244140625, '1010101011100110': 0.0035400390625, '1010101011100111': 0.0003662109375, '1010101011101000': 0.013427734375, '1010101011101001': 0.00048828125, '1010101011101010': 0.09765625, '1010101011101011': 0.00390625, '1010101011101100': 0.0045166015625, '1010101011101101': 0.0025634765625, '1010101011101110': 0.0145263671875, '1010101011101111': 0.0008544921875, '1010101011110000': 0.001220703125, '1010101011110001': 0.000244140625, '1010101011110010': 0.0059814453125, '1010101011110011': 0.0003662109375, '1010101011110100': 0.000244140625, '1010101011110101': 0.000244140625, '1010101011110110': 0.0032958984375, '1010101011111000': 0.0008544921875, '1010101011111001': 0.0001220703125, '1010101011111010': 0.009033203125, '1010101011111011': 0.00048828125, '1010101011111100': 0.000244140625, '1010101011111101': 0.0001220703125, '1010101011111110': 0.0020751953125, '1010101011111111': 0.0001220703125, '1010101100001010': 0.0001220703125, '1010101100010110': 0.0001220703125, '1010101100011010': 0.0001220703125, '1010101100100010': 0.0003662109375, '1010101100101001': 0.0001220703125, '1010101100101010': 0.0006103515625, '1010101100110010': 0.0001220703125, '1010101101000000': 0.0001220703125, '1010101101000010': 0.000244140625, '1010101101000110': 0.0001220703125, '1010101101001010': 0.0013427734375, '1010101101001011': 0.0001220703125, '1010101101001100': 0.0001220703125, '1010101101010000': 0.0001220703125, '1010101101011010': 0.0003662109375, '1010101101100010': 0.0006103515625, '1010101101100100': 0.0001220703125, '1010101101101000': 0.00048828125, '1010101101101001': 0.0001220703125, '1010101101101010': 0.0057373046875, '1010101101101011': 0.00048828125, '1010101101101100': 0.0006103515625, '1010101101101101': 0.0001220703125, '1010101101101110': 0.00146484375, '1010101101110010': 0.00048828125, '1010101101110011': 0.0001220703125, '1010101101111100': 0.0001220703125, '1010101101111110': 0.0001220703125, '1010101101111111': 0.0001220703125, '1010101110001010': 0.0003662109375, '1010101110101000': 0.000244140625, '1010101110101010': 0.0013427734375, '1010101110101110': 0.000244140625, '1010101110110010': 0.0001220703125, '1010101111000010': 0.0001220703125, '1010101111001000': 0.0001220703125, '1010101111001010': 0.0009765625, '1010101111001011': 0.000244140625, '1010101111001100': 0.0001220703125, '1010101111001110': 0.00048828125, '1010101111010010': 0.000244140625, '1010101111011010': 0.00048828125, '1010101111011110': 0.0001220703125, '1010101111100010': 0.0006103515625, '1010101111100100': 0.0003662109375, '1010101111101000': 0.0009765625, '1010101111101010': 0.005615234375, '1010101111101011': 0.000244140625, '1010101111101100': 0.000244140625, '1010101111101110': 0.0008544921875, '1010101111110010': 0.0001220703125, '1010101111110100': 0.0001220703125, '1010101111110110': 0.0001220703125, '1010101111111010': 0.00048828125, '1010101111111101': 0.0001220703125, '1010101111111110': 0.0001220703125, '1010110000001010': 0.0001220703125, '1010110000100010': 0.0001220703125, '1010110000101000': 0.0001220703125, '1010110000101111': 0.0001220703125, '1010110001000010': 0.0001220703125, '1010110001001010': 0.0003662109375, '1010110001001110': 0.0001220703125, '1010110001010110': 0.0001220703125, '1010110001100000': 0.0001220703125, '1010110001100110': 0.0001220703125, '1010110001101010': 0.000732421875, '1010110001101100': 0.0001220703125, '1010110001110010': 0.000244140625, '1010110001111010': 0.000244140625, '1010110010001010': 0.0001220703125, '1010110010100010': 0.00048828125, '1010110010101000': 0.0001220703125, '1010110010101001': 0.0001220703125, '1010110010101010': 0.0010986328125, '1010110010101110': 0.0001220703125, '1010110010110010': 0.000244140625, '1010110010111010': 0.0001220703125, '1010110011000010': 0.0001220703125, '1010110011001010': 0.0008544921875, '1010110011001011': 0.000244140625, '1010110011001110': 0.000244140625, '1010110011011010': 0.0003662109375, '1010110011011100': 0.0001220703125, '1010110011100000': 0.0001220703125, '1010110011100010': 0.000732421875, '1010110011100100': 0.0001220703125, '1010110011100110': 0.0001220703125, '1010110011101000': 0.0006103515625, '1010110011101010': 0.0050048828125, '1010110011101011': 0.000244140625, '1010110011101101': 0.0001220703125, '1010110011101110': 0.0003662109375, '1010110011110010': 0.0001220703125, '1010110011110110': 0.0003662109375, '1010110011111010': 0.000244140625, '1010110100101000': 0.0001220703125, '1010110100101010': 0.0001220703125, '1010110100101111': 0.0001220703125, '1010110101001010': 0.00048828125, '1010110101001110': 0.0001220703125, '1010110101100010': 0.0001220703125, '1010110101101000': 0.000244140625, '1010110101101001': 0.0001220703125, '1010110101101010': 0.0008544921875, '1010110101110110': 0.0001220703125, '1010110101111010': 0.0001220703125, '1010110110000010': 0.0001220703125, '1010110110001010': 0.0003662109375, '1010110110100100': 0.0001220703125, '1010110110101010': 0.0003662109375, '1010110111000010': 0.0001220703125, '1010110111001000': 0.0001220703125, '1010110111001010': 0.0013427734375, '1010110111001100': 0.0001220703125, '1010110111001110': 0.000244140625, '1010110111011010': 0.00048828125, '1010110111011110': 0.0001220703125, '1010110111100000': 0.00048828125, '1010110111100010': 0.0009765625, '1010110111100011': 0.0003662109375, '1010110111100110': 0.0003662109375, '1010110111101000': 0.0010986328125, '1010110111101010': 0.0059814453125, '1010110111101011': 0.0001220703125, '1010110111101100': 0.000244140625, '1010110111101101': 0.000244140625, '1010110111101110': 0.0003662109375, '1010110111101111': 0.000244140625, '1010110111110000': 0.0001220703125, '1010110111110010': 0.0006103515625, '1010110111110100': 0.0001220703125, '1010110111110110': 0.000244140625, '1010110111111000': 0.000244140625, '1010110111111010': 0.0003662109375, '1010110111111110': 0.0001220703125, '1010111000011000': 0.0001220703125, '1010111000101010': 0.0001220703125, '1010111001001010': 0.000244140625, '1010111001001011': 0.0001220703125, '1010111001011010': 0.0001220703125, '1010111001100010': 0.000244140625, '1010111001101010': 0.001708984375, '1010111001101110': 0.0001220703125, '1010111001111110': 0.0001220703125, '1010111010001000': 0.000244140625, '1010111010001010': 0.0003662109375, '1010111010001110': 0.000244140625, '1010111010100000': 0.0001220703125, '1010111010100010': 0.000244140625, '1010111010101000': 0.00048828125, '1010111010101010': 0.0008544921875, '1010111010101110': 0.000244140625, '1010111010111010': 0.000244140625, '1010111011000010': 0.0001220703125, '1010111011000011': 0.0001220703125, '1010111011000110': 0.0001220703125, '1010111011001010': 0.002197265625, '1010111011001011': 0.0001220703125, '1010111011001110': 0.0001220703125, '1010111011001111': 0.0001220703125, '1010111011010010': 0.0001220703125, '1010111011011010': 0.0003662109375, '1010111011011100': 0.0001220703125, '1010111011100010': 0.0009765625, '1010111011100100': 0.0001220703125, '1010111011100110': 0.0003662109375, '1010111011101000': 0.0003662109375, '1010111011101001': 0.0001220703125, '1010111011101010': 0.0069580078125, '1010111011101011': 0.0001220703125, '1010111011101100': 0.000244140625, '1010111011101101': 0.000244140625, '1010111011101110': 0.001708984375, '1010111011101111': 0.0001220703125, '1010111011110000': 0.0001220703125, '1010111011110010': 0.0003662109375, '1010111011110011': 0.000244140625, '1010111011110110': 0.0001220703125, '1010111011111010': 0.0009765625, '1010111011111011': 0.0001220703125, '1010111011111110': 0.000244140625, '1010111101010010': 0.0001220703125, '1010111101100010': 0.0001220703125, '1010111101101000': 0.000244140625, '1010111101101010': 0.00048828125, '1010111101101011': 0.0001220703125, '1010111101101100': 0.000244140625, '1010111101110110': 0.0001220703125, '1010111110001010': 0.0001220703125, '1010111111001011': 0.0001220703125, '1010111111001110': 0.0001220703125, '1010111111011010': 0.0001220703125, '1010111111011011': 0.0001220703125, '1010111111100010': 0.000244140625, '1010111111101000': 0.000244140625, '1010111111101010': 0.0010986328125, '1010111111101011': 0.0001220703125, '1010111111101101': 0.0001220703125, '1010111111101110': 0.0001220703125, '1011000001100010': 0.0001220703125, '1011000001101010': 0.0001220703125, '1011000010101000': 0.000244140625, '1011000011001010': 0.0006103515625, '1011000011011010': 0.0001220703125, '1011000011100010': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0009765625, '1011000011101100': 0.0001220703125, '1011000011101110': 0.00048828125, '1011000011110010': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000100100110': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000101110010': 0.0001220703125, '1011000111001010': 0.0001220703125, '1011000111001110': 0.0001220703125, '1011000111101010': 0.0003662109375, '1011000111101101': 0.0001220703125, '1011000111101110': 0.0001220703125, '1011000111110110': 0.0001220703125, '1011001001001010': 0.000244140625, '1011001001001011': 0.0001220703125, '1011001001011000': 0.0001220703125, '1011001001011110': 0.0001220703125, '1011001001100010': 0.000244140625, '1011001001101000': 0.0001220703125, '1011001001101010': 0.00048828125, '1011001001110000': 0.0001220703125, '1011001001111110': 0.0001220703125, '1011001010001000': 0.0001220703125, '1011001010001010': 0.000244140625, '1011001010001011': 0.0001220703125, '1011001010001100': 0.0001220703125, '1011001010010010': 0.0001220703125, '1011001010011010': 0.000244140625, '1011001010101000': 0.0001220703125, '1011001010101010': 0.0010986328125, '1011001010101100': 0.000244140625, '1011001010101110': 0.0001220703125, '1011001010111001': 0.0001220703125, '1011001010111010': 0.000244140625, '1011001011000010': 0.0003662109375, '1011001011001000': 0.0001220703125, '1011001011001010': 0.001708984375, '1011001011001100': 0.0001220703125, '1011001011001101': 0.0001220703125, '1011001011001110': 0.000244140625, '1011001011010010': 0.0001220703125, '1011001011010100': 0.0001220703125, '1011001011011000': 0.0001220703125, '1011001011011010': 0.000244140625, '1011001011011100': 0.000244140625, '1011001011011110': 0.0001220703125, '1011001011100010': 0.0009765625, '1011001011100110': 0.0006103515625, '1011001011101000': 0.0010986328125, '1011001011101010': 0.010009765625, '1011001011101011': 0.0006103515625, '1011001011101100': 0.000244140625, '1011001011101101': 0.0001220703125, '1011001011101110': 0.000732421875, '1011001011110000': 0.0001220703125, '1011001011110010': 0.0006103515625, '1011001011110100': 0.000244140625, '1011001011110110': 0.000244140625, '1011001011111010': 0.0009765625, '1011001011111100': 0.0001220703125, '1011001101000010': 0.0001220703125, '1011001101001010': 0.0001220703125, '1011001101101000': 0.0001220703125, '1011001101101010': 0.00048828125, '1011001110001110': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001111000010': 0.0001220703125, '1011001111001001': 0.0001220703125, '1011001111001010': 0.00048828125, '1011001111001110': 0.0001220703125, '1011001111100010': 0.0001220703125, '1011001111101001': 0.0001220703125, '1011001111101010': 0.0008544921875, '1011001111101110': 0.0001220703125, '1011001111110010': 0.0001220703125, '1011001111111010': 0.0001220703125, '1011010001111010': 0.0001220703125, '1011010010101010': 0.0001220703125, '1011010010101110': 0.0001220703125, '1011010011001000': 0.0001220703125, '1011010011001010': 0.0001220703125, '1011010011101010': 0.001220703125, '1011010100101010': 0.0001220703125, '1011010101100010': 0.0001220703125, '1011010101101010': 0.0001220703125, '1011010110001000': 0.0001220703125, '1011010110100010': 0.0001220703125, '1011010110101010': 0.0001220703125, '1011010110101110': 0.0001220703125, '1011010111001010': 0.0003662109375, '1011010111101000': 0.0001220703125, '1011010111101010': 0.0006103515625, '1011010111101110': 0.0001220703125, '1011010111110110': 0.0001220703125, '1011010111111010': 0.0001220703125, '1011011000101000': 0.0001220703125, '1011011001000010': 0.0001220703125, '1011011001001010': 0.0001220703125, '1011011001101000': 0.0001220703125, '1011011001101010': 0.00048828125, '1011011010101010': 0.000732421875, '1011011010101110': 0.000244140625, '1011011010111000': 0.0001220703125, '1011011011001010': 0.000244140625, '1011011011001110': 0.0001220703125, '1011011011011010': 0.000244140625, '1011011011011101': 0.0001220703125, '1011011011100000': 0.0001220703125, '1011011011100010': 0.0003662109375, '1011011011100110': 0.0001220703125, '1011011011101000': 0.0003662109375, '1011011011101010': 0.0040283203125, '1011011011101100': 0.000244140625, '1011011011101110': 0.000732421875, '1011011011101111': 0.000244140625, '1011011011110010': 0.0001220703125, '1011011011110100': 0.0001220703125, '1011011011110110': 0.0003662109375, '1011011011111010': 0.00048828125, '1011011011111011': 0.0001220703125, '1011011011111110': 0.0001220703125, '1011011101001010': 0.0001220703125, '1011011101100010': 0.0001220703125, '1011011111011010': 0.0001220703125, '1011011111100010': 0.0001220703125, '1011011111101110': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100001101000': 0.0001220703125, '1011100010010010': 0.0001220703125, '1011100010101010': 0.0001220703125, '1011100010101110': 0.0001220703125, '1011100011001010': 0.0003662109375, '1011100011001110': 0.0001220703125, '1011100011011010': 0.0003662109375, '1011100011101000': 0.0003662109375, '1011100011101010': 0.0028076171875, '1011100011101100': 0.0001220703125, '1011100011101101': 0.0001220703125, '1011100011101110': 0.0003662109375, '1011100011110010': 0.0001220703125, '1011100011111110': 0.0001220703125, '1011100101100010': 0.0001220703125, '1011100101101010': 0.000244140625, '1011100110101010': 0.0001220703125, '1011100111100010': 0.0001220703125, '1011100111101010': 0.0003662109375, '1011101000101010': 0.000244140625, '1011101000101111': 0.0001220703125, '1011101000111110': 0.000244140625, '1011101001001010': 0.0010986328125, '1011101001001011': 0.0001220703125, '1011101001100000': 0.0001220703125, '1011101001100010': 0.000244140625, '1011101001101000': 0.0003662109375, '1011101001101010': 0.00146484375, '1011101001101110': 0.0001220703125, '1011101001110110': 0.000244140625, '1011101001111110': 0.000244140625, '1011101010000010': 0.000244140625, '1011101010001010': 0.00048828125, '1011101010001011': 0.0001220703125, '1011101010001100': 0.0001220703125, '1011101010001110': 0.0001220703125, '1011101010100000': 0.0001220703125, '1011101010100010': 0.000244140625, '1011101010100011': 0.0001220703125, '1011101010101001': 0.0001220703125, '1011101010101010': 0.0025634765625, '1011101010101100': 0.0001220703125, '1011101010101110': 0.00048828125, '1011101010110010': 0.000244140625, '1011101010110110': 0.0001220703125, '1011101010111110': 0.0003662109375, '1011101011000010': 0.0001220703125, '1011101011001000': 0.0003662109375, '1011101011001010': 0.0029296875, '1011101011001100': 0.0003662109375, '1011101011001101': 0.0001220703125, '1011101011001110': 0.00048828125, '1011101011010100': 0.0001220703125, '1011101011010110': 0.0001220703125, '1011101011011000': 0.0001220703125, '1011101011011010': 0.0003662109375, '1011101011011101': 0.0001220703125, '1011101011100000': 0.000244140625, '1011101011100001': 0.0001220703125, '1011101011100010': 0.002197265625, '1011101011100011': 0.000244140625, '1011101011100101': 0.0001220703125, '1011101011100110': 0.000244140625, '1011101011101000': 0.0013427734375, '1011101011101001': 0.0003662109375, '1011101011101010': 0.014892578125, '1011101011101011': 0.0006103515625, '1011101011101100': 0.0006103515625, '1011101011101101': 0.000244140625, '1011101011101110': 0.0015869140625, '1011101011101111': 0.0001220703125, '1011101011110010': 0.0018310546875, '1011101011110011': 0.0001220703125, '1011101011110101': 0.0001220703125, '1011101011110110': 0.0003662109375, '1011101011110111': 0.0001220703125, '1011101011111010': 0.0008544921875, '1011101011111011': 0.0001220703125, '1011101011111110': 0.0001220703125, '1011101100101010': 0.000244140625, '1011101100101011': 0.0001220703125, '1011101101011010': 0.000244140625, '1011101101011100': 0.0001220703125, '1011101101101010': 0.00048828125, '1011101101101110': 0.000244140625, '1011101101101111': 0.0001220703125, '1011101101111000': 0.0001220703125, '1011101110101010': 0.0001220703125, '1011101111011010': 0.0001220703125, '1011101111100010': 0.000244140625, '1011101111100100': 0.0001220703125, '1011101111100110': 0.0001220703125, '1011101111101000': 0.0003662109375, '1011101111101010': 0.000732421875, '1011101111101110': 0.0003662109375, '1011101111111010': 0.0001220703125, '1011110010101010': 0.0001220703125, '1011110011000010': 0.0001220703125, '1011110011001010': 0.0001220703125, '1011110011100010': 0.0001220703125, '1011110011101000': 0.0001220703125, '1011110011101010': 0.0008544921875, '1011110011101100': 0.0001220703125, '1011110011101111': 0.0001220703125, '1011110011110010': 0.0001220703125, '1011110101001010': 0.0001220703125, '1011110101100011': 0.0001220703125, '1011110101110010': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111001000': 0.0001220703125, '1011110111001010': 0.000244140625, '1011110111100000': 0.0001220703125, '1011110111100010': 0.000244140625, '1011110111101010': 0.0018310546875, '1011110111101100': 0.0001220703125, '1011110111101101': 0.0001220703125, '1011110111101110': 0.000244140625, '1011110111111000': 0.0001220703125, '1011111001111010': 0.0001220703125, '1011111010001010': 0.0001220703125, '1011111010100010': 0.0001220703125, '1011111010101010': 0.0001220703125, '1011111010101011': 0.0001220703125, '1011111011001000': 0.0001220703125, '1011111011001010': 0.000244140625, '1011111011100010': 0.0001220703125, '1011111011101000': 0.0001220703125, '1011111011101010': 0.00048828125, '1011111011101011': 0.0001220703125, '1011111101001010': 0.0001220703125, '1011111101011010': 0.0001220703125, '1011111101101010': 0.0001220703125, '1011111110101010': 0.0001220703125, '1100000011100010': 0.0001220703125, '1100000011101010': 0.0001220703125, '1100001000001010': 0.0001220703125, '1100001010101011': 0.0001220703125, '1100001011001010': 0.0001220703125, '1100001011011010': 0.0001220703125, '1100001011100010': 0.0001220703125, '1100001011101010': 0.0003662109375, '1100001011110010': 0.0001220703125, '1100001011110110': 0.0001220703125, '1100001011111110': 0.0001220703125, '1100010001101010': 0.0001220703125, '1100010011100010': 0.0001220703125, '1100010011101010': 0.0001220703125, '1100011011001000': 0.0001220703125, '1100011011001010': 0.0001220703125, '1100011011100010': 0.0001220703125, '1100011011101010': 0.00048828125, '1100100010100010': 0.0001220703125, '1100100010110100': 0.0001220703125, '1100100011000010': 0.0001220703125, '1100100011001010': 0.000244140625, '1100100011001110': 0.0001220703125, '1100100011011010': 0.0001220703125, '1100100011101010': 0.0008544921875, '1100100011101110': 0.000244140625, '1100100101101010': 0.000244140625, '1100100111100010': 0.0001220703125, '1100100111101110': 0.000244140625, '1100101000100000': 0.0001220703125, '1100101001001010': 0.0001220703125, '1100101001011010': 0.0001220703125, '1100101001101010': 0.0003662109375, '1100101001101100': 0.0001220703125, '1100101010000110': 0.0001220703125, '1100101010100010': 0.0001220703125, '1100101010101010': 0.00048828125, '1100101010101110': 0.000244140625, '1100101010110110': 0.000244140625, '1100101011000010': 0.0001220703125, '1100101011000100': 0.0001220703125, '1100101011000110': 0.0001220703125, '1100101011000111': 0.0001220703125, '1100101011001000': 0.0001220703125, '1100101011001010': 0.000732421875, '1100101011010001': 0.0001220703125, '1100101011011010': 0.000244140625, '1100101011100010': 0.0003662109375, '1100101011100110': 0.000244140625, '1100101011101000': 0.0003662109375, '1100101011101010': 0.002685546875, '1100101011101011': 0.0001220703125, '1100101011101110': 0.0006103515625, '1100101011110000': 0.000244140625, '1100101011111000': 0.0001220703125, '1100101011111010': 0.0001220703125, '1100101011111100': 0.000244140625, '1100101101100010': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101111101001': 0.0001220703125, '1100101111101010': 0.0001220703125, '1100101111101101': 0.0001220703125, '1100101111101110': 0.0001220703125, '1100110010101010': 0.0003662109375, '1100110011100010': 0.0001220703125, '1100110011101010': 0.000244140625, '1100110011101111': 0.0001220703125, '1100110101100010': 0.0001220703125, '1100110110001010': 0.0001220703125, '1100110111101010': 0.0001220703125, '1100110111101110': 0.0001220703125, '1100110111110010': 0.0001220703125, '1100111001101000': 0.0001220703125, '1100111011101010': 0.00048828125, '1100111101101110': 0.0001220703125, '1101000001001010': 0.0001220703125, '1101000001101100': 0.0001220703125, '1101000011101010': 0.0001220703125, '1101001010001010': 0.0001220703125, '1101001011001010': 0.0003662109375, '1101001011011010': 0.0001220703125, '1101001011100010': 0.0001220703125, '1101001011101010': 0.0006103515625, '1101001011101100': 0.0001220703125, '1101001011101110': 0.0003662109375, '1101001011111010': 0.0001220703125, '1101001101000010': 0.0001220703125, '1101001101101110': 0.0001220703125, '1101001111101110': 0.0001220703125, '1101010011011110': 0.0001220703125, '1101010011101010': 0.0001220703125, '1101011001101010': 0.0001220703125, '1101011011010100': 0.0001220703125, '1101011011011010': 0.0001220703125, '1101100001101010': 0.0001220703125, '1101100011000010': 0.0001220703125, '1101100011001010': 0.0001220703125, '1101100011101000': 0.000244140625, '1101100011101010': 0.0006103515625, '1101100011101110': 0.0001220703125, '1101100011111010': 0.0001220703125, '1101101000100010': 0.0001220703125, '1101101001100010': 0.000244140625, '1101101001101010': 0.000244140625, '1101101010101010': 0.0003662109375, '1101101010101110': 0.0001220703125, '1101101011000010': 0.0001220703125, '1101101011001010': 0.0006103515625, '1101101011011010': 0.000244140625, '1101101011011100': 0.0001220703125, '1101101011100001': 0.0001220703125, '1101101011100010': 0.00048828125, '1101101011101000': 0.0001220703125, '1101101011101010': 0.0040283203125, '1101101011101011': 0.0001220703125, '1101101011101100': 0.000244140625, '1101101011101110': 0.000244140625, '1101101011110010': 0.0001220703125, '1101101011110110': 0.0001220703125, '1101101011111010': 0.00048828125, '1101101100111100': 0.0001220703125, '1101101111001011': 0.0001220703125, '1101101111011110': 0.0001220703125, '1101101111100011': 0.0001220703125, '1101101111100110': 0.0001220703125, '1101101111101010': 0.0001220703125, '1101110001111010': 0.0001220703125, '1101110011001010': 0.0001220703125, '1101110011101000': 0.0001220703125, '1101110011101010': 0.0001220703125, '1101110011101101': 0.0001220703125, '1101110011111010': 0.0001220703125, '1101110101101110': 0.0001220703125, '1101110111101000': 0.0001220703125, '1101110111101010': 0.000244140625, '1101111011101010': 0.0001220703125, '1101111101101010': 0.0001220703125, '1110000011100010': 0.0001220703125, '1110001000101010': 0.0001220703125, '1110001001101010': 0.0001220703125, '1110001010101100': 0.0001220703125, '1110001011001010': 0.0001220703125, '1110001011100010': 0.0001220703125, '1110001011101010': 0.0003662109375, '1110001011110011': 0.0001220703125, '1110001011110110': 0.0001220703125, '1110001011111110': 0.0001220703125, '1110001101100000': 0.0001220703125, '1110001101101000': 0.0001220703125, '1110011011001111': 0.0001220703125, '1110011011101011': 0.0001220703125, '1110100000101010': 0.0001220703125, '1110100001101010': 0.000244140625, '1110100010011010': 0.0001220703125, '1110100010101010': 0.0001220703125, '1110100010111000': 0.0001220703125, '1110100011001010': 0.0001220703125, '1110100011010110': 0.0001220703125, '1110100011011110': 0.0001220703125, '1110100011101010': 0.000732421875, '1110100011101011': 0.0001220703125, '1110100011101100': 0.0001220703125, '1110100011110010': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101001101000': 0.0001220703125, '1110101001101010': 0.000244140625, '1110101001111010': 0.000244140625, '1110101001111110': 0.0001220703125, '1110101010000100': 0.0001220703125, '1110101010001010': 0.0003662109375, '1110101010100010': 0.0001220703125, '1110101010101010': 0.0006103515625, '1110101011000010': 0.000244140625, '1110101011001000': 0.0001220703125, '1110101011001010': 0.0003662109375, '1110101011001011': 0.000244140625, '1110101011001110': 0.0001220703125, '1110101011001111': 0.0001220703125, '1110101011011010': 0.0001220703125, '1110101011100000': 0.0001220703125, '1110101011100010': 0.000244140625, '1110101011100110': 0.0001220703125, '1110101011101000': 0.0001220703125, '1110101011101010': 0.0023193359375, '1110101011101011': 0.000244140625, '1110101011101110': 0.0001220703125, '1110101011101111': 0.0001220703125, '1110101011110010': 0.000244140625, '1110101011110110': 0.0001220703125, '1110101011111010': 0.000244140625, '1110101011111011': 0.0001220703125, '1110101101101010': 0.0001220703125, '1110101110101010': 0.0001220703125, '1110101111100010': 0.0001220703125, '1110101111110010': 0.0001220703125, '1110110001101010': 0.0001220703125, '1110110001101110': 0.0001220703125, '1110110011100110': 0.0001220703125, '1110110011101010': 0.0003662109375, '1110110011101011': 0.0001220703125, '1110110111000010': 0.0001220703125, '1110110111101010': 0.0001220703125, '1110111011101010': 0.00048828125, '1110111011101011': 0.0001220703125, '1110111011101110': 0.0001220703125, '1110111111001000': 0.0001220703125, '1110111111101010': 0.0001220703125, '1110111111110010': 0.0001220703125, '1111000001100110': 0.0001220703125, '1111000011100101': 0.0001220703125, '1111001001001010': 0.0001220703125, '1111001011100010': 0.0001220703125, '1111001101101000': 0.0001220703125, '1111001110101001': 0.0001220703125, '1111100011101010': 0.0001220703125, '1111101001101010': 0.000244140625, '1111101010101000': 0.0001220703125, '1111101011000010': 0.0001220703125, '1111101011001010': 0.0001220703125, '1111101011100010': 0.000244140625, '1111101011101000': 0.0001220703125, '1111101011101010': 0.0006103515625, '1111101011101011': 0.0001220703125, '1111101011101100': 0.0001220703125, '1111101011101101': 0.0001220703125, '1111101011101110': 0.0001220703125, '1111101011110010': 0.0001220703125, '1111101011110110': 0.0001220703125, '1111101011111010': 0.0001220703125, '1111101101001010': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=9_bit=0.txt <==
{'0000000000000000': 0.334228515625, '0000000000000001': 0.012939453125, '0000000000000010': 0.0111083984375, '0000000000000011': 0.0030517578125, '0000000000000100': 0.0228271484375, '0000000000000101': 0.000732421875, '0000000000000110': 0.01171875, '0000000000000111': 0.004638671875, '0000000000001000': 0.0107421875, '0000000000001001': 0.00048828125, '0000000000001010': 0.000244140625, '0000000000001100': 0.001953125, '0000000000001101': 0.0003662109375, '0000000000001110': 0.0001220703125, '0000000000001111': 0.000244140625, '0000000000010000': 0.02392578125, '0000000000010001': 0.000732421875, '0000000000010010': 0.0003662109375, '0000000000010011': 0.000244140625, '0000000000010100': 0.0013427734375, '0000000000010101': 0.000244140625, '0000000000010110': 0.0006103515625, '0000000000010111': 0.0001220703125, '0000000000011000': 0.0062255859375, '0000000000011001': 0.000244140625, '0000000000011010': 0.000244140625, '0000000000011100': 0.0045166015625, '0000000000011101': 0.0003662109375, '0000000000011110': 0.000244140625, '0000000000011111': 0.0001220703125, '0000000000100000': 0.0113525390625, '0000000000100001': 0.0003662109375, '0000000000100010': 0.0003662109375, '0000000000100011': 0.0001220703125, '0000000000100100': 0.000244140625, '0000000000100110': 0.000244140625, '0000000000101000': 0.0003662109375, '0000000000101010': 0.0001220703125, '0000000000101100': 0.0001220703125, '0000000000101110': 0.0001220703125, '0000000000110000': 0.004638671875, '0000000000110001': 0.0006103515625, '0000000000110010': 0.000244140625, '0000000000110100': 0.00048828125, '0000000000110110': 0.0001220703125, '0000000000110111': 0.000244140625, '0000000000111000': 0.000244140625, '0000000000111010': 0.0001220703125, '0000000000111100': 0.0001220703125, '0000000001000000': 0.0057373046875, '0000000001000001': 0.000244140625, '0000000001000010': 0.0001220703125, '0000000001000011': 0.0001220703125, '0000000001010000': 0.0001220703125, '0000000001010001': 0.0001220703125, '0000000001010110': 0.0001220703125, '0000000001100000': 0.0006103515625, '0000000001111000': 0.0001220703125, '0000000010000000': 0.00390625, '0000000010000001': 0.0001220703125, '0000000010000010': 0.000244140625, '0000000010000110': 0.0001220703125, '0000000010001000': 0.0001220703125, '0000000010010000': 0.000732421875, '0000000010010010': 0.0001220703125, '0000000010010110': 0.0001220703125, '0000000010011000': 0.0001220703125, '0000000010100000': 0.0001220703125, '0000000010110000': 0.0001220703125, '0000000011000000': 0.0001220703125, '0000000011000100': 0.0001220703125, '0000000100000000': 0.0162353515625, '0000000100000001': 0.0006103515625, '0000000100000010': 0.0006103515625, '0000000100000100': 0.0013427734375, '0000000100000110': 0.000732421875, '0000000100001000': 0.0006103515625, '0000000100001100': 0.0001220703125, '0000000100001110': 0.0001220703125, '0000000100010000': 0.0018310546875, '0000000100010011': 0.0001220703125, '0000000100010100': 0.0001220703125, '0000000100010110': 0.0001220703125, '0000000100011000': 0.0001220703125, '0000000100011100': 0.000244140625, '0000000100011111': 0.0001220703125, '0000000100100000': 0.00048828125, '0000000100110000': 0.0003662109375, '0000000100110100': 0.0001220703125, '0000000100111010': 0.0001220703125, '0000000101000000': 0.00048828125, '0000000110000000': 0.00146484375, '0000000110000001': 0.0001220703125, '0000000110000010': 0.000244140625, '0000000110000011': 0.000244140625, '0000000110000100': 0.0001220703125, '0000000110000111': 0.0001220703125, '0000000110010000': 0.0001220703125, '0000000110011000': 0.0001220703125, '0000000110100000': 0.0001220703125, '0000001000000000': 0.0654296875, '0000001000000001': 0.002197265625, '0000001000000010': 0.0023193359375, '0000001000000011': 0.0008544921875, '0000001000000100': 0.0040283203125, '0000001000000101': 0.0001220703125, '0000001000000110': 0.0018310546875, '0000001000000111': 0.0009765625, '0000001000001000': 0.001953125, '0000001000001001': 0.0001220703125, '0000001000001100': 0.000244140625, '0000001000010000': 0.0040283203125, '0000001000010010': 0.0001220703125, '0000001000010100': 0.000244140625, '0000001000010110': 0.000244140625, '0000001000010111': 0.0001220703125, '0000001000011000': 0.0008544921875, '0000001000011100': 0.000244140625, '0000001000011101': 0.0001220703125, '0000001000100000': 0.0018310546875, '0000001000100100': 0.000244140625, '0000001000100110': 0.0001220703125, '0000001000101000': 0.0001220703125, '0000001000110000': 0.0006103515625, '0000001000110100': 0.000244140625, '0000001000111000': 0.0001220703125, '0000001001000000': 0.000732421875, '0000001001010000': 0.0001220703125, '0000001001010100': 0.0001220703125, '0000001010000000': 0.00146484375, '0000001010000001': 0.0001220703125, '0000001010000010': 0.0001220703125, '0000001010000100': 0.0001220703125, '0000001010000101': 0.0001220703125, '0000001010000110': 0.0001220703125, '0000001100000000': 0.0074462890625, '0000001100000001': 0.000244140625, '0000001100000010': 0.0001220703125, '0000001100000100': 0.00048828125, '0000001100000110': 0.000244140625, '0000001100000111': 0.000244140625, '0000001100001000': 0.000244140625, '0000001100010000': 0.0003662109375, '0000001100011000': 0.0001220703125, '0000001100100000': 0.000244140625, '0000001101000011': 0.0001220703125, '0000001101100000': 0.0001220703125, '0000001110000000': 0.0009765625, '0000001110000010': 0.0001220703125, '0000001111000000': 0.0001220703125, '0000010000000000': 0.011962890625, '0000010000000001': 0.0003662109375, '0000010000000010': 0.0009765625, '0000010000000011': 0.0003662109375, '0000010000000100': 0.001220703125, '0000010000000110': 0.000244140625, '0000010000001000': 0.000732421875, '0000010000001001': 0.0001220703125, '0000010000010000': 0.0006103515625, '0000010000011000': 0.0001220703125, '0000010000011100': 0.0001220703125, '0000010000011110': 0.0001220703125, '0000010000100000': 0.00048828125, '0000010000110000': 0.0001220703125, '0000010001000000': 0.0001220703125, '0000010010000000': 0.000244140625, '0000010010010000': 0.0001220703125, '0000010100000000': 0.0023193359375, '0000010100000001': 0.0001220703125, '0000010100000100': 0.0001220703125, '0000010100001000': 0.0001220703125, '0000010100010000': 0.00048828125, '0000010100011000': 0.000244140625, '0000010100100000': 0.0003662109375, '0000010100101000': 0.0001220703125, '0000010100110000': 0.0001220703125, '0000010110000000': 0.000244140625, '0000011000000000': 0.0130615234375, '0000011000000001': 0.000244140625, '0000011000000010': 0.000244140625, '0000011000000011': 0.0001220703125, '0000011000000100': 0.00146484375, '0000011000000101': 0.0001220703125, '0000011000000110': 0.000732421875, '0000011000000111': 0.000244140625, '0000011000001000': 0.000244140625, '0000011000010000': 0.0013427734375, '0000011000010001': 0.0001220703125, '0000011000010100': 0.0001220703125, '0000011000010110': 0.0001220703125, '0000011000011000': 0.0003662109375, '0000011000011001': 0.0001220703125, '0000011000011100': 0.0003662109375, '0000011000100000': 0.0003662109375, '0000011000100010': 0.0001220703125, '0000011000100111': 0.0001220703125, '0000011000110000': 0.0001220703125, '0000011000110110': 0.0001220703125, '0000011001000000': 0.0003662109375, '0000011010000000': 0.00048828125, '0000011010000001': 0.0001220703125, '0000011010010000': 0.000244140625, '0000011100000000': 0.01611328125, '0000011100000001': 0.0006103515625, '0000011100000010': 0.000732421875, '0000011100000100': 0.0008544921875, '0000011100000110': 0.00048828125, '0000011100000111': 0.00048828125, '0000011100001000': 0.00048828125, '0000011100010000': 0.0013427734375, '0000011100010100': 0.0001220703125, '0000011100010111': 0.0001220703125, '0000011100011000': 0.000244140625, '0000011100011100': 0.0001220703125, '0000011100011110': 0.0001220703125, '0000011100100000': 0.000244140625, '0000011100100001': 0.0001220703125, '0000011100100111': 0.0001220703125, '0000011100101111': 0.0001220703125, '0000011100110000': 0.000244140625, '0000011100110110': 0.0001220703125, '0000011100111000': 0.0001220703125, '0000011101000000': 0.000244140625, '0000011110000000': 0.000732421875, '0000100000000000': 0.0074462890625, '0000100000000001': 0.000244140625, '0000100000000010': 0.0001220703125, '0000100000000011': 0.0001220703125, '0000100000000100': 0.0003662109375, '0000100000000110': 0.000244140625, '0000100000001000': 0.0003662109375, '0000100000010000': 0.0003662109375, '0000100000100000': 0.0003662109375, '0000100010000000': 0.0001220703125, '0000100010000010': 0.0001220703125, '0000100010001100': 0.0001220703125, '0000100100000000': 0.00048828125, '0000100100000001': 0.0001220703125, '0000100100000100': 0.000244140625, '0000100100100000': 0.0001220703125, '0000101000000000': 0.001220703125, '0000101000000010': 0.0001220703125, '0000101000000100': 0.0001220703125, '0000101000000111': 0.0001220703125, '0000101000010100': 0.0001220703125, '0000101000011000': 0.0001220703125, '0000101000110000': 0.0001220703125, '0000110000000000': 0.0023193359375, '0000110000000001': 0.0001220703125, '0000110000000100': 0.0006103515625, '0000110000000111': 0.000244140625, '0000110000001000': 0.000244140625, '0000110000011000': 0.0001220703125, '0000110000011001': 0.0001220703125, '0000110000011100': 0.0001220703125, '0000110000100010': 0.0001220703125, '0000110001000000': 0.0001220703125, '0000110001100000': 0.0001220703125, '0000110100000000': 0.0001220703125, '0000110100000001': 0.0001220703125, '0000110100000110': 0.0001220703125, '0000110100010000': 0.0001220703125, '0000111000000000': 0.0009765625, '0000111000000100': 0.0001220703125, '0000111000001000': 0.0001220703125, '0000111000010000': 0.0001220703125, '0000111000011010': 0.0001220703125, '0000111000011100': 0.0001220703125, '0000111000100000': 0.0001220703125, '0000111100000001': 0.0001220703125, '0000111100000100': 0.0001220703125, '0000111100000111': 0.0001220703125, '0001000000000000': 0.040283203125, '0001000000000001': 0.0023193359375, '0001000000000010': 0.001220703125, '0001000000000100': 0.00146484375, '0001000000000101': 0.0001220703125, '0001000000000110': 0.00146484375, '0001000000000111': 0.0003662109375, '0001000000001000': 0.001220703125, '0001000000001100': 0.0001220703125, '0001000000001101': 0.0001220703125, '0001000000010000': 0.003662109375, '0001000000010100': 0.000244140625, '0001000000010110': 0.0001220703125, '0001000000011000': 0.0008544921875, '0001000000011001': 0.000244140625, '0001000000011010': 0.0001220703125, '0001000000011100': 0.0008544921875, '0001000000011110': 0.0001220703125, '0001000000100000': 0.0009765625, '0001000000100100': 0.0001220703125, '0001000000101000': 0.000244140625, '0001000000101100': 0.0001220703125, '0001000000110000': 0.000732421875, '0001000001000000': 0.0003662109375, '0001000001010000': 0.0001220703125, '0001000010000000': 0.000244140625, '0001000100000000': 0.0025634765625, '0001000100000001': 0.0001220703125, '0001000100000100': 0.0001220703125, '0001000100011000': 0.0001220703125, '0001000110000000': 0.0006103515625, '0001001000000000': 0.00830078125, '0001001000000001': 0.00048828125, '0001001000000010': 0.0001220703125, '0001001000000011': 0.000244140625, '0001001000000100': 0.00048828125, '0001001000001000': 0.00048828125, '0001001000010000': 0.000244140625, '0001001000010110': 0.0001220703125, '0001001000011100': 0.000244140625, '0001001000100000': 0.000244140625, '0001001000110000': 0.0001220703125, '0001001010000000': 0.0001220703125, '0001001010000111': 0.0001220703125, '0001001010011000': 0.0001220703125, '0001001100000000': 0.001220703125, '0001001100000100': 0.0001220703125, '0001001100000111': 0.0001220703125, '0001001100010000': 0.0003662109375, '0001001110000000': 0.0001220703125, '0001010000000000': 0.0020751953125, '0001010000000001': 0.0001220703125, '0001010000000100': 0.000244140625, '0001010000000110': 0.000244140625, '0001010000010000': 0.0001220703125, '0001010000010110': 0.0001220703125, '0001010000100000': 0.000244140625, '0001010010000000': 0.0001220703125, '0001010100000000': 0.00048828125, '0001010100010001': 0.0001220703125, '0001010100100001': 0.0001220703125, '0001011000000000': 0.0025634765625, '0001011000000010': 0.0001220703125, '0001011000000100': 0.0001220703125, '0001011000001000': 0.000244140625, '0001011100000000': 0.0008544921875, '0001011100000011': 0.0001220703125, '0001011100000100': 0.000244140625, '0001011100000110': 0.0001220703125, '0001011100010100': 0.0001220703125, '0001011100100000': 0.0001220703125, '0001011100110000': 0.0001220703125, '0001100000000000': 0.0086669921875, '0001100000000001': 0.0003662109375, '0001100000000010': 0.0001220703125, '0001100000000100': 0.0006103515625, '0001100000000110': 0.000244140625, '0001100000001000': 0.0003662109375, '0001100000010000': 0.000244140625, '0001100000010010': 0.0001220703125, '0001100000010100': 0.0001220703125, '0001100000110000': 0.000244140625, '0001100010000000': 0.00048828125, '0001100010000010': 0.0001220703125, '0001100100000000': 0.0001220703125, '0001100100000001': 0.0001220703125, '0001100100000101': 0.0001220703125, '0001100100010110': 0.0001220703125, '0001100101010000': 0.0001220703125, '0001100110000000': 0.000244140625, '0001100110000110': 0.0001220703125, '0001101000000000': 0.001220703125, '0001101000000001': 0.0001220703125, '0001101000000100': 0.000244140625, '0001101000010000': 0.0001220703125, '0001101100000000': 0.000244140625, '0001101100000110': 0.0001220703125, '0001110000000000': 0.010009765625, '0001110000000001': 0.0006103515625, '0001110000000010': 0.0003662109375, '0001110000000100': 0.000732421875, '0001110000000110': 0.000244140625, '0001110000001000': 0.0003662109375, '0001110000010000': 0.0001220703125, '0001110000010001': 0.0001220703125, '0001110000010110': 0.0001220703125, '0001110000011000': 0.00048828125, '0001110000100100': 0.0001220703125, '0001110010000000': 0.0003662109375, '0001110100000000': 0.000244140625, '0001110100010000': 0.0001220703125, '0001111000000000': 0.002685546875, '0001111000000010': 0.0001220703125, '0001111000000100': 0.000244140625, '0001111000010000': 0.0001220703125, '0001111000011101': 0.0001220703125, '0001111000110000': 0.0001220703125, '0001111000110001': 0.0001220703125, '0001111100000000': 0.000732421875, '0001111100001000': 0.0001220703125, '0001111100010000': 0.0001220703125, '0010000000000000': 0.0050048828125, '0010000000000001': 0.0003662109375, '0010000000000011': 0.0001220703125, '0010000000000100': 0.000244140625, '0010000000000110': 0.0001220703125, '0010000000000111': 0.0001220703125, '0010000000001000': 0.000244140625, '0010000000001110': 0.0001220703125, '0010000000010000': 0.0006103515625, '0010000000010001': 0.0001220703125, '0010000000010011': 0.0001220703125, '0010000000010100': 0.0001220703125, '0010000000011101': 0.0001220703125, '0010000000110000': 0.0001220703125, '0010000001100100': 0.0001220703125, '0010000010000000': 0.0003662109375, '0010000010100010': 0.0001220703125, '0010000100000000': 0.0001220703125, '0010001000000000': 0.00146484375, '0010001000000001': 0.0001220703125, '0010001000000010': 0.0001220703125, '0010001000000100': 0.0001220703125, '0010001000000110': 0.0001220703125, '0010001000000111': 0.0001220703125, '0010001000001000': 0.0001220703125, '0010010000000000': 0.0001220703125, '0010010000000010': 0.0001220703125, '0010010100000000': 0.000244140625, '0010011000000000': 0.0003662109375, '0010011100000000': 0.000244140625, '0010100000000000': 0.0001220703125, '0010100000000100': 0.0001220703125, '0010100000011100': 0.0001220703125, '0010110000000000': 0.0003662109375, '0011000000000000': 0.0008544921875, '0011000000000001': 0.0001220703125, '0011000000000010': 0.0001220703125, '0011000000011100': 0.0001220703125, '0011000010000000': 0.0001220703125, '0011001000000000': 0.0001220703125, '0011001000001000': 0.0001220703125, '0011010000010000': 0.0001220703125, '0011011100011001': 0.0001220703125, '0011100001000000': 0.0001220703125, '0011110010000000': 0.0001220703125, '0100000000000000': 0.0267333984375, '0100000000000001': 0.0025634765625, '0100000000000010': 0.0010986328125, '0100000000000011': 0.00048828125, '0100000000000100': 0.00146484375, '0100000000000101': 0.000244140625, '0100000000000110': 0.001220703125, '0100000000000111': 0.0003662109375, '0100000000001000': 0.001708984375, '0100000000001001': 0.0001220703125, '0100000000001010': 0.0001220703125, '0100000000001100': 0.000244140625, '0100000000001110': 0.0001220703125, '0100000000010000': 0.0028076171875, '0100000000010100': 0.000244140625, '0100000000010110': 0.0001220703125, '0100000000011000': 0.0013427734375, '0100000000011001': 0.0001220703125, '0100000000011010': 0.0003662109375, '0100000000011100': 0.0008544921875, '0100000000011101': 0.0001220703125, '0100000000011110': 0.0001220703125, '0100000000100000': 0.000732421875, '0100000000100001': 0.0001220703125, '0100000000100100': 0.0001220703125, '0100000000110000': 0.0006103515625, '0100000000110001': 0.0001220703125, '0100000001000000': 0.0003662109375, '0100000001011000': 0.000244140625, '0100000010000000': 0.000244140625, '0100000010001001': 0.0001220703125, '0100000010010000': 0.000244140625, '0100000100000000': 0.002197265625, '0100000100000010': 0.000244140625, '0100000100000011': 0.0001220703125, '0100000100001001': 0.0001220703125, '0100000110000000': 0.0001220703125, '0100000110010000': 0.0001220703125, '0100001000000000': 0.0042724609375, '0100001000000001': 0.0001220703125, '0100001000000010': 0.0003662109375, '0100001000000011': 0.0001220703125, '0100001000000100': 0.0008544921875, '0100001000000110': 0.0001220703125, '0100001000000111': 0.0001220703125, '0100001000001000': 0.0003662109375, '0100001000001010': 0.0001220703125, '0100001000001100': 0.0001220703125, '0100001000001110': 0.0001220703125, '0100001000010000': 0.000244140625, '0100001000010111': 0.0001220703125, '0100001000011100': 0.0001220703125, '0100001000100000': 0.000244140625, '0100001000111000': 0.0001220703125, '0100001001000000': 0.0001220703125, '0100001100000000': 0.0010986328125, '0100001100000001': 0.0001220703125, '0100001100000100': 0.00048828125, '0100010000000000': 0.0008544921875, '0100010000000010': 0.000244140625, '0100010000010000': 0.0001220703125, '0100010001000000': 0.0001220703125, '0100010001000100': 0.0001220703125, '0100010001011100': 0.0001220703125, '0100010100011000': 0.0001220703125, '0100010110000000': 0.0001220703125, '0100011000000000': 0.001708984375, '0100011000010000': 0.0001220703125, '0100011000011000': 0.0001220703125, '0100011000100000': 0.0001220703125, '0100011000110000': 0.0001220703125, '0100011010000000': 0.000244140625, '0100011100000000': 0.00146484375, '0100011100000001': 0.0001220703125, '0100011100000111': 0.0001220703125, '0100011100001000': 0.0001220703125, '0100011100001100': 0.0001220703125, '0100011100011000': 0.0001220703125, '0100011100110000': 0.0001220703125, '0100011110000000': 0.0001220703125, '0100100000000000': 0.0003662109375, '0100100000100101': 0.0001220703125, '0100101000000001': 0.0001220703125, '0100101100010000': 0.0001220703125, '0100110000000000': 0.0001220703125, '0100110000000011': 0.0001220703125, '0100110000000100': 0.0001220703125, '0100110000010001': 0.000244140625, '0100111100000000': 0.0001220703125, '0100111100010000': 0.0001220703125, '0101000000000000': 0.0029296875, '0101000000000001': 0.0003662109375, '0101000000000010': 0.0001220703125, '0101000000000100': 0.000244140625, '0101000000000110': 0.0001220703125, '0101000000001000': 0.0001220703125, '0101000000001010': 0.0001220703125, '0101000000011000': 0.000244140625, '0101000000100000': 0.0001220703125, '0101000100010110': 0.0001220703125, '0101001000000000': 0.0008544921875, '0101001000000100': 0.0001220703125, '0101001000000101': 0.0001220703125, '0101001000000111': 0.0001220703125, '0101001000010100': 0.0001220703125, '0101001000100000': 0.0001220703125, '0101001000101000': 0.0001220703125, '0101001001000000': 0.0001220703125, '0101010000000000': 0.000244140625, '0101010000000010': 0.0001220703125, '0101010000001000': 0.0001220703125, '0101010000010000': 0.0001220703125, '0101010100000001': 0.0001220703125, '0101011000000000': 0.0003662109375, '0101011100011100': 0.0001220703125, '0101100000000000': 0.0008544921875, '0101100000000001': 0.0001220703125, '0101100000010000': 0.0001220703125, '0101101000000000': 0.0001220703125, '0101110000000000': 0.0006103515625, '0101110000000001': 0.0001220703125, '0101110000011010': 0.0001220703125, '0101110000100000': 0.0001220703125, '0101111000000000': 0.00048828125, '0110000000000000': 0.0047607421875, '0110000000000001': 0.0003662109375, '0110000000000010': 0.0001220703125, '0110000000000100': 0.0001220703125, '0110000000000110': 0.0001220703125, '0110000000000111': 0.0001220703125, '0110000000010000': 0.00048828125, '0110000000100000': 0.0001220703125, '0110000001000000': 0.0001220703125, '0110000001000100': 0.0001220703125, '0110000100000000': 0.000244140625, '0110000100000001': 0.0001220703125, '0110001000000000': 0.0006103515625, '0110001000000001': 0.0001220703125, '0110001000000010': 0.0001220703125, '0110001000000100': 0.0001220703125, '0110001000001100': 0.0001220703125, '0110001000010000': 0.0001220703125, '0110001010000100': 0.0001220703125, '0110001100001000': 0.0001220703125, '0110010000000000': 0.000244140625, '0110010000000010': 0.000244140625, '0110011000000000': 0.0001220703125, '0110011000100100': 0.0001220703125, '0110011100000000': 0.000244140625, '0110011110000000': 0.0001220703125, '0110100000000000': 0.0001220703125, '0110100100000000': 0.0001220703125, '0110110000000000': 0.0003662109375, '0110111000000000': 0.0001220703125, '0111000000000000': 0.002685546875, '0111000000000011': 0.0001220703125, '0111000000000100': 0.000244140625, '0111000000001000': 0.0006103515625, '0111000000011010': 0.000244140625, '0111000000011100': 0.0001220703125, '0111000001000001': 0.0001220703125, '0111000010000000': 0.0001220703125, '0111000110000000': 0.0001220703125, '0111001000000000': 0.0001220703125, '0111001000000101': 0.0001220703125, '0111001100100000': 0.0001220703125, '0111010000000000': 0.000244140625, '0111010000001100': 0.0001220703125, '0111010100000000': 0.0001220703125, '0111011000000100': 0.0001220703125, '0111011100000000': 0.0003662109375, '0111100000000000': 0.0003662109375, '0111100001000000': 0.0001220703125, '0111100100000000': 0.0001220703125, '1000000000000000': 0.0030517578125, '1000000000000001': 0.0133056640625, '1000000000000010': 0.0009765625, '1000000000000011': 0.001220703125, '1000000000000100': 0.0006103515625, '1000000000000101': 0.0008544921875, '1000000000000110': 0.00048828125, '1000000000000111': 0.00048828125, '1000000000001000': 0.000244140625, '1000000000001001': 0.0006103515625, '1000000000001100': 0.0001220703125, '1000000000001110': 0.0001220703125, '1000000000010000': 0.0006103515625, '1000000000010001': 0.00048828125, '1000000000010011': 0.000244140625, '1000000000010100': 0.0001220703125, '1000000000010101': 0.0001220703125, '1000000000010111': 0.0001220703125, '1000000000011000': 0.000244140625, '1000000000011001': 0.0001220703125, '1000000000011101': 0.0001220703125, '1000000000011110': 0.0001220703125, '1000000000100000': 0.0001220703125, '1000000000100001': 0.00048828125, '1000000000101111': 0.0001220703125, '1000000000110000': 0.0001220703125, '1000000000111001': 0.0001220703125, '1000000001000000': 0.000244140625, '1000000001000001': 0.000244140625, '1000000001001001': 0.0001220703125, '1000000001010000': 0.0001220703125, '1000000010000001': 0.000244140625, '1000000010011001': 0.0001220703125, '1000000010100001': 0.0001220703125, '1000000100000000': 0.0003662109375, '1000000100000001': 0.000732421875, '1000000100000011': 0.0001220703125, '1000000100100001': 0.0001220703125, '1000001000000000': 0.0010986328125, '1000001000000001': 0.002685546875, '1000001000000010': 0.0001220703125, '1000001000000011': 0.0001220703125, '1000001000000111': 0.000244140625, '1000001000001001': 0.000244140625, '1000001000001110': 0.0001220703125, '1000001000010001': 0.0001220703125, '1000001000010100': 0.0001220703125, '1000001000011001': 0.0001220703125, '1000001000100001': 0.000244140625, '1000001000100011': 0.0001220703125, '1000001010000010': 0.0001220703125, '1000001010001000': 0.0001220703125, '1000001100000000': 0.000244140625, '1000001100000001': 0.0003662109375, '1000010000000000': 0.000244140625, '1000010000000001': 0.0001220703125, '1000010000001001': 0.0001220703125, '1000010000011001': 0.0001220703125, '1000010000011101': 0.0001220703125, '1000010100000001': 0.0001220703125, '1000011000000000': 0.0001220703125, '1000011000000001': 0.0003662109375, '1000011000000101': 0.0001220703125, '1000011000000111': 0.000244140625, '1000011000010001': 0.0001220703125, '1000011010010001': 0.0001220703125, '1000011100000000': 0.000244140625, '1000011100000001': 0.0001220703125, '1000011100000010': 0.000244140625, '1000011100001001': 0.0001220703125, '1000011100010001': 0.0001220703125, '1000011100011010': 0.0001220703125, '1000100000000001': 0.0003662109375, '1000100000000101': 0.0001220703125, '1000101000000001': 0.0001220703125, '1000101000000111': 0.0001220703125, '1000101100000010': 0.0001220703125, '1000110000000010': 0.0001220703125, '1001000000000000': 0.0006103515625, '1001000000000001': 0.001953125, '1001000000000010': 0.000244140625, '1001000000000111': 0.0001220703125, '1001000000001000': 0.0001220703125, '1001000000010000': 0.0001220703125, '1001000000010001': 0.0001220703125, '1001000000010101': 0.0001220703125, '1001000000011100': 0.0001220703125, '1001000000100000': 0.0001220703125, '1001000000100101': 0.0001220703125, '1001000000110001': 0.0001220703125, '1001000100000001': 0.0001220703125, '1001000100001001': 0.0001220703125, '1001001000000000': 0.0001220703125, '1001001000000001': 0.0006103515625, '1001001000000111': 0.0001220703125, '1001001100010001': 0.0001220703125, '1001010000000000': 0.0001220703125, '1001011100000101': 0.0001220703125, '1001100000000000': 0.000244140625, '1001100000000001': 0.000244140625, '1001100000000011': 0.000244140625, '1001100100011000': 0.0001220703125, '1001110000000001': 0.00048828125, '1001110000000010': 0.0001220703125, '1001110001000000': 0.0001220703125, '1001110100000001': 0.0001220703125, '1001111100000001': 0.0001220703125, '1010000000000001': 0.0001220703125, '1010001000000001': 0.0001220703125, '1010111000000001': 0.0001220703125, '1011000000000000': 0.0001220703125, '1011000000000001': 0.000244140625, '1011000000001101': 0.0001220703125, '1011010000000011': 0.0001220703125, '1100000000000000': 0.001708984375, '1100000000000001': 0.0057373046875, '1100000000000011': 0.0001220703125, '1100000000000101': 0.0008544921875, '1100000000000110': 0.00048828125, '1100000000000111': 0.000244140625, '1100000000001000': 0.000244140625, '1100000000001001': 0.000244140625, '1100000000001101': 0.000244140625, '1100000000001110': 0.0001220703125, '1100000000010001': 0.000244140625, '1100000000010101': 0.0001220703125, '1100000000011001': 0.0001220703125, '1100000000011011': 0.0001220703125, '1100000000011101': 0.0001220703125, '1100000000100001': 0.0001220703125, '1100000000100110': 0.000244140625, '1100000000110110': 0.0001220703125, '1100000000110111': 0.0001220703125, '1100000000111101': 0.0001220703125, '1100000001000010': 0.0001220703125, '1100000001001001': 0.0001220703125, '1100000010000001': 0.0001220703125, '1100000100000001': 0.0001220703125, '1100000100000110': 0.0001220703125, '1100000110000001': 0.0001220703125, '1100001000000000': 0.0003662109375, '1100001000000001': 0.0018310546875, '1100001000000101': 0.0001220703125, '1100001000000110': 0.0001220703125, '1100001000000111': 0.0003662109375, '1100001000010001': 0.0001220703125, '1100001000011101': 0.0001220703125, '1100001001000001': 0.0001220703125, '1100001001000110': 0.0001220703125, '1100001100001011': 0.0001220703125, '1100010000000111': 0.0001220703125, '1100010000010101': 0.0001220703125, '1100010010000011': 0.0001220703125, '1100011000000000': 0.000244140625, '1100011000010111': 0.0001220703125, '1100011000110001': 0.0001220703125, '1100011100000000': 0.000244140625, '1100011100000001': 0.000244140625, '1100011100000011': 0.0001220703125, '1100100000000001': 0.0001220703125, '1100101000011000': 0.0001220703125, '1100110110000001': 0.0001220703125, '1100110110000010': 0.0001220703125, '1100111100000001': 0.000244140625, '1101000000000000': 0.0003662109375, '1101000000000001': 0.0006103515625, '1101000000000100': 0.0001220703125, '1101000000000101': 0.0003662109375, '1101000000000111': 0.0001220703125, '1101000000001001': 0.0001220703125, '1101000000001101': 0.0001220703125, '1101000001000110': 0.0001220703125, '1101000100000001': 0.0001220703125, '1101001000000001': 0.000244140625, '1101010000011100': 0.0001220703125, '1101011000111001': 0.0001220703125, '1101011100000110': 0.0001220703125, '1101100000000000': 0.0001220703125, '1101100000000111': 0.0001220703125, '1101100000110010': 0.0001220703125, '1101110000000001': 0.000244140625, '1101110000010001': 0.0001220703125, '1101111100000001': 0.0001220703125, '1110000000000001': 0.000244140625, '1110000000001101': 0.0001220703125, '1110000000010010': 0.0001220703125, '1110000010000101': 0.0001220703125, '1110001000001001': 0.0001220703125, '1110011000000000': 0.0001220703125, '1111000000000001': 0.0006103515625, '1111010000000110': 0.0001220703125}

==> Repetition_Code_Results/ibmqx3/results_d=8_run=9_bit=1.txt <==
{'0000000011101010': 0.0001220703125, '0000000111001010': 0.0001220703125, '0000001000001011': 0.0001220703125, '0000001000101010': 0.0001220703125, '0000001010101010': 0.0001220703125, '0000001011001010': 0.0001220703125, '0000001011001011': 0.000244140625, '0000001011001110': 0.0001220703125, '0000001011100010': 0.0001220703125, '0000001011101000': 0.0001220703125, '0000001011101010': 0.000244140625, '0000001011101011': 0.0001220703125, '0000001011101111': 0.000244140625, '0000001011111010': 0.0001220703125, '0000001101101010': 0.0001220703125, '0000001101101011': 0.0001220703125, '0000001111011100': 0.0001220703125, '0000001111101010': 0.0001220703125, '0000001111101011': 0.0001220703125, '0000010010101011': 0.0001220703125, '0000010011000011': 0.0001220703125, '0000010111001100': 0.0001220703125, '0000011011001110': 0.0001220703125, '0000011011101010': 0.000244140625, '0000011011101011': 0.0001220703125, '0000011011111110': 0.0001220703125, '0000100000101000': 0.0001220703125, '0000100001101010': 0.0001220703125, '0000100011100010': 0.0001220703125, '0000100011101000': 0.0001220703125, '0000100011101010': 0.0003662109375, '0000100011101011': 0.0006103515625, '0000100011110101': 0.0001220703125, '0000100011111011': 0.0001220703125, '0000100111001010': 0.0001220703125, '0000100111101111': 0.0001220703125, '0000101000101010': 0.0001220703125, '0000101000101100': 0.0001220703125, '0000101001001001': 0.0001220703125, '0000101001001011': 0.0001220703125, '0000101001101011': 0.0001220703125, '0000101001101110': 0.0001220703125, '0000101010000010': 0.0001220703125, '0000101010001001': 0.0001220703125, '0000101010001010': 0.0001220703125, '0000101010001011': 0.0001220703125, '0000101010101010': 0.0001220703125, '0000101010101011': 0.00048828125, '0000101011001010': 0.00048828125, '0000101011001011': 0.000244140625, '0000101011001110': 0.000244140625, '0000101011010100': 0.0001220703125, '0000101011011010': 0.0001220703125, '0000101011011111': 0.0001220703125, '0000101011100010': 0.0001220703125, '0000101011100011': 0.000244140625, '0000101011100110': 0.000244140625, '0000101011100111': 0.0001220703125, '0000101011101000': 0.0001220703125, '0000101011101010': 0.0020751953125, '0000101011101011': 0.0010986328125, '0000101011101100': 0.0001220703125, '0000101011101101': 0.0001220703125, '0000101011101110': 0.0006103515625, '0000101011101111': 0.00048828125, '0000101011110010': 0.0001220703125, '0000101011110011': 0.000244140625, '0000101011111000': 0.0001220703125, '0000101011111110': 0.0001220703125, '0000101011111111': 0.0001220703125, '0000101101000010': 0.0001220703125, '0000101101010010': 0.0001220703125, '0000101101100010': 0.0001220703125, '0000101101101011': 0.0001220703125, '0000101111010011': 0.0001220703125, '0000110000111111': 0.0001220703125, '0000110010110011': 0.0001220703125, '0000110011101010': 0.0001220703125, '0000110011101011': 0.0001220703125, '0000110011101110': 0.0001220703125, '0000110101101010': 0.0001220703125, '0000110111011010': 0.0001220703125, '0000110111101010': 0.0001220703125, '0000110111101011': 0.00048828125, '0000110111110101': 0.0001220703125, '0000111010110010': 0.0001220703125, '0000111011001010': 0.0001220703125, '0000111011100010': 0.0001220703125, '0000111011100110': 0.0001220703125, '0000111011101011': 0.0001220703125, '0000111011111010': 0.0001220703125, '0000111111101001': 0.0001220703125, '0001001011001110': 0.0001220703125, '0001001011101010': 0.0001220703125, '0001001011111001': 0.0001220703125, '0001001101101010': 0.0001220703125, '0001010110101011': 0.0001220703125, '0001011011001000': 0.0001220703125, '0001011011110010': 0.0001220703125, '0001100011101010': 0.000244140625, '0001100011101011': 0.0001220703125, '0001101010001000': 0.0001220703125, '0001101010101011': 0.0001220703125, '0001101010111001': 0.0001220703125, '0001101011000011': 0.0001220703125, '0001101011001010': 0.000244140625, '0001101011001011': 0.0001220703125, '0001101011001100': 0.0001220703125, '0001101011001110': 0.0001220703125, '0001101011001111': 0.0001220703125, '0001101011100011': 0.0001220703125, '0001101011101010': 0.0006103515625, '0001101011101011': 0.00048828125, '0001101011101100': 0.0001220703125, '0001101011101111': 0.0001220703125, '0001101011110011': 0.0001220703125, '0001101011111000': 0.0001220703125, '0001110111100010': 0.0001220703125, '0001111001101011': 0.0001220703125, '0001111011101010': 0.0001220703125, '0001111011101011': 0.0001220703125, '0010000001001010': 0.0001220703125, '0010000001101010': 0.0001220703125, '0010000001111011': 0.0001220703125, '0010000010101011': 0.0001220703125, '0010000011000100': 0.0001220703125, '0010000011001110': 0.0001220703125, '0010000011001111': 0.0001220703125, '0010000011010110': 0.0001220703125, '0010000011100010': 0.0001220703125, '0010000011101010': 0.000244140625, '0010000011101011': 0.000244140625, '0010000011101110': 0.0003662109375, '0010000011101111': 0.000244140625, '0010001000011110': 0.0001220703125, '0010001000101010': 0.0001220703125, '0010001001001011': 0.0001220703125, '0010001001101000': 0.0001220703125, '0010001001101010': 0.000244140625, '0010001001101011': 0.00048828125, '0010001001101110': 0.0001220703125, '0010001010001000': 0.0001220703125, '0010001010001011': 0.0001220703125, '0010001010001100': 0.0001220703125, '0010001010101010': 0.0003662109375, '0010001010101011': 0.000244140625, '0010001010101111': 0.0001220703125, '0010001010110110': 0.0001220703125, '0010001011000011': 0.0001220703125, '0010001011000110': 0.0001220703125, '0010001011001001': 0.0001220703125, '0010001011001010': 0.0006103515625, '0010001011001011': 0.0006103515625, '0010001011001111': 0.0001220703125, '0010001011011100': 0.0001220703125, '0010001011100010': 0.000244140625, '0010001011100011': 0.0003662109375, '0010001011100110': 0.00048828125, '0010001011100111': 0.0003662109375, '0010001011101000': 0.0003662109375, '0010001011101001': 0.000244140625, '0010001011101010': 0.0020751953125, '0010001011101011': 0.00146484375, '0010001011101110': 0.000244140625, '0010001011101111': 0.000732421875, '0010001011110010': 0.0001220703125, '0010001011110011': 0.0001220703125, '0010001011110101': 0.0001220703125, '0010001011110110': 0.0001220703125, '0010001011110111': 0.0001220703125, '0010001011111000': 0.0001220703125, '0010001011111010': 0.000244140625, '0010001101001010': 0.0001220703125, '0010001101011011': 0.0001220703125, '0010001101101001': 0.0001220703125, '0010001101101010': 0.000244140625, '0010001101101011': 0.0001220703125, '0010001111001000': 0.0001220703125, '0010001111101010': 0.0001220703125, '0010001111110110': 0.0001220703125, '0010010001101011': 0.000244140625, '0010010001101110': 0.0001220703125, '0010010010101001': 0.0001220703125, '0010010011100111': 0.0001220703125, '0010010011101010': 0.000244140625, '0010010011101011': 0.000244140625, '0010010101101010': 0.0001220703125, '0010010101101011': 0.0001220703125, '0010010110110011': 0.0001220703125, '0010010111101010': 0.000244140625, '0010010111101011': 0.0001220703125, '0010010111101111': 0.000244140625, '0010011001011111': 0.0001220703125, '0010011001110010': 0.0001220703125, '0010011011001011': 0.0001220703125, '0010011011101010': 0.00048828125, '0010011011101011': 0.0001220703125, '0010011011101100': 0.0001220703125, '0010011011101101': 0.0001220703125, '0010011011111010': 0.0001220703125, '0010011101001010': 0.0001220703125, '0010011111100010': 0.0001220703125, '0010100001101010': 0.0001220703125, '0010100001101011': 0.0001220703125, '0010100001101111': 0.0001220703125, '0010100010000011': 0.0001220703125, '0010100010001100': 0.0001220703125, '0010100010101000': 0.0001220703125, '0010100010101010': 0.0003662109375, '0010100010101011': 0.000244140625, '0010100010101110': 0.000244140625, '0010100010111001': 0.0001220703125, '0010100011000001': 0.0001220703125, '0010100011000110': 0.0001220703125, '0010100011001010': 0.000244140625, '0010100011001011': 0.0001220703125, '0010100011001101': 0.0001220703125, '0010100011001110': 0.0001220703125, '0010100011001111': 0.0001220703125, '0010100011010110': 0.0001220703125, '0010100011011110': 0.0001220703125, '0010100011100010': 0.0001220703125, '0010100011100011': 0.000244140625, '0010100011100111': 0.0001220703125, '0010100011101000': 0.0003662109375, '0010100011101001': 0.0001220703125, '0010100011101010': 0.00244140625, '0010100011101011': 0.000732421875, '0010100011101100': 0.000244140625, '0010100011101101': 0.0001220703125, '0010100011101110': 0.0006103515625, '0010100011101111': 0.000732421875, '0010100011110010': 0.000244140625, '0010100011110011': 0.0001220703125, '0010100011110100': 0.0001220703125, '0010100011110111': 0.0001220703125, '0010100011111000': 0.0001220703125, '0010100011111010': 0.0001220703125, '0010100011111100': 0.0001220703125, '0010100011111110': 0.0001220703125, '0010100101001110': 0.0001220703125, '0010100101101011': 0.0001220703125, '0010100101101110': 0.0001220703125, '0010100101101111': 0.0001220703125, '0010100111001010': 0.000244140625, '0010100111100110': 0.0001220703125, '0010100111101010': 0.00048828125, '0010100111101011': 0.0001220703125, '0010100111101111': 0.0001220703125, '0010101000100010': 0.000244140625, '0010101000100111': 0.0001220703125, '0010101000101010': 0.0003662109375, '0010101000101011': 0.0001220703125, '0010101000111010': 0.0001220703125, '0010101000111101': 0.0001220703125, '0010101001000010': 0.0001220703125, '0010101001000110': 0.0001220703125, '0010101001001010': 0.0001220703125, '0010101001001011': 0.000244140625, '0010101001001100': 0.000244140625, '0010101001001111': 0.0001220703125, '0010101001010110': 0.0001220703125, '0010101001011011': 0.0001220703125, '0010101001100000': 0.0001220703125, '0010101001100010': 0.0003662109375, '0010101001100011': 0.0001220703125, '0010101001101000': 0.000244140625, '0010101001101001': 0.0001220703125, '0010101001101010': 0.001953125, '0010101001101011': 0.001220703125, '0010101001101100': 0.0001220703125, '0010101001101111': 0.0006103515625, '0010101001110110': 0.0001220703125, '0010101001111000': 0.0001220703125, '0010101001111010': 0.000244140625, '0010101001111011': 0.0001220703125, '0010101001111100': 0.0001220703125, '0010101010001001': 0.0001220703125, '0010101010001010': 0.0003662109375, '0010101010001011': 0.000244140625, '0010101010001110': 0.0001220703125, '0010101010011110': 0.0001220703125, '0010101010011111': 0.0001220703125, '0010101010100010': 0.0003662109375, '0010101010100011': 0.000244140625, '0010101010100111': 0.000244140625, '0010101010101001': 0.000244140625, '0010101010101010': 0.0030517578125, '0010101010101011': 0.000732421875, '0010101010101101': 0.0001220703125, '0010101010101110': 0.0003662109375, '0010101010101111': 0.000244140625, '0010101010110110': 0.0001220703125, '0010101010110111': 0.0001220703125, '0010101010111010': 0.0001220703125, '0010101010111011': 0.000244140625, '0010101010111111': 0.000244140625, '0010101011000101': 0.0001220703125, '0010101011000111': 0.0001220703125, '0010101011001000': 0.0003662109375, '0010101011001001': 0.000244140625, '0010101011001010': 0.0028076171875, '0010101011001011': 0.0020751953125, '0010101011001100': 0.000244140625, '0010101011001101': 0.0001220703125, '0010101011001110': 0.000732421875, '0010101011001111': 0.000732421875, '0010101011010000': 0.0001220703125, '0010101011010001': 0.0001220703125, '0010101011010010': 0.0001220703125, '0010101011010011': 0.0003662109375, '0010101011010110': 0.0001220703125, '0010101011010111': 0.000244140625, '0010101011011010': 0.0008544921875, '0010101011011011': 0.000244140625, '0010101011011101': 0.0001220703125, '0010101011011110': 0.0001220703125, '0010101011011111': 0.000244140625, '0010101011100001': 0.000244140625, '0010101011100010': 0.001953125, '0010101011100011': 0.0010986328125, '0010101011100110': 0.00048828125, '0010101011100111': 0.0001220703125, '0010101011101000': 0.0015869140625, '0010101011101001': 0.00146484375, '0010101011101010': 0.017578125, '0010101011101011': 0.010498046875, '0010101011101100': 0.0008544921875, '0010101011101101': 0.000244140625, '0010101011101110': 0.0023193359375, '0010101011101111': 0.00341796875, '0010101011110000': 0.0001220703125, '0010101011110010': 0.0010986328125, '0010101011110011': 0.0006103515625, '0010101011110110': 0.0006103515625, '0010101011110111': 0.000244140625, '0010101011111000': 0.000244140625, '0010101011111010': 0.0008544921875, '0010101011111011': 0.00048828125, '0010101011111100': 0.0001220703125, '0010101011111110': 0.0003662109375, '0010101011111111': 0.00048828125, '0010101100111111': 0.0001220703125, '0010101101000110': 0.0001220703125, '0010101101001010': 0.000244140625, '0010101101001101': 0.0001220703125, '0010101101001111': 0.0001220703125, '0010101101100001': 0.0001220703125, '0010101101100011': 0.0001220703125, '0010101101100110': 0.000244140625, '0010101101101000': 0.0003662109375, '0010101101101010': 0.000732421875, '0010101101101011': 0.00048828125, '0010101101101100': 0.0001220703125, '0010101101101101': 0.000244140625, '0010101101101111': 0.000244140625, '0010101101110010': 0.0001220703125, '0010101101110011': 0.0001220703125, '0010101101111010': 0.000244140625, '0010101110000010': 0.0001220703125, '0010101110100111': 0.0001220703125, '0010101110101011': 0.0001220703125, '0010101111001001': 0.0001220703125, '0010101111001010': 0.000244140625, '0010101111001011': 0.000244140625, '0010101111011011': 0.0001220703125, '0010101111100011': 0.0001220703125, '0010101111100110': 0.0001220703125, '0010101111100111': 0.0001220703125, '0010101111101010': 0.000732421875, '0010101111101011': 0.0003662109375, '0010101111101110': 0.000244140625, '0010101111101111': 0.000244140625, '0010101111110011': 0.0001220703125, '0010101111111100': 0.0001220703125, '0010101111111111': 0.0001220703125, '0010110000101111': 0.0001220703125, '0010110001101011': 0.0001220703125, '0010110001101111': 0.0001220703125, '0010110010101000': 0.0001220703125, '0010110010101010': 0.000244140625, '0010110010110010': 0.0001220703125, '0010110011000010': 0.0001220703125, '0010110011001011': 0.000244140625, '0010110011011111': 0.0001220703125, '0010110011100010': 0.000244140625, '0010110011101000': 0.0001220703125, '0010110011101001': 0.0001220703125, '0010110011101010': 0.0003662109375, '0010110011101011': 0.00048828125, '0010110011101110': 0.0003662109375, '0010110011101111': 0.0001220703125, '0010110011110011': 0.0001220703125, '0010110011110111': 0.0001220703125, '0010110011111010': 0.0001220703125, '0010110011111111': 0.0001220703125, '0010110101010110': 0.0001220703125, '0010110101101010': 0.000244140625, '0010110101101110': 0.0001220703125, '0010110101111000': 0.0001220703125, '0010110110001110': 0.0001220703125, '0010110110001111': 0.000244140625, '0010110110101011': 0.000244140625, '0010110110101100': 0.0001220703125, '0010110111001001': 0.000244140625, '0010110111001010': 0.0001220703125, '0010110111001011': 0.0003662109375, '0010110111100010': 0.0001220703125, '0010110111100110': 0.0001220703125, '0010110111101001': 0.0001220703125, '0010110111101010': 0.0009765625, '0010110111101011': 0.00048828125, '0010110111101111': 0.0001220703125, '0010110111110010': 0.000244140625, '0010111001001011': 0.0001220703125, '0010111001011010': 0.0001220703125, '0010111001101011': 0.000244140625, '0010111001101110': 0.0001220703125, '0010111001110010': 0.0001220703125, '0010111010000010': 0.0001220703125, '0010111010001110': 0.0001220703125, '0010111010011010': 0.0001220703125, '0010111010101100': 0.0001220703125, '0010111010110111': 0.0001220703125, '0010111011001000': 0.0001220703125, '0010111011001010': 0.000244140625, '0010111011001110': 0.000244140625, '0010111011001111': 0.000244140625, '0010111011011011': 0.0001220703125, '0010111011100010': 0.0001220703125, '0010111011100110': 0.0001220703125, '0010111011100111': 0.0001220703125, '0010111011101001': 0.0001220703125, '0010111011101010': 0.0008544921875, '0010111011101011': 0.000732421875, '0010111011101100': 0.0001220703125, '0010111011101101': 0.0001220703125, '0010111011101110': 0.000732421875, '0010111011110010': 0.000244140625, '0010111011110011': 0.0001220703125, '0010111011110110': 0.000244140625, '0010111011110111': 0.0001220703125, '0010111011111000': 0.0001220703125, '0010111011111010': 0.0001220703125, '0010111100001010': 0.000244140625, '0010111101101010': 0.0001220703125, '0010111101101110': 0.0001220703125, '0010111111001000': 0.0001220703125, '0010111111001101': 0.0001220703125, '0010111111011010': 0.0001220703125, '0010111111100100': 0.0001220703125, '0010111111101010': 0.0001220703125, '0010111111101100': 0.0001220703125, '0011000011001010': 0.0001220703125, '0011000011001011': 0.0001220703125, '0011000011001110': 0.0001220703125, '0011000011011011': 0.0001220703125, '0011000011101010': 0.0003662109375, '0011000011101011': 0.0001220703125, '0011000011101111': 0.0001220703125, '0011000101101010': 0.0001220703125, '0011001000101011': 0.0001220703125, '0011001001001011': 0.0001220703125, '0011001001100010': 0.0001220703125, '0011001001101010': 0.0003662109375, '0011001001101110': 0.0001220703125, '0011001010101011': 0.0001220703125, '0011001010111010': 0.0001220703125, '0011001011001011': 0.000244140625, '0011001011010010': 0.0001220703125, '0011001011100000': 0.0001220703125, '0011001011100010': 0.0001220703125, '0011001011100011': 0.0001220703125, '0011001011101000': 0.0001220703125, '0011001011101010': 0.00146484375, '0011001011101011': 0.0003662109375, '0011001011101100': 0.000244140625, '0011001011101111': 0.0001220703125, '0011001011110011': 0.0001220703125, '0011001011111010': 0.0001220703125, '0011001011111011': 0.000244140625, '0011001101001010': 0.0001220703125, '0011001101011011': 0.0001220703125, '0011001101101110': 0.0001220703125, '0011001111101010': 0.0003662109375, '0011010010101010': 0.0001220703125, '0011010011101010': 0.0001220703125, '0011010011101011': 0.0001220703125, '0011010011110110': 0.0001220703125, '0011010111101010': 0.0001220703125, '0011011010101010': 0.0001220703125, '0011011010101101': 0.000244140625, '0011011011001010': 0.000244140625, '0011011011101000': 0.0001220703125, '0011011011101010': 0.000732421875, '0011011011101011': 0.0003662109375, '0011011011101100': 0.0001220703125, '0011011011101111': 0.0001220703125, '0011011011110011': 0.000244140625, '0011011011111010': 0.0003662109375, '0011011100011111': 0.0001220703125, '0011011111101010': 0.0001220703125, '0011011111101011': 0.0001220703125, '0011100000101010': 0.0001220703125, '0011100010101010': 0.0001220703125, '0011100011000010': 0.0001220703125, '0011100011001010': 0.0003662109375, '0011100011011110': 0.0001220703125, '0011100011101010': 0.0003662109375, '0011100011101011': 0.0001220703125, '0011100011101111': 0.0001220703125, '0011100011111011': 0.0001220703125, '0011100101100010': 0.0001220703125, '0011100111001011': 0.0001220703125, '0011100111101111': 0.0001220703125, '0011101000101010': 0.0001220703125, '0011101001100011': 0.0001220703125, '0011101001100110': 0.0001220703125, '0011101001101000': 0.0001220703125, '0011101001101010': 0.000244140625, '0011101001101011': 0.0001220703125, '0011101001101100': 0.0001220703125, '0011101001101110': 0.0001220703125, '0011101010101010': 0.0001220703125, '0011101010101011': 0.0003662109375, '0011101010101111': 0.0001220703125, '0011101011001000': 0.0001220703125, '0011101011001010': 0.0003662109375, '0011101011001011': 0.0003662109375, '0011101011001110': 0.0001220703125, '0011101011011010': 0.0001220703125, '0011101011100000': 0.0001220703125, '0011101011100010': 0.0001220703125, '0011101011100011': 0.000244140625, '0011101011101000': 0.000244140625, '0011101011101001': 0.000732421875, '0011101011101010': 0.0013427734375, '0011101011101011': 0.0013427734375, '0011101011101101': 0.0001220703125, '0011101011101110': 0.000244140625, '0011101011101111': 0.000244140625, '0011101011110010': 0.0001220703125, '0011101011111010': 0.000244140625, '0011101011111011': 0.0001220703125, '0011101101001010': 0.0001220703125, '0011101101011010': 0.000244140625, '0011101101101010': 0.0001220703125, '0011101101101011': 0.0001220703125, '0011101111001010': 0.0001220703125, '0011101111001011': 0.0001220703125, '0011101111001100': 0.0001220703125, '0011101111101111': 0.0001220703125, '0011101111110010': 0.0001220703125, '0011101111111010': 0.0001220703125, '0011110011001011': 0.000244140625, '0011110100101010': 0.0001220703125, '0011110101101111': 0.0001220703125, '0011110110101010': 0.0001220703125, '0011110111001000': 0.0001220703125, '0011110111001010': 0.0001220703125, '0011110111101110': 0.0001220703125, '0011110111111101': 0.0001220703125, '0011111010101010': 0.0001220703125, '0011111011101001': 0.0001220703125, '0011111011101010': 0.0001220703125, '0011111011101111': 0.0001220703125, '0011111011111010': 0.0001220703125, '0011111011111111': 0.0001220703125, '0011111101101010': 0.0001220703125, '0011111111101010': 0.0001220703125, '0100000001101111': 0.0001220703125, '0100000011001010': 0.0001220703125, '0100000011101011': 0.000244140625, '0100001010101010': 0.0001220703125, '0100001010101011': 0.0001220703125, '0100001011001111': 0.0001220703125, '0100001011101000': 0.0001220703125, '0100001011101011': 0.000244140625, '0100001101100010': 0.0001220703125, '0100010111010011': 0.0001220703125, '0100010111100111': 0.0001220703125, '0100011011101001': 0.0001220703125, '0100100011100001': 0.0001220703125, '0100100011101010': 0.0001220703125, '0100100011101011': 0.0003662109375, '0100100011101111': 0.0001220703125, '0100100011111010': 0.0001220703125, '0100101001001000': 0.0001220703125, '0100101001101001': 0.0001220703125, '0100101001101010': 0.0001220703125, '0100101010000111': 0.0001220703125, '0100101010001011': 0.0001220703125, '0100101010001101': 0.0001220703125, '0100101010001110': 0.0001220703125, '0100101010100011': 0.0001220703125, '0100101010101010': 0.0001220703125, '0100101010101011': 0.000244140625, '0100101011000010': 0.0001220703125, '0100101011001010': 0.0001220703125, '0100101011001011': 0.0001220703125, '0100101011001111': 0.0001220703125, '0100101011010010': 0.0001220703125, '0100101011010110': 0.0001220703125, '0100101011011001': 0.0001220703125, '0100101011011011': 0.0001220703125, '0100101011011110': 0.0001220703125, '0100101011100011': 0.000244140625, '0100101011100110': 0.0001220703125, '0100101011100111': 0.0001220703125, '0100101011101001': 0.0001220703125, '0100101011101010': 0.0003662109375, '0100101011101011': 0.001708984375, '0100101011101101': 0.0001220703125, '0100101011101110': 0.0001220703125, '0100101011101111': 0.0001220703125, '0100101011110001': 0.0001220703125, '0100101011111010': 0.0001220703125, '0100101101100111': 0.0001220703125, '0100101101101011': 0.0003662109375, '0100101111001011': 0.0001220703125, '0100101111011111': 0.0001220703125, '0100110011101010': 0.0001220703125, '0100110011101011': 0.0001220703125, '0100110111001111': 0.0001220703125, '0100110111101010': 0.0001220703125, '0100110111101011': 0.0001220703125, '0100111011000011': 0.0001220703125, '0100111011001110': 0.0001220703125, '0100111011101001': 0.0001220703125, '0100111011101010': 0.0001220703125, '0100111111101011': 0.000244140625, '0101001011000011': 0.0001220703125, '0101001011100111': 0.0001220703125, '0101001011101010': 0.0001220703125, '0101001011101011': 0.0001220703125, '0101011001001011': 0.0001220703125, '0101100011101010': 0.0003662109375, '0101101001101001': 0.0001220703125, '0101101001101010': 0.0001220703125, '0101101001101011': 0.0001220703125, '0101101010101101': 0.0001220703125, '0101101011000001': 0.0001220703125, '0101101011001101': 0.0001220703125, '0101101011011010': 0.0001220703125, '0101101011101000': 0.0001220703125, '0101101011101010': 0.0001220703125, '0101101011101011': 0.0006103515625, '0101101011101100': 0.0003662109375, '0101101011101110': 0.0001220703125, '0101101011101111': 0.0001220703125, '0101101011111010': 0.000244140625, '0101101111101010': 0.000244140625, '0101111011101010': 0.000244140625, '0110000001001111': 0.0001220703125, '0110000010010010': 0.0001220703125, '0110000011101111': 0.0001220703125, '0110000111101000': 0.0001220703125, '0110001000101011': 0.0001220703125, '0110001001001011': 0.0001220703125, '0110001001101001': 0.0001220703125, '0110001001101011': 0.0001220703125, '0110001001101110': 0.0001220703125, '0110001010001110': 0.0001220703125, '0110001010101010': 0.0001220703125, '0110001011000010': 0.0001220703125, '0110001011001011': 0.0008544921875, '0110001011011001': 0.0001220703125, '0110001011011011': 0.0001220703125, '0110001011100010': 0.0001220703125, '0110001011100011': 0.0001220703125, '0110001011101001': 0.0003662109375, '0110001011101010': 0.0009765625, '0110001011101011': 0.0010986328125, '0110001011101110': 0.0001220703125, '0110001011111011': 0.0001220703125, '0110001101101011': 0.0001220703125, '0110001101110110': 0.0001220703125, '0110001111100001': 0.0001220703125, '0110001111100010': 0.0001220703125, '0110001111100011': 0.0001220703125, '0110010011101010': 0.0001220703125, '0110010101001010': 0.0001220703125, '0110010111101001': 0.0001220703125, '0110010111101011': 0.0001220703125, '0110011001011011': 0.0001220703125, '0110011011001011': 0.000244140625, '0110011011011011': 0.0001220703125, '0110011111101010': 0.0001220703125, '0110011111101011': 0.0001220703125, '0110100000101011': 0.000244140625, '0110100001011010': 0.0001220703125, '0110100001101011': 0.000244140625, '0110100001101111': 0.0001220703125, '0110100001110010': 0.0001220703125, '0110100010101011': 0.000244140625, '0110100011000010': 0.0001220703125, '0110100011001001': 0.0001220703125, '0110100011001011': 0.0003662109375, '0110100011001100': 0.0001220703125, '0110100011001110': 0.0001220703125, '0110100011011110': 0.0001220703125, '0110100011100110': 0.0001220703125, '0110100011101001': 0.000732421875, '0110100011101010': 0.0003662109375, '0110100011101011': 0.0010986328125, '0110100101101011': 0.0001220703125, '0110100110001110': 0.0001220703125, '0110100111001011': 0.0001220703125, '0110100111100111': 0.0001220703125, '0110100111101010': 0.0001220703125, '0110100111101011': 0.0001220703125, '0110100111101110': 0.0001220703125, '0110101000001001': 0.0001220703125, '0110101000100011': 0.0001220703125, '0110101000101011': 0.0006103515625, '0110101000101110': 0.0001220703125, '0110101000101111': 0.000244140625, '0110101001001100': 0.0001220703125, '0110101001001110': 0.0001220703125, '0110101001100001': 0.0001220703125, '0110101001100010': 0.0001220703125, '0110101001100011': 0.000244140625, '0110101001101000': 0.0001220703125, '0110101001101001': 0.0001220703125, '0110101001101010': 0.00048828125, '0110101001101011': 0.0009765625, '0110101001101100': 0.0001220703125, '0110101001101111': 0.0001220703125, '0110101001111011': 0.0001220703125, '0110101010001011': 0.0003662109375, '0110101010101001': 0.000244140625, '0110101010101010': 0.0003662109375, '0110101010101011': 0.0015869140625, '0110101010101101': 0.000244140625, '0110101010101111': 0.0003662109375, '0110101010110011': 0.0001220703125, '0110101010111010': 0.000244140625, '0110101011000001': 0.0001220703125, '0110101011000010': 0.0001220703125, '0110101011000100': 0.0001220703125, '0110101011000110': 0.0001220703125, '0110101011001001': 0.0001220703125, '0110101011001010': 0.00048828125, '0110101011001011': 0.001708984375, '0110101011001110': 0.0003662109375, '0110101011001111': 0.000244140625, '0110101011010001': 0.0001220703125, '0110101011010010': 0.0001220703125, '0110101011010110': 0.0001220703125, '0110101011010111': 0.0001220703125, '0110101011011000': 0.0001220703125, '0110101011011010': 0.0001220703125, '0110101011011011': 0.00048828125, '0110101011100000': 0.0001220703125, '0110101011100011': 0.0009765625, '0110101011100101': 0.0001220703125, '0110101011100110': 0.0003662109375, '0110101011100111': 0.000732421875, '0110101011101000': 0.0003662109375, '0110101011101001': 0.00146484375, '0110101011101010': 0.0018310546875, '0110101011101011': 0.008544921875, '0110101011101100': 0.0003662109375, '0110101011101101': 0.000732421875, '0110101011101110': 0.0009765625, '0110101011101111': 0.00146484375, '0110101011110010': 0.0001220703125, '0110101011110011': 0.000244140625, '0110101011110111': 0.0003662109375, '0110101011111010': 0.0003662109375, '0110101011111011': 0.0003662109375, '0110101011111100': 0.0001220703125, '0110101011111111': 0.0001220703125, '0110101100101011': 0.000244140625, '0110101101000011': 0.0001220703125, '0110101101100001': 0.0001220703125, '0110101101101001': 0.0003662109375, '0110101101101010': 0.0001220703125, '0110101101101011': 0.000244140625, '0110101101101111': 0.0001220703125, '0110101101110011': 0.0001220703125, '0110101101111001': 0.0001220703125, '0110101101111010': 0.0001220703125, '0110101101111111': 0.0001220703125, '0110101111001011': 0.0001220703125, '0110101111011011': 0.0001220703125, '0110101111100110': 0.0001220703125, '0110101111101010': 0.0001220703125, '0110101111101011': 0.000732421875, '0110101111101110': 0.000244140625, '0110101111110010': 0.0001220703125, '0110101111111111': 0.0001220703125, '0110110001001010': 0.0001220703125, '0110110001101011': 0.0001220703125, '0110110010001010': 0.0001220703125, '0110110010001011': 0.0001220703125, '0110110010101010': 0.0001220703125, '0110110011001011': 0.000244140625, '0110110011010111': 0.0001220703125, '0110110011100011': 0.0001220703125, '0110110011101011': 0.000244140625, '0110110011101110': 0.0001220703125, '0110110101001011': 0.0001220703125, '0110110101111011': 0.0001220703125, '0110110111000011': 0.0001220703125, '0110110111001001': 0.0001220703125, '0110110111001011': 0.000244140625, '0110110111001101': 0.0001220703125, '0110110111100011': 0.0001220703125, '0110110111101010': 0.0006103515625, '0110110111101011': 0.0001220703125, '0110111001100001': 0.0001220703125, '0110111001101110': 0.0001220703125, '0110111010000011': 0.0001220703125, '0110111010101011': 0.0003662109375, '0110111011011111': 0.0001220703125, '0110111011100011': 0.0003662109375, '0110111011100110': 0.0001220703125, '0110111011100111': 0.000244140625, '0110111011101001': 0.0001220703125, '0110111011101010': 0.0003662109375, '0110111011101011': 0.0008544921875, '0110111011101111': 0.0001220703125, '0110111011110011': 0.0001220703125, '0110111011111011': 0.000244140625, '0110111111001011': 0.000244140625, '0110111111111111': 0.0001220703125, '0111000001101011': 0.0001220703125, '0111000011101001': 0.0001220703125, '0111000011101011': 0.0001220703125, '0111000101101011': 0.0001220703125, '0111001010111011': 0.0001220703125, '0111001011000111': 0.0001220703125, '0111001011001001': 0.0001220703125, '0111001011100010': 0.0001220703125, '0111001011100011': 0.0001220703125, '0111001011101001': 0.0001220703125, '0111001011101010': 0.0001220703125, '0111001011101011': 0.00048828125, '0111001011101110': 0.0001220703125, '0111001011101111': 0.000244140625, '0111001011111011': 0.000244140625, '0111001101101011': 0.0001220703125, '0111010010101010': 0.0001220703125, '0111010011001011': 0.0001220703125, '0111010011111011': 0.0001220703125, '0111010111100100': 0.0001220703125, '0111011000101010': 0.0001220703125, '0111011010100011': 0.0001220703125, '0111011010101010': 0.0001220703125, '0111011011000011': 0.0001220703125, '0111011011000111': 0.0001220703125, '0111011011001011': 0.000244140625, '0111011011100011': 0.0001220703125, '0111011011101000': 0.0001220703125, '0111011011101010': 0.0003662109375, '0111011011101011': 0.0001220703125, '0111011011111001': 0.0001220703125, '0111011111101011': 0.0001220703125, '0111011111110001': 0.0001220703125, '0111100010101110': 0.0001220703125, '0111100011100110': 0.0001220703125, '0111100011101011': 0.0003662109375, '0111100011101110': 0.0001220703125, '0111101001000001': 0.0001220703125, '0111101001101110': 0.0001220703125, '0111101010001011': 0.0001220703125, '0111101010100101': 0.0001220703125, '0111101010101001': 0.000244140625, '0111101010101011': 0.0001220703125, '0111101011001011': 0.0003662109375, '0111101011001110': 0.000244140625, '0111101011100011': 0.0001220703125, '0111101011101000': 0.0003662109375, '0111101011101010': 0.0001220703125, '0111101011101011': 0.0018310546875, '0111101011101110': 0.000244140625, '0111101011101111': 0.000244140625, '0111101011110010': 0.0001220703125, '0111101011111010': 0.0001220703125, '0111101011111011': 0.0001220703125, '0111101011111101': 0.0001220703125, '0111101011111111': 0.0001220703125, '0111101111001010': 0.0001220703125, '0111101111101011': 0.0001220703125, '0111101111101101': 0.0001220703125, '0111110011110101': 0.0001220703125, '0111111001101001': 0.0001220703125, '0111111011001010': 0.0001220703125, '0111111011101010': 0.0001220703125, '0111111011101011': 0.0001220703125, '0111111111101010': 0.0001220703125, '1000000001000010': 0.0001220703125, '1000000011101010': 0.000244140625, '1000000011111010': 0.000244140625, '1000000111100101': 0.0001220703125, '1000001000101010': 0.0001220703125, '1000001001001010': 0.0001220703125, '1000001001101010': 0.0003662109375, '1000001001101110': 0.0001220703125, '1000001010100010': 0.0001220703125, '1000001010101000': 0.000244140625, '1000001010101010': 0.000244140625, '1000001011001000': 0.000244140625, '1000001011001010': 0.0003662109375, '1000001011001100': 0.0001220703125, '1000001011010010': 0.000244140625, '1000001011011010': 0.000244140625, '1000001011100000': 0.0001220703125, '1000001011100010': 0.000244140625, '1000001011100110': 0.0001220703125, '1000001011101000': 0.0001220703125, '1000001011101010': 0.002685546875, '1000001011101011': 0.000244140625, '1000001011101100': 0.0003662109375, '1000001011101110': 0.0003662109375, '1000001011110110': 0.0001220703125, '1000001011111010': 0.0003662109375, '1000001101001011': 0.0001220703125, '1000001101101010': 0.0001220703125, '1000001111101010': 0.0001220703125, '1000010011101010': 0.0001220703125, '1000010111100010': 0.000244140625, '1000011011101010': 0.00048828125, '1000011011101110': 0.000244140625, '1000011011111000': 0.0001220703125, '1000100000100010': 0.0001220703125, '1000100001011010': 0.0001220703125, '1000100001101010': 0.0001220703125, '1000100010100110': 0.0001220703125, '1000100010101001': 0.0001220703125, '1000100010101010': 0.0001220703125, '1000100011000010': 0.0001220703125, '1000100011000110': 0.000244140625, '1000100011001000': 0.0001220703125, '1000100011001010': 0.0001220703125, '1000100011100010': 0.000244140625, '1000100011101000': 0.000244140625, '1000100011101001': 0.0001220703125, '1000100011101010': 0.001953125, '1000100011101011': 0.0001220703125, '1000100011101100': 0.0001220703125, '1000100011101110': 0.000732421875, '1000100011101111': 0.0001220703125, '1000100011110010': 0.0001220703125, '1000100011110110': 0.0003662109375, '1000100011111110': 0.0001220703125, '1000100101001010': 0.0001220703125, '1000100111001010': 0.0001220703125, '1000100111100100': 0.0001220703125, '1000100111100110': 0.0001220703125, '1000100111101010': 0.0003662109375, '1000101000001010': 0.0001220703125, '1000101000001011': 0.0001220703125, '1000101000101010': 0.000244140625, '1000101000110010': 0.0001220703125, '1000101000110110': 0.0001220703125, '1000101001001010': 0.000244140625, '1000101001100010': 0.0003662109375, '1000101001101000': 0.000244140625, '1000101001101001': 0.0001220703125, '1000101001101010': 0.0013427734375, '1000101001101011': 0.0001220703125, '1000101001101110': 0.00048828125, '1000101001110010': 0.000244140625, '1000101010001010': 0.0009765625, '1000101010001110': 0.000244140625, '1000101010011010': 0.0001220703125, '1000101010100000': 0.0001220703125, '1000101010100010': 0.0001220703125, '1000101010101000': 0.0001220703125, '1000101010101010': 0.0018310546875, '1000101010101011': 0.0001220703125, '1000101010101100': 0.000244140625, '1000101010101110': 0.000244140625, '1000101010110010': 0.0001220703125, '1000101010110110': 0.0003662109375, '1000101010111010': 0.0001220703125, '1000101010111100': 0.0001220703125, '1000101011000010': 0.00048828125, '1000101011000011': 0.0001220703125, '1000101011000110': 0.0001220703125, '1000101011001000': 0.000244140625, '1000101011001010': 0.0023193359375, '1000101011001110': 0.0003662109375, '1000101011010010': 0.00048828125, '1000101011011000': 0.0001220703125, '1000101011011010': 0.000732421875, '1000101011011011': 0.0001220703125, '1000101011011100': 0.0001220703125, '1000101011011110': 0.0001220703125, '1000101011100000': 0.0001220703125, '1000101011100001': 0.0001220703125, '1000101011100010': 0.001953125, '1000101011100011': 0.0001220703125, '1000101011100110': 0.000732421875, '1000101011101000': 0.00146484375, '1000101011101001': 0.0001220703125, '1000101011101010': 0.0115966796875, '1000101011101011': 0.0009765625, '1000101011101100': 0.0008544921875, '1000101011101101': 0.0001220703125, '1000101011101110': 0.0020751953125, '1000101011101111': 0.000244140625, '1000101011110000': 0.0001220703125, '1000101011110010': 0.00048828125, '1000101011110110': 0.0006103515625, '1000101011111000': 0.000244140625, '1000101011111010': 0.0013427734375, '1000101011111011': 0.0001220703125, '1000101011111101': 0.0001220703125, '1000101011111111': 0.0001220703125, '1000101100110010': 0.0001220703125, '1000101101001010': 0.000244140625, '1000101101010010': 0.0001220703125, '1000101101011010': 0.0001220703125, '1000101101101000': 0.0001220703125, '1000101101101010': 0.0008544921875, '1000101101101110': 0.0001220703125, '1000101110001110': 0.0001220703125, '1000101110101010': 0.000244140625, '1000101111001000': 0.0001220703125, '1000101111001010': 0.0003662109375, '1000101111100010': 0.0001220703125, '1000101111101010': 0.0013427734375, '1000101111101110': 0.0001220703125, '1000101111111010': 0.000244140625, '1000110001001111': 0.0001220703125, '1000110010101010': 0.0001220703125, '1000110010111000': 0.0001220703125, '1000110011001000': 0.0001220703125, '1000110011001010': 0.0001220703125, '1000110011011010': 0.000244140625, '1000110011101010': 0.00048828125, '1000110011111010': 0.0001220703125, '1000110101101110': 0.0001220703125, '1000110101110010': 0.0001220703125, '1000110110001010': 0.0001220703125, '1000110110101010': 0.0001220703125, '1000110111001010': 0.000244140625, '1000110111010010': 0.0001220703125, '1000110111011010': 0.0001220703125, '1000110111101000': 0.000244140625, '1000110111101010': 0.0015869140625, '1000110111101110': 0.0001220703125, '1000110111110010': 0.0001220703125, '1000110111111011': 0.0001220703125, '1000111001001010': 0.0001220703125, '1000111001101010': 0.000244140625, '1000111010100110': 0.0001220703125, '1000111010101010': 0.0001220703125, '1000111010111010': 0.0001220703125, '1000111010111110': 0.0001220703125, '1000111011000110': 0.0001220703125, '1000111011001010': 0.0001220703125, '1000111011011010': 0.0001220703125, '1000111011101000': 0.0001220703125, '1000111011101010': 0.001220703125, '1000111011101101': 0.0001220703125, '1000111011101110': 0.00048828125, '1000111011111110': 0.0001220703125, '1000111100101000': 0.0001220703125, '1000111101001111': 0.0001220703125, '1000111101110010': 0.0001220703125, '1000111111001010': 0.0001220703125, '1000111111011010': 0.0001220703125, '1000111111101010': 0.0001220703125, '1000111111101011': 0.0001220703125, '1001000001101010': 0.0001220703125, '1001000010101010': 0.0001220703125, '1001000011111010': 0.0001220703125, '1001000111001010': 0.0001220703125, '1001000111011010': 0.0001220703125, '1001000111111010': 0.0001220703125, '1001001001101010': 0.0001220703125, '1001001010001010': 0.0001220703125, '1001001010101010': 0.000244140625, '1001001010101100': 0.0001220703125, '1001001011011010': 0.000244140625, '1001001011011110': 0.0001220703125, '1001001011100000': 0.0001220703125, '1001001011100010': 0.0001220703125, '1001001011101001': 0.0001220703125, '1001001011101010': 0.0006103515625, '1001001011101011': 0.0001220703125, '1001001011110010': 0.000244140625, '1001001011111010': 0.0001220703125, '1001001011111110': 0.0001220703125, '1001010001001000': 0.0001220703125, '1001010011101000': 0.000244140625, '1001011010100110': 0.0001220703125, '1001011011001010': 0.0001220703125, '1001011011100010': 0.000244140625, '1001011011100101': 0.0001220703125, '1001011011101010': 0.000732421875, '1001011011101011': 0.0001220703125, '1001011011101101': 0.0001220703125, '1001100010111010': 0.0001220703125, '1001100011001010': 0.0001220703125, '1001100011011110': 0.0001220703125, '1001100011100101': 0.0001220703125, '1001100011101010': 0.000244140625, '1001100011101110': 0.0001220703125, '1001100011110010': 0.0001220703125, '1001100101000010': 0.0001220703125, '1001100101101010': 0.0001220703125, '1001100101101011': 0.0001220703125, '1001100110101010': 0.0001220703125, '1001101000101000': 0.0001220703125, '1001101000101010': 0.0001220703125, '1001101001001010': 0.0001220703125, '1001101001010100': 0.0001220703125, '1001101001011000': 0.0001220703125, '1001101001101010': 0.0001220703125, '1001101001101110': 0.0001220703125, '1001101001111010': 0.0001220703125, '1001101010001000': 0.0001220703125, '1001101010011010': 0.0001220703125, '1001101010101000': 0.0001220703125, '1001101010101010': 0.00048828125, '1001101010101101': 0.0001220703125, '1001101010101110': 0.000244140625, '1001101010110010': 0.0001220703125, '1001101010111010': 0.000244140625, '1001101011001010': 0.000244140625, '1001101011001101': 0.0001220703125, '1001101011001110': 0.000244140625, '1001101011011010': 0.0001220703125, '1001101011100000': 0.0001220703125, '1001101011100010': 0.0003662109375, '1001101011100100': 0.0001220703125, '1001101011101010': 0.0020751953125, '1001101011110000': 0.000244140625, '1001101011111010': 0.0003662109375, '1001101011111011': 0.0001220703125, '1001101101100010': 0.0001220703125, '1001101101101010': 0.0001220703125, '1001101101101110': 0.0001220703125, '1001101101110110': 0.0001220703125, '1001101111101010': 0.0003662109375, '1001110001101110': 0.0001220703125, '1001110100001100': 0.0001220703125, '1001110101101010': 0.0001220703125, '1001110110000010': 0.0001220703125, '1001110111101110': 0.0001220703125, '1001111001101010': 0.0001220703125, '1001111010101010': 0.0001220703125, '1001111011101011': 0.0001220703125, '1001111011101110': 0.0001220703125, '1001111111101011': 0.0001220703125, '1010000001011010': 0.0001220703125, '1010000001100110': 0.0001220703125, '1010000001101010': 0.0003662109375, '1010000010100010': 0.0001220703125, '1010000010101010': 0.0001220703125, '1010000010111010': 0.0001220703125, '1010000010111100': 0.0001220703125, '1010000011000010': 0.0001220703125, '1010000011001000': 0.0001220703125, '1010000011001010': 0.0001220703125, '1010000011001100': 0.000244140625, '1010000011001110': 0.000244140625, '1010000011100010': 0.0003662109375, '1010000011100110': 0.000244140625, '1010000011101000': 0.000244140625, '1010000011101001': 0.0001220703125, '1010000011101010': 0.002685546875, '1010000011101011': 0.000244140625, '1010000011101100': 0.000244140625, '1010000011101110': 0.000244140625, '1010000011110110': 0.0001220703125, '1010000100101110': 0.0001220703125, '1010000101101010': 0.0003662109375, '1010000101101110': 0.0001220703125, '1010000101110010': 0.0001220703125, '1010000110001010': 0.0001220703125, '1010000110101010': 0.0001220703125, '1010000110101110': 0.0001220703125, '1010000111101010': 0.0008544921875, '1010001000001010': 0.0003662109375, '1010001000101010': 0.000244140625, '1010001000101100': 0.0001220703125, '1010001001001010': 0.0006103515625, '1010001001011010': 0.0001220703125, '1010001001100000': 0.0001220703125, '1010001001100010': 0.000244140625, '1010001001100100': 0.0001220703125, '1010001001100101': 0.0001220703125, '1010001001101000': 0.0001220703125, '1010001001101010': 0.0013427734375, '1010001001101101': 0.000244140625, '1010001001101110': 0.000244140625, '1010001001101111': 0.0001220703125, '1010001001110010': 0.0003662109375, '1010001001110011': 0.0001220703125, '1010001001110110': 0.0001220703125, '1010001001111010': 0.0001220703125, '1010001010001010': 0.00048828125, '1010001010011010': 0.0001220703125, '1010001010100010': 0.0001220703125, '1010001010100101': 0.0001220703125, '1010001010101000': 0.000244140625, '1010001010101010': 0.0023193359375, '1010001010101011': 0.0001220703125, '1010001010101100': 0.0001220703125, '1010001010110010': 0.000244140625, '1010001010111010': 0.000244140625, '1010001011000000': 0.0001220703125, '1010001011000010': 0.00048828125, '1010001011000110': 0.000244140625, '1010001011001000': 0.000244140625, '1010001011001010': 0.0035400390625, '1010001011001100': 0.00048828125, '1010001011001110': 0.0003662109375, '1010001011010010': 0.000244140625, '1010001011010110': 0.0001220703125, '1010001011011000': 0.0001220703125, '1010001011011010': 0.000732421875, '1010001011011110': 0.0001220703125, '1010001011100000': 0.0003662109375, '1010001011100010': 0.0018310546875, '1010001011100011': 0.0001220703125, '1010001011100100': 0.000244140625, '1010001011100110': 0.0006103515625, '1010001011101000': 0.0025634765625, '1010001011101001': 0.0003662109375, '1010001011101010': 0.0174560546875, '1010001011101011': 0.0003662109375, '1010001011101100': 0.000244140625, '1010001011101101': 0.00048828125, '1010001011101110': 0.0023193359375, '1010001011101111': 0.0003662109375, '1010001011110010': 0.000732421875, '1010001011110100': 0.000244140625, '1010001011110110': 0.0001220703125, '1010001011111000': 0.0001220703125, '1010001011111010': 0.0010986328125, '1010001011111101': 0.0001220703125, '1010001011111110': 0.0003662109375, '1010001100001010': 0.0001220703125, '1010001100101000': 0.0001220703125, '1010001101101000': 0.0001220703125, '1010001101101010': 0.0010986328125, '1010001101101011': 0.0001220703125, '1010001101101110': 0.000244140625, '1010001101110000': 0.0001220703125, '1010001101110010': 0.0001220703125, '1010001101110110': 0.0001220703125, '1010001101111110': 0.0001220703125, '1010001110101010': 0.0001220703125, '1010001111001010': 0.0001220703125, '1010001111001110': 0.0001220703125, '1010001111100010': 0.0001220703125, '1010001111101000': 0.0001220703125, '1010001111101010': 0.000732421875, '1010001111101110': 0.0001220703125, '1010001111111010': 0.0001220703125, '1010010001001010': 0.0001220703125, '1010010001100010': 0.0001220703125, '1010010001101010': 0.0001220703125, '1010010001111010': 0.0001220703125, '1010010010111010': 0.0001220703125, '1010010011001010': 0.0001220703125, '1010010011100010': 0.0001220703125, '1010010011100110': 0.000244140625, '1010010011101010': 0.0013427734375, '1010010011101011': 0.0001220703125, '1010010011101100': 0.0001220703125, '1010010011101110': 0.0001220703125, '1010010011110010': 0.0001220703125, '1010010011110110': 0.0001220703125, '1010010011111010': 0.0001220703125, '1010010101001010': 0.0001220703125, '1010010101101010': 0.0001220703125, '1010010111001010': 0.0003662109375, '1010010111001011': 0.000244140625, '1010010111001100': 0.0001220703125, '1010010111101001': 0.0001220703125, '1010010111101010': 0.0008544921875, '1010010111101011': 0.0001220703125, '1010010111101110': 0.0001220703125, '1010011001001010': 0.0001220703125, '1010011001100010': 0.0001220703125, '1010011001100110': 0.0001220703125, '1010011001101010': 0.0003662109375, '1010011010001010': 0.0001220703125, '1010011010011010': 0.0001220703125, '1010011010101000': 0.0001220703125, '1010011010101010': 0.000244140625, '1010011010110010': 0.0001220703125, '1010011011000010': 0.0001220703125, '1010011011000110': 0.000244140625, '1010011011001010': 0.000244140625, '1010011011001110': 0.0001220703125, '1010011011010010': 0.0001220703125, '1010011011011110': 0.0001220703125, '1010011011100010': 0.0006103515625, '1010011011101010': 0.0029296875, '1010011011101100': 0.000244140625, '1010011011101101': 0.0001220703125, '1010011011101110': 0.000244140625, '1010011011110010': 0.0001220703125, '1010011011110110': 0.000244140625, '1010011011111010': 0.000244140625, '1010011101101000': 0.0001220703125, '1010011101101010': 0.0001220703125, '1010011111001010': 0.0001220703125, '1010011111001110': 0.0001220703125, '1010011111101010': 0.0003662109375, '1010011111101110': 0.0001220703125, '1010100000010010': 0.0001220703125, '1010100000011110': 0.0001220703125, '1010100000101000': 0.000244140625, '1010100000101010': 0.0006103515625, '1010100000101110': 0.0001220703125, '1010100001001000': 0.000244140625, '1010100001001010': 0.0003662109375, '1010100001010100': 0.0001220703125, '1010100001010110': 0.0001220703125, '1010100001011010': 0.0001220703125, '1010100001100010': 0.0003662109375, '1010100001100100': 0.0001220703125, '1010100001101000': 0.0001220703125, '1010100001101010': 0.002197265625, '1010100001101110': 0.00048828125, '1010100001110010': 0.0001220703125, '1010100001110100': 0.0001220703125, '1010100001110110': 0.0001220703125, '1010100001111010': 0.0001220703125, '1010100010000100': 0.0001220703125, '1010100010001010': 0.0008544921875, '1010100010001100': 0.0001220703125, '1010100010011010': 0.0001220703125, '1010100010011110': 0.0001220703125, '1010100010100010': 0.0003662109375, '1010100010100110': 0.0001220703125, '1010100010101000': 0.0001220703125, '1010100010101010': 0.002197265625, '1010100010101011': 0.0001220703125, '1010100010101100': 0.0001220703125, '1010100010101110': 0.0003662109375, '1010100010110110': 0.000244140625, '1010100010111010': 0.0001220703125, '1010100010111110': 0.0001220703125, '1010100011000010': 0.000244140625, '1010100011000110': 0.0001220703125, '1010100011001000': 0.000244140625, '1010100011001010': 0.00341796875, '1010100011001011': 0.0001220703125, '1010100011001100': 0.0001220703125, '1010100011001111': 0.0001220703125, '1010100011010010': 0.000244140625, '1010100011010011': 0.0001220703125, '1010100011010110': 0.0001220703125, '1010100011011001': 0.0001220703125, '1010100011011010': 0.000244140625, '1010100011011110': 0.0001220703125, '1010100011100000': 0.0001220703125, '1010100011100010': 0.0013427734375, '1010100011100100': 0.0003662109375, '1010100011100101': 0.0001220703125, '1010100011100110': 0.00048828125, '1010100011101000': 0.0037841796875, '1010100011101010': 0.016357421875, '1010100011101011': 0.0003662109375, '1010100011101100': 0.000732421875, '1010100011101110': 0.0018310546875, '1010100011101111': 0.000244140625, '1010100011110010': 0.0009765625, '1010100011110011': 0.0001220703125, '1010100011110100': 0.0001220703125, '1010100011110110': 0.0006103515625, '1010100011111000': 0.0001220703125, '1010100011111001': 0.0001220703125, '1010100011111010': 0.0008544921875, '1010100011111101': 0.0001220703125, '1010100011111110': 0.000244140625, '1010100100101010': 0.000244140625, '1010100101000010': 0.0001220703125, '1010100101001010': 0.000244140625, '1010100101100010': 0.0001220703125, '1010100101100110': 0.0001220703125, '1010100101101010': 0.001708984375, '1010100101101111': 0.0001220703125, '1010100101110010': 0.000244140625, '1010100110001010': 0.0001220703125, '1010100110001101': 0.0001220703125, '1010100110101110': 0.000244140625, '1010100111001010': 0.0001220703125, '1010100111011010': 0.0001220703125, '1010100111100000': 0.0001220703125, '1010100111100010': 0.000244140625, '1010100111100100': 0.0001220703125, '1010100111100110': 0.0001220703125, '1010100111101000': 0.000244140625, '1010100111101010': 0.001953125, '1010100111101110': 0.000244140625, '1010100111110110': 0.0001220703125, '1010100111111110': 0.0001220703125, '1010101000000010': 0.0001220703125, '1010101000000011': 0.0001220703125, '1010101000000110': 0.0001220703125, '1010101000001010': 0.0003662109375, '1010101000001101': 0.0001220703125, '1010101000001110': 0.0001220703125, '1010101000011010': 0.0001220703125, '1010101000101000': 0.0001220703125, '1010101000101010': 0.0018310546875, '1010101000101101': 0.0001220703125, '1010101000111010': 0.0001220703125, '1010101001000001': 0.0001220703125, '1010101001000010': 0.0003662109375, '1010101001001000': 0.000244140625, '1010101001001010': 0.0023193359375, '1010101001001011': 0.0001220703125, '1010101001001100': 0.0001220703125, '1010101001001110': 0.00048828125, '1010101001010000': 0.0001220703125, '1010101001010110': 0.000244140625, '1010101001011000': 0.0001220703125, '1010101001011010': 0.0006103515625, '1010101001011100': 0.0001220703125, '1010101001100000': 0.000244140625, '1010101001100010': 0.0015869140625, '1010101001100100': 0.0003662109375, '1010101001100101': 0.0001220703125, '1010101001100110': 0.0008544921875, '1010101001101000': 0.0018310546875, '1010101001101010': 0.0125732421875, '1010101001101011': 0.0003662109375, '1010101001101100': 0.00048828125, '1010101001101101': 0.000244140625, '1010101001101110': 0.0015869140625, '1010101001110000': 0.0001220703125, '1010101001110010': 0.0008544921875, '1010101001110011': 0.0001220703125, '1010101001110110': 0.0006103515625, '1010101001111010': 0.0015869140625, '1010101001111011': 0.0001220703125, '1010101001111100': 0.000244140625, '1010101010000000': 0.000244140625, '1010101010000010': 0.0003662109375, '1010101010000011': 0.0001220703125, '1010101010000110': 0.0001220703125, '1010101010001000': 0.000244140625, '1010101010001010': 0.002685546875, '1010101010001100': 0.000244140625, '1010101010001110': 0.0006103515625, '1010101010010110': 0.0001220703125, '1010101010011010': 0.000732421875, '1010101010011110': 0.000244140625, '1010101010100000': 0.0001220703125, '1010101010100010': 0.0020751953125, '1010101010100110': 0.000732421875, '1010101010100111': 0.0001220703125, '1010101010101000': 0.003173828125, '1010101010101001': 0.0006103515625, '1010101010101010': 0.013671875, '1010101010101011': 0.00048828125, '1010101010101100': 0.00048828125, '1010101010101101': 0.0003662109375, '1010101010101110': 0.002197265625, '1010101010101111': 0.000244140625, '1010101010110000': 0.000244140625, '1010101010110010': 0.000732421875, '1010101010110110': 0.0003662109375, '1010101010111000': 0.00048828125, '1010101010111010': 0.0010986328125, '1010101010111110': 0.0001220703125, '1010101011000000': 0.0003662109375, '1010101011000010': 0.0025634765625, '1010101011000100': 0.0001220703125, '1010101011000101': 0.0001220703125, '1010101011000110': 0.001220703125, '1010101011000111': 0.0001220703125, '1010101011001000': 0.0023193359375, '1010101011001001': 0.0001220703125, '1010101011001010': 0.0225830078125, '1010101011001011': 0.0009765625, '1010101011001100': 0.0009765625, '1010101011001101': 0.00048828125, '1010101011001110': 0.0032958984375, '1010101011001111': 0.0001220703125, '1010101011010000': 0.0001220703125, '1010101011010001': 0.0001220703125, '1010101011010010': 0.00146484375, '1010101011010100': 0.000244140625, '1010101011010110': 0.00146484375, '1010101011011000': 0.0006103515625, '1010101011011001': 0.0001220703125, '1010101011011010': 0.0052490234375, '1010101011011011': 0.000244140625, '1010101011011100': 0.0001220703125, '1010101011011110': 0.0009765625, '1010101011100000': 0.0010986328125, '1010101011100001': 0.0001220703125, '1010101011100010': 0.011474609375, '1010101011100011': 0.00048828125, '1010101011100100': 0.0018310546875, '1010101011100101': 0.00048828125, '1010101011100110': 0.0037841796875, '1010101011101000': 0.0107421875, '1010101011101001': 0.0006103515625, '1010101011101010': 0.10009765625, '1010101011101011': 0.0047607421875, '1010101011101100': 0.0045166015625, '1010101011101101': 0.002685546875, '1010101011101110': 0.01513671875, '1010101011101111': 0.0010986328125, '1010101011110000': 0.0003662109375, '1010101011110001': 0.000244140625, '1010101011110010': 0.0052490234375, '1010101011110011': 0.0001220703125, '1010101011110100': 0.00048828125, '1010101011110101': 0.0001220703125, '1010101011110110': 0.0032958984375, '1010101011110111': 0.0001220703125, '1010101011111000': 0.0006103515625, '1010101011111001': 0.000244140625, '1010101011111010': 0.0087890625, '1010101011111011': 0.000244140625, '1010101011111100': 0.000244140625, '1010101011111101': 0.000244140625, '1010101011111110': 0.001220703125, '1010101100001010': 0.000244140625, '1010101100001100': 0.0001220703125, '1010101100100010': 0.000244140625, '1010101100100110': 0.0001220703125, '1010101100101010': 0.0006103515625, '1010101100101011': 0.0001220703125, '1010101100101110': 0.0001220703125, '1010101100111010': 0.000244140625, '1010101101000010': 0.0001220703125, '1010101101000110': 0.0001220703125, '1010101101001000': 0.0001220703125, '1010101101001010': 0.00146484375, '1010101101001110': 0.0003662109375, '1010101101011010': 0.0006103515625, '1010101101100000': 0.000244140625, '1010101101100010': 0.0008544921875, '1010101101100100': 0.000244140625, '1010101101100110': 0.0001220703125, '1010101101101000': 0.0009765625, '1010101101101010': 0.0062255859375, '1010101101101011': 0.000244140625, '1010101101101100': 0.00048828125, '1010101101101101': 0.0001220703125, '1010101101101110': 0.0009765625, '1010101101110010': 0.00048828125, '1010101101111000': 0.0001220703125, '1010101101111010': 0.0003662109375, '1010101110001000': 0.0001220703125, '1010101110001110': 0.0001220703125, '1010101110011100': 0.0001220703125, '1010101110100011': 0.0001220703125, '1010101110101000': 0.00048828125, '1010101110101010': 0.00048828125, '1010101110101011': 0.0001220703125, '1010101111001000': 0.0001220703125, '1010101111001010': 0.00048828125, '1010101111001110': 0.0001220703125, '1010101111011010': 0.0003662109375, '1010101111011110': 0.000244140625, '1010101111100010': 0.000732421875, '1010101111101000': 0.0009765625, '1010101111101010': 0.0057373046875, '1010101111101011': 0.000244140625, '1010101111101100': 0.000244140625, '1010101111101110': 0.000732421875, '1010101111110010': 0.0008544921875, '1010101111110100': 0.0001220703125, '1010101111110110': 0.0001220703125, '1010101111111010': 0.0003662109375, '1010101111111100': 0.0001220703125, '1010110000000110': 0.0001220703125, '1010110000100010': 0.0001220703125, '1010110000101010': 0.0003662109375, '1010110001001010': 0.0001220703125, '1010110001001110': 0.0001220703125, '1010110001101010': 0.0008544921875, '1010110001101011': 0.0001220703125, '1010110001101100': 0.0001220703125, '1010110001101101': 0.0001220703125, '1010110001101110': 0.000244140625, '1010110001101111': 0.0001220703125, '1010110010001010': 0.000244140625, '1010110010100010': 0.0001220703125, '1010110010101010': 0.0008544921875, '1010110010101011': 0.0001220703125, '1010110010101110': 0.000244140625, '1010110010111010': 0.0001220703125, '1010110011000010': 0.0001220703125, '1010110011001000': 0.000244140625, '1010110011001010': 0.0006103515625, '1010110011001011': 0.000244140625, '1010110011001101': 0.0001220703125, '1010110011001110': 0.0003662109375, '1010110011010010': 0.0001220703125, '1010110011010110': 0.0001220703125, '1010110011011010': 0.0001220703125, '1010110011100010': 0.0006103515625, '1010110011101000': 0.000732421875, '1010110011101010': 0.0047607421875, '1010110011101011': 0.0006103515625, '1010110011101100': 0.000244140625, '1010110011101101': 0.0001220703125, '1010110011101110': 0.0008544921875, '1010110011101111': 0.0003662109375, '1010110011110000': 0.0001220703125, '1010110011110001': 0.0001220703125, '1010110011110010': 0.0003662109375, '1010110011110110': 0.000244140625, '1010110011111010': 0.0006103515625, '1010110011111100': 0.0001220703125, '1010110011111110': 0.0001220703125, '1010110100101010': 0.0003662109375, '1010110101001010': 0.000244140625, '1010110101010000': 0.0001220703125, '1010110101011011': 0.0001220703125, '1010110101100010': 0.0001220703125, '1010110101100101': 0.0001220703125, '1010110101100110': 0.0001220703125, '1010110101101010': 0.001708984375, '1010110101101110': 0.0001220703125, '1010110101110110': 0.0001220703125, '1010110110100000': 0.000244140625, '1010110110100101': 0.0001220703125, '1010110110101000': 0.000244140625, '1010110110101010': 0.00048828125, '1010110110101011': 0.0001220703125, '1010110110101110': 0.0003662109375, '1010110110110110': 0.0001220703125, '1010110111000010': 0.000244140625, '1010110111001000': 0.0001220703125, '1010110111001001': 0.0001220703125, '1010110111001010': 0.0018310546875, '1010110111001011': 0.0001220703125, '1010110111001110': 0.0001220703125, '1010110111010010': 0.0001220703125, '1010110111010110': 0.0001220703125, '1010110111011010': 0.00048828125, '1010110111011110': 0.0001220703125, '1010110111100000': 0.0001220703125, '1010110111100010': 0.000732421875, '1010110111100110': 0.000244140625, '1010110111101000': 0.000732421875, '1010110111101001': 0.0001220703125, '1010110111101010': 0.0072021484375, '1010110111101011': 0.0001220703125, '1010110111101101': 0.0003662109375, '1010110111101110': 0.0009765625, '1010110111110010': 0.00048828125, '1010110111110100': 0.0001220703125, '1010110111110110': 0.0003662109375, '1010110111111010': 0.0008544921875, '1010111000001101': 0.0001220703125, '1010111000101100': 0.0001220703125, '1010111001001010': 0.0001220703125, '1010111001010110': 0.0001220703125, '1010111001100010': 0.0001220703125, '1010111001101000': 0.0001220703125, '1010111001101010': 0.0006103515625, '1010111001101100': 0.0001220703125, '1010111001111010': 0.0001220703125, '1010111001111110': 0.0001220703125, '1010111010001000': 0.0001220703125, '1010111010001010': 0.000244140625, '1010111010100000': 0.0001220703125, '1010111010100010': 0.000244140625, '1010111010100100': 0.0001220703125, '1010111010101010': 0.0018310546875, '1010111010101110': 0.0001220703125, '1010111010110000': 0.0001220703125, '1010111010110010': 0.0003662109375, '1010111010110110': 0.0001220703125, '1010111010111010': 0.0001220703125, '1010111011000100': 0.0001220703125, '1010111011000101': 0.0001220703125, '1010111011000110': 0.000244140625, '1010111011001000': 0.0001220703125, '1010111011001010': 0.0018310546875, '1010111011001110': 0.0001220703125, '1010111011010101': 0.0001220703125, '1010111011011010': 0.000244140625, '1010111011100000': 0.0001220703125, '1010111011100010': 0.0010986328125, '1010111011100110': 0.000244140625, '1010111011101000': 0.0010986328125, '1010111011101010': 0.0069580078125, '1010111011101011': 0.000244140625, '1010111011101101': 0.0001220703125, '1010111011101110': 0.0013427734375, '1010111011110010': 0.0003662109375, '1010111011110011': 0.0001220703125, '1010111011110100': 0.0001220703125, '1010111011110110': 0.000244140625, '1010111011111000': 0.0001220703125, '1010111011111010': 0.000732421875, '1010111011111110': 0.0001220703125, '1010111100001010': 0.0001220703125, '1010111101001011': 0.0001220703125, '1010111101101010': 0.0001220703125, '1010111101101100': 0.0001220703125, '1010111110101010': 0.00048828125, '1010111111000100': 0.0001220703125, '1010111111001000': 0.0001220703125, '1010111111001101': 0.0001220703125, '1010111111100010': 0.0003662109375, '1010111111101000': 0.0001220703125, '1010111111101010': 0.001220703125, '1010111111101110': 0.0001220703125, '1010111111101111': 0.0001220703125, '1010111111110000': 0.0001220703125, '1010111111111010': 0.0003662109375, '1010111111111110': 0.0001220703125, '1011000001101000': 0.0001220703125, '1011000001101010': 0.000244140625, '1011000001111010': 0.0001220703125, '1011000010101010': 0.0001220703125, '1011000011001000': 0.0001220703125, '1011000011001010': 0.000244140625, '1011000011011010': 0.0001220703125, '1011000011101000': 0.0001220703125, '1011000011101010': 0.0013427734375, '1011000011101110': 0.000244140625, '1011000011111000': 0.0001220703125, '1011000011111010': 0.0001220703125, '1011000101101010': 0.0001220703125, '1011000110101010': 0.0001220703125, '1011000111001100': 0.0001220703125, '1011000111100010': 0.0001220703125, '1011000111101000': 0.0001220703125, '1011000111101010': 0.0001220703125, '1011000111101110': 0.000244140625, '1011001000001010': 0.0001220703125, '1011001001000010': 0.0001220703125, '1011001001001010': 0.000244140625, '1011001001011010': 0.000244140625, '1011001001101000': 0.0001220703125, '1011001001101010': 0.0010986328125, '1011001001101110': 0.000244140625, '1011001001110011': 0.0001220703125, '1011001010000110': 0.0001220703125, '1011001010011010': 0.000244140625, '1011001010100010': 0.0001220703125, '1011001010101000': 0.0001220703125, '1011001010101010': 0.0003662109375, '1011001010101110': 0.0001220703125, '1011001010110010': 0.0001220703125, '1011001010110011': 0.0001220703125, '1011001010111010': 0.00048828125, '1011001011000010': 0.0001220703125, '1011001011000111': 0.0001220703125, '1011001011001000': 0.000244140625, '1011001011001010': 0.002197265625, '1011001011001011': 0.0001220703125, '1011001011001110': 0.000244140625, '1011001011011010': 0.00048828125, '1011001011011110': 0.0001220703125, '1011001011100010': 0.0008544921875, '1011001011100100': 0.000244140625, '1011001011100110': 0.000244140625, '1011001011101000': 0.0013427734375, '1011001011101001': 0.000244140625, '1011001011101010': 0.0089111328125, '1011001011101011': 0.000244140625, '1011001011101100': 0.0003662109375, '1011001011101101': 0.0003662109375, '1011001011101110': 0.001220703125, '1011001011101111': 0.0001220703125, '1011001011110010': 0.0006103515625, '1011001011110100': 0.0001220703125, '1011001011110110': 0.00048828125, '1011001011111010': 0.00048828125, '1011001011111110': 0.0001220703125, '1011001101101010': 0.0006103515625, '1011001101110010': 0.0001220703125, '1011001101111010': 0.0001220703125, '1011001110101010': 0.0001220703125, '1011001110110111': 0.0001220703125, '1011001111001010': 0.0001220703125, '1011001111100010': 0.0001220703125, '1011001111101010': 0.0001220703125, '1011001111101011': 0.000244140625, '1011001111101110': 0.0001220703125, '1011001111110010': 0.0001220703125, '1011001111111010': 0.0001220703125, '1011010000101010': 0.0001220703125, '1011010001101010': 0.0003662109375, '1011010010101010': 0.0001220703125, '1011010011001010': 0.00048828125, '1011010011010010': 0.0001220703125, '1011010011100010': 0.0001220703125, '1011010011100100': 0.0001220703125, '1011010011101010': 0.0013427734375, '1011010011101101': 0.0001220703125, '1011010011101110': 0.0001220703125, '1011010011110010': 0.0001220703125, '1011010011111000': 0.0001220703125, '1011010011111010': 0.0001220703125, '1011010101010000': 0.0001220703125, '1011010111001010': 0.0001220703125, '1011010111010010': 0.0001220703125, '1011010111100010': 0.0001220703125, '1011010111101010': 0.0008544921875, '1011010111101110': 0.000244140625, '1011010111110001': 0.0001220703125, '1011011000110100': 0.0001220703125, '1011011001100010': 0.0001220703125, '1011011001101010': 0.0003662109375, '1011011001101101': 0.0001220703125, '1011011001101110': 0.0001220703125, '1011011001111010': 0.0001220703125, '1011011010000110': 0.0001220703125, '1011011010001000': 0.0001220703125, '1011011010011010': 0.0001220703125, '1011011010100110': 0.0001220703125, '1011011010101010': 0.00048828125, '1011011010110010': 0.0001220703125, '1011011011001000': 0.0001220703125, '1011011011001010': 0.0006103515625, '1011011011001110': 0.0001220703125, '1011011011010010': 0.000244140625, '1011011011011010': 0.000244140625, '1011011011100000': 0.0001220703125, '1011011011100010': 0.000244140625, '1011011011100110': 0.0001220703125, '1011011011101001': 0.0001220703125, '1011011011101010': 0.0040283203125, '1011011011101011': 0.00048828125, '1011011011101100': 0.0001220703125, '1011011011101101': 0.0001220703125, '1011011011101110': 0.000732421875, '1011011011110010': 0.000244140625, '1011011011110110': 0.0001220703125, '1011011011111000': 0.0001220703125, '1011011011111010': 0.0003662109375, '1011011101101010': 0.0001220703125, '1011011111001010': 0.0001220703125, '1011011111001110': 0.0001220703125, '1011011111101010': 0.0003662109375, '1011011111101110': 0.0001220703125, '1011100000101010': 0.0001220703125, '1011100000101110': 0.0001220703125, '1011100001001110': 0.0001220703125, '1011100001010110': 0.0001220703125, '1011100001100010': 0.000244140625, '1011100001101010': 0.000244140625, '1011100010101000': 0.0001220703125, '1011100010101110': 0.0001220703125, '1011100010110010': 0.0001220703125, '1011100011000010': 0.0001220703125, '1011100011001000': 0.0001220703125, '1011100011001010': 0.0003662109375, '1011100011011010': 0.0001220703125, '1011100011011110': 0.000244140625, '1011100011100010': 0.0001220703125, '1011100011100110': 0.0001220703125, '1011100011101000': 0.0003662109375, '1011100011101010': 0.002197265625, '1011100011101110': 0.000244140625, '1011100011111010': 0.000244140625, '1011100101101010': 0.000244140625, '1011100111100010': 0.0001220703125, '1011100111101010': 0.000244140625, '1011101000001010': 0.0001220703125, '1011101000101010': 0.0001220703125, '1011101001000011': 0.0001220703125, '1011101001001000': 0.0001220703125, '1011101001001010': 0.000732421875, '1011101001011010': 0.0003662109375, '1011101001100010': 0.0003662109375, '1011101001101000': 0.000244140625, '1011101001101010': 0.00146484375, '1011101001101110': 0.0003662109375, '1011101001110010': 0.000244140625, '1011101001110110': 0.0001220703125, '1011101001111010': 0.0001220703125, '1011101010000010': 0.0001220703125, '1011101010001010': 0.0003662109375, '1011101010010010': 0.000244140625, '1011101010100010': 0.0001220703125, '1011101010100110': 0.0001220703125, '1011101010101000': 0.0001220703125, '1011101010101010': 0.001220703125, '1011101010101011': 0.0001220703125, '1011101010101100': 0.0001220703125, '1011101010101101': 0.0001220703125, '1011101010101110': 0.000244140625, '1011101010111010': 0.0001220703125, '1011101010111110': 0.0001220703125, '1011101011000000': 0.0001220703125, '1011101011000010': 0.00048828125, '1011101011000110': 0.000244140625, '1011101011001000': 0.0001220703125, '1011101011001010': 0.0030517578125, '1011101011001100': 0.0001220703125, '1011101011001101': 0.0001220703125, '1011101011001110': 0.0003662109375, '1011101011010010': 0.0001220703125, '1011101011011010': 0.0006103515625, '1011101011011011': 0.0001220703125, '1011101011011110': 0.0001220703125, '1011101011100000': 0.0001220703125, '1011101011100010': 0.0013427734375, '1011101011100011': 0.0001220703125, '1011101011100110': 0.000244140625, '1011101011101000': 0.0008544921875, '1011101011101010': 0.0140380859375, '1011101011101011': 0.0006103515625, '1011101011101100': 0.00048828125, '1011101011101101': 0.0001220703125, '1011101011101110': 0.0010986328125, '1011101011101111': 0.0001220703125, '1011101011110000': 0.0001220703125, '1011101011110010': 0.000732421875, '1011101011110100': 0.0001220703125, '1011101011110110': 0.0003662109375, '1011101011111000': 0.0001220703125, '1011101011111010': 0.0010986328125, '1011101011111011': 0.0001220703125, '1011101011111110': 0.0001220703125, '1011101100101010': 0.000244140625, '1011101100101111': 0.000244140625, '1011101101000010': 0.0001220703125, '1011101101001110': 0.0001220703125, '1011101101100010': 0.0003662109375, '1011101101100110': 0.0001220703125, '1011101101101010': 0.0013427734375, '1011101101111010': 0.0001220703125, '1011101110101000': 0.0001220703125, '1011101110101010': 0.000244140625, '1011101111000110': 0.0001220703125, '1011101111001010': 0.0001220703125, '1011101111001011': 0.0001220703125, '1011101111001110': 0.0001220703125, '1011101111100010': 0.0001220703125, '1011101111101010': 0.0003662109375, '1011101111101110': 0.0003662109375, '1011101111110010': 0.0001220703125, '1011101111111010': 0.0001220703125, '1011110001101010': 0.0001220703125, '1011110001101110': 0.0001220703125, '1011110001111010': 0.0001220703125, '1011110010101000': 0.0001220703125, '1011110010101010': 0.000244140625, '1011110011001010': 0.0001220703125, '1011110011100010': 0.000244140625, '1011110011101010': 0.0008544921875, '1011110011101101': 0.0001220703125, '1011110011110010': 0.0001220703125, '1011110011110110': 0.0001220703125, '1011110011111010': 0.0001220703125, '1011110101101000': 0.0001220703125, '1011110101101010': 0.0001220703125, '1011110110000000': 0.0001220703125, '1011110110101010': 0.0001220703125, '1011110111001010': 0.0001220703125, '1011110111010010': 0.0001220703125, '1011110111100010': 0.0001220703125, '1011110111101000': 0.0001220703125, '1011110111101010': 0.0003662109375, '1011110111101011': 0.0001220703125, '1011110111101110': 0.0001220703125, '1011111011001011': 0.0001220703125, '1011111011011010': 0.0001220703125, '1011111011100000': 0.0001220703125, '1011111011100010': 0.0001220703125, '1011111011101010': 0.0003662109375, '1011111011101100': 0.0001220703125, '1011111011101110': 0.000244140625, '1011111101001010': 0.0001220703125, '1011111101001110': 0.0001220703125, '1011111101111010': 0.0001220703125, '1011111111111000': 0.0001220703125, '1100000011101110': 0.0001220703125, '1100001001101010': 0.0001220703125, '1100001010101010': 0.0003662109375, '1100001011001010': 0.000244140625, '1100001011001110': 0.0001220703125, '1100001011011010': 0.000244140625, '1100001011100010': 0.0001220703125, '1100001011100110': 0.000244140625, '1100001011101000': 0.0001220703125, '1100001011101010': 0.001220703125, '1100001011101011': 0.0001220703125, '1100001011101100': 0.0001220703125, '1100001011101110': 0.0003662109375, '1100001011110110': 0.0001220703125, '1100010111101110': 0.0001220703125, '1100011010101010': 0.0001220703125, '1100011011000010': 0.0001220703125, '1100011011101010': 0.000244140625, '1100100001001100': 0.0001220703125, '1100100001100010': 0.0001220703125, '1100100001101001': 0.0001220703125, '1100100001101010': 0.0001220703125, '1100100010001010': 0.0001220703125, '1100100010011000': 0.0001220703125, '1100100010101010': 0.0001220703125, '1100100011001010': 0.0001220703125, '1100100011011000': 0.0001220703125, '1100100011100010': 0.0001220703125, '1100100011101010': 0.000732421875, '1100100011101110': 0.0001220703125, '1100100011110010': 0.0001220703125, '1100100111101010': 0.0001220703125, '1100101001001000': 0.0001220703125, '1100101001001110': 0.0001220703125, '1100101001011011': 0.0001220703125, '1100101001101010': 0.000244140625, '1100101001110010': 0.0001220703125, '1100101001111010': 0.0001220703125, '1100101010001110': 0.000244140625, '1100101010101010': 0.000732421875, '1100101010110010': 0.0001220703125, '1100101010111010': 0.0001220703125, '1100101011000010': 0.0001220703125, '1100101011001000': 0.0001220703125, '1100101011001010': 0.0009765625, '1100101011010010': 0.000244140625, '1100101011011110': 0.0001220703125, '1100101011100000': 0.0001220703125, '1100101011100010': 0.000244140625, '1100101011100110': 0.0003662109375, '1100101011101000': 0.0001220703125, '1100101011101001': 0.0001220703125, '1100101011101010': 0.0037841796875, '1100101011101011': 0.0003662109375, '1100101011101101': 0.0001220703125, '1100101011101110': 0.00048828125, '1100101011110010': 0.000244140625, '1100101011110110': 0.0001220703125, '1100101011111000': 0.0001220703125, '1100101011111010': 0.00048828125, '1100101101001010': 0.0001220703125, '1100101101101010': 0.0001220703125, '1100101101101110': 0.0001220703125, '1100101101110010': 0.0001220703125, '1100101110101010': 0.0001220703125, '1100101111100010': 0.0001220703125, '1100101111101010': 0.0003662109375, '1100101111111110': 0.0001220703125, '1100110011100111': 0.0001220703125, '1100110011101001': 0.0001220703125, '1100110011101010': 0.000244140625, '1100110011101110': 0.0001220703125, '1100110101101010': 0.0001220703125, '1100110110101010': 0.0001220703125, '1100110111100010': 0.0001220703125, '1100110111101010': 0.000732421875, '1100111010101000': 0.0001220703125, '1100111011000010': 0.0001220703125, '1100111011000110': 0.0001220703125, '1100111011001010': 0.0001220703125, '1100111011101010': 0.000244140625, '1100111011101110': 0.0001220703125, '1100111011110010': 0.0001220703125, '1101000001101110': 0.0001220703125, '1101000011100110': 0.0001220703125, '1101001001100110': 0.0001220703125, '1101001001101010': 0.0003662109375, '1101001010000110': 0.0001220703125, '1101001010101010': 0.000244140625, '1101001011011010': 0.0001220703125, '1101001011100010': 0.000244140625, '1101001011101010': 0.0003662109375, '1101001111001010': 0.0001220703125, '1101001111100110': 0.0001220703125, '1101010010111010': 0.0001220703125, '1101010011101010': 0.000244140625, '1101010011110010': 0.0001220703125, '1101011011000110': 0.0001220703125, '1101011111111010': 0.0001220703125, '1101100001110111': 0.0001220703125, '1101100011001010': 0.0001220703125, '1101100011100010': 0.0001220703125, '1101100011100011': 0.0001220703125, '1101100011101001': 0.0001220703125, '1101100011101010': 0.000244140625, '1101100011101011': 0.0001220703125, '1101100011101110': 0.000244140625, '1101100011101111': 0.0001220703125, '1101100011111010': 0.0001220703125, '1101100101101010': 0.0001220703125, '1101100101110110': 0.0001220703125, '1101100111001010': 0.0001220703125, '1101101001011000': 0.0001220703125, '1101101001100101': 0.0001220703125, '1101101001100110': 0.0001220703125, '1101101001101000': 0.0001220703125, '1101101001101010': 0.000244140625, '1101101001101100': 0.0001220703125, '1101101001101101': 0.0001220703125, '1101101010101000': 0.0001220703125, '1101101010101001': 0.0001220703125, '1101101010101010': 0.00048828125, '1101101010101011': 0.0001220703125, '1101101010111010': 0.0001220703125, '1101101011000010': 0.0001220703125, '1101101011000110': 0.0001220703125, '1101101011001000': 0.0001220703125, '1101101011001010': 0.0001220703125, '1101101011001011': 0.0001220703125, '1101101011001110': 0.0001220703125, '1101101011010010': 0.0001220703125, '1101101011010110': 0.0001220703125, '1101101011011010': 0.0001220703125, '1101101011100000': 0.000244140625, '1101101011100010': 0.000244140625, '1101101011100011': 0.0001220703125, '1101101011100100': 0.0001220703125, '1101101011100110': 0.000244140625, '1101101011101000': 0.00048828125, '1101101011101010': 0.00390625, '1101101011101011': 0.000244140625, '1101101011101100': 0.0001220703125, '1101101011101110': 0.0006103515625, '1101101011110000': 0.0001220703125, '1101101011110010': 0.000244140625, '1101101011110110': 0.0001220703125, '1101101011111010': 0.0006103515625, '1101101011111011': 0.0001220703125, '1101101101100110': 0.0001220703125, '1101101110101010': 0.0001220703125, '1101101111101110': 0.0001220703125, '1101110010101010': 0.0001220703125, '1101110011101010': 0.000244140625, '1101110111101000': 0.0001220703125, '1101110111101010': 0.0001220703125, '1101111010101010': 0.0001220703125, '1101111011001011': 0.0001220703125, '1101111011100010': 0.0001220703125, '1101111011101010': 0.0001220703125, '1101111011110110': 0.0001220703125, '1110000010101010': 0.0001220703125, '1110000011001010': 0.0001220703125, '1110000101011010': 0.0001220703125, '1110000111101010': 0.0001220703125, '1110001000101100': 0.0001220703125, '1110001010001101': 0.0001220703125, '1110001010101000': 0.000244140625, '1110001011001000': 0.0001220703125, '1110001011001010': 0.0001220703125, '1110001011100000': 0.0001220703125, '1110001011100010': 0.0001220703125, '1110001011101010': 0.0003662109375, '1110001011101110': 0.0001220703125, '1110001011110010': 0.0001220703125, '1110001101101001': 0.0001220703125, '1110001101101010': 0.000244140625, '1110001111101010': 0.0001220703125, '1110010100001110': 0.0001220703125, '1110010111100111': 0.0001220703125, '1110100001001110': 0.0001220703125, '1110100001101010': 0.0001220703125, '1110100011011010': 0.0001220703125, '1110100011100000': 0.0001220703125, '1110100011100111': 0.0001220703125, '1110100011101010': 0.000244140625, '1110100011110110': 0.0001220703125, '1110100110101010': 0.0001220703125, '1110100110101100': 0.0001220703125, '1110100111100011': 0.0001220703125, '1110100111101010': 0.000244140625, '1110101001000110': 0.0001220703125, '1110101001001011': 0.0001220703125, '1110101001100010': 0.0001220703125, '1110101001101010': 0.0003662109375, '1110101001101110': 0.0001220703125, '1110101001110010': 0.0001220703125, '1110101010001010': 0.0001220703125, '1110101010100010': 0.0001220703125, '1110101010100100': 0.0001220703125, '1110101010101010': 0.000244140625, '1110101010110000': 0.0001220703125, '1110101010110010': 0.0001220703125, '1110101010110110': 0.0001220703125, '1110101011000100': 0.0001220703125, '1110101011001000': 0.0001220703125, '1110101011001010': 0.0006103515625, '1110101011001110': 0.0001220703125, '1110101011010110': 0.0001220703125, '1110101011100000': 0.0001220703125, '1110101011100010': 0.000244140625, '1110101011101000': 0.000244140625, '1110101011101001': 0.0001220703125, '1110101011101010': 0.0028076171875, '1110101011101100': 0.0001220703125, '1110101011101101': 0.0001220703125, '1110101011101110': 0.00048828125, '1110101011101111': 0.000244140625, '1110101011110111': 0.0001220703125, '1110101011111010': 0.0003662109375, '1110101100100001': 0.0001220703125, '1110101101101010': 0.0001220703125, '1110101101110010': 0.0001220703125, '1110101101111000': 0.0001220703125, '1110101111011010': 0.0001220703125, '1110101111101010': 0.00048828125, '1110101111110010': 0.0001220703125, '1110110011101010': 0.00048828125, '1110110011101110': 0.0001220703125, '1110110101001010': 0.0001220703125, '1110110111000110': 0.0001220703125, '1110110111001010': 0.0001220703125, '1110110111101101': 0.0001220703125, '1110110111101110': 0.0001220703125, '1110111001101010': 0.0001220703125, '1110111011100010': 0.0003662109375, '1110111011100110': 0.0001220703125, '1110111011101000': 0.0001220703125, '1110111011101010': 0.0003662109375, '1110111011101100': 0.0001220703125, '1110111011110010': 0.0001220703125, '1110111101111011': 0.0001220703125, '1111000011100100': 0.0001220703125, '1111000101101010': 0.0001220703125, '1111001001011010': 0.0001220703125, '1111001011101000': 0.0001220703125, '1111001011101010': 0.0001220703125, '1111001011101100': 0.0001220703125, '1111010011001010': 0.0001220703125, '1111010111101000': 0.0001220703125, '1111011010111110': 0.0001220703125, '1111011011001010': 0.000244140625, '1111011011101010': 0.0001220703125, '1111100011111010': 0.0001220703125, '1111101001101010': 0.0001220703125, '1111101001101011': 0.0001220703125, '1111101010011010': 0.0001220703125, '1111101011001010': 0.0001220703125, '1111101011101010': 0.0001220703125, '1111101011101100': 0.000244140625, '1111101011110010': 0.0001220703125, '1111101011111010': 0.000244140625, '1111101101100010': 0.0001220703125, '1111101101101101': 0.0001220703125, '1111110011101010': 0.0001220703125, '1111110101101010': 0.0001220703125, '1111111011001010': 0.0001220703125, '1111111011100010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=0_bit=0.txt <==
{'000000': 1.0}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=0_bit=1.txt <==
{'110101': 1.0}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=1_bit=0.txt <==
{'000000': 1.0}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=1_bit=1.txt <==
{'110101': 1.0}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=2_bit=0.txt <==
{'000000': 1.0}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=2_bit=1.txt <==
{'110101': 0.564208984375, '010101': 0.1507568359375, '110001': 0.01171875, '110100': 0.066650390625, '110110': 0.019775390625, '010100': 0.0164794921875, '100101': 0.0081787109375, '101101': 0.058349609375, '101011': 0.0047607421875, '010011': 0.0040283203125, '011011': 0.0037841796875, '111011': 0.0146484375, '110011': 0.015625, '001101': 0.0167236328125, '001010': 0.0006103515625, '010001': 0.001953125, '011010': 0.0006103515625, '010010': 0.0008544921875, '111010': 0.0020751953125, '010110': 0.0040283203125, '101100': 0.00732421875, '100011': 0.002685546875, '110010': 0.00439453125, '101110': 0.0010986328125, '101001': 0.0010986328125, '100100': 0.000732421875, '110000': 0.00439453125, '100010': 0.0006103515625, '000011': 0.0009765625, '001100': 0.0025634765625, '000101': 0.0023193359375, '000100': 0.0001220703125, '101010': 0.001708984375, '001110': 0.000732421875, '001011': 0.0013427734375, '111111': 0.0001220703125, '111110': 0.000244140625, '111000': 0.0003662109375, '010000': 0.000732421875, '001001': 0.000244140625, '100000': 0.0001220703125, '111001': 0.0001220703125, '001000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=3_bit=0.txt <==
{'000000': 0.7843017578125, '001000': 0.03857421875, '100000': 0.0474853515625, '010000': 0.0064697265625, '011000': 0.0247802734375, '011010': 0.000732421875, '000100': 0.0054931640625, '011011': 0.000244140625, '000011': 0.01123046875, '001011': 0.0010986328125, '000010': 0.0335693359375, '100001': 0.0006103515625, '101110': 0.0006103515625, '000001': 0.017333984375, '000110': 0.0062255859375, '001010': 0.0010986328125, '001110': 0.0072021484375, '111000': 0.0015869140625, '100010': 0.0028076171875, '010011': 0.0001220703125, '011001': 0.0003662109375, '100110': 0.00048828125, '101000': 0.002197265625, '011100': 0.0003662109375, '010110': 0.00048828125, '010100': 0.0001220703125, '000111': 0.0003662109375, '001111': 0.0003662109375, '010010': 0.0006103515625, '001001': 0.0010986328125, '101001': 0.0001220703125, '001100': 0.00048828125, '100011': 0.0006103515625, '110000': 0.0003662109375, '111001': 0.0001220703125, '101010': 0.0001220703125, '000101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=3_bit=1.txt <==
{'010101': 0.1488037109375, '110101': 0.568603515625, '101101': 0.05859375, '110011': 0.0152587890625, '110100': 0.0640869140625, '110001': 0.0101318359375, '110110': 0.0181884765625, '010100': 0.0166015625, '001101': 0.0205078125, '101110': 0.0015869140625, '111011': 0.0137939453125, '001100': 0.0018310546875, '010011': 0.003662109375, '011011': 0.00341796875, '100101': 0.011962890625, '000101': 0.0020751953125, '101100': 0.00634765625, '100000': 0.000244140625, '010000': 0.00146484375, '111010': 0.002197265625, '100011': 0.00390625, '001001': 0.0003662109375, '100110': 0.000244140625, '101011': 0.00390625, '110000': 0.00244140625, '001011': 0.001220703125, '000011': 0.001220703125, '100100': 0.0009765625, '110010': 0.003662109375, '010110': 0.0045166015625, '100010': 0.0006103515625, '101010': 0.0010986328125, '001110': 0.0006103515625, '010001': 0.0020751953125, '111000': 0.000244140625, '101001': 0.000732421875, '010010': 0.0009765625, '001000': 0.000244140625, '011010': 0.000244140625, '011001': 0.0001220703125, '111001': 0.0003662109375, '111111': 0.000244140625, '000000': 0.0001220703125, '101000': 0.0001220703125, '000010': 0.0001220703125, '100001': 0.000244140625}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=4_bit=0.txt <==
{'000000': 0.782958984375, '001000': 0.0406494140625, '100000': 0.0426025390625, '000001': 0.0162353515625, '011010': 0.0013427734375, '000100': 0.0057373046875, '000010': 0.038330078125, '001110': 0.008544921875, '000110': 0.00634765625, '101000': 0.002685546875, '011000': 0.0267333984375, '000011': 0.0098876953125, '010000': 0.006103515625, '100010': 0.0020751953125, '111000': 0.0015869140625, '010110': 0.000244140625, '001100': 0.0008544921875, '001011': 0.000244140625, '100100': 0.0001220703125, '100011': 0.00048828125, '001001': 0.0009765625, '001010': 0.0009765625, '011001': 0.0003662109375, '111010': 0.000244140625, '101111': 0.0001220703125, '010111': 0.0001220703125, '010010': 0.00048828125, '010001': 0.0001220703125, '001111': 0.000244140625, '101110': 0.0006103515625, '011110': 0.000244140625, '011011': 0.0001220703125, '000111': 0.0003662109375, '100001': 0.0003662109375, '101010': 0.000244140625, '000101': 0.0003662109375, '011101': 0.0001220703125, '011100': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=4_bit=1.txt <==
{'101101': 0.0675048828125, '110101': 0.5718994140625, '111011': 0.01611328125, '110100': 0.065185546875, '110011': 0.0135498046875, '010101': 0.1448974609375, '100101': 0.006591796875, '010011': 0.003173828125, '001011': 0.0018310546875, '110110': 0.0150146484375, '001101': 0.01611328125, '101110': 0.00244140625, '110000': 0.003662109375, '010100': 0.0166015625, '110010': 0.0047607421875, '110001': 0.0087890625, '111010': 0.0025634765625, '101100': 0.0069580078125, '100011': 0.00390625, '101011': 0.0048828125, '010110': 0.0042724609375, '000101': 0.0025634765625, '101001': 0.00048828125, '000011': 0.001220703125, '011011': 0.0029296875, '010000': 0.0006103515625, '101010': 0.0006103515625, '001010': 0.0001220703125, '101000': 0.0003662109375, '010010': 0.0015869140625, '111110': 0.0001220703125, '010001': 0.00244140625, '100100': 0.0013427734375, '111000': 0.000244140625, '001100': 0.0018310546875, '011010': 0.00048828125, '100110': 0.000244140625, '111111': 0.000244140625, '000000': 0.0001220703125, '001110': 0.00048828125, '100010': 0.0003662109375, '001001': 0.0003662109375, '111001': 0.000244140625, '101111': 0.0001220703125, '000100': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=5_bit=0.txt <==
{'000000': 0.7935791015625, '001000': 0.0390625, '100000': 0.0430908203125, '000010': 0.0362548828125, '011000': 0.0244140625, '000011': 0.010498046875, '000001': 0.01513671875, '111000': 0.0015869140625, '000100': 0.004638671875, '101000': 0.001708984375, '100010': 0.00146484375, '010000': 0.0045166015625, '000101': 0.0006103515625, '001110': 0.0069580078125, '010110': 0.0003662109375, '011110': 0.000732421875, '000110': 0.0062255859375, '011010': 0.001953125, '001010': 0.001220703125, '011011': 0.000244140625, '100111': 0.0001220703125, '001111': 0.0001220703125, '100011': 0.000244140625, '100001': 0.0008544921875, '011100': 0.0003662109375, '011101': 0.0001220703125, '110000': 0.0006103515625, '010100': 0.0001220703125, '001011': 0.0006103515625, '001001': 0.0006103515625, '011001': 0.000244140625, '100110': 0.000244140625, '001101': 0.0001220703125, '000111': 0.0001220703125, '111010': 0.0001220703125, '100100': 0.0003662109375, '110010': 0.0001220703125, '101010': 0.000244140625, '010010': 0.0001220703125, '001100': 0.0001220703125, '111011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=5_bit=1.txt <==
{'110101': 0.563232421875, '111011': 0.0147705078125, '110100': 0.0640869140625, '110011': 0.0146484375, '010101': 0.15283203125, '101101': 0.0618896484375, '100010': 0.0006103515625, '101011': 0.0050048828125, '100011': 0.003173828125, '100100': 0.0009765625, '110110': 0.0184326171875, '110001': 0.010986328125, '010011': 0.00439453125, '101100': 0.0062255859375, '100101': 0.0091552734375, '010100': 0.0185546875, '001101': 0.016357421875, '011000': 0.0001220703125, '101001': 0.00048828125, '110010': 0.004638671875, '110000': 0.0023193359375, '111111': 0.000244140625, '010001': 0.0023193359375, '001100': 0.0020751953125, '010110': 0.0040283203125, '111010': 0.002197265625, '001010': 0.000244140625, '111110': 0.0001220703125, '000011': 0.0008544921875, '011011': 0.0025634765625, '001011': 0.0008544921875, '101110': 0.0023193359375, '001000': 0.0001220703125, '101010': 0.001220703125, '000101': 0.0023193359375, '001110': 0.0006103515625, '111001': 0.0001220703125, '101000': 0.0006103515625, '011111': 0.000244140625, '011010': 0.0003662109375, '111000': 0.000244140625, '100001': 0.0001220703125, '010010': 0.0010986328125, '100110': 0.000244140625, '010000': 0.0006103515625, '001001': 0.000244140625, '100111': 0.0001220703125, '011001': 0.0001220703125, '000000': 0.0001220703125, '000110': 0.000244140625, '000100': 0.0003662109375, '100000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=6_bit=0.txt <==
{'000000': 0.7833251953125, '011000': 0.0289306640625, '001000': 0.03662109375, '100000': 0.04345703125, '000001': 0.0184326171875, '000100': 0.005859375, '000010': 0.035888671875, '101000': 0.0023193359375, '010001': 0.000244140625, '010000': 0.00634765625, '000011': 0.011474609375, '000110': 0.00732421875, '001100': 0.0008544921875, '100010': 0.0009765625, '100110': 0.0001220703125, '101110': 0.000244140625, '100100': 0.00048828125, '001001': 0.000732421875, '010100': 0.0001220703125, '001110': 0.00732421875, '111000': 0.001708984375, '001010': 0.0008544921875, '100001': 0.000732421875, '100011': 0.000732421875, '011010': 0.0008544921875, '011001': 0.00048828125, '010110': 0.0006103515625, '001111': 0.00048828125, '011100': 0.0001220703125, '011110': 0.0003662109375, '001011': 0.000244140625, '010010': 0.00048828125, '000111': 0.000244140625, '000101': 0.0006103515625, '001101': 0.0001220703125, '110110': 0.0001220703125, '100111': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=6_bit=1.txt <==
{'110110': 0.0174560546875, '010101': 0.150390625, '110101': 0.56689453125, '100101': 0.008544921875, '101101': 0.0628662109375, '111011': 0.0157470703125, '110100': 0.06298828125, '110011': 0.0159912109375, '010100': 0.0159912109375, '001101': 0.0189208984375, '101001': 0.0009765625, '010011': 0.0042724609375, '011011': 0.003662109375, '000101': 0.001953125, '010001': 0.0025634765625, '101100': 0.006591796875, '101011': 0.00341796875, '010110': 0.004638671875, '111110': 0.000244140625, '110010': 0.0040283203125, '001011': 0.000732421875, '010010': 0.000732421875, '110001': 0.009521484375, '111010': 0.001708984375, '100010': 0.000732421875, '100011': 0.003173828125, '001100': 0.001953125, '001010': 0.0003662109375, '100100': 0.0003662109375, '101000': 0.0006103515625, '110000': 0.003173828125, '000011': 0.001220703125, '101110': 0.001953125, '010000': 0.00146484375, '111101': 0.0001220703125, '000100': 0.000244140625, '011010': 0.0006103515625, '101010': 0.00146484375, '011000': 0.0001220703125, '001001': 0.000244140625, '001110': 0.0003662109375, '000000': 0.0001220703125, '111000': 0.0001220703125, '111001': 0.0001220703125, '000110': 0.0001220703125, '001000': 0.0001220703125, '111111': 0.0001220703125, '100110': 0.000244140625}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=7_bit=0.txt <==
{'000000': 0.7747802734375, '100000': 0.0450439453125, '000010': 0.036865234375, '001000': 0.039306640625, '000001': 0.01904296875, '100011': 0.0008544921875, '011000': 0.02685546875, '010000': 0.0081787109375, '001100': 0.001220703125, '100111': 0.0001220703125, '000011': 0.01171875, '000100': 0.005859375, '001110': 0.0076904296875, '100100': 0.000732421875, '000110': 0.0059814453125, '101000': 0.0028076171875, '001010': 0.0010986328125, '100010': 0.00244140625, '100001': 0.000732421875, '011110': 0.0008544921875, '101100': 0.0001220703125, '011010': 0.00146484375, '101110': 0.0006103515625, '110100': 0.0001220703125, '001001': 0.0006103515625, '111000': 0.0013427734375, '101001': 0.000244140625, '100110': 0.0001220703125, '010110': 0.0003662109375, '011011': 0.000244140625, '001111': 0.0001220703125, '000101': 0.0003662109375, '010001': 0.00048828125, '111110': 0.0001220703125, '001011': 0.0003662109375, '110000': 0.0001220703125, '011001': 0.000244140625, '010010': 0.000244140625, '111100': 0.0001220703125, '011100': 0.0001220703125, '000111': 0.0001220703125, '011111': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=7_bit=1.txt <==
{'101100': 0.0068359375, '101101': 0.062744140625, '110101': 0.5714111328125, '010101': 0.14990234375, '110100': 0.0648193359375, '110001': 0.0118408203125, '001101': 0.015380859375, '100101': 0.0093994140625, '110010': 0.003662109375, '010011': 0.004150390625, '010100': 0.0159912109375, '111011': 0.01318359375, '010001': 0.0037841796875, '000101': 0.00146484375, '111010': 0.002197265625, '110000': 0.0037841796875, '110011': 0.01416015625, '100011': 0.0025634765625, '110110': 0.014892578125, '011011': 0.0035400390625, '101011': 0.0045166015625, '101000': 0.0003662109375, '010110': 0.00390625, '100100': 0.0009765625, '111111': 0.000244140625, '101001': 0.0009765625, '100110': 0.000244140625, '101010': 0.001220703125, '001110': 0.0006103515625, '011010': 0.0006103515625, '101110': 0.002197265625, '000011': 0.000244140625, '000010': 0.0001220703125, '001010': 0.00048828125, '010000': 0.001708984375, '001011': 0.001220703125, '000100': 0.0003662109375, '001001': 0.0003662109375, '100010': 0.00048828125, '100000': 0.0001220703125, '001100': 0.0018310546875, '010010': 0.0008544921875, '100111': 0.0001220703125, '111000': 0.000244140625, '010111': 0.0001220703125, '001000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=8_bit=0.txt <==
{'000000': 0.77734375, '011000': 0.02392578125, '010000': 0.0084228515625, '000010': 0.038330078125, '001000': 0.038818359375, '000110': 0.0054931640625, '000100': 0.0054931640625, '100000': 0.0494384765625, '001001': 0.0009765625, '000001': 0.0147705078125, '001110': 0.0087890625, '000011': 0.012451171875, '001100': 0.0006103515625, '001010': 0.0010986328125, '011110': 0.000732421875, '100110': 0.0003662109375, '011001': 0.000732421875, '110000': 0.0001220703125, '010010': 0.000732421875, '100010': 0.0020751953125, '101000': 0.0020751953125, '111000': 0.0009765625, '100001': 0.0009765625, '011011': 0.00048828125, '101110': 0.0006103515625, '010110': 0.000244140625, '001011': 0.000244140625, '100011': 0.0006103515625, '011010': 0.0010986328125, '000101': 0.00048828125, '100100': 0.0003662109375, '100101': 0.0001220703125, '111010': 0.000244140625, '111011': 0.0001220703125, '001101': 0.0001220703125, '001111': 0.000244140625, '000111': 0.0001220703125, '101010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=8_bit=1.txt <==
{'111011': 0.0150146484375, '110101': 0.5743408203125, '101101': 0.0577392578125, '110110': 0.016357421875, '110100': 0.06298828125, '010101': 0.144775390625, '010100': 0.017822265625, '010110': 0.0048828125, '001101': 0.0140380859375, '100101': 0.0111083984375, '110001': 0.010498046875, '101011': 0.0045166015625, '111010': 0.0013427734375, '101110': 0.00146484375, '000011': 0.0010986328125, '010010': 0.00146484375, '011001': 0.0001220703125, '100011': 0.0037841796875, '011011': 0.0047607421875, '110010': 0.0047607421875, '001100': 0.00244140625, '101100': 0.00634765625, '110011': 0.0166015625, '010011': 0.0047607421875, '111111': 0.000244140625, '110000': 0.003173828125, '010001': 0.0025634765625, '001011': 0.0010986328125, '000000': 0.000244140625, '001000': 0.00048828125, '010000': 0.0009765625, '100100': 0.0013427734375, '101010': 0.001220703125, '101001': 0.001220703125, '001110': 0.000244140625, '100010': 0.0006103515625, '000010': 0.0003662109375, '000110': 0.000244140625, '011010': 0.0003662109375, '000101': 0.001220703125, '001001': 0.0003662109375, '101000': 0.000244140625, '111000': 0.0001220703125, '100001': 0.0001220703125, '011000': 0.000244140625, '100000': 0.0001220703125, '001010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=9_bit=0.txt <==
{'000000': 0.779052734375, '100000': 0.0460205078125, '000001': 0.018798828125, '011000': 0.024658203125, '001000': 0.0399169921875, '000011': 0.010986328125, '000010': 0.0396728515625, '001110': 0.0062255859375, '000100': 0.0045166015625, '000110': 0.0067138671875, '010000': 0.0057373046875, '011011': 0.0006103515625, '111000': 0.0009765625, '011001': 0.0009765625, '100001': 0.0009765625, '000101': 0.00048828125, '001011': 0.0001220703125, '100010': 0.0029296875, '100110': 0.00048828125, '001101': 0.0001220703125, '010110': 0.0001220703125, '010010': 0.0003662109375, '011010': 0.0015869140625, '101000': 0.00244140625, '001111': 0.00048828125, '001010': 0.0015869140625, '011100': 0.000244140625, '100100': 0.000244140625, '101110': 0.000732421875, '001100': 0.0001220703125, '001001': 0.0003662109375, '110000': 0.0003662109375, '010001': 0.000244140625, '100011': 0.00048828125, '000111': 0.0001220703125, '010011': 0.0001220703125, '111010': 0.0001220703125, '110011': 0.0001220703125, '011110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=3_run=9_bit=1.txt <==
{'010101': 0.151611328125, '110101': 0.56982421875, '111011': 0.0147705078125, '101101': 0.0623779296875, '010100': 0.0155029296875, '100101': 0.0087890625, '110110': 0.019287109375, '110000': 0.0029296875, '001101': 0.0177001953125, '110010': 0.00390625, '111010': 0.0009765625, '110100': 0.0582275390625, '001011': 0.00146484375, '010000': 0.0008544921875, '100001': 0.0001220703125, '011010': 0.00048828125, '010110': 0.0050048828125, '001100': 0.002197265625, '101011': 0.0048828125, '101001': 0.0008544921875, '110011': 0.015625, '110001': 0.0093994140625, '011011': 0.00390625, '001110': 0.000732421875, '100011': 0.00341796875, '101100': 0.0068359375, '101010': 0.0009765625, '101110': 0.002197265625, '000100': 0.0003662109375, '000011': 0.0010986328125, '100010': 0.0006103515625, '001010': 0.0003662109375, '000101': 0.0030517578125, '100110': 0.0003662109375, '101000': 0.0006103515625, '010001': 0.002197265625, '010011': 0.00341796875, '111001': 0.00048828125, '100100': 0.0006103515625, '010010': 0.0006103515625, '111000': 0.0001220703125, '001001': 0.000244140625, '111111': 0.000244140625, '001000': 0.0003662109375, '000010': 0.0001220703125, '011000': 0.0001220703125, '011111': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=0_bit=0.txt <==
{'00000000': 0.7265625, '00000011': 0.0118408203125, '00001000': 0.0372314453125, '00111000': 0.0068359375, '00010000': 0.005859375, '10001000': 0.002197265625, '01100000': 0.0224609375, '00000010': 0.0338134765625, '10000000': 0.0438232421875, '00100000': 0.033935546875, '00000001': 0.0150146484375, '01111000': 0.000244140625, '01000000': 0.0059814453125, '00001110': 0.0076904296875, '01100011': 0.000244140625, '00000110': 0.006591796875, '00011000': 0.006103515625, '00100001': 0.0008544921875, '00101000': 0.0015869140625, '10000001': 0.000732421875, '00000100': 0.00537109375, '00001001': 0.000732421875, '00100010': 0.0018310546875, '10000100': 0.00048828125, '01100001': 0.00048828125, '00011100': 0.0001220703125, '00001010': 0.0015869140625, '01101000': 0.0010986328125, '00111010': 0.0003662109375, '10100000': 0.001953125, '10000110': 0.000732421875, '00011010': 0.000244140625, '00011001': 0.000244140625, '00000111': 0.0001220703125, '00010010': 0.00048828125, '10010000': 0.00048828125, '10000010': 0.0013427734375, '01100010': 0.0013427734375, '11101000': 0.0001220703125, '00000101': 0.0003662109375, '00111110': 0.0001220703125, '00001100': 0.0009765625, '11100000': 0.00146484375, '00001101': 0.0003662109375, '00010001': 0.0006103515625, '00011110': 0.0003662109375, '00010100': 0.0001220703125, '00001011': 0.0008544921875, '01001000': 0.0001220703125, '01100100': 0.0001220703125, '00101110': 0.0001220703125, '00110000': 0.00048828125, '00100110': 0.000244140625, '00100011': 0.0001220703125, '01110000': 0.000244140625, '00100100': 0.000244140625, '01010000': 0.000244140625, '00010110': 0.0001220703125, '10011000': 0.000244140625, '01000110': 0.0001220703125, '11000001': 0.0001220703125, '01011000': 0.0006103515625, '10000011': 0.0003662109375, '01000010': 0.000244140625, '01100110': 0.0001220703125, '11000000': 0.00048828125, '10001110': 0.00048828125, '10111000': 0.000244140625, '00101010': 0.0001220703125, '01101010': 0.0001220703125, '10110000': 0.0001220703125, '01001100': 0.0001220703125, '00010011': 0.0001220703125, '00111011': 0.0001220703125, '11100010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=0_bit=1.txt <==
{'01010100': 0.015869140625, '11010101': 0.5255126953125, '01010101': 0.1392822265625, '10010101': 0.008544921875, '10110110': 0.00146484375, '11010000': 0.00341796875, '10110100': 0.0076904296875, '11010011': 0.0145263671875, '10110101': 0.0589599609375, '11010100': 0.0609130859375, '00110101': 0.0140380859375, '11000100': 0.00146484375, '11101101': 0.0106201171875, '10110011': 0.0010986328125, '10101101': 0.004150390625, '11111101': 0.0003662109375, '00010101': 0.0015869140625, '11010110': 0.01806640625, '11011011': 0.0126953125, '11001011': 0.0023193359375, '01101101': 0.00341796875, '01001101': 0.0032958984375, '01010110': 0.004150390625, '00101101': 0.0013427734375, '10111011': 0.0010986328125, '10001101': 0.0035400390625, '11001101': 0.0150146484375, '11010010': 0.0048828125, '11010001': 0.0078125, '01000101': 0.002685546875, '00101100': 0.0001220703125, '01011011': 0.0040283203125, '11001100': 0.0009765625, '11101100': 0.0020751953125, '11000101': 0.00830078125, '11001110': 0.000732421875, '10110010': 0.0009765625, '01010011': 0.004638671875, '11101011': 0.0006103515625, '10010100': 0.000732421875, '10110001': 0.0010986328125, '01010010': 0.000732421875, '10001001': 0.0001220703125, '10001100': 0.0003662109375, '01010001': 0.0030517578125, '11011010': 0.0010986328125, '11000011': 0.001220703125, '10100101': 0.0008544921875, '11111100': 0.0001220703125, '00110100': 0.0015869140625, '10101100': 0.0009765625, '01111100': 0.0001220703125, '00001101': 0.0009765625, '01001011': 0.0001220703125, '01010000': 0.0008544921875, '10010011': 0.0003662109375, '11011111': 0.0009765625, '11101110': 0.0008544921875, '11001010': 0.0008544921875, '11110101': 0.0001220703125, '01011010': 0.00048828125, '11001000': 0.0001220703125, '01100101': 0.0001220703125, '10100011': 0.000244140625, '00110000': 0.0001220703125, '01000010': 0.0001220703125, '10000011': 0.0001220703125, '00110011': 0.0001220703125, '01000001': 0.0001220703125, '11100101': 0.0001220703125, '10101011': 0.0003662109375, '10110000': 0.00048828125, '11011101': 0.0003662109375, '10010110': 0.00048828125, '10000100': 0.0001220703125, '00110001': 0.000244140625, '11101001': 0.000244140625, '01100011': 0.0001220703125, '00101001': 0.0001220703125, '10010001': 0.0001220703125, '11001001': 0.0003662109375, '10100100': 0.0001220703125, '00110110': 0.000244140625, '10001011': 0.000244140625, '00100001': 0.0001220703125, '11011001': 0.0003662109375, '01000100': 0.000244140625, '11000000': 0.0001220703125, '11000110': 0.0003662109375, '11100011': 0.0001220703125, '01101100': 0.000244140625, '10101110': 0.0003662109375, '00101011': 0.0001220703125, '00010110': 0.0001220703125, '11011110': 0.0001220703125, '11000001': 0.0001220703125, '00111011': 0.0003662109375, '11011000': 0.0003662109375, '01000011': 0.000244140625, '10011101': 0.0001220703125, '10101001': 0.0001220703125, '00100100': 0.0001220703125, '11000010': 0.0001220703125, '11101010': 0.000244140625, '10111001': 0.000244140625, '01001100': 0.0001220703125, '00100011': 0.0001220703125, '10001110': 0.0001220703125, '01000110': 0.0001220703125, '10100110': 0.0001220703125, '01111101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=1_bit=0.txt <==
{'00111000': 0.0086669921875, '00001000': 0.0364990234375, '00000000': 0.7161865234375, '00100000': 0.0369873046875, '00000010': 0.0350341796875, '10000010': 0.002197265625, '01100000': 0.02587890625, '10001110': 0.0003662109375, '10000000': 0.0452880859375, '00011000': 0.0067138671875, '00000011': 0.0098876953125, '01000000': 0.0064697265625, '00000001': 0.0172119140625, '00010000': 0.005126953125, '10000001': 0.0010986328125, '00001111': 0.00048828125, '10001000': 0.0029296875, '00000100': 0.0052490234375, '01100001': 0.000732421875, '00001010': 0.0015869140625, '00001110': 0.009033203125, '00111010': 0.000732421875, '01000100': 0.0001220703125, '00000110': 0.0057373046875, '01101000': 0.0010986328125, '11000000': 0.00048828125, '01100011': 0.00048828125, '00110000': 0.0006103515625, '01000110': 0.000244140625, '00001011': 0.0003662109375, '01100110': 0.0001220703125, '00101000': 0.00146484375, '10010010': 0.0001220703125, '00110110': 0.00048828125, '00101110': 0.0003662109375, '01100010': 0.000732421875, '00100011': 0.0003662109375, '00100010': 0.0013427734375, '00100001': 0.0006103515625, '00001001': 0.0009765625, '10000011': 0.0001220703125, '00011010': 0.0003662109375, '10100000': 0.0018310546875, '01000010': 0.0001220703125, '11100000': 0.0009765625, '10100010': 0.0003662109375, '10011000': 0.00048828125, '00010010': 0.0006103515625, '00000101': 0.0001220703125, '00111110': 0.0001220703125, '00011011': 0.0001220703125, '10000100': 0.0001220703125, '01111000': 0.0001220703125, '10001010': 0.0003662109375, '10101110': 0.0001220703125, '10010000': 0.0001220703125, '01101101': 0.0001220703125, '00100110': 0.0003662109375, '10001001': 0.0001220703125, '01000001': 0.0001220703125, '10100001': 0.000244140625, '00001100': 0.000244140625, '01001110': 0.0001220703125, '01011000': 0.0003662109375, '01010000': 0.0001220703125, '10101000': 0.000244140625, '00111001': 0.0001220703125, '01000011': 0.0001220703125, '00100100': 0.000244140625, '01100100': 0.0001220703125, '00011110': 0.000244140625, '01001000': 0.0001220703125, '11100010': 0.0001220703125, '00001101': 0.0001220703125, '00011001': 0.0001220703125, '00010001': 0.0001220703125, '00010011': 0.0001220703125, '10000110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=1_bit=1.txt <==
{'11010101': 0.5294189453125, '01010101': 0.13232421875, '00110101': 0.0146484375, '11001101': 0.0167236328125, '01010011': 0.0025634765625, '10110101': 0.0592041015625, '11101101': 0.013427734375, '10111011': 0.0018310546875, '10010100': 0.0009765625, '11010100': 0.059814453125, '11010000': 0.0025634765625, '11010001': 0.0093994140625, '01010100': 0.019775390625, '10001101': 0.0025634765625, '11011011': 0.0146484375, '01001101': 0.0029296875, '11000101': 0.009765625, '10101101': 0.00390625, '01101101': 0.0028076171875, '11001100': 0.0023193359375, '11010011': 0.013916015625, '10110001': 0.0006103515625, '00010101': 0.0025634765625, '11010110': 0.0152587890625, '01011011': 0.00341796875, '01010001': 0.0028076171875, '11011010': 0.0020751953125, '01010110': 0.0030517578125, '10110000': 0.000244140625, '10010101': 0.0086669921875, '10110110': 0.0015869140625, '10110100': 0.007080078125, '01000101': 0.0025634765625, '00110100': 0.0015869140625, '00110000': 0.000244140625, '11000011': 0.0008544921875, '10101100': 0.0006103515625, '11011101': 0.000732421875, '11111101': 0.0003662109375, '10100011': 0.0001220703125, '00110001': 0.000732421875, '01010000': 0.0006103515625, '11010010': 0.0032958984375, '00001101': 0.0006103515625, '01101011': 0.000244140625, '11001110': 0.0008544921875, '10011011': 0.0003662109375, '11100011': 0.000244140625, '11000100': 0.0008544921875, '10110011': 0.001220703125, '11000001': 0.0001220703125, '11011111': 0.00048828125, '10010001': 0.0003662109375, '01101110': 0.0003662109375, '11000010': 0.00048828125, '10010110': 0.0003662109375, '11101100': 0.0010986328125, '11001001': 0.0003662109375, '01011001': 0.0001220703125, '10110010': 0.0001220703125, '00101110': 0.000244140625, '00110110': 0.00048828125, '01010010': 0.0008544921875, '10100101': 0.0008544921875, '11001011': 0.0028076171875, '11101011': 0.0010986328125, '11011001': 0.00048828125, '11011000': 0.0003662109375, '00101101': 0.00146484375, '10101001': 0.0001220703125, '01011000': 0.0001220703125, '10100110': 0.0001220703125, '01000011': 0.000244140625, '10001011': 0.0001220703125, '01011010': 0.0003662109375, '00111011': 0.0003662109375, '10010000': 0.000244140625, '01000100': 0.000244140625, '01001011': 0.00048828125, '10001001': 0.0001220703125, '00010100': 0.000244140625, '00110011': 0.000244140625, '10100000': 0.0001220703125, '11101110': 0.0001220703125, '11101000': 0.000244140625, '11101001': 0.0001220703125, '11001010': 0.00048828125, '00101011': 0.000244140625, '01001100': 0.000244140625, '11000110': 0.0003662109375, '00101000': 0.0001220703125, '00011011': 0.0001220703125, '10001100': 0.000244140625, '11100111': 0.0001220703125, '10101011': 0.000244140625, '01001010': 0.0001220703125, '10101010': 0.0001220703125, '01011101': 0.000244140625, '01011111': 0.000244140625, '11101010': 0.000244140625, '11100101': 0.0001220703125, '01001110': 0.0001220703125, '01101100': 0.000244140625, '10010011': 0.0001220703125, '00100101': 0.000244140625, '00101100': 0.0001220703125, '11001000': 0.0001220703125, '00010110': 0.0001220703125, '10000011': 0.0001220703125, '00100100': 0.0001220703125, '01100011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=2_bit=0.txt <==
{'00000000': 0.720947265625, '00000011': 0.0113525390625, '00100010': 0.0029296875, '00001000': 0.036865234375, '00000110': 0.0059814453125, '00000100': 0.0062255859375, '00000010': 0.0350341796875, '10000000': 0.0423583984375, '00001110': 0.0084228515625, '10100000': 0.0023193359375, '00110000': 0.0006103515625, '00100000': 0.0384521484375, '00000001': 0.015625, '00010000': 0.0048828125, '01100000': 0.022216796875, '10001000': 0.003173828125, '00101000': 0.0013427734375, '00000111': 0.0003662109375, '01101011': 0.0001220703125, '01000000': 0.00439453125, '01001110': 0.0001220703125, '01010000': 0.000244140625, '00100001': 0.0009765625, '10000100': 0.0006103515625, '00011000': 0.005859375, '10000011': 0.0009765625, '11100010': 0.0001220703125, '11100000': 0.0015869140625, '00000101': 0.000244140625, '01001000': 0.00048828125, '00111000': 0.008544921875, '10000001': 0.0009765625, '10000010': 0.001953125, '10010000': 0.000244140625, '01100001': 0.0006103515625, '10001110': 0.00048828125, '00100110': 0.0003662109375, '01100010': 0.0003662109375, '01101000': 0.0010986328125, '00001010': 0.0008544921875, '01011000': 0.000244140625, '00011010': 0.0003662109375, '01000010': 0.0006103515625, '10011000': 0.0001220703125, '11000000': 0.0006103515625, '01000001': 0.0001220703125, '00001001': 0.0009765625, '00001100': 0.0006103515625, '00011001': 0.000244140625, '00101110': 0.00048828125, '00111110': 0.0001220703125, '00110010': 0.0001220703125, '01100011': 0.0003662109375, '10111000': 0.0003662109375, '00001011': 0.00048828125, '10000110': 0.00048828125, '01101110': 0.0006103515625, '10100100': 0.0001220703125, '00100100': 0.00048828125, '00101011': 0.0001220703125, '00010110': 0.0001220703125, '01111000': 0.000244140625, '00100011': 0.000244140625, '01100100': 0.0001220703125, '00111001': 0.0001220703125, '00001111': 0.0001220703125, '10001001': 0.000244140625, '01111011': 0.0001220703125, '00010100': 0.0001220703125, '11100001': 0.0001220703125, '00011011': 0.0001220703125, '01101001': 0.0001220703125, '10100010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=2_bit=1.txt <==
{'11010101': 0.5283203125, '11010001': 0.010498046875, '10110101': 0.0572509765625, '11010100': 0.0572509765625, '01010101': 0.139892578125, '10101101': 0.0040283203125, '10010100': 0.0009765625, '01011111': 0.000244140625, '11010110': 0.0196533203125, '01000101': 0.00244140625, '11001010': 0.0006103515625, '11010011': 0.0140380859375, '11101101': 0.0137939453125, '00110101': 0.013427734375, '01010100': 0.014404296875, '01001101': 0.00390625, '11010000': 0.00390625, '11011011': 0.0125732421875, '01101101': 0.0032958984375, '11010010': 0.00341796875, '01011011': 0.0029296875, '01010011': 0.0040283203125, '11000010': 0.0001220703125, '00101100': 0.0003662109375, '10011011': 0.000732421875, '10010101': 0.00732421875, '11000101': 0.01171875, '11001101': 0.0125732421875, '11000100': 0.001708984375, '11111101': 0.0001220703125, '01010110': 0.003662109375, '10110001': 0.00146484375, '01010010': 0.0015869140625, '11011010': 0.0020751953125, '01010001': 0.0029296875, '00101101': 0.0013427734375, '11100101': 0.000244140625, '10010110': 0.00048828125, '11000011': 0.0013427734375, '00110100': 0.001953125, '01010000': 0.0006103515625, '11101110': 0.000732421875, '10110100': 0.00634765625, '10001101': 0.0028076171875, '00110001': 0.00048828125, '00010101': 0.00146484375, '11101010': 0.0001220703125, '11101100': 0.00146484375, '01011001': 0.0001220703125, '11101011': 0.00048828125, '11001011': 0.0020751953125, '10001110': 0.0001220703125, '01101110': 0.00048828125, '10111011': 0.0010986328125, '11001100': 0.0015869140625, '01000011': 0.000732421875, '01011101': 0.000244140625, '00001101': 0.0010986328125, '10100011': 0.00048828125, '11011111': 0.0003662109375, '10110110': 0.001708984375, '00111011': 0.000244140625, '11011101': 0.000732421875, '00110000': 0.0001220703125, '01011010': 0.00048828125, '00110110': 0.0003662109375, '01101011': 0.0003662109375, '10101100': 0.0001220703125, '01000100': 0.000244140625, '10100101': 0.0008544921875, '01001100': 0.0006103515625, '10001011': 0.00048828125, '10110011': 0.001708984375, '00001011': 0.0001220703125, '00110011': 0.00048828125, '11011000': 0.000244140625, '00100101': 0.000244140625, '01100101': 0.0001220703125, '10010010': 0.000244140625, '11000110': 0.0001220703125, '10110010': 0.000244140625, '11100011': 0.0003662109375, '10010000': 0.0001220703125, '01100011': 0.0001220703125, '10101011': 0.00048828125, '01001011': 0.000244140625, '11101001': 0.0001220703125, '10101001': 0.0001220703125, '11001000': 0.0001220703125, '11001110': 0.000244140625, '11001001': 0.0001220703125, '10110000': 0.0003662109375, '11101000': 0.0001220703125, '00000101': 0.0001220703125, '10000101': 0.0001220703125, '11100010': 0.0001220703125, '00010011': 0.0001220703125, '01001000': 0.0001220703125, '11000001': 0.0001220703125, '01101100': 0.0001220703125, '01000110': 0.0001220703125, '00110010': 0.0001220703125, '01001110': 0.000244140625, '10111010': 0.0001220703125, '10101110': 0.0001220703125, '10001100': 0.0001220703125, '00010100': 0.000244140625}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=3_bit=0.txt <==
{'00000000': 0.7269287109375, '01100010': 0.001220703125, '00001000': 0.0341796875, '00000010': 0.0328369140625, '00001110': 0.0078125, '01100000': 0.02587890625, '00100000': 0.0364990234375, '01000000': 0.003662109375, '10000000': 0.0469970703125, '00000011': 0.010498046875, '00010010': 0.0003662109375, '00111000': 0.0074462890625, '00000001': 0.0167236328125, '01100011': 0.000244140625, '00001100': 0.000732421875, '10000010': 0.00146484375, '01101000': 0.0008544921875, '10010000': 0.0003662109375, '10001110': 0.0009765625, '00001111': 0.00048828125, '00001001': 0.0003662109375, '10100000': 0.0015869140625, '00011000': 0.0067138671875, '00110000': 0.00048828125, '00100100': 0.000244140625, '00111010': 0.00048828125, '00000110': 0.0052490234375, '00101000': 0.00146484375, '00111110': 0.0001220703125, '01111000': 0.0008544921875, '00010000': 0.0045166015625, '00000111': 0.00048828125, '00100010': 0.001708984375, '00000101': 0.0003662109375, '00001010': 0.00146484375, '01100001': 0.00048828125, '00000100': 0.0048828125, '00100011': 0.0003662109375, '10001000': 0.00146484375, '00100001': 0.000732421875, '10110000': 0.0001220703125, '00011110': 0.000244140625, '00111001': 0.0001220703125, '01000010': 0.00048828125, '01101110': 0.0001220703125, '11100000': 0.0015869140625, '10111100': 0.0001220703125, '01100110': 0.0003662109375, '01101010': 0.0001220703125, '00010110': 0.0001220703125, '01010000': 0.0001220703125, '01000001': 0.000244140625, '00100110': 0.0003662109375, '10001001': 0.0001220703125, '10111000': 0.0006103515625, '10000011': 0.000244140625, '00110110': 0.0001220703125, '10000001': 0.0006103515625, '00001011': 0.0003662109375, '00101001': 0.0001220703125, '10000100': 0.000244140625, '00111011': 0.0001220703125, '11000000': 0.000244140625, '00101110': 0.0003662109375, '10100110': 0.0001220703125, '01100100': 0.000244140625, '00010100': 0.0001220703125, '01101101': 0.0001220703125, '01000011': 0.0001220703125, '01011000': 0.00048828125, '10000110': 0.0001220703125, '10011000': 0.0001220703125, '01001110': 0.000244140625, '00011001': 0.0001220703125, '11101000': 0.0001220703125, '10100001': 0.0001220703125, '01101011': 0.0001220703125, '10001100': 0.0001220703125, '00101011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=3_bit=1.txt <==
{'11011011': 0.014892578125, '10110101': 0.060791015625, '10110100': 0.007568359375, '10101010': 0.0003662109375, '11010101': 0.5213623046875, '01010101': 0.1383056640625, '01010100': 0.0155029296875, '11010100': 0.0587158203125, '11010001': 0.0093994140625, '01011011': 0.00390625, '11010011': 0.015869140625, '11101101': 0.0125732421875, '11010110': 0.0169677734375, '00110101': 0.014404296875, '01010011': 0.0042724609375, '01010110': 0.0047607421875, '11101011': 0.000732421875, '10101101': 0.003662109375, '01010001': 0.0035400390625, '10100101': 0.00146484375, '00110100': 0.0023193359375, '00110110': 0.0006103515625, '00110000': 0.000244140625, '00010101': 0.00244140625, '11001100': 0.0013427734375, '11001101': 0.01513671875, '11000100': 0.0018310546875, '11000101': 0.01025390625, '11000011': 0.001220703125, '10010101': 0.006591796875, '10110011': 0.0009765625, '01001101': 0.0035400390625, '10011011': 0.0003662109375, '11101100': 0.001220703125, '00001101': 0.0009765625, '10111011': 0.001708984375, '01000101': 0.00341796875, '01101101': 0.00390625, '01000100': 0.00048828125, '11001010': 0.0003662109375, '11011010': 0.0013427734375, '00111011': 0.0003662109375, '10111010': 0.0001220703125, '00101101': 0.0009765625, '11001011': 0.00146484375, '11010010': 0.00439453125, '11001001': 0.000244140625, '10101011': 0.0009765625, '01011010': 0.000732421875, '11011101': 0.000244140625, '11000010': 0.0003662109375, '10010100': 0.0010986328125, '10101100': 0.0009765625, '10110001': 0.0010986328125, '11010000': 0.002197265625, '01101110': 0.000244140625, '10001101': 0.00341796875, '01011111': 0.0001220703125, '11101110': 0.000244140625, '10001011': 0.0006103515625, '10110010': 0.0001220703125, '11101001': 0.0003662109375, '10110110': 0.000732421875, '01001011': 0.0010986328125, '10010010': 0.0001220703125, '00110010': 0.0001220703125, '01001010': 0.0001220703125, '10111111': 0.0001220703125, '01001001': 0.000244140625, '01010010': 0.0008544921875, '11011000': 0.0003662109375, '01101100': 0.00048828125, '00111001': 0.0001220703125, '11001000': 0.0003662109375, '00100101': 0.0001220703125, '00010110': 0.0001220703125, '10010110': 0.0001220703125, '10100100': 0.0001220703125, '11111101': 0.000244140625, '01010000': 0.000732421875, '01101001': 0.0001220703125, '10100011': 0.0001220703125, '10001100': 0.0003662109375, '00010011': 0.0001220703125, '01001100': 0.0003662109375, '11001110': 0.000244140625, '01000011': 0.000244140625, '10110000': 0.0003662109375, '11000001': 0.000244140625, '10100010': 0.0001220703125, '10001001': 0.0001220703125, '01000110': 0.0001220703125, '00100011': 0.0001220703125, '00110011': 0.0001220703125, '11000110': 0.0001220703125, '11011001': 0.0001220703125, '00000011': 0.0001220703125, '10001110': 0.0001220703125, '01011000': 0.0001220703125, '11011111': 0.0001220703125, '01001000': 0.0001220703125, '10010001': 0.0001220703125, '00110001': 0.0001220703125, '10010011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=4_bit=0.txt <==
{'00000000': 0.7236328125, '00001000': 0.03857421875, '00000011': 0.009033203125, '00000010': 0.031982421875, '00000001': 0.0181884765625, '10000000': 0.041748046875, '00100000': 0.0390625, '01100000': 0.0224609375, '00001010': 0.001220703125, '00111000': 0.0076904296875, '00101000': 0.0020751953125, '00000100': 0.005126953125, '10100001': 0.0001220703125, '01000000': 0.00634765625, '00001110': 0.007568359375, '10000010': 0.0009765625, '01100010': 0.0009765625, '01010000': 0.0001220703125, '10001000': 0.001708984375, '00010000': 0.0050048828125, '00111010': 0.0008544921875, '01111000': 0.0008544921875, '01100001': 0.00048828125, '01100011': 0.0003662109375, '00000110': 0.008056640625, '00100010': 0.001708984375, '00011000': 0.00634765625, '00001101': 0.0003662109375, '00111001': 0.0001220703125, '10000011': 0.0006103515625, '00100011': 0.00048828125, '01101000': 0.001220703125, '01101110': 0.0001220703125, '10100000': 0.0013427734375, '00001011': 0.0009765625, '11000000': 0.0003662109375, '10000001': 0.0006103515625, '01000010': 0.0001220703125, '00100100': 0.00048828125, '01000011': 0.0001220703125, '11100000': 0.0009765625, '00001100': 0.000244140625, '10100010': 0.0001220703125, '00100001': 0.0008544921875, '00001111': 0.000244140625, '10001110': 0.00048828125, '10101000': 0.0001220703125, '01100110': 0.00048828125, '00000101': 0.0003662109375, '00100110': 0.0003662109375, '00111110': 0.0001220703125, '11101000': 0.0001220703125, '10000110': 0.00048828125, '10100110': 0.0001220703125, '10011000': 0.0001220703125, '00001001': 0.0010986328125, '01010100': 0.0001220703125, '00110000': 0.00048828125, '11100011': 0.0001220703125, '10101110': 0.0001220703125, '01011000': 0.0003662109375, '00110110': 0.0001220703125, '10010000': 0.00048828125, '10000100': 0.00048828125, '00101010': 0.0001220703125, '01101010': 0.0001220703125, '10100011': 0.000244140625, '00010010': 0.000244140625, '01000110': 0.000244140625, '11100001': 0.000244140625, '11001000': 0.0001220703125, '01001110': 0.000244140625, '01100100': 0.0001220703125, '00010100': 0.0001220703125, '01000001': 0.0001220703125, '10111000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=4_bit=1.txt <==
{'11010011': 0.017578125, '11010101': 0.5343017578125, '11010110': 0.0142822265625, '11010100': 0.0574951171875, '01010101': 0.131103515625, '10110101': 0.0567626953125, '01010110': 0.004638671875, '01000101': 0.003662109375, '11000101': 0.011474609375, '11011011': 0.013427734375, '10110001': 0.0008544921875, '01010011': 0.003173828125, '11010001': 0.0086669921875, '01010100': 0.0152587890625, '11001011': 0.0020751953125, '01011011': 0.0030517578125, '10010101': 0.0062255859375, '11001101': 0.0137939453125, '11101100': 0.0030517578125, '01010000': 0.0009765625, '10110100': 0.0069580078125, '11000110': 0.0001220703125, '11010010': 0.0045166015625, '01101101': 0.0045166015625, '11010000': 0.00439453125, '10001101': 0.0042724609375, '01010001': 0.0028076171875, '11011010': 0.0023193359375, '11101101': 0.0128173828125, '10111011': 0.00146484375, '10110011': 0.00146484375, '00010101': 0.0023193359375, '10110010': 0.00048828125, '10101101': 0.0048828125, '01000100': 0.00048828125, '00101101': 0.0008544921875, '01011101': 0.0001220703125, '01011010': 0.000244140625, '00110100': 0.001708984375, '11011000': 0.00048828125, '11000011': 0.001220703125, '00110101': 0.0147705078125, '11101110': 0.0006103515625, '10000011': 0.0001220703125, '10100101': 0.0008544921875, '01010010': 0.0013427734375, '01001011': 0.000244140625, '11001100': 0.001220703125, '10111010': 0.000244140625, '01001101': 0.0035400390625, '11000100': 0.0009765625, '01001100': 0.00048828125, '11011101': 0.000732421875, '10110110': 0.0008544921875, '10010011': 0.00048828125, '01000110': 0.0001220703125, '01101001': 0.000244140625, '01011000': 0.000244140625, '00110110': 0.0003662109375, '11101010': 0.0001220703125, '10110000': 0.0003662109375, '11101011': 0.00048828125, '01000011': 0.001220703125, '11001001': 0.000244140625, '00010100': 0.0003662109375, '10000101': 0.000244140625, '10100011': 0.0001220703125, '10101011': 0.0003662109375, '11001110': 0.000244140625, '00101011': 0.0001220703125, '00100101': 0.00048828125, '11101000': 0.0001220703125, '10101100': 0.0003662109375, '11101001': 0.0003662109375, '10001100': 0.000732421875, '10101001': 0.0001220703125, '10010110': 0.000244140625, '01100011': 0.000244140625, '11111101': 0.0006103515625, '11011111': 0.000244140625, '11100010': 0.0001220703125, '00110000': 0.00048828125, '10010100': 0.00048828125, '00010110': 0.000244140625, '00111010': 0.0001220703125, '10101010': 0.0001220703125, '00100011': 0.0001220703125, '01001001': 0.0001220703125, '00001110': 0.0001220703125, '10101110': 0.0001220703125, '10001011': 0.000244140625, '11001010': 0.000244140625, '11100001': 0.0001220703125, '00001101': 0.000244140625, '00010001': 0.0001220703125, '10010001': 0.0001220703125, '00111000': 0.0001220703125, '00001100': 0.000244140625, '00111011': 0.0001220703125, '00110011': 0.0001220703125, '01101011': 0.0001220703125, '11001000': 0.0001220703125, '00101001': 0.0001220703125, '11100011': 0.0001220703125, '00110001': 0.0001220703125, '10001010': 0.0001220703125, '10001110': 0.0001220703125, '01000000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=5_bit=0.txt <==
{'00000000': 0.72998046875, '10000000': 0.0401611328125, '00000001': 0.0185546875, '01000000': 0.0078125, '01100000': 0.0224609375, '01101000': 0.0008544921875, '00100001': 0.0009765625, '00001110': 0.0069580078125, '00011000': 0.005859375, '00000011': 0.0111083984375, '00100000': 0.0333251953125, '00001000': 0.0362548828125, '00000100': 0.005126953125, '10100000': 0.0015869140625, '00000010': 0.0369873046875, '10001000': 0.001953125, '00111000': 0.0079345703125, '00011001': 0.0003662109375, '11100000': 0.0015869140625, '00001011': 0.000732421875, '00010000': 0.004150390625, '01001000': 0.0001220703125, '01111000': 0.0006103515625, '01100011': 0.0003662109375, '01100010': 0.001220703125, '00000110': 0.0054931640625, '10001110': 0.0003662109375, '10000010': 0.001953125, '11100011': 0.0001220703125, '01100100': 0.0001220703125, '10010011': 0.000244140625, '00001010': 0.0008544921875, '00100010': 0.001953125, '00001111': 0.0006103515625, '00010001': 0.000244140625, '01011000': 0.0003662109375, '00001100': 0.000244140625, '00000111': 0.0006103515625, '00111011': 0.0001220703125, '00100011': 0.000244140625, '00001101': 0.0003662109375, '00100100': 0.0001220703125, '00001001': 0.00048828125, '00101110': 0.00048828125, '10000100': 0.000732421875, '01101110': 0.000244140625, '11000000': 0.000244140625, '10000001': 0.000732421875, '00111010': 0.0006103515625, '11100010': 0.0001220703125, '00010011': 0.000244140625, '10100010': 0.000244140625, '00000101': 0.0001220703125, '00101000': 0.0009765625, '10011000': 0.00048828125, '01010000': 0.0001220703125, '00111001': 0.0001220703125, '01110000': 0.0001220703125, '01001110': 0.000244140625, '01000011': 0.000244140625, '00010010': 0.000244140625, '10001001': 0.000244140625, '00100110': 0.0001220703125, '00010110': 0.0001220703125, '10101000': 0.0001220703125, '01100001': 0.0001220703125, '00011011': 0.0001220703125, '00101010': 0.0001220703125, '10000110': 0.0001220703125, '00111110': 0.0001220703125, '00111111': 0.0001220703125, '00110000': 0.0001220703125, '10011101': 0.0001220703125, '10010000': 0.0001220703125, '00110110': 0.000244140625, '01100110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=5_bit=1.txt <==
{'11010101': 0.5311279296875, '11010100': 0.0574951171875, '10110101': 0.0540771484375, '01000101': 0.0040283203125, '11010011': 0.0135498046875, '10001100': 0.0003662109375, '01010010': 0.0008544921875, '01101101': 0.0035400390625, '01010101': 0.1436767578125, '11101101': 0.0123291015625, '01010100': 0.0166015625, '11010001': 0.00927734375, '11000101': 0.0123291015625, '11000110': 0.000244140625, '01010011': 0.00341796875, '11010010': 0.0047607421875, '00110101': 0.0137939453125, '11011011': 0.013427734375, '11011010': 0.001708984375, '01001101': 0.0029296875, '00101101': 0.0015869140625, '11010110': 0.015625, '10101101': 0.0052490234375, '10010101': 0.0091552734375, '01011011': 0.0028076171875, '00010101': 0.002197265625, '10101100': 0.000244140625, '01001011': 0.0006103515625, '11001101': 0.014892578125, '01010001': 0.0018310546875, '01010110': 0.004638671875, '00110110': 0.0003662109375, '10110011': 0.0020751953125, '10001101': 0.0023193359375, '11011001': 0.0001220703125, '10110100': 0.00537109375, '00110001': 0.00048828125, '10001011': 0.0001220703125, '10110001': 0.0008544921875, '10110010': 0.0006103515625, '10111011': 0.0018310546875, '00110100': 0.0018310546875, '11001001': 0.000244140625, '11001011': 0.001708984375, '11101110': 0.0003662109375, '11001000': 0.000244140625, '01111101': 0.000244140625, '10100101': 0.0008544921875, '11101011': 0.0009765625, '11101100': 0.001220703125, '01011010': 0.0006103515625, '11010000': 0.0029296875, '01010000': 0.00048828125, '00010100': 0.0006103515625, '00111011': 0.000244140625, '11001010': 0.0003662109375, '11011000': 0.0001220703125, '11101001': 0.0003662109375, '11001100': 0.0009765625, '10010001': 0.0001220703125, '01000001': 0.000244140625, '00110010': 0.0001220703125, '01000100': 0.0006103515625, '00001101': 0.0003662109375, '10110110': 0.001708984375, '11011101': 0.0003662109375, '01011111': 0.000244140625, '00001011': 0.000244140625, '11001110': 0.0003662109375, '10010100': 0.0009765625, '01001100': 0.000244140625, '10100011': 0.0003662109375, '10010110': 0.000244140625, '11000100': 0.0008544921875, '00010110': 0.0001220703125, '11011111': 0.000244140625, '00101011': 0.0001220703125, '01000011': 0.00048828125, '11000011': 0.000732421875, '10110000': 0.000244140625, '00010000': 0.0001220703125, '01101000': 0.0001220703125, '10001010': 0.000244140625, '10001000': 0.0001220703125, '00010011': 0.0001220703125, '10000010': 0.0001220703125, '10100100': 0.0001220703125, '00100101': 0.0001220703125, '00110011': 0.0003662109375, '10001110': 0.000244140625, '01001010': 0.0001220703125, '01101110': 0.000244140625, '01101100': 0.0003662109375, '10111010': 0.000244140625, '11000000': 0.0001220703125, '10101011': 0.0001220703125, '10001001': 0.0001220703125, '11000001': 0.000244140625, '11111101': 0.0001220703125, '11000010': 0.0001220703125, '10011011': 0.0001220703125, '11111011': 0.0001220703125, '11100101': 0.0001220703125, '01011101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=6_bit=0.txt <==
{'00000000': 0.7215576171875, '00001110': 0.008056640625, '00001000': 0.037353515625, '00100000': 0.0318603515625, '11100001': 0.0001220703125, '10000000': 0.0469970703125, '00000011': 0.010986328125, '01100000': 0.024658203125, '00000001': 0.0155029296875, '00010000': 0.005126953125, '00000010': 0.0361328125, '00111000': 0.0068359375, '11100000': 0.001708984375, '01000000': 0.0062255859375, '00001001': 0.0010986328125, '00100010': 0.0015869140625, '10100000': 0.0018310546875, '00000110': 0.0067138671875, '00011000': 0.0059814453125, '00000101': 0.00048828125, '10001000': 0.0020751953125, '00100100': 0.00048828125, '00111001': 0.0003662109375, '01110000': 0.000244140625, '00000100': 0.0054931640625, '11101000': 0.0001220703125, '10000010': 0.0018310546875, '01101000': 0.0013427734375, '01101010': 0.00048828125, '00001011': 0.00048828125, '00001010': 0.001220703125, '01100011': 0.0001220703125, '00001100': 0.0003662109375, '10000011': 0.0010986328125, '00001101': 0.000244140625, '10001110': 0.0008544921875, '00101110': 0.0001220703125, '01100010': 0.0010986328125, '01001000': 0.0001220703125, '00100110': 0.00048828125, '01000010': 0.0003662109375, '10100010': 0.000244140625, '01111000': 0.00048828125, '01111011': 0.0001220703125, '01011000': 0.0001220703125, '00110110': 0.0001220703125, '10000110': 0.000244140625, '00011011': 0.0001220703125, '00011001': 0.0001220703125, '00100011': 0.00048828125, '00101000': 0.0010986328125, '11000011': 0.0001220703125, '00000111': 0.0003662109375, '00100001': 0.00048828125, '10111000': 0.000244140625, '10010000': 0.0001220703125, '00010110': 0.0001220703125, '10011000': 0.0003662109375, '10101110': 0.0001220703125, '11000000': 0.0006103515625, '01000001': 0.0001220703125, '10000001': 0.00048828125, '01100001': 0.0006103515625, '10111011': 0.0001220703125, '00110000': 0.0006103515625, '01000110': 0.0001220703125, '00001111': 0.000244140625, '01001110': 0.0001220703125, '00111110': 0.0001220703125, '00011101': 0.000244140625, '00111010': 0.0001220703125, '01100101': 0.0001220703125, '11011000': 0.0001220703125, '10000100': 0.0001220703125, '00101100': 0.0001220703125, '01100100': 0.0001220703125, '01100110': 0.0001220703125, '01000011': 0.0001220703125, '00011110': 0.0001220703125, '10101000': 0.0001220703125, '01101110': 0.0001220703125, '11000010': 0.0001220703125, '10100001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=6_bit=1.txt <==
{'11010101': 0.5286865234375, '10110101': 0.0601806640625, '11001101': 0.014892578125, '01010101': 0.1390380859375, '10001101': 0.0023193359375, '11010100': 0.0589599609375, '11010001': 0.0084228515625, '11010110': 0.0167236328125, '00110101': 0.015380859375, '11000101': 0.0081787109375, '11101101': 0.01123046875, '00110100': 0.002197265625, '11010010': 0.0037841796875, '10010101': 0.0101318359375, '01010110': 0.0042724609375, '01001101': 0.0037841796875, '10101101': 0.0048828125, '11001100': 0.0018310546875, '11010011': 0.0150146484375, '01010100': 0.0147705078125, '11011010': 0.0010986328125, '01011011': 0.0050048828125, '10110100': 0.005126953125, '10011101': 0.0001220703125, '11011111': 0.00048828125, '00001101': 0.0006103515625, '11011011': 0.0137939453125, '01010001': 0.002685546875, '00001100': 0.0001220703125, '01101110': 0.000244140625, '00101100': 0.0003662109375, '00110010': 0.000244140625, '01111101': 0.0001220703125, '11001010': 0.0003662109375, '01101101': 0.0029296875, '01010000': 0.0008544921875, '10010100': 0.000732421875, '00101101': 0.001220703125, '01000011': 0.0006103515625, '10001011': 0.0001220703125, '01001011': 0.0009765625, '01000101': 0.001953125, '10100101': 0.0006103515625, '01010011': 0.0042724609375, '10111111': 0.0001220703125, '11000100': 0.0009765625, '11010000': 0.0025634765625, '11011101': 0.0009765625, '00100011': 0.000244140625, '01010010': 0.0015869140625, '10111011': 0.001953125, '01001100': 0.0003662109375, '01011010': 0.000732421875, '00010100': 0.00048828125, '11101011': 0.00048828125, '11101110': 0.000244140625, '11000011': 0.001220703125, '00111011': 0.000244140625, '10101010': 0.0001220703125, '10110011': 0.00146484375, '11101100': 0.001220703125, '01101100': 0.0003662109375, '00110110': 0.0003662109375, '00010101': 0.002685546875, '10111010': 0.000244140625, '10110110': 0.001708984375, '11001011': 0.0009765625, '10110010': 0.0003662109375, '11000110': 0.00048828125, '10101100': 0.0003662109375, '11011001': 0.0001220703125, '11000010': 0.0003662109375, '10010011': 0.0003662109375, '00110011': 0.0001220703125, '00110001': 0.0008544921875, '01000010': 0.0001220703125, '11001000': 0.0003662109375, '10010000': 0.0001220703125, '00101110': 0.0001220703125, '10100011': 0.0001220703125, '01100011': 0.0001220703125, '10001100': 0.000244140625, '01000100': 0.000244140625, '11100101': 0.0001220703125, '00111010': 0.0001220703125, '11001110': 0.0006103515625, '11101010': 0.0003662109375, '11111100': 0.0001220703125, '10000010': 0.0001220703125, '10101011': 0.000244140625, '11011000': 0.0003662109375, '11101001': 0.000244140625, '01001110': 0.000244140625, '10110001': 0.00048828125, '01001000': 0.0001220703125, '00110000': 0.0001220703125, '10001010': 0.0001220703125, '11100011': 0.0001220703125, '11011110': 0.0001220703125, '10011011': 0.0001220703125, '01011001': 0.0001220703125, '10000011': 0.0001220703125, '10110000': 0.0001220703125, '11001001': 0.0001220703125, '00101010': 0.0001220703125, '00100101': 0.0001220703125, '10100100': 0.0001220703125, '10000101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=7_bit=0.txt <==
{'10000000': 0.0418701171875, '00000000': 0.7271728515625, '00000010': 0.0325927734375, '00100000': 0.03662109375, '00001000': 0.0360107421875, '00000001': 0.0150146484375, '00111000': 0.009033203125, '00100010': 0.001708984375, '01100000': 0.022216796875, '01000000': 0.006103515625, '00000101': 0.0008544921875, '00010000': 0.00537109375, '10001000': 0.002197265625, '00001010': 0.00146484375, '00001110': 0.007080078125, '10111000': 0.0003662109375, '00000100': 0.005859375, '00000011': 0.0107421875, '00001001': 0.0009765625, '10100000': 0.001953125, '01011000': 0.0003662109375, '10000010': 0.0020751953125, '00101110': 0.00048828125, '00010001': 0.0003662109375, '01100001': 0.0006103515625, '01100011': 0.000244140625, '00000110': 0.00390625, '00011000': 0.0076904296875, '00100001': 0.00146484375, '11100000': 0.0015869140625, '01111000': 0.0008544921875, '00101111': 0.0001220703125, '00111010': 0.0003662109375, '00110110': 0.0003662109375, '01100100': 0.0001220703125, '00001100': 0.0003662109375, '01101000': 0.0013427734375, '10000100': 0.0003662109375, '00101010': 0.0001220703125, '11000000': 0.0006103515625, '00100110': 0.000732421875, '01000010': 0.0003662109375, '10000011': 0.00048828125, '00100011': 0.0006103515625, '01100010': 0.0006103515625, '00001011': 0.0006103515625, '00101000': 0.0013427734375, '00001101': 0.0001220703125, '00110000': 0.0001220703125, '01001110': 0.0001220703125, '10001001': 0.0003662109375, '00011001': 0.0003662109375, '10011000': 0.00048828125, '00111001': 0.0003662109375, '10000110': 0.00048828125, '10001110': 0.0006103515625, '10100001': 0.000244140625, '11011000': 0.000244140625, '11100001': 0.0001220703125, '00010100': 0.0001220703125, '00011010': 0.000244140625, '00100100': 0.0001220703125, '00111011': 0.0003662109375, '10000001': 0.00048828125, '01101110': 0.000244140625, '01101111': 0.0001220703125, '01001000': 0.000244140625, '00000111': 0.0001220703125, '01111011': 0.0001220703125, '10010000': 0.0001220703125, '01000001': 0.0001220703125, '11000100': 0.0001220703125, '00011110': 0.0001220703125, '11100100': 0.0001220703125, '00111110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=7_bit=1.txt <==
{'11010101': 0.5238037109375, '10110101': 0.060302734375, '10101101': 0.0048828125, '00110101': 0.0125732421875, '01001010': 0.000244140625, '01010101': 0.1331787109375, '10110100': 0.0072021484375, '11001011': 0.0020751953125, '11010100': 0.0606689453125, '11001101': 0.0140380859375, '01101101': 0.0032958984375, '01010011': 0.00390625, '11010011': 0.0133056640625, '10101011': 0.00048828125, '11101110': 0.000732421875, '00110011': 0.0006103515625, '10010101': 0.009033203125, '11010001': 0.009765625, '01010100': 0.0135498046875, '11011011': 0.0185546875, '01010110': 0.0042724609375, '01011000': 0.0001220703125, '10110001': 0.0015869140625, '11000101': 0.010986328125, '10110011': 0.001708984375, '11010110': 0.0146484375, '01011011': 0.004150390625, '00001100': 0.0001220703125, '11101101': 0.013916015625, '11010010': 0.0045166015625, '11011010': 0.0015869140625, '11011101': 0.000732421875, '11010000': 0.0029296875, '00010101': 0.0020751953125, '01010000': 0.000732421875, '00101011': 0.000244140625, '10110010': 0.00048828125, '10011011': 0.0001220703125, '00001101': 0.0003662109375, '00110100': 0.001708984375, '11100011': 0.00048828125, '11011111': 0.000244140625, '00111011': 0.000244140625, '01010010': 0.00146484375, '00000101': 0.0001220703125, '11000100': 0.0013427734375, '01011001': 0.0001220703125, '01000101': 0.0025634765625, '10110110': 0.002197265625, '10001100': 0.00048828125, '01001100': 0.0008544921875, '10001101': 0.0028076171875, '01101011': 0.000244140625, '10010100': 0.0006103515625, '01001101': 0.0035400390625, '10010011': 0.00048828125, '10111011': 0.0018310546875, '01010001': 0.0030517578125, '11000011': 0.0015869140625, '01000011': 0.000244140625, '10101100': 0.000732421875, '00101101': 0.0009765625, '11101010': 0.00048828125, '11001110': 0.0008544921875, '01001011': 0.0006103515625, '01100011': 0.000244140625, '10100101': 0.0010986328125, '11001010': 0.0003662109375, '11101100': 0.0013427734375, '01011101': 0.000244140625, '11001000': 0.000244140625, '01101100': 0.00048828125, '10101001': 0.000244140625, '11000010': 0.0006103515625, '00100101': 0.000244140625, '10100011': 0.0003662109375, '01000010': 0.0001220703125, '11101011': 0.000732421875, '10010110': 0.0003662109375, '10010000': 0.0001220703125, '00110110': 0.0010986328125, '00110000': 0.0001220703125, '01000110': 0.0003662109375, '11001100': 0.0008544921875, '01011010': 0.000732421875, '10001011': 0.0001220703125, '10100100': 0.0001220703125, '01000100': 0.000244140625, '10011010': 0.0001220703125, '00110010': 0.0001220703125, '11100111': 0.0001220703125, '00011101': 0.0001220703125, '11001001': 0.000244140625, '11101001': 0.0001220703125, '11101000': 0.000244140625, '01011111': 0.0001220703125, '00100100': 0.0001220703125, '00010100': 0.000244140625, '10000011': 0.0001220703125, '11110001': 0.0001220703125, '10101110': 0.0001220703125, '00110001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=8_bit=0.txt <==
{'00000000': 0.724365234375, '00010000': 0.005126953125, '10000000': 0.0377197265625, '00001000': 0.037353515625, '10000010': 0.001220703125, '00100000': 0.0382080078125, '00000100': 0.005126953125, '00001010': 0.0013427734375, '00000010': 0.03515625, '10001110': 0.0003662109375, '01100000': 0.024169921875, '10100000': 0.001953125, '00001001': 0.0008544921875, '00000011': 0.0101318359375, '00111000': 0.0069580078125, '00001110': 0.007568359375, '00000110': 0.006591796875, '10001000': 0.001708984375, '00101000': 0.00146484375, '00011000': 0.0064697265625, '01000000': 0.0072021484375, '00000001': 0.0164794921875, '01011000': 0.00048828125, '01110000': 0.0001220703125, '01100110': 0.0003662109375, '00100110': 0.000244140625, '00110000': 0.00048828125, '10000001': 0.00146484375, '11100010': 0.0001220703125, '01100001': 0.000732421875, '00000111': 0.00048828125, '00011010': 0.000244140625, '01101000': 0.0018310546875, '00011110': 0.0001220703125, '00100001': 0.0009765625, '01001000': 0.0001220703125, '00100010': 0.0018310546875, '01100010': 0.00146484375, '11100000': 0.00146484375, '00000101': 0.0001220703125, '01111000': 0.000244140625, '10111000': 0.000244140625, '00001100': 0.0006103515625, '00111100': 0.0001220703125, '00001011': 0.0006103515625, '00010010': 0.0003662109375, '00111010': 0.0001220703125, '00010100': 0.0001220703125, '01000010': 0.000244140625, '00001101': 0.0003662109375, '10000100': 0.000244140625, '00100011': 0.000732421875, '00101010': 0.0001220703125, '10111010': 0.0001220703125, '11000000': 0.000244140625, '10000101': 0.0001220703125, '00111001': 0.0003662109375, '10100010': 0.0001220703125, '01100100': 0.000244140625, '00010110': 0.000244140625, '11011000': 0.0001220703125, '00001111': 0.000244140625, '10001001': 0.0001220703125, '01101110': 0.000244140625, '10000011': 0.0006103515625, '10000110': 0.0003662109375, '10010000': 0.000244140625, '10011000': 0.00048828125, '00101110': 0.000244140625, '01000011': 0.0001220703125, '00100111': 0.0001220703125, '11100011': 0.0001220703125, '00101001': 0.0001220703125, '10001010': 0.0001220703125, '00111011': 0.0001220703125, '01100011': 0.0003662109375, '01001111': 0.0001220703125, '01000001': 0.0001220703125, '00010001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=8_bit=1.txt <==
{'11010101': 0.5250244140625, '01010101': 0.1314697265625, '10111011': 0.002197265625, '11010100': 0.0584716796875, '11011011': 0.014404296875, '11101101': 0.013427734375, '11010011': 0.013671875, '00110101': 0.016845703125, '11001101': 0.015869140625, '11010000': 0.004150390625, '11010110': 0.01513671875, '00110100': 0.001953125, '01101101': 0.00390625, '01011011': 0.0045166015625, '10110101': 0.0556640625, '11010001': 0.0084228515625, '01001011': 0.00048828125, '11010010': 0.005615234375, '10111010': 0.0001220703125, '01010100': 0.015869140625, '00111000': 0.0001220703125, '10010101': 0.00927734375, '01000101': 0.0029296875, '01010011': 0.0052490234375, '10110100': 0.0068359375, '11000101': 0.0098876953125, '00110011': 0.0003662109375, '10100011': 0.000244140625, '01001101': 0.00390625, '11001011': 0.0018310546875, '10110011': 0.0025634765625, '10100101': 0.000732421875, '00101100': 0.0001220703125, '10101101': 0.006103515625, '11001110': 0.0008544921875, '00101101': 0.0010986328125, '11101100': 0.0009765625, '10010110': 0.0003662109375, '11011010': 0.0020751953125, '11100011': 0.000244140625, '01010110': 0.004150390625, '11000011': 0.001220703125, '10101100': 0.000732421875, '01010000': 0.000732421875, '11101011': 0.0008544921875, '10010100': 0.0018310546875, '01010010': 0.000732421875, '11001010': 0.0006103515625, '01011010': 0.00048828125, '11011101': 0.0003662109375, '10110110': 0.0018310546875, '11011001': 0.0001220703125, '10010011': 0.0003662109375, '01000100': 0.00048828125, '11001100': 0.0018310546875, '00001101': 0.0008544921875, '10001101': 0.002197265625, '10110001': 0.0009765625, '10011101': 0.0001220703125, '01010001': 0.002197265625, '11000100': 0.0013427734375, '11011111': 0.0003662109375, '00011011': 0.000244140625, '00101110': 0.0001220703125, '10010000': 0.0001220703125, '10001010': 0.000244140625, '01101100': 0.0003662109375, '10101011': 0.0003662109375, '11111101': 0.0003662109375, '10101000': 0.0003662109375, '00111011': 0.00048828125, '11101001': 0.000244140625, '00110001': 0.0006103515625, '01011101': 0.0003662109375, '00010110': 0.0003662109375, '11000110': 0.0003662109375, '00111001': 0.0001220703125, '00011000': 0.0001220703125, '00110110': 0.000732421875, '00110010': 0.000244140625, '01000110': 0.0001220703125, '11101000': 0.000244140625, '01001100': 0.00048828125, '10010001': 0.000244140625, '10001001': 0.0001220703125, '11001001': 0.000244140625, '11101110': 0.000244140625, '10001110': 0.0001220703125, '00010101': 0.0010986328125, '10001011': 0.0003662109375, '01101011': 0.0001220703125, '00010100': 0.000244140625, '10001100': 0.000244140625, '11001111': 0.0001220703125, '10110000': 0.000244140625, '00001001': 0.0001220703125, '10100010': 0.0001220703125, '10101001': 0.0001220703125, '10110010': 0.000244140625, '00100101': 0.0001220703125, '01111101': 0.0001220703125, '01000011': 0.0003662109375, '11011110': 0.0001220703125, '10101010': 0.0001220703125, '10100100': 0.0001220703125, '01011111': 0.0001220703125, '11000000': 0.0001220703125, '11000001': 0.0001220703125, '00010011': 0.0001220703125, '10101110': 0.0001220703125, '01001010': 0.0001220703125, '00001100': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=9_bit=0.txt <==
{'00000000': 0.722900390625, '00000011': 0.0108642578125, '01100000': 0.0267333984375, '00011000': 0.0048828125, '10000000': 0.04296875, '00100000': 0.0341796875, '00001000': 0.0350341796875, '00000110': 0.005859375, '00001110': 0.0078125, '00010000': 0.0054931640625, '00000010': 0.0362548828125, '00111000': 0.00732421875, '01000000': 0.0052490234375, '10100000': 0.002197265625, '01100010': 0.0013427734375, '10001000': 0.001953125, '00110000': 0.000732421875, '00100111': 0.000244140625, '10000010': 0.0023193359375, '00000001': 0.017333984375, '00100010': 0.0013427734375, '00000100': 0.00537109375, '00100001': 0.000732421875, '00001010': 0.001220703125, '00100110': 0.00048828125, '00101000': 0.000732421875, '00001101': 0.0001220703125, '00001100': 0.0003662109375, '00101110': 0.0008544921875, '10011000': 0.0003662109375, '10000110': 0.000244140625, '01100011': 0.0003662109375, '11100000': 0.0008544921875, '00011110': 0.0003662109375, '01000001': 0.000244140625, '01100001': 0.00048828125, '01111000': 0.000244140625, '00111010': 0.0003662109375, '10000001': 0.000732421875, '10000011': 0.0006103515625, '01101000': 0.0018310546875, '00100011': 0.0006103515625, '00001001': 0.000732421875, '10001110': 0.0009765625, '01100110': 0.0003662109375, '00011010': 0.00048828125, '01001110': 0.000244140625, '01001111': 0.0001220703125, '11000000': 0.0003662109375, '00010010': 0.0001220703125, '10010000': 0.000732421875, '10001100': 0.0001220703125, '00111100': 0.0001220703125, '10111000': 0.0006103515625, '00001011': 0.0006103515625, '01011000': 0.00048828125, '10100010': 0.0003662109375, '00000111': 0.000244140625, '10001001': 0.0001220703125, '01000010': 0.0003662109375, '01010000': 0.000244140625, '01101010': 0.0001220703125, '01110011': 0.0001220703125, '01011110': 0.0001220703125, '00110110': 0.0001220703125, '00111110': 0.000244140625, '01011001': 0.0001220703125, '01100100': 0.0001220703125, '01001000': 0.0001220703125, '10000100': 0.0001220703125, '00100100': 0.000244140625, '10110000': 0.0001220703125, '00000101': 0.0001220703125, '00110100': 0.0001220703125, '01110000': 0.0001220703125, '10101100': 0.0001220703125, '00101100': 0.0001220703125, '01101110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=4_run=9_bit=1.txt <==
{'01010101': 0.1356201171875, '11011011': 0.01513671875, '11010101': 0.531005859375, '10110011': 0.0018310546875, '01010000': 0.0010986328125, '11001101': 0.0162353515625, '11010001': 0.0078125, '11010011': 0.0146484375, '01101101': 0.0032958984375, '10110101': 0.0582275390625, '11000101': 0.010498046875, '11001000': 0.000244140625, '11010100': 0.0540771484375, '11010110': 0.015380859375, '00110100': 0.00146484375, '01000101': 0.00244140625, '11010010': 0.004150390625, '01001101': 0.00537109375, '10110110': 0.001220703125, '11101101': 0.01318359375, '10101101': 0.0045166015625, '10110100': 0.006591796875, '00110101': 0.016357421875, '00100010': 0.0001220703125, '10001101': 0.0028076171875, '11101100': 0.0018310546875, '11001100': 0.0010986328125, '01010100': 0.0152587890625, '00111011': 0.0003662109375, '11000100': 0.0015869140625, '01010010': 0.0015869140625, '01010001': 0.0032958984375, '00001101': 0.000732421875, '01011011': 0.0030517578125, '10010101': 0.0078125, '01010110': 0.004150390625, '11010000': 0.003662109375, '00000101': 0.0001220703125, '01010011': 0.0032958984375, '11000011': 0.0015869140625, '00010101': 0.00244140625, '01011010': 0.0008544921875, '10111011': 0.0015869140625, '10101011': 0.000732421875, '11100101': 0.0001220703125, '11011010': 0.0020751953125, '10010100': 0.001220703125, '00101100': 0.0001220703125, '10100101': 0.001220703125, '11101010': 0.000244140625, '11011111': 0.000244140625, '01101100': 0.0003662109375, '10010110': 0.0003662109375, '00101101': 0.0006103515625, '01000100': 0.0006103515625, '11001110': 0.0003662109375, '11001011': 0.0023193359375, '10101010': 0.0003662109375, '00110010': 0.0001220703125, '11101110': 0.000244140625, '01001011': 0.0008544921875, '10110001': 0.0006103515625, '00001100': 0.0001220703125, '10101110': 0.0001220703125, '01000011': 0.0003662109375, '11101011': 0.0003662109375, '11101001': 0.000244140625, '10001011': 0.000244140625, '01000001': 0.0001220703125, '11001010': 0.0003662109375, '10110010': 0.0003662109375, '10101001': 0.0001220703125, '10111010': 0.0003662109375, '10100100': 0.0001220703125, '00001011': 0.0001220703125, '10010001': 0.000244140625, '11011101': 0.0006103515625, '00110011': 0.00048828125, '11111101': 0.0003662109375, '10100011': 0.0001220703125, '00101011': 0.0001220703125, '01101001': 0.0001220703125, '10011011': 0.000244140625, '00010110': 0.0001220703125, '11000110': 0.00048828125, '11011000': 0.000244140625, '10010010': 0.0001220703125, '10001100': 0.000244140625, '10101100': 0.00048828125, '01101010': 0.0001220703125, '11001001': 0.0001220703125, '01101011': 0.0001220703125, '10000101': 0.0001220703125, '01011101': 0.0001220703125, '01011111': 0.0001220703125, '01001100': 0.0001220703125, '10101111': 0.0001220703125, '11101000': 0.0001220703125, '11100011': 0.0001220703125, '11001111': 0.0001220703125, '01001010': 0.000244140625, '00001110': 0.0001220703125, '11000010': 0.0001220703125, '00010100': 0.0001220703125, '00110001': 0.0001220703125, '10010011': 0.0001220703125, '00110110': 0.000244140625}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=0_bit=0.txt <==
{'0000000011': 0.01123046875, '0000000000': 0.673583984375, '0000101110': 0.0008544921875, '0000001000': 0.0355224609375, '0001000000': 0.0059814453125, '1000000001': 0.001708984375, '0000100000': 0.032470703125, '0000000110': 0.0059814453125, '1000000000': 0.040283203125, '0010000000': 0.029541015625, '0000111000': 0.0087890625, '0110111000': 0.0006103515625, '0000010001': 0.0001220703125, '0000000010': 0.03076171875, '0011100000': 0.0069580078125, '1000001000': 0.0010986328125, '0000000001': 0.013916015625, '0000100001': 0.001220703125, '0100000000': 0.004638671875, '0010000010': 0.0020751953125, '0001000100': 0.0001220703125, '0110000000': 0.024658203125, '0000001110': 0.0076904296875, '0000011000': 0.0054931640625, '0000000100': 0.00390625, '0001100000': 0.004638671875, '1100000000': 0.0003662109375, '0111100000': 0.0006103515625, '0000001001': 0.0010986328125, '1010000000': 0.001953125, '0000101000': 0.000732421875, '0110000010': 0.0018310546875, '0000001010': 0.0015869140625, '0000100010': 0.001708984375, '1011100000': 0.00048828125, '1000100000': 0.0020751953125, '1110000000': 0.001708984375, '0011100010': 0.0006103515625, '0000010000': 0.0040283203125, '1000000010': 0.0015869140625, '0001111000': 0.0001220703125, '0000111001': 0.00048828125, '1000011000': 0.0003662109375, '0110001110': 0.0001220703125, '0000100100': 0.000244140625, '0110000100': 0.000244140625, '0011000000': 0.00048828125, '1000100011': 0.000244140625, '1000001110': 0.0009765625, '0000001011': 0.0006103515625, '1000010000': 0.000244140625, '0000110000': 0.0006103515625, '0101100000': 0.0003662109375, '0100001110': 0.000244140625, '1000000110': 0.00048828125, '1100001001': 0.0001220703125, '0000111010': 0.00048828125, '0110110000': 0.000244140625, '0010100000': 0.001220703125, '1000110001': 0.0001220703125, '0000000111': 0.0003662109375, '1001000000': 0.00048828125, '0010000001': 0.0008544921875, '0010001000': 0.0008544921875, '0100001000': 0.00048828125, '0010000100': 0.000244140625, '0000001100': 0.0001220703125, '0000001101': 0.0001220703125, '0000010010': 0.00048828125, '0100000001': 0.000244140625, '0010000110': 0.0003662109375, '0000100011': 0.000244140625, '1000111000': 0.000732421875, '1001110000': 0.0001220703125, '0110100001': 0.0001220703125, '0110001000': 0.001708984375, '0011101000': 0.000244140625, '0011100001': 0.000244140625, '0110000001': 0.0003662109375, '0110010000': 0.000244140625, '0010111000': 0.0001220703125, '1110111010': 0.0001220703125, '0110100000': 0.000732421875, '0010001110': 0.00048828125, '0010000011': 0.000244140625, '1001100000': 0.0001220703125, '0100001111': 0.0001220703125, '0100000010': 0.0001220703125, '0001100010': 0.0003662109375, '0110011000': 0.000244140625, '0000101001': 0.0001220703125, '1000000011': 0.00048828125, '0100100000': 0.0001220703125, '0000110110': 0.000244140625, '0001010000': 0.000244140625, '0000000101': 0.0001220703125, '1010101000': 0.0001220703125, '0001100100': 0.0001220703125, '0000011110': 0.0001220703125, '0010010000': 0.000244140625, '0000100110': 0.000244140625, '0000011010': 0.000244140625, '0110000011': 0.0003662109375, '0010101000': 0.0001220703125, '0011100101': 0.0001220703125, '0110000110': 0.000244140625, '0000011011': 0.000244140625, '0001001010': 0.0001220703125, '0001100001': 0.0001220703125, '0010100001': 0.0001220703125, '1000110000': 0.0001220703125, '0001001000': 0.000244140625, '1100001000': 0.0001220703125, '0000001111': 0.0001220703125, '0011011000': 0.0001220703125, '1010000010': 0.0001220703125, '1010001000': 0.000244140625, '1001000110': 0.0001220703125, '0100010000': 0.0001220703125, '0011111000': 0.0001220703125, '1000000100': 0.0001220703125, '0100000011': 0.0001220703125, '0010011000': 0.0001220703125, '0000111110': 0.0001220703125, '0111110000': 0.0001220703125, '0001100011': 0.0001220703125, '1011100100': 0.0001220703125, '0000110010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=0_bit=1.txt <==
{'1101101101': 0.013427734375, '0101010101': 0.1224365234375, '1001010101': 0.0062255859375, '1101001101': 0.012939453125, '1101010100': 0.052490234375, '1011010101': 0.053955078125, '1101010101': 0.498291015625, '1101010001': 0.0089111328125, '0001010101': 0.0010986328125, '1100110101': 0.0152587890625, '0110110101': 0.00341796875, '1100010101': 0.0069580078125, '1101010110': 0.0145263671875, '0101010110': 0.00390625, '0101010100': 0.013427734375, '0011010100': 0.002197265625, '1101011011': 0.0145263671875, '1010010101': 0.0010986328125, '0101101101': 0.0028076171875, '0101010001': 0.0025634765625, '0011010101': 0.01318359375, '1101010011': 0.01220703125, '1000110101': 0.0025634765625, '1110001101': 0.00048828125, '1100000101': 0.000244140625, '1101000101': 0.009765625, '1010110101': 0.00390625, '0011010001': 0.00048828125, '1101010000': 0.0037841796875, '1101101000': 0.0001220703125, '0010110101': 0.001220703125, '1100001101': 0.0009765625, '1011010100': 0.0064697265625, '0101001101': 0.003662109375, '0100110101': 0.0032958984375, '1100110100': 0.001220703125, '0100110100': 0.000732421875, '1110110100': 0.0013427734375, '0011011011': 0.0009765625, '0101010011': 0.004150390625, '1101010010': 0.0050048828125, '1010110100': 0.0001220703125, '1101001100': 0.0020751953125, '0000110101': 0.0006103515625, '0010101101': 0.0001220703125, '0101011011': 0.0028076171875, '1110110101': 0.01123046875, '1101001011': 0.0020751953125, '1011011011': 0.0018310546875, '1011001101': 0.002197265625, '1010001101': 0.000244140625, '1110100101': 0.00048828125, '1101011010': 0.0018310546875, '0110100101': 0.0001220703125, '0101010010': 0.000732421875, '1101111101': 0.0008544921875, '1011010011': 0.0006103515625, '0011010010': 0.0001220703125, '1111111011': 0.0001220703125, '0011001100': 0.000244140625, '1100010011': 0.0003662109375, '1011010110': 0.0018310546875, '1010101101': 0.0001220703125, '1110110011': 0.0008544921875, '1100010110': 0.00048828125, '0011010110': 0.0003662109375, '1100110001': 0.0006103515625, '0100010110': 0.0001220703125, '1001010000': 0.000244140625, '1101000011': 0.0009765625, '1100010100': 0.0015869140625, '1011010001': 0.000732421875, '1101011101': 0.000732421875, '1011010010': 0.0003662109375, '1100001100': 0.0001220703125, '1100101101': 0.0010986328125, '1110101101': 0.0003662109375, '1101101110': 0.001220703125, '0110110001': 0.0001220703125, '1110110010': 0.000244140625, '1110101100': 0.0001220703125, '0001011011': 0.000244140625, '1101011111': 0.000244140625, '0011101101': 0.0001220703125, '0100110001': 0.0003662109375, '1101000100': 0.000732421875, '0100010100': 0.0001220703125, '1011000101': 0.0010986328125, '1100101011': 0.0001220703125, '0100101101': 0.0001220703125, '1001010110': 0.00048828125, '1110111011': 0.0003662109375, '1000010101': 0.000244140625, '1110110000': 0.000244140625, '0000110001': 0.0001220703125, '1101001110': 0.000244140625, '0100010101': 0.00244140625, '1101101011': 0.0006103515625, '1001010100': 0.0008544921875, '1101101100': 0.0006103515625, '0101000101': 0.0018310546875, '0011010011': 0.0003662109375, '1100011011': 0.0001220703125, '0101010000': 0.00048828125, '1111110101': 0.0008544921875, '0100001101': 0.000244140625, '1100111011': 0.0001220703125, '1110110110': 0.00048828125, '0101000011': 0.000244140625, '1011011000': 0.0003662109375, '1011000100': 0.0003662109375, '1100110010': 0.0001220703125, '1011001100': 0.0001220703125, '1011001011': 0.0001220703125, '0010010100': 0.000244140625, '1110110001': 0.0003662109375, '1000110110': 0.000244140625, '1101000001': 0.000244140625, '0000101101': 0.0001220703125, '1010010100': 0.0003662109375, '1111101011': 0.0001220703125, '1101101001': 0.0003662109375, '1000101101': 0.0001220703125, '1000110100': 0.000244140625, '1000110011': 0.0003662109375, '1101011001': 0.000244140625, '1101001010': 0.000244140625, '1010110001': 0.0001220703125, '1011101011': 0.000244140625, '0101001100': 0.000244140625, '1110010101': 0.0001220703125, '0011001001': 0.000244140625, '1101111001': 0.0001220703125, '1001011011': 0.0003662109375, '0110111011': 0.0001220703125, '1101100010': 0.0001220703125, '0100110110': 0.0001220703125, '0001000101': 0.0001220703125, '0101101011': 0.000244140625, '0101000100': 0.000244140625, '1100101100': 0.000244140625, '1001010011': 0.00048828125, '0001010001': 0.0001220703125, '1100110011': 0.000244140625, '1100000011': 0.0001220703125, '0101101100': 0.00048828125, '1101110101': 0.0006103515625, '0011001101': 0.000732421875, '0010010110': 0.0001220703125, '1101100011': 0.0006103515625, '1001010010': 0.0001220703125, '1011011010': 0.0001220703125, '1011101101': 0.000732421875, '1001000101': 0.000244140625, '1101011000': 0.000244140625, '0000110100': 0.000244140625, '0101001111': 0.0001220703125, '0110011101': 0.0001220703125, '1100110110': 0.000732421875, '1110111010': 0.0001220703125, '0010110100': 0.000244140625, '1101100101': 0.0001220703125, '0011000101': 0.0003662109375, '0100111011': 0.0001220703125, '0001010100': 0.000244140625, '0110101101': 0.000244140625, '0011000100': 0.0001220703125, '1011011101': 0.0001220703125, '1010110110': 0.000244140625, '1001110010': 0.0001220703125, '1010110011': 0.0001220703125, '0100010011': 0.0001220703125, '1101000010': 0.0001220703125, '0110110100': 0.0001220703125, '0101101110': 0.0001220703125, '1000001101': 0.0001220703125, '0100001110': 0.0001220703125, '1101000110': 0.0001220703125, '0001010011': 0.0001220703125, '1101101010': 0.0001220703125, '1110101011': 0.0001220703125, '1001001011': 0.0001220703125, '1100100101': 0.0001220703125, '0110110011': 0.0001220703125, '1010101011': 0.0001220703125, '0101101001': 0.0001220703125, '1100100011': 0.0001220703125, '1011010000': 0.000244140625, '0101011010': 0.0001220703125, '0001010110': 0.0001220703125, '1001000011': 0.0001220703125, '0111110100': 0.0001220703125, '0101101000': 0.0001220703125, '0101101010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=1_bit=0.txt <==
{'0000000000': 0.67333984375, '0000000010': 0.03369140625, '0001000000': 0.0052490234375, '1000000000': 0.03955078125, '1000100010': 0.000244140625, '0000100000': 0.0333251953125, '0000000001': 0.01611328125, '0000001000': 0.0316162109375, '0001101000': 0.0006103515625, '0010000000': 0.0328369140625, '0000010000': 0.00537109375, '0000000011': 0.0087890625, '1000100000': 0.0018310546875, '0000001110': 0.0086669921875, '0000000101': 0.0006103515625, '1000000010': 0.0018310546875, '0000100010': 0.001708984375, '0000001010': 0.00146484375, '0110000000': 0.0230712890625, '0010100000': 0.00146484375, '0000000110': 0.0059814453125, '0010001110': 0.0003662109375, '0000111000': 0.007568359375, '0001100000': 0.0042724609375, '0100000000': 0.004638671875, '0011100000': 0.008056640625, '1000110000': 0.0001220703125, '1000000100': 0.0001220703125, '0000000100': 0.004638671875, '1100000000': 0.00048828125, '0110001000': 0.0015869140625, '0000011000': 0.004150390625, '0110000001': 0.000244140625, '0000111010': 0.00048828125, '0010000111': 0.0001220703125, '0100001000': 0.0009765625, '0010111010': 0.0001220703125, '0110000110': 0.0003662109375, '0110100000': 0.0010986328125, '0110111000': 0.0003662109375, '0111101000': 0.0001220703125, '1000001000': 0.00244140625, '1110000000': 0.0010986328125, '1001100000': 0.0001220703125, '0110100001': 0.0001220703125, '1011100000': 0.0001220703125, '0010001000': 0.001708984375, '1010001000': 0.0001220703125, '0100000011': 0.0001220703125, '0110000010': 0.0018310546875, '0000001011': 0.0003662109375, '1010000000': 0.0013427734375, '0100000010': 0.000244140625, '0000100001': 0.00048828125, '0000101000': 0.001953125, '1000011000': 0.0008544921875, '0011101000': 0.0003662109375, '1000100001': 0.0001220703125, '0000000111': 0.0006103515625, '0000001100': 0.0003662109375, '0011000000': 0.000732421875, '0110000011': 0.0006103515625, '0111000000': 0.000244140625, '0011100010': 0.000244140625, '1000000001': 0.0008544921875, '0110011000': 0.0001220703125, '1000000110': 0.000244140625, '1001000000': 0.000244140625, '0000010010': 0.000244140625, '1010001011': 0.0001220703125, '0000001111': 0.000244140625, '0010111000': 0.000244140625, '0000001001': 0.0013427734375, '0010000101': 0.0001220703125, '0110001110': 0.0003662109375, '0010000010': 0.0013427734375, '0001001000': 0.0001220703125, '0110010000': 0.0001220703125, '0111100000': 0.00048828125, '0000011001': 0.0001220703125, '1000011110': 0.0001220703125, '1000001010': 0.0003662109375, '0001100010': 0.000244140625, '0000101110': 0.000244140625, '0010010000': 0.0001220703125, '0011100011': 0.0001220703125, '0010000011': 0.000244140625, '0000100110': 0.0006103515625, '0001111000': 0.000244140625, '1110100000': 0.0001220703125, '0111000010': 0.0001220703125, '1000100100': 0.0001220703125, '0010011000': 0.0001220703125, '1000001110': 0.00048828125, '0000101111': 0.0001220703125, '0010000001': 0.0008544921875, '1000111000': 0.000244140625, '1000000011': 0.000732421875, '0000100100': 0.000244140625, '0010000110': 0.00048828125, '0110000100': 0.000244140625, '0000101101': 0.0001220703125, '0011000101': 0.0001220703125, '1101000000': 0.0001220703125, '0000111100': 0.0001220703125, '1101100010': 0.0001220703125, '1000001001': 0.0001220703125, '0000110000': 0.0003662109375, '0011111001': 0.0001220703125, '1000001100': 0.0001220703125, '0001000010': 0.0001220703125, '0011100100': 0.0001220703125, '0001100100': 0.0001220703125, '0000010110': 0.000244140625, '1000001011': 0.0001220703125, '0011100001': 0.0001220703125, '1010100000': 0.0001220703125, '0101100000': 0.000244140625, '0010010001': 0.0001220703125, '1100010000': 0.0001220703125, '0000010001': 0.0001220703125, '0000110110': 0.0001220703125, '0010000100': 0.0001220703125, '1001001000': 0.0001220703125, '0001001110': 0.0001220703125, '0001001010': 0.0001220703125, '0100100000': 0.0001220703125, '0110101000': 0.0001220703125, '1000101000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=1_bit=1.txt <==
{'1101010101': 0.4647216796875, '0101010101': 0.1341552734375, '1000110101': 0.0035400390625, '1011010011': 0.001708984375, '1101010001': 0.0101318359375, '1011010101': 0.0540771484375, '1100010101': 0.008544921875, '0101010001': 0.0020751953125, '0011010101': 0.0155029296875, '0101101101': 0.0035400390625, '1011010001': 0.000244140625, '0110110101': 0.0028076171875, '0100110101': 0.0037841796875, '1101011011': 0.0130615234375, '1110110101': 0.0128173828125, '1101010100': 0.0592041015625, '1100001101': 0.0008544921875, '1101010110': 0.01416015625, '1101001101': 0.0155029296875, '1101101101': 0.0147705078125, '1010110101': 0.00537109375, '1011000011': 0.0003662109375, '0101011011': 0.0035400390625, '1101100011': 0.00048828125, '1101010011': 0.014404296875, '0101010100': 0.015380859375, '0001010101': 0.0009765625, '1100110101': 0.0126953125, '1101000101': 0.0113525390625, '1000001101': 0.000244140625, '1001010101': 0.00830078125, '1011000101': 0.0015869140625, '0101000101': 0.0032958984375, '0011010100': 0.001953125, '0101001101': 0.0047607421875, '1100010011': 0.0001220703125, '1101001011': 0.001953125, '1010110110': 0.000244140625, '0011000100': 0.0001220703125, '0011010011': 0.00048828125, '1101010010': 0.004150390625, '0010110101': 0.0008544921875, '1110110110': 0.0006103515625, '1101001110': 0.0003662109375, '1101011001': 0.0003662109375, '1011010100': 0.005859375, '1101100101': 0.00048828125, '0101010110': 0.0030517578125, '1110101101': 0.00048828125, '1101101011': 0.0006103515625, '0101000100': 0.0006103515625, '0011011011': 0.00048828125, '1100110100': 0.001708984375, '1101010000': 0.00341796875, '1010010100': 0.000244140625, '0101100011': 0.0001220703125, '1100101101': 0.001953125, '1011010110': 0.0015869140625, '1101101100': 0.0010986328125, '1101011000': 0.0003662109375, '0101010011': 0.00244140625, '1110110001': 0.0006103515625, '1101101110': 0.000732421875, '1011101110': 0.000244140625, '0101010000': 0.000732421875, '0010110100': 0.0001220703125, '1100000011': 0.000244140625, '0011011010': 0.0001220703125, '1101101001': 0.0006103515625, '1011011011': 0.0015869140625, '1100010100': 0.0013427734375, '1100111011': 0.00048828125, '1011001101': 0.001953125, '1101011010': 0.00146484375, '1110110011': 0.00048828125, '1101000011': 0.0010986328125, '1101000010': 0.0001220703125, '1001101100': 0.0001220703125, '1110110100': 0.001220703125, '1101001001': 0.000244140625, '0100010101': 0.002685546875, '1011101010': 0.0001220703125, '0100011011': 0.0003662109375, '1010111011': 0.000244140625, '1101011111': 0.00048828125, '1101111101': 0.000244140625, '1101001010': 0.00048828125, '1101110101': 0.00048828125, '0100110011': 0.0001220703125, '1101001100': 0.00146484375, '0100010011': 0.0001220703125, '0101000010': 0.0001220703125, '1101000100': 0.000732421875, '1010010101': 0.000732421875, '0100111011': 0.000244140625, '0101101110': 0.0003662109375, '0011001101': 0.00048828125, '1110010101': 0.0001220703125, '1010101101': 0.00048828125, '0101001011': 0.00048828125, '1100101001': 0.0001220703125, '1001010100': 0.001220703125, '1101000110': 0.000244140625, '0011010110': 0.0003662109375, '1010110000': 0.0001220703125, '0011101101': 0.0003662109375, '1011101101': 0.0010986328125, '1101001000': 0.000244140625, '0101001100': 0.0006103515625, '0110101101': 0.000244140625, '0011010010': 0.0001220703125, '0000110101': 0.000732421875, '0101011111': 0.000244140625, '1110100101': 0.0001220703125, '1100010110': 0.000244140625, '1000001011': 0.0001220703125, '1001001100': 0.0001220703125, '1010110100': 0.000732421875, '0010110110': 0.0001220703125, '1011011010': 0.00048828125, '0100110100': 0.0003662109375, '1100001011': 0.000244140625, '1011011000': 0.0001220703125, '0101011010': 0.00048828125, '0101001001': 0.0001220703125, '0101110100': 0.0001220703125, '1011001010': 0.000244140625, '1001010011': 0.00048828125, '1101101010': 0.000244140625, '1110110010': 0.0003662109375, '0001010100': 0.0001220703125, '1001011011': 0.000244140625, '1100001001': 0.000244140625, '0101001000': 0.000244140625, '1101011101': 0.000244140625, '0011000101': 0.0003662109375, '0101010010': 0.0006103515625, '0101101011': 0.0003662109375, '1011010010': 0.00048828125, '0101100101': 0.0001220703125, '1010110001': 0.0001220703125, '0000110100': 0.0001220703125, '1000101101': 0.0001220703125, '1011010000': 0.0001220703125, '0100010110': 0.0001220703125, '1001010110': 0.000244140625, '1001001011': 0.0001220703125, '0101110101': 0.0001220703125, '1100110110': 0.000244140625, '1100100101': 0.0003662109375, '1110001101': 0.000244140625, '0100000011': 0.0001220703125, '0110010101': 0.0001220703125, '1100100010': 0.0001220703125, '1011101100': 0.0001220703125, '1001010001': 0.0003662109375, '0101110001': 0.0001220703125, '0110110100': 0.000244140625, '1100000101': 0.0001220703125, '0110111011': 0.0001220703125, '0100110110': 0.0001220703125, '1110111011': 0.0001220703125, '1001001101': 0.0003662109375, '0100101100': 0.0001220703125, '0101011101': 0.0001220703125, '1111110101': 0.0001220703125, '1010001101': 0.0001220703125, '1101000001': 0.0001220703125, '0000101101': 0.0001220703125, '1100110011': 0.00048828125, '0011010001': 0.000244140625, '0100101101': 0.0001220703125, '1010110011': 0.0001220703125, '0001000101': 0.0001220703125, '0010010101': 0.0003662109375, '1011101011': 0.0001220703125, '0110110110': 0.0001220703125, '1100110010': 0.0001220703125, '0010110011': 0.0001220703125, '1010001100': 0.0001220703125, '1100011011': 0.0001220703125, '0011000110': 0.0001220703125, '1000110100': 0.0001220703125, '1001001111': 0.0001220703125, '0101011000': 0.0001220703125, '1010001000': 0.0001220703125, '1011011101': 0.0001220703125, '1001010010': 0.0001220703125, '1110101100': 0.0001220703125, '0011001011': 0.0001220703125, '0101011001': 0.0001220703125, '0011001110': 0.0001220703125, '0100010100': 0.0001220703125, '0101001110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=2_bit=0.txt <==
{'0000000000': 0.6656494140625, '0000001000': 0.03466796875, '0110000000': 0.0230712890625, '0000000100': 0.0048828125, '0010000000': 0.033203125, '0000100000': 0.0330810546875, '0000011010': 0.0003662109375, '0000000001': 0.0166015625, '1000000000': 0.0379638671875, '0000111000': 0.0084228515625, '0000001110': 0.0086669921875, '1000100011': 0.000244140625, '0000000110': 0.0045166015625, '0000000010': 0.0325927734375, '0001100000': 0.006591796875, '1000000010': 0.0023193359375, '0001000000': 0.0045166015625, '0010001000': 0.001708984375, '0011100000': 0.0087890625, '0110000011': 0.000732421875, '0010100000': 0.00146484375, '1000001000': 0.0018310546875, '1100100000': 0.0001220703125, '0000010010': 0.0006103515625, '1010000000': 0.00146484375, '0100000000': 0.005859375, '0101100000': 0.000244140625, '0001001000': 0.0003662109375, '0000110000': 0.000732421875, '1000000110': 0.00048828125, '0000100001': 0.0009765625, '0000001010': 0.0009765625, '0111100000': 0.001220703125, '0000111010': 0.0006103515625, '0110000100': 0.000244140625, '0000000011': 0.0096435546875, '0011111000': 0.0001220703125, '0000101000': 0.0015869140625, '0000010000': 0.00341796875, '0000011000': 0.005615234375, '0000101110': 0.0003662109375, '1110100000': 0.000244140625, '1000000100': 0.000244140625, '0000001001': 0.000732421875, '1000000011': 0.00048828125, '0011101000': 0.000244140625, '0000001011': 0.0009765625, '0010000001': 0.0009765625, '0110000010': 0.0006103515625, '1011000000': 0.000244140625, '1000111000': 0.0006103515625, '0100000001': 0.0001220703125, '0000000111': 0.0006103515625, '0110100000': 0.001220703125, '0010011000': 0.000244140625, '0010000010': 0.001953125, '1100000000': 0.0003662109375, '0000011110': 0.00048828125, '1000100000': 0.0015869140625, '0110000001': 0.000244140625, '0011000000': 0.0006103515625, '1000000001': 0.00146484375, '0110100110': 0.0001220703125, '0001000110': 0.0001220703125, '1111000000': 0.0001220703125, '0001001010': 0.0001220703125, '1000111001': 0.0001220703125, '0000100010': 0.0015869140625, '1110000000': 0.00146484375, '0010111001': 0.0001220703125, '0000100100': 0.000244140625, '0111000001': 0.0001220703125, '0000001111': 0.0001220703125, '0000000101': 0.00048828125, '0100001110': 0.000244140625, '0000010100': 0.0001220703125, '0001011000': 0.000244140625, '0001100100': 0.0001220703125, '0110000110': 0.0001220703125, '0000011001': 0.0001220703125, '1000010000': 0.00048828125, '0001100010': 0.0003662109375, '0000111011': 0.0001220703125, '0110001000': 0.0009765625, '1110001000': 0.0001220703125, '0001110000': 0.000244140625, '1000001110': 0.000732421875, '0100000011': 0.0001220703125, '1000011000': 0.000732421875, '0010111000': 0.0008544921875, '1001101000': 0.0001220703125, '1001000000': 0.0001220703125, '0000001100': 0.00048828125, '0110111000': 0.000244140625, '1010000010': 0.0003662109375, '0010000011': 0.00048828125, '0000100011': 0.0003662109375, '0110011000': 0.000244140625, '0100001000': 0.000244140625, '0010000100': 0.000244140625, '0011100010': 0.0003662109375, '0010100010': 0.0001220703125, '1000001010': 0.0001220703125, '1000100110': 0.0001220703125, '0000001101': 0.0001220703125, '0000111001': 0.000244140625, '0101000000': 0.0001220703125, '1010000100': 0.0001220703125, '0010011001': 0.0001220703125, '1000100010': 0.000244140625, '1011100000': 0.000244140625, '0110001010': 0.0001220703125, '0100100000': 0.000244140625, '0010010000': 0.000244140625, '0010000101': 0.0001220703125, '0010000110': 0.0003662109375, '1110000010': 0.0001220703125, '0001111000': 0.000244140625, '1110000001': 0.0001220703125, '0101100011': 0.0001220703125, '0100000010': 0.0001220703125, '1001100000': 0.0001220703125, '0110001110': 0.0001220703125, '0000111110': 0.000244140625, '0011001000': 0.0001220703125, '0110110000': 0.0001220703125, '0000100110': 0.0001220703125, '0111111000': 0.0001220703125, '0011101101': 0.0001220703125, '0000010001': 0.0001220703125, '0001000001': 0.0001220703125, '0001100001': 0.0001220703125, '0001111001': 0.0001220703125, '0010001110': 0.0001220703125, '1110000110': 0.0001220703125, '1001100001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=2_bit=1.txt <==
{'1101010101': 0.4932861328125, '1101011011': 0.01318359375, '0101010101': 0.125732421875, '1101101101': 0.0137939453125, '1101010100': 0.0498046875, '1110110101': 0.01220703125, '1010110101': 0.00439453125, '1011010101': 0.0513916015625, '1101001000': 0.000244140625, '1101010001': 0.00927734375, '1100010101': 0.0081787109375, '1010010101': 0.0006103515625, '1011001101': 0.00146484375, '1101010110': 0.0147705078125, '0100010101': 0.0020751953125, '1100010100': 0.0015869140625, '0101010100': 0.015380859375, '1101001101': 0.0181884765625, '1101001010': 0.000732421875, '0101010011': 0.0045166015625, '1101010010': 0.0025634765625, '1001010001': 0.0003662109375, '1011010100': 0.005615234375, '0101111101': 0.0003662109375, '0010110101': 0.000732421875, '1001010101': 0.0074462890625, '0011010101': 0.0118408203125, '1101001011': 0.001953125, '1101011010': 0.0015869140625, '0101011011': 0.003662109375, '0110101101': 0.000244140625, '1100101101': 0.002197265625, '1100100100': 0.0001220703125, '0101001101': 0.0045166015625, '1101010011': 0.016357421875, '1011010001': 0.0013427734375, '0110110101': 0.0037841796875, '1101000110': 0.0003662109375, '1101101100': 0.0018310546875, '1101011000': 0.000244140625, '1101010000': 0.00244140625, '0100110101': 0.0032958984375, '1100110101': 0.013427734375, '0101101101': 0.0035400390625, '1100111011': 0.0001220703125, '1101000101': 0.009033203125, '1001001101': 0.000244140625, '1000110011': 0.0001220703125, '0101010000': 0.0015869140625, '0101101100': 0.0006103515625, '1110110110': 0.000244140625, '0001010101': 0.0018310546875, '1101000001': 0.000244140625, '0011010110': 0.000244140625, '1010100101': 0.000244140625, '0101010001': 0.0018310546875, '1011010011': 0.001220703125, '0100010110': 0.0001220703125, '0101001010': 0.0003662109375, '1101000011': 0.0006103515625, '0100101101': 0.0006103515625, '0100010100': 0.0001220703125, '1100010011': 0.0003662109375, '1110110100': 0.001953125, '1010110100': 0.000244140625, '0101010110': 0.00341796875, '1110111011': 0.0006103515625, '1100110100': 0.001220703125, '0011010100': 0.0013427734375, '1000110101': 0.0018310546875, '1011000101': 0.0013427734375, '1011010110': 0.0015869140625, '0111110101': 0.0001220703125, '0101000011': 0.000244140625, '1100000101': 0.00048828125, '1010110110': 0.000244140625, '1011011011': 0.00146484375, '1110110010': 0.000244140625, '1100011111': 0.0001220703125, '0000110101': 0.00048828125, '1001010100': 0.0009765625, '1011010010': 0.000244140625, '1001101101': 0.000244140625, '0101001100': 0.00048828125, '0011101101': 0.0006103515625, '1100001101': 0.0013427734375, '1011010000': 0.000244140625, '0100110110': 0.0001220703125, '1101000010': 0.0003662109375, '1110101101': 0.0009765625, '0001010000': 0.0001220703125, '0100110000': 0.0001220703125, '1100110011': 0.0009765625, '0101000101': 0.001708984375, '0100100100': 0.0001220703125, '1000010011': 0.0001220703125, '1011111101': 0.0001220703125, '0110110011': 0.0001220703125, '1101101000': 0.0001220703125, '1001101100': 0.0001220703125, '0110110100': 0.0003662109375, '0101000010': 0.000244140625, '1011101101': 0.001708984375, '1011100111': 0.0001220703125, '1100110000': 0.0003662109375, '1001010110': 0.000244140625, '0101010010': 0.0008544921875, '1100110110': 0.0008544921875, '1010001101': 0.000244140625, '1001010011': 0.0003662109375, '1110011101': 0.0001220703125, '1101001100': 0.0018310546875, '1000110100': 0.0003662109375, '1001011011': 0.0001220703125, '0001010001': 0.0001220703125, '0011010011': 0.000244140625, '0101001011': 0.0003662109375, '1010101101': 0.00048828125, '1110011011': 0.0001220703125, '1000101101': 0.000244140625, '1000001101': 0.0001220703125, '0100101100': 0.0001220703125, '0010110100': 0.000244140625, '1101000100': 0.000732421875, '1101101001': 0.000244140625, '1100010110': 0.00048828125, '1110010101': 0.0003662109375, '1110110001': 0.000244140625, '1100001100': 0.0001220703125, '0101001000': 0.0001220703125, '0011001110': 0.0001220703125, '1101101110': 0.0003662109375, '0010010101': 0.000244140625, '1100101100': 0.0003662109375, '0011010010': 0.0001220703125, '0101000100': 0.000244140625, '1101001110': 0.0003662109375, '1101011001': 0.000244140625, '0001010011': 0.0001220703125, '1100010010': 0.0001220703125, '1101001001': 0.0003662109375, '0011000010': 0.0001220703125, '0011010000': 0.0003662109375, '1100110010': 0.000244140625, '0101100110': 0.0001220703125, '0101011010': 0.0001220703125, '1101011101': 0.000244140625, '0101100010': 0.0001220703125, '0101011101': 0.000244140625, '1100001010': 0.0001220703125, '1000110000': 0.0001220703125, '0011001101': 0.0001220703125, '1101011111': 0.0001220703125, '1000101001': 0.0001220703125, '1100101011': 0.000244140625, '1101101010': 0.0001220703125, '1011011010': 0.000244140625, '0110111011': 0.0001220703125, '1100010001': 0.0003662109375, '1011001100': 0.000244140625, '0011011010': 0.0001220703125, '1101100011': 0.000244140625, '0010010110': 0.0001220703125, '1011000011': 0.0001220703125, '0011000100': 0.0001220703125, '1100011011': 0.000244140625, '1001011001': 0.0001220703125, '1010001011': 0.0001220703125, '0100111011': 0.0001220703125, '1100110001': 0.0001220703125, '1110110000': 0.0001220703125, '1111110101': 0.0001220703125, '1100001001': 0.0001220703125, '1101110101': 0.000244140625, '0101001110': 0.0001220703125, '1011000010': 0.0001220703125, '0010110011': 0.0001220703125, '1000110010': 0.0001220703125, '1100001110': 0.0001220703125, '1100111010': 0.0001220703125, '0011010001': 0.0001220703125, '1010011011': 0.0001220703125, '0001001101': 0.0001220703125, '1110001101': 0.0001220703125, '1100001011': 0.0001220703125, '0100110100': 0.0001220703125, '0100100101': 0.0001220703125, '1011001010': 0.0001220703125, '0010000010': 0.0001220703125, '0110110110': 0.0001220703125, '1101100001': 0.0001220703125, '1010110010': 0.0001220703125, '1001000101': 0.0001220703125, '1101101011': 0.0001220703125, '0100101010': 0.0001220703125, '1001010000': 0.0001220703125, '0100001101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=3_bit=0.txt <==
{'0000100000': 0.0335693359375, '0000000000': 0.6650390625, '0010001110': 0.000732421875, '1000000000': 0.0374755859375, '0010000000': 0.034912109375, '0110000000': 0.02197265625, '0000001000': 0.035400390625, '0000000010': 0.0328369140625, '0001000000': 0.0052490234375, '0001100010': 0.0001220703125, '0000010000': 0.005859375, '0000010001': 0.000244140625, '0001100000': 0.0067138671875, '0000001110': 0.0079345703125, '0000000110': 0.0072021484375, '0000000001': 0.0152587890625, '0000000100': 0.006103515625, '0000011000': 0.0052490234375, '1000001000': 0.0020751953125, '0011100000': 0.0089111328125, '0000111000': 0.00634765625, '0000000011': 0.0078125, '1010000000': 0.0023193359375, '0110000001': 0.0006103515625, '0000001101': 0.0001220703125, '0110100010': 0.0001220703125, '0111000000': 0.0003662109375, '1110001000': 0.000244140625, '1110000000': 0.0013427734375, '0011100001': 0.000244140625, '0100000000': 0.005859375, '0010100000': 0.0015869140625, '0110001110': 0.000244140625, '1000011000': 0.0001220703125, '0100001000': 0.000732421875, '0000000101': 0.00048828125, '0110000110': 0.000244140625, '1000100000': 0.001708984375, '0011100011': 0.000244140625, '0110000010': 0.0010986328125, '0100000001': 0.0001220703125, '0000101000': 0.0013427734375, '1000001110': 0.00048828125, '0010000010': 0.0013427734375, '0010001000': 0.002197265625, '0010000110': 0.0001220703125, '1000000100': 0.0001220703125, '1000111000': 0.000244140625, '0011100010': 0.00048828125, '0010000011': 0.00048828125, '0001000001': 0.0003662109375, '0100100000': 0.0001220703125, '0111000010': 0.000244140625, '0000010010': 0.000732421875, '0101100000': 0.000732421875, '0110000011': 0.0001220703125, '0000100010': 0.0025634765625, '0000111001': 0.000244140625, '0000100001': 0.0008544921875, '0001001000': 0.00048828125, '0000101110': 0.0003662109375, '0101100011': 0.0001220703125, '0100000011': 0.0001220703125, '0110100000': 0.0009765625, '0010000100': 0.0003662109375, '1000000001': 0.0013427734375, '0001101110': 0.0001220703125, '0110111000': 0.000244140625, '0110001000': 0.0009765625, '0000001001': 0.0003662109375, '1000000010': 0.0025634765625, '0000000111': 0.0003662109375, '0000011110': 0.0003662109375, '0011000000': 0.000244140625, '0000001010': 0.0018310546875, '0010000001': 0.0006103515625, '0000011100': 0.0001220703125, '0100001001': 0.0001220703125, '0000100110': 0.0003662109375, '0010011000': 0.0003662109375, '0111100000': 0.0006103515625, '0110101000': 0.0003662109375, '1110000001': 0.000244140625, '0000110000': 0.0006103515625, '0100000010': 0.0006103515625, '1011100000': 0.0001220703125, '0000010110': 0.000244140625, '0000100100': 0.0001220703125, '1010001000': 0.000244140625, '1000000011': 0.000732421875, '0000001100': 0.0006103515625, '0011111000': 0.0001220703125, '0000101001': 0.0001220703125, '1001000000': 0.0001220703125, '1000010000': 0.000244140625, '0001011000': 0.000244140625, '1000101000': 0.0001220703125, '0000111010': 0.000244140625, '0000001111': 0.0001220703125, '0000001011': 0.000244140625, '1001000010': 0.0001220703125, '1001111000': 0.0001220703125, '0010111000': 0.000244140625, '0010001010': 0.000244140625, '0010010000': 0.0001220703125, '0011000001': 0.0001220703125, '1100000001': 0.0001220703125, '1000001001': 0.0001220703125, '0010010011': 0.0001220703125, '1100000000': 0.000244140625, '0000100011': 0.0003662109375, '1000000110': 0.000244140625, '0000011001': 0.0001220703125, '1110100000': 0.0001220703125, '0110001100': 0.0001220703125, '0001110000': 0.0001220703125, '1000100011': 0.0001220703125, '0110001010': 0.0001220703125, '0001000111': 0.0001220703125, '0001100011': 0.0001220703125, '0100001110': 0.0001220703125, '1001100000': 0.0001220703125, '0110000100': 0.0001220703125, '1100000010': 0.0001220703125, '0011011000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=3_bit=1.txt <==
{'0101010101': 0.126220703125, '1101010101': 0.4873046875, '1101011011': 0.0130615234375, '1011010100': 0.0048828125, '1101001101': 0.013427734375, '0100010101': 0.0010986328125, '1100010101': 0.0093994140625, '1011010101': 0.05419921875, '0011010100': 0.0025634765625, '1010110101': 0.0052490234375, '1101010110': 0.013916015625, '1011101101': 0.001220703125, '1101010100': 0.0589599609375, '1010010101': 0.0010986328125, '1001010100': 0.0008544921875, '0101010011': 0.0029296875, '1100100101': 0.000244140625, '0100110101': 0.0042724609375, '1101010001': 0.00927734375, '0101010100': 0.0130615234375, '1101000010': 0.0001220703125, '0110110101': 0.0042724609375, '1001010101': 0.009765625, '1101011101': 0.000732421875, '1101101101': 0.01416015625, '1101001011': 0.00146484375, '0010010101': 0.000244140625, '1001011011': 0.000244140625, '1101000100': 0.0003662109375, '1101010011': 0.01513671875, '1111110101': 0.0003662109375, '0011010101': 0.015869140625, '1100110101': 0.01416015625, '1101011010': 0.001708984375, '1110110101': 0.010986328125, '0101101101': 0.00341796875, '0100000101': 0.0001220703125, '0011010000': 0.0001220703125, '0010110101': 0.0013427734375, '1011010110': 0.001220703125, '1011001101': 0.0020751953125, '0101001110': 0.0001220703125, '1101010010': 0.0030517578125, '1011001011': 0.00048828125, '1011010011': 0.0018310546875, '0101011011': 0.0029296875, '1000110100': 0.0006103515625, '0110110100': 0.0003662109375, '0011001101': 0.00048828125, '0010110011': 0.0001220703125, '0110111111': 0.0001220703125, '1110001110': 0.0001220703125, '1101100101': 0.0003662109375, '0101010000': 0.0003662109375, '1100001011': 0.0001220703125, '1100010001': 0.000244140625, '1100001101': 0.0015869140625, '1101101100': 0.001953125, '1101010000': 0.0030517578125, '0101000010': 0.000244140625, '1110111010': 0.0001220703125, '0101010110': 0.0054931640625, '0000110101': 0.000732421875, '0100101100': 0.000244140625, '0101001101': 0.0045166015625, '0101010001': 0.0013427734375, '1101101010': 0.0006103515625, '1101000101': 0.008544921875, '0100001101': 0.0003662109375, '0101000011': 0.000244140625, '0101110101': 0.0001220703125, '1110110110': 0.00048828125, '0101000101': 0.00244140625, '1000110101': 0.0023193359375, '1110100100': 0.0001220703125, '1011000101': 0.000732421875, '1010001101': 0.000244140625, '0110111011': 0.000244140625, '0101010010': 0.001708984375, '1110110011': 0.000244140625, '1101101110': 0.0006103515625, '1100110110': 0.0006103515625, '1000111011': 0.0001220703125, '1010110011': 0.0003662109375, '1010100010': 0.0001220703125, '1110101101': 0.0003662109375, '0011000100': 0.0001220703125, '1101001100': 0.0013427734375, '1100101011': 0.000244140625, '0011000101': 0.000244140625, '1100010000': 0.0001220703125, '1000110010': 0.0001220703125, '1101000000': 0.0001220703125, '0011101101': 0.0001220703125, '0011011011': 0.00048828125, '0101001010': 0.0001220703125, '0001010101': 0.0015869140625, '1100010110': 0.000244140625, '1001001101': 0.000244140625, '0101100010': 0.0001220703125, '1100110100': 0.000732421875, '1101001001': 0.000244140625, '1000100101': 0.0001220703125, '1100110011': 0.000244140625, '1010110100': 0.0006103515625, '0011010110': 0.0003662109375, '1110111011': 0.0003662109375, '1101001010': 0.0003662109375, '1100110010': 0.000244140625, '0000110100': 0.0001220703125, '1001010011': 0.000244140625, '1101000110': 0.00048828125, '1011101100': 0.000244140625, '1101101011': 0.000244140625, '1100001100': 0.0001220703125, '1011011011': 0.0008544921875, '0010101001': 0.0001220703125, '1101110101': 0.0008544921875, '1100101101': 0.0008544921875, '1100011011': 0.0001220703125, '1100010011': 0.000244140625, '1011001100': 0.0003662109375, '1110001101': 0.000244140625, '0101011000': 0.0001220703125, '1101000011': 0.0006103515625, '0001010100': 0.000244140625, '1011011010': 0.000244140625, '1011010001': 0.00048828125, '1101100011': 0.0001220703125, '1101111101': 0.0003662109375, '1100010100': 0.000732421875, '0100010100': 0.0003662109375, '1110101110': 0.0001220703125, '0100010010': 0.0001220703125, '0011010001': 0.000244140625, '1100011010': 0.000244140625, '0010110100': 0.000244140625, '1110110010': 0.0001220703125, '1000001101': 0.0001220703125, '1100100110': 0.0001220703125, '0011010010': 0.0001220703125, '1110110100': 0.0009765625, '1100111011': 0.0003662109375, '1011101011': 0.000244140625, '1101001110': 0.0003662109375, '0101000100': 0.0001220703125, '0011001100': 0.0001220703125, '0100110100': 0.0001220703125, '1011000100': 0.0001220703125, '1010111011': 0.0001220703125, '0110110010': 0.0001220703125, '0110110110': 0.000244140625, '1010100101': 0.0001220703125, '0101001100': 0.000244140625, '0101001011': 0.000244140625, '0010110001': 0.0001220703125, '1000110011': 0.0001220703125, '1110010100': 0.0001220703125, '1101000111': 0.0001220703125, '1101101001': 0.0001220703125, '1010010100': 0.000244140625, '1100101010': 0.0001220703125, '1010010110': 0.0001220703125, '1100110001': 0.0001220703125, '1100110000': 0.0001220703125, '0011101110': 0.0001220703125, '1110100101': 0.0003662109375, '1011010010': 0.000244140625, '0010110110': 0.0001220703125, '0110101011': 0.0001220703125, '1001101101': 0.0001220703125, '1001000101': 0.0001220703125, '1101111001': 0.0001220703125, '0101000110': 0.0001220703125, '0100110110': 0.0001220703125, '1100100011': 0.000244140625, '1101011001': 0.000244140625, '0100011011': 0.0001220703125, '1101001000': 0.0001220703125, '0101111101': 0.0001220703125, '1101011111': 0.0001220703125, '0101011010': 0.0001220703125, '0011010011': 0.000244140625, '1101101000': 0.0001220703125, '1010101000': 0.0001220703125, '0100101101': 0.0001220703125, '1011001110': 0.0001220703125, '0000110110': 0.0001220703125, '1100101110': 0.0001220703125, '0101101100': 0.0001220703125, '1001010110': 0.0001220703125, '1101011000': 0.0001220703125, '0100101011': 0.0001220703125, '1000110110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=4_bit=0.txt <==
{'0000000000': 0.6741943359375, '0000001100': 0.000244140625, '0000011011': 0.000244140625, '0000100000': 0.03271484375, '0100000000': 0.0048828125, '1000000000': 0.0406494140625, '0000101000': 0.001220703125, '0000001000': 0.0347900390625, '0000000100': 0.0050048828125, '0011000000': 0.0009765625, '0000100010': 0.0018310546875, '0000000101': 0.000244140625, '0000000010': 0.032958984375, '0110000000': 0.0234375, '0000000011': 0.00927734375, '0011100000': 0.0078125, '0000000001': 0.01708984375, '0000001110': 0.0081787109375, '0010000000': 0.033203125, '1010000110': 0.0001220703125, '0110010010': 0.0001220703125, '0001000000': 0.0047607421875, '0001100010': 0.000244140625, '0110000010': 0.00048828125, '0000100011': 0.0006103515625, '0000111000': 0.0076904296875, '0000010110': 0.000244140625, '0000001001': 0.0009765625, '0000011010': 0.000244140625, '0001100000': 0.0037841796875, '0111000000': 0.0001220703125, '0000000110': 0.0048828125, '1000100000': 0.002197265625, '0000010000': 0.0048828125, '0000001010': 0.002685546875, '0010111000': 0.0001220703125, '0000011000': 0.005126953125, '0010001110': 0.000732421875, '0001001000': 0.000244140625, '0010000010': 0.0009765625, '0010100000': 0.0009765625, '0000111011': 0.00048828125, '1000011000': 0.0003662109375, '0011101110': 0.0003662109375, '0000011110': 0.000244140625, '1000001000': 0.0008544921875, '1000000001': 0.0009765625, '0000000111': 0.000244140625, '0000111010': 0.0003662109375, '1000000011': 0.00048828125, '0100100000': 0.0001220703125, '1010001000': 0.0001220703125, '0110100000': 0.001708984375, '0110001000': 0.001220703125, '0111100000': 0.00048828125, '1000010000': 0.000244140625, '0010000001': 0.0008544921875, '1000000010': 0.0023193359375, '0010000011': 0.000244140625, '0000100110': 0.0006103515625, '0100000010': 0.00048828125, '0100001110': 0.0001220703125, '0100001000': 0.00048828125, '1010111000': 0.0001220703125, '0011100010': 0.0003662109375, '0110000011': 0.00048828125, '0001100011': 0.000244140625, '0001111000': 0.0001220703125, '0000001011': 0.00048828125, '0000010011': 0.0001220703125, '0010001000': 0.001220703125, '0011011000': 0.0001220703125, '0001101100': 0.0001220703125, '0010011000': 0.0001220703125, '0010001010': 0.0001220703125, '0110100001': 0.0001220703125, '1100010000': 0.0001220703125, '0000011100': 0.0001220703125, '0000100001': 0.0006103515625, '1100000000': 0.00048828125, '0001100001': 0.0001220703125, '0011101000': 0.0003662109375, '0001101000': 0.0001220703125, '0100011000': 0.0001220703125, '0010000100': 0.0003662109375, '1010000000': 0.0013427734375, '0000110000': 0.00048828125, '0000111100': 0.0001220703125, '0001000100': 0.0001220703125, '0001000011': 0.0001220703125, '0000111001': 0.0006103515625, '0000011001': 0.0001220703125, '0011100100': 0.000244140625, '1001001000': 0.0001220703125, '0010000110': 0.0003662109375, '0110000001': 0.0001220703125, '0001001110': 0.0001220703125, '1000111000': 0.0001220703125, '0101100000': 0.000244140625, '1000110010': 0.0001220703125, '1011100000': 0.0008544921875, '1110000000': 0.001220703125, '0110010111': 0.0001220703125, '0110010000': 0.0001220703125, '0010010000': 0.0001220703125, '0111001000': 0.0001220703125, '1000000100': 0.0001220703125, '1110011000': 0.0001220703125, '0010001100': 0.0001220703125, '1110001000': 0.0001220703125, '1010100000': 0.0001220703125, '1000001110': 0.0001220703125, '0110000110': 0.0001220703125, '0000010001': 0.0001220703125, '1001000000': 0.0001220703125, '0110001100': 0.0001220703125, '0010100010': 0.0001220703125, '0100000001': 0.0001220703125, '0000111110': 0.0001220703125, '1001100000': 0.0001220703125, '0010011110': 0.0001220703125, '0001010110': 0.0001220703125, '0110111000': 0.0001220703125, '0110000100': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=4_bit=1.txt <==
{'1101010100': 0.0533447265625, '0101010101': 0.1298828125, '1101010101': 0.4840087890625, '0011010101': 0.0145263671875, '1011011011': 0.0015869140625, '1100110101': 0.0145263671875, '1101001010': 0.00048828125, '0101010100': 0.01318359375, '1010110101': 0.0042724609375, '0101010011': 0.003173828125, '1001010101': 0.007080078125, '1110110101': 0.0128173828125, '1101000101': 0.011962890625, '1101010011': 0.014892578125, '1011010101': 0.0572509765625, '1101010110': 0.0147705078125, '1011010011': 0.0020751953125, '1110111011': 0.000732421875, '1101001101': 0.0126953125, '0101000101': 0.0023193359375, '1100101101': 0.0020751953125, '1110110100': 0.0018310546875, '0101001101': 0.0040283203125, '1101011001': 0.000244140625, '1101011011': 0.0128173828125, '1010010101': 0.0010986328125, '1101011111': 0.000244140625, '1011010100': 0.004150390625, '1101101101': 0.012939453125, '1110111001': 0.0001220703125, '1000110101': 0.0025634765625, '0110110101': 0.0028076171875, '1101001011': 0.0013427734375, '1101010001': 0.0084228515625, '0100110101': 0.0048828125, '0101101101': 0.0032958984375, '0001010101': 0.002197265625, '0101011011': 0.003662109375, '1100001101': 0.0010986328125, '0111110101': 0.0001220703125, '0011001110': 0.0001220703125, '1000110110': 0.0001220703125, '1101010010': 0.002685546875, '1100010101': 0.0101318359375, '0100101101': 0.000732421875, '0110110110': 0.0001220703125, '1100110100': 0.0015869140625, '0100010101': 0.0020751953125, '0011011011': 0.0008544921875, '1101110101': 0.0006103515625, '0101010010': 0.000732421875, '0101010110': 0.0032958984375, '1101111101': 0.0001220703125, '0011010100': 0.0015869140625, '1101010000': 0.002197265625, '1011000101': 0.0013427734375, '1101000011': 0.0013427734375, '1101011101': 0.0003662109375, '1100100101': 0.000244140625, '1111110101': 0.0006103515625, '1101011010': 0.0023193359375, '0101010001': 0.002197265625, '0011101101': 0.000244140625, '1100111011': 0.000732421875, '1011011010': 0.000244140625, '1101001100': 0.000732421875, '1010110100': 0.0008544921875, '1100110011': 0.0008544921875, '0101111101': 0.000244140625, '0110110100': 0.00048828125, '0100001100': 0.0001220703125, '1001010011': 0.0001220703125, '0011010110': 0.0003662109375, '1101100101': 0.0001220703125, '1110010101': 0.0003662109375, '0100110001': 0.0001220703125, '0011000101': 0.000244140625, '1101101100': 0.0009765625, '0010010101': 0.0003662109375, '1110110110': 0.000732421875, '0101010000': 0.001220703125, '1010001110': 0.0001220703125, '1010010100': 0.0001220703125, '1101101011': 0.0003662109375, '0011010001': 0.0003662109375, '1011010010': 0.0003662109375, '1101000001': 0.0001220703125, '1011010001': 0.0018310546875, '0101011010': 0.0006103515625, '0000110101': 0.0006103515625, '1110110010': 0.000244140625, '1000010101': 0.000244140625, '1011001101': 0.0018310546875, '0100010100': 0.00048828125, '0101101100': 0.0001220703125, '0010010100': 0.0001220703125, '1001010100': 0.0009765625, '0011011010': 0.0001220703125, '1011000100': 0.000244140625, '0010110101': 0.0006103515625, '1001010010': 0.0001220703125, '1010100011': 0.0001220703125, '0101001100': 0.0001220703125, '1011010110': 0.00146484375, '1000110100': 0.0003662109375, '1100110000': 0.0003662109375, '0110001100': 0.0001220703125, '0101000011': 0.00048828125, '1011101101': 0.00146484375, '1110110011': 0.00048828125, '1110111010': 0.0001220703125, '1001101110': 0.0001220703125, '1110001101': 0.000244140625, '1110101101': 0.0003662109375, '1100010011': 0.0001220703125, '0000010100': 0.0001220703125, '1101101010': 0.0001220703125, '0101001011': 0.0006103515625, '1011001011': 0.000244140625, '1101000110': 0.000244140625, '1011100000': 0.0001220703125, '0011010010': 0.0001220703125, '0001011011': 0.0001220703125, '1001011011': 0.000244140625, '0101011101': 0.000244140625, '0011001101': 0.000244140625, '1100010100': 0.0003662109375, '1001001101': 0.0001220703125, '1001010110': 0.000244140625, '1101111100': 0.0001220703125, '1101000100': 0.0008544921875, '1101100011': 0.0003662109375, '1100100011': 0.000244140625, '1101101110': 0.00048828125, '0110111011': 0.0001220703125, '1100011010': 0.0001220703125, '0011010011': 0.0001220703125, '1100110001': 0.0003662109375, '1100001100': 0.0001220703125, '0101000100': 0.0001220703125, '1100010110': 0.000244140625, '1001100110': 0.0001220703125, '0001001101': 0.000244140625, '1001011000': 0.0001220703125, '1101011000': 0.000244140625, '1011001100': 0.0003662109375, '0001010100': 0.0003662109375, '1010101101': 0.000244140625, '1110011011': 0.0001220703125, '0110101101': 0.0001220703125, '0001000101': 0.0001220703125, '0100110010': 0.0001220703125, '1100001011': 0.0001220703125, '0101001001': 0.000244140625, '1001010001': 0.000244140625, '0101110101': 0.0001220703125, '0101101011': 0.0001220703125, '1000100101': 0.0001220703125, '0001101001': 0.0001220703125, '1001010000': 0.0001220703125, '0010110011': 0.0001220703125, '0001010110': 0.0001220703125, '1010001101': 0.0001220703125, '0101101001': 0.0001220703125, '1101001110': 0.000244140625, '0100100101': 0.0001220703125, '0100110100': 0.0001220703125, '1110110000': 0.0001220703125, '0110110011': 0.0001220703125, '0011100010': 0.0001220703125, '1110101100': 0.0001220703125, '1111010101': 0.0001220703125, '1100110110': 0.00048828125, '1000101101': 0.0003662109375, '0010001101': 0.0001220703125, '1110100101': 0.0001220703125, '0100010110': 0.000244140625, '0111110100': 0.0001220703125, '1100011011': 0.0001220703125, '1100010010': 0.0001220703125, '1011000011': 0.0001220703125, '1101001000': 0.0001220703125, '0001101101': 0.0001220703125, '1011010000': 0.000244140625, '0011001011': 0.0001220703125, '1011011111': 0.0001220703125, '1100010000': 0.0001220703125, '0100000101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=5_bit=0.txt <==
{'0000000000': 0.66064453125, '0000001011': 0.00048828125, '0000000001': 0.0172119140625, '0000001110': 0.0081787109375, '0000000010': 0.033447265625, '0000111000': 0.0078125, '1000000000': 0.0430908203125, '0010000000': 0.03173828125, '0000000111': 0.0006103515625, '0011100000': 0.007568359375, '0000001000': 0.0367431640625, '0000111100': 0.0001220703125, '0001100000': 0.005859375, '0000100101': 0.0001220703125, '0000011000': 0.0059814453125, '0000100000': 0.034912109375, '0110000000': 0.0206298828125, '0011100011': 0.0001220703125, '0000000011': 0.011474609375, '0011101000': 0.0006103515625, '0010000010': 0.00146484375, '0000010000': 0.005615234375, '0000000110': 0.0057373046875, '0010000100': 0.0001220703125, '0000001001': 0.001220703125, '0110000001': 0.000732421875, '1000000010': 0.0015869140625, '0000110000': 0.0009765625, '0001000000': 0.005126953125, '0000100010': 0.0018310546875, '0001001000': 0.000244140625, '0000000100': 0.0052490234375, '1000010000': 0.000244140625, '0000011010': 0.0006103515625, '0100000000': 0.005859375, '1110000000': 0.001708984375, '0110000010': 0.001220703125, '1011101000': 0.0001220703125, '1000001001': 0.0001220703125, '1100000000': 0.00048828125, '0100100000': 0.000244140625, '0110001010': 0.0001220703125, '0110100000': 0.0013427734375, '1000000011': 0.00048828125, '0100000010': 0.00048828125, '1000100000': 0.00146484375, '0000100110': 0.0001220703125, '0000110110': 0.0001220703125, '0110001000': 0.001220703125, '1000001000': 0.002197265625, '0001110000': 0.0001220703125, '1000001110': 0.000244140625, '0001001110': 0.0003662109375, '1000110000': 0.0001220703125, '0000100001': 0.0006103515625, '0010010001': 0.0001220703125, '1000111000': 0.00048828125, '0000001010': 0.001220703125, '0010001000': 0.0020751953125, '0010111000': 0.0006103515625, '0011100110': 0.0001220703125, '0010000110': 0.00048828125, '1000100010': 0.0001220703125, '0011101110': 0.000244140625, '0011000000': 0.0003662109375, '1000101010': 0.0001220703125, '0110111000': 0.0003662109375, '0010100010': 0.0001220703125, '0000101000': 0.0008544921875, '0010000011': 0.000244140625, '1000000001': 0.000244140625, '0010000001': 0.0010986328125, '0010100000': 0.001220703125, '0110000011': 0.00048828125, '1001100010': 0.0001220703125, '0000111011': 0.0001220703125, '0001100111': 0.0001220703125, '1010000000': 0.00048828125, '0110000100': 0.00048828125, '0000111001': 0.0001220703125, '0100000110': 0.0001220703125, '1010001000': 0.0003662109375, '1000011000': 0.000244140625, '0110001110': 0.000244140625, '0000100011': 0.00048828125, '0010001010': 0.000244140625, '0011100001': 0.0001220703125, '0001101000': 0.0003662109375, '0000010010': 0.0001220703125, '1010000010': 0.0001220703125, '0001100001': 0.0001220703125, '0110100001': 0.0001220703125, '0011111000': 0.0001220703125, '1110000010': 0.0001220703125, '0011100010': 0.000244140625, '0000000101': 0.0003662109375, '1100100000': 0.0001220703125, '1000000110': 0.0001220703125, '0010011000': 0.000244140625, '0110001011': 0.0001220703125, '0001100010': 0.0001220703125, '0000001100': 0.0001220703125, '0001111000': 0.0003662109375, '0100011000': 0.000244140625, '0110000110': 0.000244140625, '0001100011': 0.000244140625, '0000001111': 0.0001220703125, '1010111000': 0.0001220703125, '0000111010': 0.0003662109375, '0000100100': 0.000244140625, '0100000001': 0.000244140625, '0110011000': 0.0001220703125, '0100000100': 0.0001220703125, '0001000011': 0.000244140625, '0100100010': 0.0001220703125, '1001100000': 0.0001220703125, '0101100000': 0.0003662109375, '0100001110': 0.0001220703125, '1000000100': 0.0001220703125, '0000010110': 0.0001220703125, '0001100110': 0.0001220703125, '0001000001': 0.0001220703125, '1010001010': 0.0001220703125, '0001100100': 0.0001220703125, '0100001100': 0.0001220703125, '0110111010': 0.0001220703125, '0000101110': 0.0003662109375, '0011011000': 0.0001220703125, '0010011010': 0.0001220703125, '1011100000': 0.0001220703125, '0000101010': 0.0001220703125, '1110111000': 0.0001220703125, '1110000011': 0.0001220703125, '1110001000': 0.0001220703125, '1001010000': 0.0001220703125, '0111100000': 0.000244140625, '1111100001': 0.0001220703125, '0001011000': 0.0001220703125, '0010010011': 0.0001220703125, '1110100000': 0.0001220703125, '0100001000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=5_bit=1.txt <==
{'1101010101': 0.4921875, '0101011011': 0.0023193359375, '0110110101': 0.002685546875, '0001010101': 0.0015869140625, '1101010100': 0.0576171875, '0101010101': 0.1285400390625, '1101011011': 0.0120849609375, '1101001011': 0.0010986328125, '0101000101': 0.003173828125, '1101001101': 0.0133056640625, '0011010101': 0.0147705078125, '1100010101': 0.0106201171875, '1011101101': 0.0015869140625, '1011010101': 0.0498046875, '1101010001': 0.008056640625, '1000110101': 0.00244140625, '0101010100': 0.014404296875, '1011010001': 0.0009765625, '0011010100': 0.0018310546875, '1100110101': 0.0123291015625, '1101010011': 0.016845703125, '1101100001': 0.0001220703125, '0101101101': 0.0035400390625, '0100110101': 0.003173828125, '1110110101': 0.013916015625, '1010110101': 0.0035400390625, '0000110101': 0.0006103515625, '1001010010': 0.000244140625, '1101000101': 0.011474609375, '1110110000': 0.0001220703125, '1110101101': 0.0006103515625, '1011010100': 0.004150390625, '1010100010': 0.0001220703125, '1101010110': 0.0157470703125, '1110110100': 0.001708984375, '0101000000': 0.0001220703125, '0010110101': 0.000732421875, '1101101100': 0.0018310546875, '1101010000': 0.001953125, '0101001101': 0.0045166015625, '1101011010': 0.001708984375, '0101110101': 0.0003662109375, '0011010011': 0.0010986328125, '1101000011': 0.0009765625, '1100001101': 0.0015869140625, '1101101101': 0.01220703125, '0101010001': 0.001953125, '0101010011': 0.00341796875, '1001010101': 0.00634765625, '0100101101': 0.0010986328125, '0010110100': 0.00048828125, '0101101011': 0.000244140625, '1100110000': 0.000244140625, '0101010010': 0.001220703125, '1110101011': 0.0001220703125, '1011010110': 0.00146484375, '0011010110': 0.0006103515625, '1011010010': 0.0003662109375, '1110110110': 0.0001220703125, '1100110110': 0.000732421875, '0110101101': 0.000244140625, '1101001010': 0.0003662109375, '1110110001': 0.000244140625, '1011010011': 0.0009765625, '1010010101': 0.000732421875, '0100010101': 0.002685546875, '1011011011': 0.0013427734375, '1100011011': 0.000732421875, '1100101101': 0.001708984375, '1101001100': 0.001708984375, '0101010110': 0.0040283203125, '1101010010': 0.003173828125, '1100010100': 0.0010986328125, '0001010100': 0.0001220703125, '1011001101': 0.00146484375, '0101010000': 0.0010986328125, '0010010101': 0.0003662109375, '1001010100': 0.00048828125, '1001011011': 0.0006103515625, '1101000100': 0.000732421875, '1011000001': 0.0001220703125, '0100110011': 0.0003662109375, '0100010110': 0.000244140625, '1011000011': 0.000244140625, '0111110101': 0.0001220703125, '1011000100': 0.0003662109375, '0011010000': 0.0001220703125, '1001001101': 0.0001220703125, '0010010110': 0.0001220703125, '0100110100': 0.000732421875, '0011101101': 0.000244140625, '0001000101': 0.000244140625, '1101001110': 0.00048828125, '1100110100': 0.0009765625, '1101101001': 0.0006103515625, '0101011010': 0.00048828125, '0110110001': 0.0001220703125, '1100110001': 0.0003662109375, '0110110100': 0.000244140625, '0101011111': 0.0001220703125, '0100001011': 0.0001220703125, '1010101011': 0.0001220703125, '1101100011': 0.0003662109375, '1110100101': 0.000244140625, '0011001101': 0.0003662109375, '1101000110': 0.0006103515625, '1001000101': 0.0001220703125, '1011000101': 0.00048828125, '1101111101': 0.0003662109375, '1100010011': 0.0003662109375, '1100010001': 0.000244140625, '0101001011': 0.0003662109375, '0001001011': 0.0001220703125, '0000110110': 0.000244140625, '1101101011': 0.0003662109375, '0100001101': 0.000244140625, '1101100100': 0.0001220703125, '1100001011': 0.000244140625, '0101001100': 0.000244140625, '1101101000': 0.0001220703125, '1000001011': 0.0001220703125, '0101100011': 0.0001220703125, '1010001101': 0.0001220703125, '1010101101': 0.0003662109375, '1111110101': 0.000244140625, '0011010001': 0.0003662109375, '1100001100': 0.0001220703125, '0011011011': 0.0001220703125, '1011010000': 0.0001220703125, '1100100101': 0.0001220703125, '1110001101': 0.0001220703125, '0101101100': 0.0001220703125, '1101111100': 0.0001220703125, '0101000100': 0.0006103515625, '1100010110': 0.0003662109375, '1010010110': 0.000244140625, '1100101100': 0.0001220703125, '1100111011': 0.0001220703125, '0000110100': 0.0001220703125, '1011011010': 0.000244140625, '1001101101': 0.000244140625, '0010001101': 0.0001220703125, '1010110100': 0.0001220703125, '0101011101': 0.000244140625, '1000110100': 0.000244140625, '0101100010': 0.0001220703125, '0101000011': 0.0001220703125, '1010110010': 0.000244140625, '0100010010': 0.0001220703125, '1011001110': 0.0001220703125, '1000110011': 0.0001220703125, '0101001110': 0.000244140625, '0010010100': 0.000244140625, '0100010100': 0.0001220703125, '1101011101': 0.000244140625, '1100110011': 0.000244140625, '1101101110': 0.0003662109375, '1000101101': 0.0001220703125, '0110110011': 0.0003662109375, '1101110101': 0.000244140625, '1101000000': 0.000244140625, '1010100100': 0.0001220703125, '1110110011': 0.0001220703125, '0100110110': 0.000244140625, '1100101011': 0.000244140625, '1000111011': 0.0001220703125, '0100111011': 0.0001220703125, '1101000010': 0.0001220703125, '0101110100': 0.0001220703125, '0100011011': 0.0001220703125, '1101011001': 0.0001220703125, '1011111101': 0.0001220703125, '1101011000': 0.0001220703125, '1000001101': 0.0001220703125, '0100010011': 0.0001220703125, '0101101110': 0.0001220703125, '1110111011': 0.0001220703125, '0011011010': 0.0001220703125, '1000110110': 0.0001220703125, '1010010100': 0.0001220703125, '1110101100': 0.0001220703125, '0101101001': 0.0001220703125, '0011101110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=6_bit=0.txt <==
{'0000000000': 0.666748046875, '0010000000': 0.0338134765625, '0000001000': 0.0352783203125, '0000001110': 0.007080078125, '0010000010': 0.0023193359375, '0000000101': 0.000732421875, '0001000000': 0.005126953125, '0000000010': 0.036376953125, '0110000010': 0.0013427734375, '1000000000': 0.0357666015625, '0000000100': 0.00537109375, '0110000000': 0.023193359375, '0110111000': 0.0006103515625, '0100000000': 0.005615234375, '0011100000': 0.008544921875, '0000010000': 0.005615234375, '0000000011': 0.01025390625, '0000100000': 0.033203125, '0000110000': 0.000244140625, '0000100011': 0.001220703125, '0000011000': 0.005126953125, '0000111000': 0.0059814453125, '0000000110': 0.0052490234375, '0110011000': 0.0001220703125, '0000101000': 0.0015869140625, '0000000001': 0.0157470703125, '0110000011': 0.00048828125, '0010100000': 0.0013427734375, '0001100000': 0.0054931640625, '0000010001': 0.000244140625, '1000100000': 0.001953125, '0000100001': 0.0008544921875, '1100100000': 0.0001220703125, '1010001000': 0.0003662109375, '1010000000': 0.00146484375, '0011101000': 0.0003662109375, '0010001000': 0.0020751953125, '1110000010': 0.0001220703125, '1000000110': 0.00048828125, '0000001011': 0.000732421875, '0110001011': 0.0001220703125, '0000001001': 0.0008544921875, '1000000001': 0.0008544921875, '0000001010': 0.001708984375, '1110000000': 0.00146484375, '0010001110': 0.00048828125, '1000000010': 0.001708984375, '0000110110': 0.0001220703125, '1001000000': 0.00048828125, '0101100000': 0.0003662109375, '0000001111': 0.0003662109375, '1001100000': 0.0003662109375, '0110001110': 0.00048828125, '0111101000': 0.0001220703125, '0111100000': 0.0006103515625, '0000100010': 0.0020751953125, '0001100010': 0.000244140625, '0000010110': 0.0001220703125, '0110001000': 0.0013427734375, '1100000000': 0.0006103515625, '1000001000': 0.0006103515625, '1011100000': 0.00048828125, '0110001010': 0.0001220703125, '0000100111': 0.0001220703125, '1000111000': 0.0006103515625, '1100001000': 0.0001220703125, '0110000100': 0.0001220703125, '0110100000': 0.000732421875, '0100000110': 0.0001220703125, '0110000001': 0.000244140625, '0001000010': 0.0001220703125, '0000101110': 0.0001220703125, '0010000011': 0.0006103515625, '0011000010': 0.0001220703125, '0100100000': 0.000244140625, '0000100110': 0.000244140625, '0000000111': 0.000732421875, '0110010000': 0.0001220703125, '0011101110': 0.000244140625, '1000111010': 0.0001220703125, '1011100100': 0.0001220703125, '0000011001': 0.00048828125, '0001100001': 0.000244140625, '0011100011': 0.0001220703125, '0010111000': 0.0001220703125, '1100000010': 0.0001220703125, '0100001111': 0.0001220703125, '0000010011': 0.0001220703125, '0010000100': 0.000244140625, '0001111000': 0.0001220703125, '0000111010': 0.00048828125, '1000011000': 0.0003662109375, '0000011010': 0.000244140625, '1000100100': 0.0001220703125, '0011100010': 0.0003662109375, '0010000110': 0.0001220703125, '0011011000': 0.000244140625, '0110000110': 0.0001220703125, '0010000001': 0.000244140625, '0100001000': 0.0003662109375, '0111000000': 0.0003662109375, '0001001000': 0.00048828125, '0000001100': 0.000244140625, '0011000000': 0.0009765625, '0000101010': 0.0001220703125, '0000011110': 0.0001220703125, '0011100001': 0.000244140625, '0001101000': 0.0003662109375, '0010001010': 0.0001220703125, '0000101001': 0.0001220703125, '1010100000': 0.0001220703125, '0100000010': 0.000244140625, '1010001111': 0.0001220703125, '0000111011': 0.0001220703125, '0110000111': 0.0001220703125, '0000111001': 0.000244140625, '0100000100': 0.0001220703125, '1000000011': 0.0003662109375, '1000000100': 0.0001220703125, '0110011011': 0.0001220703125, '0010010000': 0.0001220703125, '1000001110': 0.000244140625, '0000010010': 0.0003662109375, '0000111100': 0.0001220703125, '0100101000': 0.0001220703125, '0011001110': 0.0001220703125, '1010111000': 0.0001220703125, '1110001000': 0.0001220703125, '0100001010': 0.0001220703125, '0010110000': 0.0001220703125, '1000001010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=6_bit=1.txt <==
{'1101010101': 0.4945068359375, '1101010100': 0.0511474609375, '1011010101': 0.0599365234375, '1011010110': 0.0020751953125, '0101010101': 0.122802734375, '1101001101': 0.014404296875, '1101000011': 0.001220703125, '0101101100': 0.00048828125, '0010110100': 0.000244140625, '1101010110': 0.0126953125, '1100110101': 0.0135498046875, '1011010100': 0.006103515625, '1101000100': 0.0013427734375, '1101101101': 0.01318359375, '0100110101': 0.0040283203125, '1101011011': 0.011962890625, '1100010101': 0.00927734375, '1101010001': 0.009765625, '0000110101': 0.0008544921875, '0101010100': 0.0133056640625, '1011101101': 0.002197265625, '0011010101': 0.013916015625, '1101000101': 0.0093994140625, '0011010011': 0.00048828125, '0101010110': 0.0045166015625, '0101011011': 0.003173828125, '1101101000': 0.000244140625, '0100010101': 0.0035400390625, '0101011010': 0.00048828125, '1110110101': 0.0106201171875, '1110001101': 0.00048828125, '1011001101': 0.0020751953125, '1001010010': 0.000244140625, '0101010011': 0.004150390625, '1010001101': 0.000244140625, '0101010001': 0.0028076171875, '1101010011': 0.0111083984375, '1100110100': 0.002197265625, '1100010100': 0.0006103515625, '1101000001': 0.0001220703125, '0011010100': 0.0015869140625, '0101011111': 0.0001220703125, '0101001101': 0.0037841796875, '0001010100': 0.00048828125, '1011011011': 0.0010986328125, '1101001010': 0.0001220703125, '1101101100': 0.00146484375, '1100010110': 0.000732421875, '1101001100': 0.0015869140625, '1011001100': 0.000244140625, '0101000010': 0.000244140625, '1001010101': 0.007568359375, '0011101101': 0.0006103515625, '1101011101': 0.00048828125, '1100000101': 0.0003662109375, '0011000011': 0.0001220703125, '0011010001': 0.0001220703125, '0001010101': 0.002197265625, '1110110100': 0.001220703125, '1010110101': 0.00341796875, '1101011010': 0.002197265625, '1100101101': 0.001953125, '0101101011': 0.0001220703125, '1001010011': 0.0001220703125, '1001010100': 0.0013427734375, '0101000110': 0.0001220703125, '0101000101': 0.00244140625, '1011010011': 0.00146484375, '0110110101': 0.002685546875, '0011011011': 0.000244140625, '1011101100': 0.0001220703125, '1001000101': 0.0001220703125, '1110110110': 0.00048828125, '1011000100': 0.000244140625, '0101010010': 0.0008544921875, '1101101001': 0.000244140625, '0101011000': 0.0001220703125, '0100001101': 0.0003662109375, '0110110100': 0.000244140625, '1101001011': 0.00146484375, '1011000101': 0.000732421875, '1101010000': 0.002197265625, '1011010001': 0.0003662109375, '0100101101': 0.00048828125, '1100001110': 0.0001220703125, '0101000001': 0.000244140625, '1101010010': 0.003662109375, '0101101101': 0.00341796875, '1100100101': 0.0001220703125, '1100010011': 0.000244140625, '1010101101': 0.0009765625, '1100010010': 0.0001220703125, '1011101000': 0.0001220703125, '0100000101': 0.0001220703125, '1110110011': 0.000732421875, '1000110101': 0.0023193359375, '1010010100': 0.000244140625, '1110101101': 0.0006103515625, '1100110110': 0.0001220703125, '1101101010': 0.000244140625, '1001000011': 0.0001220703125, '1101110101': 0.0006103515625, '0101001011': 0.000244140625, '0010110101': 0.0008544921875, '1010110100': 0.0003662109375, '1101001110': 0.0006103515625, '1101011111': 0.0003662109375, '1011010000': 0.000244140625, '1101000010': 0.000244140625, '1101111100': 0.0001220703125, '0100001100': 0.0001220703125, '0100110100': 0.0006103515625, '1110111011': 0.00048828125, '0101010000': 0.0003662109375, '1010010101': 0.0009765625, '1001001101': 0.0001220703125, '1101000110': 0.0001220703125, '1100101011': 0.0003662109375, '1101100011': 0.00048828125, '0101001010': 0.000244140625, '1100110001': 0.0003662109375, '1001010001': 0.000244140625, '1101110110': 0.0001220703125, '1011010010': 0.00048828125, '1100110011': 0.000244140625, '1110110001': 0.0003662109375, '1011011010': 0.000244140625, '1011001011': 0.000244140625, '1101011000': 0.0003662109375, '1100001101': 0.001220703125, '0011001100': 0.0001220703125, '0100111011': 0.000244140625, '0110100101': 0.0001220703125, '1101101011': 0.0008544921875, '1010110001': 0.0003662109375, '1101100101': 0.0001220703125, '0101001110': 0.000244140625, '1100010001': 0.0001220703125, '0011001011': 0.0001220703125, '0101101110': 0.000244140625, '1100110010': 0.0001220703125, '1001011011': 0.00048828125, '1100111011': 0.0001220703125, '0011010010': 0.000244140625, '0100110011': 0.0001220703125, '1001010110': 0.000244140625, '0100010100': 0.000244140625, '0011000100': 0.0001220703125, '1000001101': 0.0001220703125, '0010110110': 0.0001220703125, '1111110101': 0.000244140625, '0101110101': 0.0001220703125, '1101011100': 0.0001220703125, '1101101110': 0.0001220703125, '1101011001': 0.0001220703125, '1101001000': 0.0001220703125, '1010001100': 0.0001220703125, '0011010110': 0.00048828125, '1100101110': 0.0001220703125, '1001011000': 0.0001220703125, '1000110110': 0.0001220703125, '0101000011': 0.0001220703125, '1010110011': 0.0001220703125, '1010101011': 0.0001220703125, '1101111101': 0.0001220703125, '1110100101': 0.0001220703125, '0000101000': 0.0001220703125, '0110110110': 0.0001220703125, '1110001011': 0.0001220703125, '0011001101': 0.0001220703125, '0001000101': 0.0001220703125, '0011010000': 0.0001220703125, '0010010101': 0.0001220703125, '1110000011': 0.0001220703125, '1011000011': 0.000244140625, '1101000000': 0.0001220703125, '1110010101': 0.0001220703125, '0000101100': 0.0001220703125, '1100000011': 0.0001220703125, '1100110000': 0.0001220703125, '0010001011': 0.0001220703125, '0100010011': 0.0001220703125, '0011000101': 0.0001220703125, '1001011010': 0.0001220703125, '1010111011': 0.0001220703125, '0101001100': 0.000244140625, '0100100011': 0.0001220703125, '0001101101': 0.0001220703125, '1101001001': 0.0001220703125, '0011011010': 0.0001220703125, '1100011011': 0.000244140625, '0001001101': 0.0001220703125, '0100011011': 0.0001220703125, '1110111101': 0.0001220703125, '0101111101': 0.0001220703125, '1011100101': 0.0001220703125, '0111100110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=7_bit=0.txt <==
{'0000000000': 0.6734619140625, '0000100000': 0.032958984375, '0010000000': 0.0325927734375, '0000000100': 0.004638671875, '1000000000': 0.041015625, '0101100000': 0.0003662109375, '0000001000': 0.0333251953125, '0110000000': 0.0218505859375, '0000000010': 0.0313720703125, '0001100001': 0.0001220703125, '0100000000': 0.005126953125, '0011000000': 0.0006103515625, '0000000110': 0.0045166015625, '0000100010': 0.001220703125, '0010000001': 0.0006103515625, '0000000011': 0.0111083984375, '1000000010': 0.002197265625, '0000011011': 0.0001220703125, '0010011000': 0.0003662109375, '0001000000': 0.003662109375, '0000111000': 0.0081787109375, '0000000001': 0.015380859375, '1010000010': 0.000244140625, '0000000111': 0.0001220703125, '0001100000': 0.005859375, '0111000000': 0.0003662109375, '0010001110': 0.0003662109375, '0011100000': 0.0072021484375, '0000001001': 0.0013427734375, '0111100000': 0.0008544921875, '0110000001': 0.0003662109375, '1001000000': 0.0006103515625, '0000110011': 0.0001220703125, '1001100000': 0.0006103515625, '0011101010': 0.0001220703125, '0000001011': 0.0008544921875, '0000010000': 0.00439453125, '1000100000': 0.0020751953125, '0110000010': 0.000732421875, '0000001110': 0.006103515625, '0010000110': 0.000244140625, '1000011000': 0.0006103515625, '0000101000': 0.0009765625, '1000001000': 0.0023193359375, '0000010001': 0.000244140625, '0110100001': 0.0001220703125, '1110000000': 0.0009765625, '1111100000': 0.000244140625, '0000001100': 0.0006103515625, '1000000110': 0.0001220703125, '1010000000': 0.001953125, '0000000101': 0.000244140625, '0110100000': 0.0015869140625, '0010010000': 0.0003662109375, '1011100011': 0.0001220703125, '0100000010': 0.0006103515625, '0000101001': 0.0001220703125, '0110011000': 0.000244140625, '0000011000': 0.006103515625, '0011011000': 0.000244140625, '1000000001': 0.0009765625, '0001000010': 0.000244140625, '0000001010': 0.001220703125, '0000100001': 0.00146484375, '0110001000': 0.0008544921875, '0110010000': 0.0001220703125, '0001001000': 0.0003662109375, '0010001000': 0.0018310546875, '1010001010': 0.0001220703125, '0010111000': 0.0006103515625, '0110000011': 0.000244140625, '1000001001': 0.0001220703125, '0010000010': 0.0020751953125, '0010000100': 0.0001220703125, '0000111011': 0.000244140625, '0100001000': 0.000244140625, '0110001110': 0.0001220703125, '0010100000': 0.0009765625, '0000100100': 0.000244140625, '0000111010': 0.0003662109375, '0110000110': 0.0006103515625, '0000110110': 0.000244140625, '0011101000': 0.0001220703125, '1100000000': 0.000732421875, '1000000011': 0.0003662109375, '0000001111': 0.00048828125, '0110111000': 0.0001220703125, '0000010011': 0.0001220703125, '0000110000': 0.0001220703125, '1000010000': 0.0006103515625, '0011010110': 0.0001220703125, '0011100010': 0.0003662109375, '1000000100': 0.000244140625, '1000111000': 0.000244140625, '0100100000': 0.0001220703125, '0000001101': 0.0001220703125, '0110000100': 0.000244140625, '0010000111': 0.000244140625, '0001101000': 0.000244140625, '1010000011': 0.0003662109375, '0000110100': 0.0001220703125, '1100000011': 0.0001220703125, '0000100011': 0.00048828125, '0010010110': 0.0001220703125, '0001100010': 0.0003662109375, '0001100100': 0.0001220703125, '0100000011': 0.0001220703125, '1000001110': 0.000244140625, '0001100011': 0.000244140625, '0000011001': 0.0001220703125, '0001111000': 0.0001220703125, '0010000011': 0.00048828125, '0001101110': 0.0001220703125, '0000011110': 0.0003662109375, '1000100110': 0.0001220703125, '1000111001': 0.0001220703125, '0001001110': 0.0001220703125, '0001100110': 0.0001220703125, '0010100010': 0.0001220703125, '0010001100': 0.0001220703125, '0011101110': 0.000244140625, '1000001010': 0.0001220703125, '0000101011': 0.0001220703125, '0011100001': 0.0001220703125, '1011100000': 0.000244140625, '0000101110': 0.0003662109375, '0000011010': 0.0001220703125, '0000111001': 0.000244140625, '0001000110': 0.0001220703125, '0000101010': 0.0001220703125, '1001000011': 0.0001220703125, '1100001110': 0.0001220703125, '0000010010': 0.0001220703125, '0001110000': 0.0001220703125, '1000101110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=7_bit=1.txt <==
{'1101010101': 0.4940185546875, '1100110101': 0.0130615234375, '1011010101': 0.0560302734375, '1011010100': 0.006103515625, '1100110100': 0.00146484375, '1101010100': 0.05517578125, '1101000101': 0.009033203125, '1100100101': 0.0003662109375, '1101010110': 0.0133056640625, '0101001101': 0.0037841796875, '0101010101': 0.12646484375, '1101001101': 0.014892578125, '0101010100': 0.01513671875, '1101011011': 0.011962890625, '1001010101': 0.0079345703125, '1000110101': 0.002685546875, '1101010010': 0.00341796875, '1110110101': 0.01171875, '1011010110': 0.001708984375, '1100010100': 0.0013427734375, '0100001101': 0.00048828125, '1011000101': 0.00146484375, '0101011011': 0.0042724609375, '0011010101': 0.013671875, '1000110100': 0.00048828125, '0101000101': 0.00390625, '1101101101': 0.0125732421875, '0101010010': 0.000732421875, '1110110110': 0.000732421875, '1101010011': 0.0106201171875, '1100110011': 0.0003662109375, '1101001001': 0.00048828125, '0011010100': 0.0020751953125, '0100110101': 0.00341796875, '1100010101': 0.009521484375, '1011011011': 0.00146484375, '1000101100': 0.0001220703125, '1101010001': 0.007568359375, '1101111101': 0.00048828125, '0101010011': 0.002685546875, '0101010110': 0.003173828125, '0101010001': 0.0028076171875, '1101000001': 0.0001220703125, '0110110101': 0.0029296875, '1101001011': 0.0015869140625, '1011001101': 0.002197265625, '1010010100': 0.0001220703125, '1101000011': 0.0015869140625, '0101001001': 0.0001220703125, '1011010010': 0.00048828125, '0101101100': 0.0006103515625, '1101101100': 0.001708984375, '1101010000': 0.00341796875, '1101001100': 0.0018310546875, '0001011011': 0.0001220703125, '0101000010': 0.0001220703125, '0001010101': 0.0015869140625, '1011010011': 0.000732421875, '1010110101': 0.0037841796875, '1100010110': 0.000244140625, '1000100101': 0.00048828125, '1101011000': 0.00048828125, '1101000100': 0.0013427734375, '0101101101': 0.001953125, '1011101101': 0.0013427734375, '0100101101': 0.000244140625, '1001011011': 0.0003662109375, '1101001010': 0.0001220703125, '1110101101': 0.0003662109375, '0101000011': 0.000244140625, '1101011010': 0.0015869140625, '1110110011': 0.0003662109375, '0100010101': 0.0023193359375, '1100101011': 0.0003662109375, '1101011101': 0.0006103515625, '1100001100': 0.000244140625, '1100001101': 0.000732421875, '1001010100': 0.001220703125, '1001010001': 0.0003662109375, '0101101011': 0.0001220703125, '1011010001': 0.0013427734375, '1110110100': 0.0008544921875, '0100110100': 0.0001220703125, '1101101110': 0.000244140625, '0000110101': 0.0006103515625, '1101101001': 0.000244140625, '0101010000': 0.000732421875, '1010110011': 0.0003662109375, '1010010101': 0.0003662109375, '0000110100': 0.0001220703125, '0101101010': 0.0001220703125, '1100101101': 0.00146484375, '1010110100': 0.000732421875, '0111110101': 0.0001220703125, '1101101011': 0.0006103515625, '1100010000': 0.000244140625, '1000100011': 0.0001220703125, '1011010000': 0.0006103515625, '1100101100': 0.00048828125, '1100011011': 0.0003662109375, '1110101100': 0.0001220703125, '0101000100': 0.00048828125, '0011010110': 0.0009765625, '0011011011': 0.0003662109375, '1010101100': 0.000244140625, '0110110100': 0.000732421875, '1101100011': 0.0001220703125, '1100110000': 0.0001220703125, '0011001101': 0.00048828125, '1000111011': 0.0001220703125, '0010111011': 0.0001220703125, '1001101100': 0.0001220703125, '0011010001': 0.0003662109375, '1010111011': 0.00048828125, '1001010011': 0.0001220703125, '1001000101': 0.0001220703125, '1011000100': 0.000244140625, '0011010011': 0.0003662109375, '1110111011': 0.000244140625, '1101000010': 0.0003662109375, '1110001101': 0.000244140625, '1111101101': 0.0001220703125, '0011000101': 0.0003662109375, '0101110101': 0.000244140625, '0110110110': 0.0001220703125, '1101101000': 0.000244140625, '1010110001': 0.0001220703125, '0101101110': 0.000244140625, '0101011010': 0.000244140625, '1011001100': 0.000244140625, '1101001110': 0.000244140625, '0010110100': 0.0001220703125, '0110111011': 0.0001220703125, '0010110101': 0.001220703125, '1101011110': 0.0001220703125, '1101011111': 0.000244140625, '1010101101': 0.000244140625, '1110010101': 0.000244140625, '0101001100': 0.000244140625, '0000101100': 0.0001220703125, '1111111010': 0.0001220703125, '1011101011': 0.0001220703125, '0100011010': 0.0001220703125, '0101011111': 0.000244140625, '0101000000': 0.0001220703125, '0101001011': 0.000244140625, '0110101101': 0.0001220703125, '0101000110': 0.0001220703125, '1100110110': 0.00048828125, '1011011010': 0.000244140625, '1100001000': 0.0001220703125, '1000101101': 0.000244140625, '1110001100': 0.0001220703125, '0101100011': 0.0001220703125, '1010101011': 0.0001220703125, '1001101101': 0.0001220703125, '1101000000': 0.0001220703125, '0010010101': 0.000244140625, '0110001100': 0.0001220703125, '1101110101': 0.0001220703125, '0100110110': 0.0001220703125, '0101111101': 0.0001220703125, '0101001110': 0.0001220703125, '0100011000': 0.0001220703125, '0110001101': 0.0001220703125, '1100110001': 0.0001220703125, '1010110010': 0.0001220703125, '1011111101': 0.0001220703125, '1100001010': 0.0001220703125, '1101000110': 0.0001220703125, '1111110101': 0.0001220703125, '1101101010': 0.0001220703125, '1000110011': 0.0001220703125, '1110110001': 0.0001220703125, '0010001101': 0.000244140625, '0001000101': 0.0001220703125, '1110110010': 0.000244140625, '1100111011': 0.000244140625, '1010100101': 0.0001220703125, '1100110010': 0.0001220703125, '0100010100': 0.00048828125, '0100011011': 0.0001220703125, '0110110001': 0.0001220703125, '1011000110': 0.0001220703125, '0001010001': 0.0001220703125, '0100010001': 0.0001220703125, '1100001011': 0.0001220703125, '1001010110': 0.0001220703125, '0010100101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=8_bit=0.txt <==
{'0000000000': 0.6771240234375, '0010000000': 0.033203125, '0000111000': 0.0078125, '0000000001': 0.0157470703125, '0000001000': 0.031982421875, '1000000000': 0.0390625, '0000011000': 0.0037841796875, '1000000010': 0.00146484375, '0100000000': 0.005615234375, '0000111101': 0.0001220703125, '0000100000': 0.0372314453125, '0100000010': 0.00048828125, '0001000000': 0.004638671875, '0010000010': 0.00244140625, '0000000100': 0.0052490234375, '0010001000': 0.002685546875, '0110000000': 0.01953125, '0000000010': 0.0335693359375, '1000001000': 0.001953125, '0011100000': 0.0069580078125, '0001100000': 0.00537109375, '0000011100': 0.0001220703125, '1000000011': 0.0008544921875, '0000000110': 0.0054931640625, '0001100010': 0.0006103515625, '0010100001': 0.0001220703125, '0000001110': 0.0079345703125, '0010100000': 0.001708984375, '0000000101': 0.0001220703125, '0000000011': 0.0096435546875, '0000100010': 0.001953125, '0000010000': 0.0035400390625, '1010000000': 0.0020751953125, '0110110000': 0.0001220703125, '0000000111': 0.0003662109375, '0000100110': 0.0003662109375, '0000001011': 0.0006103515625, '0110000001': 0.000732421875, '1000100000': 0.0013427734375, '0010000001': 0.0009765625, '0000001100': 0.00048828125, '0000101000': 0.0009765625, '1000001110': 0.0009765625, '0000011110': 0.000244140625, '0010111000': 0.00048828125, '1010111000': 0.0001220703125, '0001000100': 0.000244140625, '0011100011': 0.0001220703125, '0001000010': 0.000244140625, '0000011010': 0.0001220703125, '0001001000': 0.0003662109375, '0111100000': 0.00048828125, '0110000010': 0.0013427734375, '0000010100': 0.0003662109375, '0011000000': 0.0003662109375, '0001100011': 0.000244140625, '1001000000': 0.000244140625, '1001100000': 0.00048828125, '0101000000': 0.000244140625, '0110100000': 0.0010986328125, '0110001000': 0.0010986328125, '0100001000': 0.0003662109375, '1000000110': 0.000244140625, '0000110000': 0.00048828125, '0110000100': 0.0001220703125, '0000001111': 0.000244140625, '1100000000': 0.000244140625, '0111100010': 0.0001220703125, '0011101000': 0.0001220703125, '1010001000': 0.0001220703125, '1000000001': 0.000732421875, '1011100000': 0.000244140625, '0000101110': 0.0003662109375, '0000100011': 0.00048828125, '0000111010': 0.0003662109375, '0100100000': 0.000244140625, '0010010000': 0.000244140625, '1000111000': 0.0003662109375, '0000001010': 0.00146484375, '0000001001': 0.0003662109375, '0000100001': 0.0003662109375, '0010000011': 0.000244140625, '0000001101': 0.0003662109375, '0111000000': 0.0001220703125, '0000010010': 0.000244140625, '1000010001': 0.0001220703125, '1011000000': 0.0001220703125, '1110100000': 0.0001220703125, '0110000110': 0.0001220703125, '1110000000': 0.0006103515625, '0000111001': 0.0003662109375, '1010000010': 0.0001220703125, '0111100011': 0.0001220703125, '0100010000': 0.0001220703125, '0010011000': 0.00048828125, '0000010011': 0.000244140625, '1000101000': 0.0001220703125, '0110100010': 0.0001220703125, '0010000100': 0.0001220703125, '0001001110': 0.0001220703125, '0110111000': 0.0001220703125, '0100100001': 0.0001220703125, '1011101000': 0.0001220703125, '0010000110': 0.0001220703125, '0011001000': 0.0001220703125, '0110000011': 0.0001220703125, '0010010110': 0.0001220703125, '1110001000': 0.0001220703125, '0011111000': 0.0001220703125, '0110010011': 0.0001220703125, '1010000100': 0.0001220703125, '0010001110': 0.0001220703125, '0000111110': 0.0001220703125, '0011100110': 0.0001220703125, '1000010000': 0.000244140625, '0001000011': 0.0001220703125, '0100000011': 0.0001220703125, '0110001110': 0.000244140625, '0110011000': 0.0001220703125, '1000011000': 0.0001220703125, '1111100000': 0.0001220703125, '0011100001': 0.0001220703125, '0000011001': 0.0001220703125, '0001101000': 0.0001220703125, '1000001010': 0.0001220703125, '1000110000': 0.0001220703125, '0101100000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=8_bit=1.txt <==
{'1101010101': 0.4830322265625, '1011010101': 0.05419921875, '1110110001': 0.000244140625, '1101011010': 0.0015869140625, '0101010101': 0.1248779296875, '1101010010': 0.0045166015625, '1101010001': 0.0084228515625, '1101010100': 0.052978515625, '0101010100': 0.0126953125, '1101001101': 0.0146484375, '1110110100': 0.0010986328125, '1100110101': 0.0155029296875, '0001010101': 0.00244140625, '1101011101': 0.000244140625, '1100010101': 0.01123046875, '0110110101': 0.002685546875, '0100110101': 0.00439453125, '0101001110': 0.0001220703125, '0011010101': 0.0166015625, '1010110100': 0.000244140625, '1011101010': 0.0001220703125, '0101101101': 0.0023193359375, '1100000101': 0.000244140625, '1001010101': 0.005859375, '1110110101': 0.013427734375, '0100010101': 0.0029296875, '0001110101': 0.0001220703125, '1010110101': 0.0040283203125, '0011010110': 0.0003662109375, '1101011011': 0.01171875, '1011001101': 0.001220703125, '1000110101': 0.0025634765625, '0101110101': 0.0001220703125, '1011010100': 0.0054931640625, '1101000101': 0.01025390625, '1101010011': 0.0142822265625, '0101010110': 0.0029296875, '1101010110': 0.0172119140625, '0000010101': 0.0001220703125, '1010010101': 0.0010986328125, '1101101101': 0.0140380859375, '0101010001': 0.003173828125, '0100110100': 0.0003662109375, '1111100101': 0.0001220703125, '0101101100': 0.0006103515625, '0101010000': 0.0010986328125, '0111001101': 0.0001220703125, '0000110101': 0.0009765625, '1101000100': 0.0013427734375, '0101011010': 0.000244140625, '1011010011': 0.0015869140625, '0101010011': 0.004638671875, '1101011000': 0.0006103515625, '0011000101': 0.00048828125, '1100110110': 0.0006103515625, '0100001100': 0.000244140625, '0011010001': 0.000244140625, '1101101001': 0.0003662109375, '1011010110': 0.0006103515625, '0101001101': 0.0045166015625, '1100010100': 0.0010986328125, '0101000101': 0.0029296875, '1011011011': 0.0020751953125, '1011101110': 0.0001220703125, '1101010000': 0.00341796875, '1101011001': 0.0001220703125, '1011010001': 0.00146484375, '1100100101': 0.000244140625, '1011000101': 0.0009765625, '1001010100': 0.0008544921875, '0111011101': 0.0001220703125, '0110110011': 0.000244140625, '0101001011': 0.0010986328125, '1110101011': 0.0001220703125, '1011000011': 0.0001220703125, '0011010100': 0.00146484375, '1101001110': 0.0006103515625, '1101111101': 0.0001220703125, '1100110000': 0.000244140625, '0101010010': 0.0013427734375, '1001001101': 0.00048828125, '0011001101': 0.00048828125, '1100101101': 0.001708984375, '1101000001': 0.000244140625, '0010110101': 0.0010986328125, '1101000011': 0.001220703125, '1001011010': 0.000244140625, '1110101101': 0.0009765625, '1001010011': 0.0003662109375, '0101011111': 0.000244140625, '1100001101': 0.0010986328125, '1101000110': 0.0003662109375, '1101100101': 0.0001220703125, '0100010100': 0.0003662109375, '1011101101': 0.001220703125, '1011010000': 0.0006103515625, '0101011011': 0.0040283203125, '1101101100': 0.001708984375, '0100110011': 0.0001220703125, '1110010101': 0.0003662109375, '1011001010': 0.0001220703125, '0010110100': 0.0001220703125, '0011011011': 0.0003662109375, '1101001100': 0.0015869140625, '0101000011': 0.00048828125, '1100110001': 0.0003662109375, '0101111101': 0.000244140625, '0011101100': 0.0001220703125, '1110100011': 0.000244140625, '1101110101': 0.000244140625, '1100111011': 0.000244140625, '1110110110': 0.000732421875, '0101001001': 0.0001220703125, '0110001101': 0.0001220703125, '1101111110': 0.0001220703125, '0001010001': 0.0001220703125, '1000110011': 0.0001220703125, '0100100011': 0.000244140625, '1100110100': 0.0006103515625, '1101000000': 0.0001220703125, '1000100101': 0.0001220703125, '0001001101': 0.000244140625, '1100000011': 0.000244140625, '1101001011': 0.000732421875, '0100010110': 0.000244140625, '0100101101': 0.0010986328125, '0110101101': 0.0001220703125, '1100101011': 0.000244140625, '1000110010': 0.0001220703125, '1111110110': 0.0001220703125, '1000110100': 0.000244140625, '1011001011': 0.000244140625, '1101101011': 0.000244140625, '1001101100': 0.0001220703125, '1101101110': 0.0001220703125, '1101100011': 0.0003662109375, '1100010011': 0.0001220703125, '0011101101': 0.000244140625, '1000001101': 0.000244140625, '1110110011': 0.00048828125, '1010110110': 0.0003662109375, '1000010101': 0.000244140625, '0100001101': 0.0001220703125, '0001010110': 0.000244140625, '1000101101': 0.000244140625, '0101001010': 0.0001220703125, '0001010100': 0.00048828125, '1011001100': 0.000244140625, '0100101011': 0.0001220703125, '1100100010': 0.0001220703125, '0100111010': 0.0001220703125, '1011100011': 0.0001220703125, '0101001100': 0.0001220703125, '0100110110': 0.0001220703125, '0010010101': 0.0001220703125, '1100110011': 0.0001220703125, '0100000101': 0.0001220703125, '0110110100': 0.000244140625, '1101100110': 0.0001220703125, '1110001101': 0.0001220703125, '0011101011': 0.000244140625, '1100110010': 0.000244140625, '1101001010': 0.0001220703125, '1000110110': 0.0001220703125, '0101101010': 0.0001220703125, '1100010110': 0.000244140625, '0001101101': 0.0001220703125, '1100011011': 0.0001220703125, '1001000101': 0.0001220703125, '0110010101': 0.0001220703125, '0001000011': 0.0001220703125, '1010010100': 0.0001220703125, '1111110101': 0.0003662109375, '1010110011': 0.0001220703125, '1001010110': 0.0003662109375, '1100010010': 0.000244140625, '1001000100': 0.0001220703125, '1011011010': 0.000244140625, '0010001010': 0.0001220703125, '1010111011': 0.0001220703125, '1010101110': 0.0001220703125, '1010001101': 0.0001220703125, '1101011111': 0.0001220703125, '0011001011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=9_bit=0.txt <==
{'0000000011': 0.0107421875, '0000000010': 0.029296875, '0000000000': 0.6702880859375, '0000000001': 0.016357421875, '0000111000': 0.0078125, '0010000000': 0.029296875, '1000000000': 0.0408935546875, '0000001000': 0.034423828125, '0110000000': 0.0230712890625, '1000000011': 0.0003662109375, '0000100000': 0.0384521484375, '0000001001': 0.001220703125, '1000111110': 0.0001220703125, '0000011000': 0.0054931640625, '0000001110': 0.008056640625, '0000000110': 0.0054931640625, '0000010000': 0.00439453125, '0000000100': 0.0052490234375, '0011100000': 0.008544921875, '0001100000': 0.0050048828125, '0110011110': 0.0001220703125, '0000011110': 0.000244140625, '0100000000': 0.0069580078125, '0110100000': 0.0015869140625, '0001001000': 0.0003662109375, '0100000110': 0.0001220703125, '0100001000': 0.000244140625, '1000100000': 0.002197265625, '0011100010': 0.000732421875, '0000101110': 0.0001220703125, '0000101000': 0.0013427734375, '1000101000': 0.0001220703125, '1110000000': 0.0010986328125, '0001000000': 0.0040283203125, '0001100001': 0.0001220703125, '0110000010': 0.001220703125, '1000001000': 0.0023193359375, '0000010100': 0.000244140625, '0000100010': 0.0008544921875, '1000000010': 0.0023193359375, '0110011000': 0.000244140625, '0110001000': 0.001953125, '0010001000': 0.0010986328125, '0010000001': 0.0018310546875, '0100000010': 0.0003662109375, '1000100001': 0.0001220703125, '0001101000': 0.0003662109375, '1010000000': 0.002197265625, '0000001010': 0.001220703125, '1100000000': 0.000244140625, '0000111100': 0.000244140625, '0001001110': 0.0001220703125, '0000010010': 0.000244140625, '1000000100': 0.00048828125, '0111100000': 0.0003662109375, '1000000001': 0.0006103515625, '0100000001': 0.000244140625, '0010100000': 0.0008544921875, '1000011000': 0.000244140625, '1001000000': 0.00048828125, '0000100110': 0.00048828125, '1000011110': 0.0001220703125, '1000111000': 0.0001220703125, '0110001110': 0.000244140625, '0000001100': 0.0006103515625, '0010000100': 0.000244140625, '0000110110': 0.0001220703125, '1110000001': 0.0001220703125, '0000001011': 0.00048828125, '1000001010': 0.000244140625, '0110000110': 0.000244140625, '0000001111': 0.0003662109375, '1011100000': 0.0003662109375, '0000100001': 0.00048828125, '0001100010': 0.000244140625, '1000001110': 0.000244140625, '0000011001': 0.0003662109375, '0010000010': 0.0009765625, '0011000000': 0.000244140625, '0000101010': 0.0001220703125, '0000111011': 0.0001220703125, '0010000011': 0.0003662109375, '1001100000': 0.00048828125, '0000110000': 0.0001220703125, '0010001100': 0.0001220703125, '1000100100': 0.0001220703125, '0000111010': 0.0003662109375, '0000000111': 0.000244140625, '0010110110': 0.0001220703125, '0001101110': 0.0001220703125, '0010010000': 0.000244140625, '0001111000': 0.0001220703125, '0000010001': 0.0001220703125, '1001100010': 0.0001220703125, '0011101000': 0.0001220703125, '0110000001': 0.0003662109375, '0010000111': 0.0001220703125, '0010111000': 0.0003662109375, '0010001011': 0.000244140625, '0011100011': 0.0001220703125, '0011011000': 0.0001220703125, '0000100011': 0.0003662109375, '0001000011': 0.0001220703125, '0001010000': 0.0001220703125, '0101100000': 0.000244140625, '0000010110': 0.0001220703125, '0010011000': 0.0003662109375, '0011110000': 0.0001220703125, '0010000110': 0.0001220703125, '1010000100': 0.0001220703125, '0000100100': 0.0003662109375, '1000000110': 0.000244140625, '0000011011': 0.0001220703125, '1000111010': 0.0001220703125, '0010101000': 0.0001220703125, '0110000011': 0.000244140625, '0001100011': 0.0001220703125, '0110100001': 0.0001220703125, '1001100001': 0.0001220703125, '0110001010': 0.0001220703125, '0000110100': 0.0001220703125, '1000100010': 0.000244140625, '0101000010': 0.0001220703125, '0000011010': 0.0001220703125, '1110000101': 0.0001220703125, '0011100001': 0.0001220703125, '0100000100': 0.0001220703125, '0001000010': 0.000244140625, '1010111000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=5_run=9_bit=1.txt <==
{'1101010101': 0.4881591796875, '1100010101': 0.0096435546875, '1101010100': 0.0552978515625, '1101001101': 0.0142822265625, '1101010110': 0.0126953125, '1101010001': 0.00830078125, '1110110101': 0.01171875, '1110110100': 0.001708984375, '0101010101': 0.1273193359375, '1101101101': 0.0120849609375, '1100101101': 0.0015869140625, '0011010110': 0.00048828125, '0101101101': 0.0037841796875, '1011010101': 0.05419921875, '0011010101': 0.013916015625, '0101001101': 0.003662109375, '1101011011': 0.012939453125, '1011001100': 0.00048828125, '1100110101': 0.0135498046875, '0101011011': 0.0040283203125, '1101010010': 0.0037841796875, '0011010100': 0.0013427734375, '1101101110': 0.0001220703125, '0110110101': 0.0045166015625, '0101010100': 0.015380859375, '1001010101': 0.0074462890625, '1101001010': 0.000244140625, '1100110100': 0.0018310546875, '1010110101': 0.004150390625, '1011000101': 0.000732421875, '1000110101': 0.002685546875, '1011001101': 0.001708984375, '0010110001': 0.0001220703125, '0001010001': 0.0001220703125, '1011010011': 0.00146484375, '1101010011': 0.01318359375, '0101010011': 0.0042724609375, '0100010101': 0.00390625, '1101000101': 0.0076904296875, '1101010000': 0.003173828125, '1110110001': 0.000244140625, '1100001101': 0.001953125, '1101000011': 0.0009765625, '1110110011': 0.0006103515625, '1010110100': 0.0003662109375, '1100010011': 0.00048828125, '1101001110': 0.00048828125, '0100110101': 0.002685546875, '0101010001': 0.0018310546875, '0101010110': 0.00390625, '1101011010': 0.001953125, '1011000010': 0.0001220703125, '1011010100': 0.0064697265625, '0101000101': 0.0035400390625, '0100010100': 0.000244140625, '1101000010': 0.0003662109375, '1011010010': 0.00048828125, '1101001100': 0.001708984375, '1010010101': 0.00146484375, '0010110101': 0.0009765625, '0101000100': 0.0003662109375, '0011000101': 0.0006103515625, '0010010101': 0.0003662109375, '1101000100': 0.0009765625, '0011001101': 0.00048828125, '0101011010': 0.000732421875, '1001101100': 0.0001220703125, '1011101101': 0.00244140625, '1101101100': 0.0008544921875, '1101100011': 0.0001220703125, '0101010010': 0.0013427734375, '0010011011': 0.0001220703125, '1011101100': 0.0003662109375, '1001010011': 0.0006103515625, '0011010001': 0.0006103515625, '1100010110': 0.0001220703125, '1011010110': 0.0015869140625, '0101011111': 0.0001220703125, '1101110100': 0.0001220703125, '1011010000': 0.000244140625, '0101100010': 0.0001220703125, '1101011101': 0.000244140625, '1010001101': 0.000244140625, '1000110011': 0.0001220703125, '0101011000': 0.000244140625, '1100010000': 0.0001220703125, '1101110101': 0.0003662109375, '0100101101': 0.0006103515625, '1100100011': 0.000244140625, '1011001011': 0.000244140625, '1101000001': 0.000244140625, '0100110100': 0.0008544921875, '1011011010': 0.0001220703125, '1100111011': 0.00048828125, '1110111010': 0.0001220703125, '1100100101': 0.0001220703125, '1101011001': 0.00048828125, '1100000101': 0.000244140625, '1101100101': 0.0001220703125, '1100010100': 0.000732421875, '0010111011': 0.0001220703125, '1100101010': 0.0001220703125, '1101100010': 0.0001220703125, '1010100101': 0.0001220703125, '0101010000': 0.0003662109375, '0101000011': 0.0006103515625, '0010101101': 0.000244140625, '1011011011': 0.0010986328125, '1001011011': 0.0003662109375, '0001000010': 0.0001220703125, '0100111011': 0.0001220703125, '1110100101': 0.000244140625, '0010110011': 0.0001220703125, '1101011000': 0.000244140625, '1111110101': 0.0003662109375, '1110101101': 0.00048828125, '1011101011': 0.0001220703125, '0001010101': 0.0018310546875, '0100100011': 0.0001220703125, '0101101000': 0.0001220703125, '0101001100': 0.0006103515625, '0110101101': 0.000244140625, '0000110101': 0.000244140625, '1011010001': 0.0008544921875, '1100000011': 0.0001220703125, '1010000010': 0.0001220703125, '1110110000': 0.0001220703125, '1001101101': 0.000244140625, '1101101000': 0.000244140625, '1100100010': 0.0001220703125, '1001010100': 0.000244140625, '1111110100': 0.0001220703125, '1101001011': 0.00146484375, '1100010001': 0.000244140625, '1110111011': 0.000244140625, '1100011011': 0.0001220703125, '1000001101': 0.0003662109375, '1111110001': 0.0001220703125, '1010110110': 0.0001220703125, '0110001001': 0.0001220703125, '1000110100': 0.000244140625, '1110110110': 0.000244140625, '0011101011': 0.0001220703125, '1101011111': 0.00048828125, '0011001001': 0.0001220703125, '1000100100': 0.0001220703125, '0100001101': 0.000244140625, '1001010000': 0.0001220703125, '1101000110': 0.0001220703125, '0101001011': 0.0006103515625, '1000101101': 0.00048828125, '0110110011': 0.0001220703125, '0101111101': 0.0001220703125, '1101110001': 0.0001220703125, '1110100100': 0.0001220703125, '1010011011': 0.0001220703125, '0110100011': 0.0001220703125, '0110011011': 0.0001220703125, '1110110010': 0.0001220703125, '0110110100': 0.0001220703125, '1000111011': 0.0001220703125, '1011000011': 0.0001220703125, '0101011001': 0.0001220703125, '0011001011': 0.0001220703125, '0101001010': 0.0001220703125, '0100010011': 0.0001220703125, '1100110000': 0.000244140625, '0000010101': 0.0001220703125, '1100110001': 0.0001220703125, '0000101110': 0.0001220703125, '1011000100': 0.0001220703125, '1101101011': 0.00048828125, '0001011011': 0.0001220703125, '1100110011': 0.000244140625, '0100100101': 0.0001220703125, '0011010010': 0.000244140625, '0010110010': 0.0001220703125, '1100110110': 0.0001220703125, '1001000101': 0.000244140625, '0000110100': 0.0001220703125, '0110110001': 0.0001220703125, '1101001001': 0.0001220703125, '0101101110': 0.0001220703125, '0011011011': 0.0003662109375, '1000011010': 0.0001220703125, '0011010011': 0.0001220703125, '0110001100': 0.0001220703125, '0101100011': 0.000244140625, '0001001101': 0.0001220703125, '1000110000': 0.0001220703125, '0100000011': 0.0001220703125, '0101101100': 0.0001220703125, '1100101011': 0.0001220703125, '1101100111': 0.0001220703125, '0000101101': 0.0001220703125, '1001010110': 0.0001220703125, '1000110110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=0_bit=0.txt <==
{'000000000000': 0.6224365234375, '100000101000': 0.0001220703125, '000000011000': 0.0067138671875, '000000000011': 0.0086669921875, '000000100000': 0.0360107421875, '011000000000': 0.02197265625, '000000001000': 0.0302734375, '001010000000': 0.0009765625, '000010000000': 0.03369140625, '001000000000': 0.02978515625, '100000000000': 0.0364990234375, '000000101000': 0.00244140625, '000000000001': 0.013671875, '000000000110': 0.0047607421875, '000000010000': 0.0035400390625, '001000000010': 0.0013427734375, '100000100000': 0.001708984375, '000001000010': 0.00048828125, '011000000100': 0.0003662109375, '000000000010': 0.0302734375, '000011100000': 0.0084228515625, '010000100000': 0.000244140625, '000000111000': 0.0069580078125, '000000001110': 0.0068359375, '011000011000': 0.00048828125, '000110000000': 0.0042724609375, '000000000100': 0.0045166015625, '100000000001': 0.0018310546875, '010000000000': 0.00439453125, '000100000000': 0.003662109375, '000110111000': 0.000244140625, '000110100000': 0.0003662109375, '000000001111': 0.000244140625, '000001100000': 0.0040283203125, '011001100000': 0.0001220703125, '000000101010': 0.0001220703125, '001000100000': 0.001953125, '001110000000': 0.005859375, '000001000000': 0.0032958984375, '001000001000': 0.0008544921875, '000000011001': 0.0001220703125, '001011100000': 0.000244140625, '100010000000': 0.0015869140625, '001110000010': 0.00048828125, '010001100110': 0.0001220703125, '000011000000': 0.00048828125, '100000000111': 0.000244140625, '000010001111': 0.0001220703125, '011000100000': 0.0018310546875, '100000001000': 0.0018310546875, '000000001010': 0.000732421875, '000010010000': 0.0003662109375, '101000001110': 0.0001220703125, '001100000000': 0.0006103515625, '000000001100': 0.0008544921875, '000010001000': 0.001708984375, '001000000001': 0.00048828125, '001110000001': 0.000244140625, '000100000101': 0.0001220703125, '001000010000': 0.0006103515625, '010010000011': 0.0001220703125, '100000011000': 0.000244140625, '000001101000': 0.0003662109375, '001000001110': 0.000244140625, '000010100000': 0.0013427734375, '000000000111': 0.0003662109375, '011110000000': 0.000244140625, '011000000010': 0.001220703125, '000000100011': 0.000244140625, '001110100000': 0.00048828125, '001000001100': 0.0001220703125, '100000000010': 0.0018310546875, '000000001001': 0.0006103515625, '000010111000': 0.000244140625, '101000100000': 0.0001220703125, '000001100010': 0.0003662109375, '000010000110': 0.0003662109375, '001110001000': 0.00048828125, '000001101110': 0.00048828125, '000000110000': 0.00048828125, '011000010000': 0.0001220703125, '101000111000': 0.0001220703125, '100000000100': 0.0001220703125, '001000011000': 0.0001220703125, '000010000010': 0.0015869140625, '011000001000': 0.000732421875, '100010001000': 0.0003662109375, '100100000000': 0.0001220703125, '100000001110': 0.0003662109375, '000000111010': 0.0003662109375, '000111100010': 0.0001220703125, '001000000110': 0.000244140625, '011001000000': 0.000244140625, '000000100010': 0.001220703125, '000110000010': 0.0001220703125, '000010000011': 0.000244140625, '000000100110': 0.0003662109375, '100000000110': 0.0003662109375, '100000010000': 0.0001220703125, '000100000010': 0.000244140625, '100000111000': 0.000244140625, '011000000001': 0.0001220703125, '101010000000': 0.0001220703125, '000000001011': 0.0006103515625, '101110000000': 0.000732421875, '000110001000': 0.0003662109375, '000001000100': 0.0001220703125, '001000000011': 0.0008544921875, '000011100100': 0.0001220703125, '011010100000': 0.0001220703125, '001110011000': 0.000244140625, '001010100000': 0.0001220703125, '011010000000': 0.00048828125, '011000111000': 0.000244140625, '001110001110': 0.0001220703125, '110000000000': 0.000244140625, '000011101010': 0.0001220703125, '000000011011': 0.0001220703125, '000000011010': 0.0006103515625, '011001000010': 0.0001220703125, '001001000000': 0.0003662109375, '100000000011': 0.0003662109375, '100000001111': 0.0001220703125, '000010011100': 0.0001220703125, '101000000000': 0.0013427734375, '000000010011': 0.0001220703125, '000001001110': 0.0001220703125, '000001000011': 0.0001220703125, '000010000001': 0.00048828125, '000000111100': 0.0001220703125, '001001100000': 0.0003662109375, '000000111001': 0.000244140625, '000000100001': 0.000732421875, '010101100000': 0.0001220703125, '011000101110': 0.0001220703125, '001000101000': 0.0001220703125, '000000010001': 0.0003662109375, '011000001110': 0.000244140625, '100110000000': 0.0003662109375, '000011100010': 0.000244140625, '000000111110': 0.0001220703125, '010000001000': 0.0001220703125, '101000000001': 0.0001220703125, '000000101110': 0.0006103515625, '001101100000': 0.0001220703125, '000110000001': 0.0001220703125, '111001000000': 0.0001220703125, '110000011000': 0.0001220703125, '111000000000': 0.000732421875, '000001011000': 0.0001220703125, '001001001000': 0.0001220703125, '010000000011': 0.0001220703125, '000000000101': 0.0006103515625, '010110000000': 0.0003662109375, '001110000100': 0.000244140625, '000000010010': 0.0003662109375, '100001100000': 0.000244140625, '000010011000': 0.00048828125, '000001001010': 0.0001220703125, '000001111000': 0.0001220703125, '000100010000': 0.0001220703125, '010010000001': 0.0001220703125, '100110000011': 0.0001220703125, '011010001000': 0.0003662109375, '001101100010': 0.0001220703125, '100011011000': 0.0001220703125, '000011101000': 0.0001220703125, '000001000001': 0.0001220703125, '000000011110': 0.0003662109375, '101000011011': 0.0001220703125, '101000000011': 0.0001220703125, '000100100000': 0.000244140625, '000011100011': 0.0001220703125, '000010001110': 0.00048828125, '001110011001': 0.0001220703125, '001001100010': 0.0001220703125, '100000100001': 0.0001220703125, '100001000000': 0.000244140625, '011000000011': 0.0001220703125, '001110000110': 0.0001220703125, '010011100000': 0.0001220703125, '100000001011': 0.0001220703125, '000101100000': 0.0003662109375, '100011110000': 0.0001220703125, '001010111000': 0.0001220703125, '001101011000': 0.0001220703125, '000100011000': 0.0001220703125, '010000000010': 0.0001220703125, '011000100001': 0.0001220703125, '000001001000': 0.0001220703125, '000010011110': 0.0001220703125, '011000001001': 0.0001220703125, '000100000011': 0.0001220703125, '000001010000': 0.0001220703125, '100000100010': 0.0001220703125, '000011110000': 0.0001220703125, '100010000010': 0.0001220703125, '001110111000': 0.000244140625, '010000100100': 0.0001220703125, '010000000110': 0.0001220703125, '000100000001': 0.0001220703125, '000100100100': 0.0001220703125, '000100001000': 0.0001220703125, '000001111011': 0.0001220703125, '100100001110': 0.0001220703125, '001000011010': 0.0001220703125, '000001000110': 0.0001220703125, '010000000100': 0.0001220703125, '001110000011': 0.0001220703125, '001010001000': 0.0001220703125, '001011100010': 0.0001220703125, '100011100000': 0.0001220703125, '000010001010': 0.0001220703125, '010000000001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=0_bit=1.txt <==
{'110101010101': 0.4417724609375, '110101001101': 0.0150146484375, '010101010101': 0.1168212890625, '110101010011': 0.0140380859375, '101101010101': 0.05029296875, '110011010101': 0.0135498046875, '110101011011': 0.012451171875, '110101101100': 0.0015869140625, '110100110101': 0.0130615234375, '010101000101': 0.0029296875, '110011010100': 0.0018310546875, '110101010100': 0.0526123046875, '110110110101': 0.011962890625, '101011010101': 0.0030517578125, '111011010101': 0.011474609375, '110101010001': 0.0079345703125, '110101000101': 0.0078125, '110101011000': 0.0003662109375, '110101110101': 0.00048828125, '010101010100': 0.012939453125, '001101010101': 0.0130615234375, '110100010101': 0.0093994140625, '110101010000': 0.00146484375, '110101101101': 0.0126953125, '110101010010': 0.0032958984375, '110100010110': 0.0003662109375, '100101001101': 0.000244140625, '110101010110': 0.0147705078125, '010101101101': 0.0029296875, '110001010110': 0.0006103515625, '110101111101': 0.00048828125, '010100010011': 0.000244140625, '010001010011': 0.0001220703125, '010101001000': 0.000244140625, '010101101110': 0.0003662109375, '101100110101': 0.001220703125, '110110111011': 0.0003662109375, '100011011011': 0.0003662109375, '110110101101': 0.00048828125, '010101101000': 0.0001220703125, '111011010100': 0.0015869140625, '101001010101': 0.000732421875, '110101001011': 0.0023193359375, '001101101101': 0.000244140625, '010101010110': 0.00439453125, '110000110101': 0.0010986328125, '100100010100': 0.0001220703125, '001101010100': 0.001708984375, '010101010001': 0.002197265625, '010101001101': 0.0035400390625, '110101000011': 0.0010986328125, '111011010000': 0.000244140625, '110100101100': 0.000244140625, '110100010100': 0.0006103515625, '010001010101': 0.0029296875, '110001010101': 0.009765625, '101101010100': 0.0062255859375, '100000110101': 0.0003662109375, '110100110011': 0.00048828125, '101100010101': 0.000732421875, '101110110101': 0.0013427734375, '110101011010': 0.0010986328125, '011011010100': 0.00048828125, '101101010110': 0.0010986328125, '110101001100': 0.001708984375, '000100010101': 0.0001220703125, '100101010101': 0.0076904296875, '000101010101': 0.001220703125, '100011010101': 0.0025634765625, '101101011011': 0.00146484375, '010100110101': 0.0029296875, '001100110101': 0.00048828125, '001011010101': 0.001220703125, '011011010101': 0.0030517578125, '110101101011': 0.0008544921875, '100101010000': 0.0001220703125, '101010110101': 0.0001220703125, '010011010100': 0.0006103515625, '010101000010': 0.0003662109375, '010101011011': 0.001953125, '110001010011': 0.0001220703125, '111011001100': 0.0001220703125, '010101010011': 0.0030517578125, '101101001011': 0.000244140625, '110110110100': 0.0020751953125, '001101010011': 0.00048828125, '010101001011': 0.000244140625, '010001010100': 0.0003662109375, '110100001101': 0.0009765625, '110010010101': 0.000244140625, '110010110101': 0.001953125, '110100110100': 0.002197265625, '010100111011': 0.000244140625, '010011001101': 0.0001220703125, '110001010100': 0.0010986328125, '010011010101': 0.00439453125, '101011011011': 0.0001220703125, '110101000100': 0.0010986328125, '010101010010': 0.0013427734375, '100110110101': 0.0001220703125, '110100101101': 0.0013427734375, '111011000001': 0.0001220703125, '010000010101': 0.0001220703125, '101101010000': 0.000244140625, '010000110101': 0.00048828125, '000101010000': 0.0001220703125, '101101010011': 0.0020751953125, '100101000101': 0.000244140625, '110011000110': 0.0001220703125, '110101000000': 0.000244140625, '001000110101': 0.0001220703125, '110011010011': 0.0003662109375, '110110001101': 0.00048828125, '110100110001': 0.0001220703125, '110011011011': 0.0001220703125, '010110110101': 0.001953125, '101101000011': 0.0001220703125, '110110110110': 0.00048828125, '101011001101': 0.0003662109375, '110101001010': 0.000244140625, '110010001101': 0.0001220703125, '111011010001': 0.0003662109375, '010101101100': 0.000732421875, '010011111101': 0.0001220703125, '110000010101': 0.000244140625, '110010101101': 0.0001220703125, '110010110100': 0.0001220703125, '101100001101': 0.000244140625, '110101011101': 0.0006103515625, '101101101011': 0.0001220703125, '100101010100': 0.0009765625, '110101101110': 0.0006103515625, '111010110101': 0.0008544921875, '001101001101': 0.000244140625, '101101001101': 0.0015869140625, '110100001011': 0.0001220703125, '110101101001': 0.000244140625, '101101010010': 0.00048828125, '100011010100': 0.0001220703125, '101101000101': 0.000732421875, '100011010010': 0.0001220703125, '110110100000': 0.0001220703125, '101011010100': 0.0003662109375, '010100110100': 0.0006103515625, '110110110001': 0.00048828125, '110001010000': 0.0001220703125, '111011000101': 0.0001220703125, '110101001001': 0.0003662109375, '010101001110': 0.0001220703125, '010110101101': 0.000244140625, '101101010001': 0.00048828125, '010111010101': 0.000244140625, '110110110011': 0.0001220703125, '101101001100': 0.000244140625, '010100001101': 0.0009765625, '010100010101': 0.0015869140625, '101100010100': 0.0001220703125, '010100110010': 0.0001220703125, '110110101100': 0.000244140625, '101101001000': 0.0001220703125, '000101010011': 0.0001220703125, '010110110011': 0.0001220703125, '010101010000': 0.0009765625, '101101101100': 0.0001220703125, '110100001100': 0.0001220703125, '101101101101': 0.001220703125, '101100101101': 0.0001220703125, '110100011010': 0.0001220703125, '111110010101': 0.0001220703125, '101000110101': 0.0003662109375, '110100100101': 0.000244140625, '000011010101': 0.000732421875, '111011010010': 0.0001220703125, '100011010011': 0.0001220703125, '101001010110': 0.0001220703125, '010110110100': 0.0003662109375, '011111001101': 0.0001220703125, '001101000101': 0.00048828125, '100101011011': 0.0003662109375, '101011010001': 0.000244140625, '100101010011': 0.000244140625, '110001000101': 0.0001220703125, '110100011011': 0.0001220703125, '000101010001': 0.0001220703125, '010100010100': 0.0001220703125, '001100010101': 0.0001220703125, '010100101100': 0.0001220703125, '010101000011': 0.0001220703125, '111111010001': 0.0001220703125, '110100111011': 0.000244140625, '010010110101': 0.0003662109375, '000011101101': 0.000244140625, '010101011010': 0.0008544921875, '110110111010': 0.0001220703125, '001101011011': 0.0003662109375, '111011010011': 0.000244140625, '001110110100': 0.0001220703125, '110011010010': 0.000244140625, '001101010000': 0.0001220703125, '110101000110': 0.0001220703125, '001011011011': 0.0001220703125, '110100110010': 0.0003662109375, '110111110011': 0.0001220703125, '010101001010': 0.0001220703125, '101011000101': 0.0001220703125, '111011101101': 0.0001220703125, '110101001000': 0.0001220703125, '101010010101': 0.000244140625, '010101000110': 0.000244140625, '110001011010': 0.0001220703125, '100100110101': 0.0001220703125, '100101010001': 0.000244140625, '010101001100': 0.0001220703125, '011011101100': 0.0001220703125, '101000101101': 0.0001220703125, '101100101010': 0.0001220703125, '110101011111': 0.000244140625, '101101011010': 0.0001220703125, '111011011010': 0.0001220703125, '110010110110': 0.0001220703125, '110100000101': 0.0001220703125, '110011010001': 0.000244140625, '110011010110': 0.000244140625, '001101010110': 0.0001220703125, '110111010101': 0.00048828125, '011000110101': 0.000244140625, '101100110100': 0.0001220703125, '110001000011': 0.0001220703125, '100010101101': 0.0001220703125, '011011001101': 0.0001220703125, '001110110101': 0.0001220703125, '001001010101': 0.0001220703125, '010110101100': 0.0001220703125, '010101101011': 0.0001220703125, '110011000011': 0.000244140625, '101101000001': 0.000244140625, '011011011011': 0.000244140625, '001101010001': 0.0001220703125, '110001001100': 0.0001220703125, '110010111011': 0.0001220703125, '011010110101': 0.0001220703125, '100101010110': 0.0003662109375, '110110000101': 0.0001220703125, '110101001110': 0.0001220703125, '001100110000': 0.0001220703125, '010101011101': 0.0001220703125, '101101011101': 0.0001220703125, '110101100011': 0.0001220703125, '110110100101': 0.0001220703125, '110011000101': 0.0003662109375, '110100010011': 0.0001220703125, '110110110010': 0.000244140625, '110001111101': 0.0001220703125, '110100100100': 0.0001220703125, '111011000010': 0.0001220703125, '010110001101': 0.0001220703125, '101110110100': 0.0001220703125, '111011001101': 0.0001220703125, '111000110101': 0.0001220703125, '110101000010': 0.000244140625, '000011010001': 0.0001220703125, '010110110001': 0.0001220703125, '111011011001': 0.0001220703125, '010011001011': 0.0001220703125, '110110011011': 0.0001220703125, '111111010101': 0.000244140625, '110000110001': 0.000244140625, '010101110101': 0.000244140625, '010010110100': 0.0001220703125, '110111110101': 0.0003662109375, '110001001101': 0.0003662109375, '110011001100': 0.0001220703125, '001010110101': 0.0001220703125, '110001010001': 0.0001220703125, '010100110000': 0.0001220703125, '000010110101': 0.000244140625, '001011011000': 0.0001220703125, '011111010101': 0.0001220703125, '101101110101': 0.0001220703125, '001011010100': 0.0001220703125, '100000000011': 0.0001220703125, '010100110110': 0.0001220703125, '101101000100': 0.0001220703125, '010110111011': 0.0001220703125, '110100000111': 0.0001220703125, '001101001100': 0.0001220703125, '001110111011': 0.0001220703125, '010100101101': 0.0001220703125, '011010110011': 0.0001220703125, '000010101100': 0.0001220703125, '010101100101': 0.0001220703125, '010101011111': 0.0001220703125, '111011010110': 0.0001220703125, '110001101101': 0.0001220703125, '010100010110': 0.0001220703125, '010011000101': 0.0001220703125, '101001010010': 0.0001220703125, '110000101101': 0.0001220703125, '110110111000': 0.0001220703125, '110101110100': 0.0001220703125, '100011000101': 0.0001220703125, '101011010110': 0.0001220703125, '111111010100': 0.0001220703125, '100010110101': 0.0001220703125, '110101100111': 0.0001220703125, '001100001101': 0.0001220703125, '110100101110': 0.0001220703125, '110011001010': 0.0001220703125, '000101000101': 0.0001220703125, '110100101011': 0.0001220703125, '110011101101': 0.0001220703125, '110101110001': 0.0001220703125, '110000110110': 0.0001220703125, '111010010101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=1_bit=0.txt <==
{'000000000000': 0.619384765625, '000000000010': 0.0303955078125, '100000001110': 0.0003662109375, '000000001000': 0.0306396484375, '011000000000': 0.0203857421875, '000001000000': 0.0048828125, '000000100000': 0.031005859375, '000000001001': 0.001220703125, '000000100011': 0.0003662109375, '000000000110': 0.0054931640625, '000000010000': 0.0052490234375, '000010000000': 0.03369140625, '100010000000': 0.0018310546875, '100000000000': 0.037841796875, '000000111000': 0.0078125, '001000000000': 0.0316162109375, '000010000010': 0.001953125, '000000000001': 0.0155029296875, '000011100000': 0.0067138671875, '001110000000': 0.006591796875, '000000001110': 0.009521484375, '000000000011': 0.008056640625, '011000100000': 0.0010986328125, '000000100111': 0.0001220703125, '100001000000': 0.00048828125, '001000000010': 0.001953125, '000010001000': 0.001953125, '011000000001': 0.00048828125, '001000011000': 0.00048828125, '100000000100': 0.0003662109375, '001001100000': 0.0003662109375, '001000001000': 0.001953125, '000000100001': 0.001220703125, '000011111000': 0.0001220703125, '000000101000': 0.0018310546875, '100011100000': 0.000732421875, '000100100000': 0.0006103515625, '000000001100': 0.0003662109375, '000000011000': 0.0062255859375, '000001111000': 0.000244140625, '000000110010': 0.0001220703125, '100000100000': 0.001220703125, '000000000101': 0.0001220703125, '000000000100': 0.003662109375, '000000001010': 0.0015869140625, '100000000010': 0.0018310546875, '011000000010': 0.0008544921875, '010000000000': 0.0040283203125, '000110000000': 0.0047607421875, '011001100000': 0.0003662109375, '000000001011': 0.00048828125, '000011000000': 0.00048828125, '000000011110': 0.0003662109375, '000001100000': 0.005615234375, '001000100000': 0.0020751953125, '001000001110': 0.0008544921875, '100010100000': 0.0001220703125, '101000000000': 0.001708984375, '000010010000': 0.000244140625, '000000100010': 0.0010986328125, '001010000000': 0.0009765625, '010000100000': 0.000732421875, '000000100100': 0.000244140625, '000010100000': 0.0015869140625, '000100000000': 0.00439453125, '100010000010': 0.0001220703125, '000110000001': 0.0001220703125, '100000001000': 0.0008544921875, '001011100000': 0.0006103515625, '001110001000': 0.000732421875, '001000111000': 0.0001220703125, '110010000000': 0.0001220703125, '000001001000': 0.000244140625, '000000000111': 0.000244140625, '001110001110': 0.0001220703125, '010110000000': 0.000732421875, '100000111100': 0.000244140625, '000000101110': 0.0003662109375, '100100000000': 0.000244140625, '000010011000': 0.00048828125, '011011100000': 0.000244140625, '000011100011': 0.000244140625, '100000111000': 0.000244140625, '001110000001': 0.0001220703125, '000000100110': 0.0001220703125, '011000011000': 0.0003662109375, '000010000001': 0.00048828125, '101110000000': 0.00048828125, '001000000110': 0.0001220703125, '100000000001': 0.001220703125, '011000111000': 0.00048828125, '011000001000': 0.0008544921875, '000100001000': 0.0003662109375, '000110000100': 0.0001220703125, '100110000000': 0.0003662109375, '011010000000': 0.001220703125, '001100000000': 0.00048828125, '010000000010': 0.0003662109375, '111000000000': 0.000732421875, '000000010010': 0.0001220703125, '001000000011': 0.0003662109375, '000101000001': 0.0001220703125, '000000011010': 0.0003662109375, '011000001110': 0.000244140625, '100000011000': 0.0003662109375, '001110000010': 0.000244140625, '011010001001': 0.0001220703125, '011000000011': 0.000244140625, '001111100000': 0.000244140625, '000001100001': 0.0001220703125, '001000010000': 0.0003662109375, '001000000001': 0.00048828125, '111100001000': 0.0001220703125, '000000111010': 0.00048828125, '000001000100': 0.0001220703125, '000010000100': 0.000244140625, '011010000001': 0.000244140625, '111010000000': 0.0001220703125, '000010101000': 0.0001220703125, '110000000000': 0.000244140625, '001000000100': 0.0001220703125, '000110000110': 0.0001220703125, '000000111111': 0.0001220703125, '100000000011': 0.000244140625, '000000001111': 0.000244140625, '000011101000': 0.000244140625, '000110100000': 0.000244140625, '000000001101': 0.0001220703125, '000001100010': 0.0003662109375, '011000000100': 0.0003662109375, '000000110000': 0.0003662109375, '001110100000': 0.000244140625, '100010111000': 0.0001220703125, '100110100000': 0.0001220703125, '000100000001': 0.0001220703125, '100110000001': 0.0001220703125, '000010111000': 0.000732421875, '000110000011': 0.0001220703125, '000010001110': 0.000244140625, '000001111010': 0.0001220703125, '001111000000': 0.0001220703125, '110000001001': 0.0001220703125, '000011100010': 0.0001220703125, '101000011000': 0.0001220703125, '000001101000': 0.0003662109375, '000101101000': 0.0001220703125, '010001101000': 0.0001220703125, '001010000010': 0.000244140625, '001010000011': 0.0001220703125, '000011111111': 0.0001220703125, '100000000110': 0.000244140625, '101000010000': 0.0001220703125, '000010110000': 0.0001220703125, '010000001010': 0.0001220703125, '010000000111': 0.0001220703125, '000010000110': 0.0001220703125, '000011011000': 0.0001220703125, '000011101110': 0.000244140625, '100001001110': 0.0001220703125, '000010000011': 0.000244140625, '010110001000': 0.0001220703125, '000000101001': 0.0001220703125, '010000010000': 0.0001220703125, '100001110000': 0.0001220703125, '000111000000': 0.0001220703125, '000111100000': 0.0001220703125, '000000010001': 0.0001220703125, '010010000000': 0.0001220703125, '011010000010': 0.0001220703125, '001000100100': 0.0001220703125, '000000111001': 0.0001220703125, '100000100001': 0.0001220703125, '000010100010': 0.0001220703125, '001100000001': 0.000244140625, '000110001000': 0.0001220703125, '100010001000': 0.0001220703125, '001110111000': 0.0001220703125, '010000000001': 0.0001220703125, '110000000001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=1_bit=1.txt <==
{'010101010100': 0.013916015625, '110011010101': 0.013427734375, '110101010101': 0.4466552734375, '110110110101': 0.0120849609375, '001100101101': 0.0001220703125, '110101010011': 0.0115966796875, '101101010101': 0.0489501953125, '110101000101': 0.0098876953125, '110110110010': 0.0001220703125, '110101001100': 0.00146484375, '001101000100': 0.000244140625, '010101010101': 0.118408203125, '110101001101': 0.0152587890625, '110100001101': 0.0009765625, '000101010101': 0.0015869140625, '110101010110': 0.01318359375, '110001010101': 0.00927734375, '111010010101': 0.000244140625, '110101010100': 0.0491943359375, '010011010101': 0.003662109375, '110101011011': 0.0128173828125, '011011010101': 0.0030517578125, '001101010101': 0.0096435546875, '010100010101': 0.0032958984375, '010101001101': 0.004150390625, '110011010100': 0.0013427734375, '111011010101': 0.010986328125, '110110110110': 0.0003662109375, '100101010101': 0.006591796875, '110101010010': 0.0032958984375, '111011011011': 0.0006103515625, '110010110101': 0.001220703125, '111011000101': 0.0003662109375, '010100101101': 0.00048828125, '010101010110': 0.00341796875, '110011001101': 0.0003662109375, '010100110101': 0.0025634765625, '010101101101': 0.0037841796875, '010001011011': 0.0001220703125, '010101011011': 0.0025634765625, '110100110101': 0.015380859375, '010101110101': 0.0001220703125, '110100101101': 0.0020751953125, '110111110101': 0.0006103515625, '100100110101': 0.0003662109375, '010110110101': 0.0032958984375, '010011010100': 0.0006103515625, '101101010001': 0.0015869140625, '111010110101': 0.0008544921875, '110100010101': 0.0101318359375, '010101010011': 0.0040283203125, '101001010101': 0.0006103515625, '110101010000': 0.0035400390625, '101110110101': 0.001220703125, '101101010100': 0.0057373046875, '110101101101': 0.0113525390625, '101100110101': 0.0018310546875, '111011010100': 0.001220703125, '101100010110': 0.0003662109375, '010100001101': 0.0003662109375, '110101011010': 0.0015869140625, '101011010101': 0.0037841796875, '110101010001': 0.0081787109375, '010101010001': 0.001708984375, '010101000101': 0.0025634765625, '101101010011': 0.001708984375, '110101001011': 0.001220703125, '101101011011': 0.0013427734375, '001101010010': 0.0003662109375, '110101000011': 0.0009765625, '100101010100': 0.0010986328125, '110101000000': 0.0001220703125, '101101000101': 0.0009765625, '110100100011': 0.000244140625, '110101101011': 0.0006103515625, '001101011011': 0.0001220703125, '110111010101': 0.0003662109375, '001101110101': 0.0001220703125, '001101000101': 0.000244140625, '110110110100': 0.001708984375, '101011001101': 0.000244140625, '110001010001': 0.0001220703125, '100101010011': 0.00048828125, '101101101101': 0.0013427734375, '010100111011': 0.000244140625, '100101001101': 0.000244140625, '100100010101': 0.0001220703125, '101110100011': 0.0001220703125, '010100110100': 0.0008544921875, '110000110101': 0.0013427734375, '110011011011': 0.000244140625, '110101000010': 0.00048828125, '110101101001': 0.0001220703125, '110000001101': 0.0001220703125, '111010110110': 0.0001220703125, '100011010101': 0.0032958984375, '010100110110': 0.0001220703125, '010101001100': 0.00048828125, '110110100011': 0.0001220703125, '110100110011': 0.00048828125, '110011010010': 0.0003662109375, '100011010110': 0.0001220703125, '110001101101': 0.000244140625, '101010110101': 0.0003662109375, '110100010001': 0.000244140625, '010001010101': 0.0029296875, '001101010100': 0.0009765625, '110010010101': 0.0003662109375, '110101000100': 0.0013427734375, '010011011010': 0.0001220703125, '110100110100': 0.0015869140625, '110011000101': 0.0003662109375, '100011001101': 0.0003662109375, '111011010011': 0.000244140625, '110101101100': 0.0010986328125, '110101011101': 0.000244140625, '010101010010': 0.0015869140625, '110001001101': 0.000244140625, '110001010100': 0.0008544921875, '001101010001': 0.0001220703125, '110101001110': 0.0003662109375, '110100001011': 0.0001220703125, '101101010000': 0.0003662109375, '010000101101': 0.0001220703125, '110101011111': 0.0003662109375, '010101010000': 0.000244140625, '010000100101': 0.0001220703125, '110001010110': 0.0003662109375, '001101001101': 0.00048828125, '110101110101': 0.000732421875, '010101000010': 0.000244140625, '101110110100': 0.0003662109375, '101100110100': 0.0001220703125, '100101010010': 0.0001220703125, '000011010101': 0.0003662109375, '111011010110': 0.00048828125, '101101010110': 0.0018310546875, '111011001101': 0.000244140625, '110101000110': 0.0001220703125, '101101001101': 0.0015869140625, '010100100101': 0.0001220703125, '010100010011': 0.000244140625, '110100111011': 0.000244140625, '111111010101': 0.000244140625, '001011010101': 0.0008544921875, '001100101011': 0.0001220703125, '010000110110': 0.0001220703125, '010001010100': 0.000244140625, '001101010110': 0.0003662109375, '100011010001': 0.0001220703125, '010101011010': 0.00048828125, '110100110001': 0.0001220703125, '011010110101': 0.000244140625, '101000110101': 0.000244140625, '101101001110': 0.000244140625, '111000110101': 0.000244140625, '010010110101': 0.00048828125, '111011101101': 0.000244140625, '110100000011': 0.000244140625, '101101101100': 0.0001220703125, '110011011010': 0.0001220703125, '110010010100': 0.0001220703125, '110000101101': 0.000244140625, '100101010110': 0.00048828125, '110000110011': 0.0001220703125, '101001010011': 0.0001220703125, '001101101101': 0.0006103515625, '001100110100': 0.0001220703125, '011010110100': 0.0001220703125, '101100010101': 0.0003662109375, '100010100001': 0.0001220703125, '010101101100': 0.00048828125, '010011001011': 0.0001220703125, '111111011011': 0.0001220703125, '101011000101': 0.000244140625, '110101111101': 0.0001220703125, '100011011011': 0.0003662109375, '010101100011': 0.0001220703125, '101100101110': 0.0001220703125, '100101101101': 0.0001220703125, '110100010100': 0.0006103515625, '110110111010': 0.0001220703125, '101101010010': 0.000732421875, '101101001010': 0.0001220703125, '001000110100': 0.0001220703125, '100100101101': 0.0001220703125, '110011010011': 0.0008544921875, '010000110101': 0.000244140625, '110101100101': 0.0001220703125, '101100010011': 0.0001220703125, '110110101101': 0.000244140625, '110011101101': 0.0001220703125, '101101101001': 0.0001220703125, '111011010001': 0.0003662109375, '101101011101': 0.0001220703125, '111011000100': 0.0001220703125, '110011010001': 0.00048828125, '110000110110': 0.0001220703125, '110100001110': 0.000244140625, '001101000010': 0.0001220703125, '110110101100': 0.000244140625, '100101000101': 0.000244140625, '001101011000': 0.0001220703125, '100101011011': 0.0003662109375, '110110011101': 0.0001220703125, '110100011111': 0.0001220703125, '110100000101': 0.000244140625, '110110110011': 0.0001220703125, '111010110011': 0.0001220703125, '110101110100': 0.0001220703125, '110101011000': 0.0001220703125, '010101001010': 0.0001220703125, '100010110101': 0.0001220703125, '110011010110': 0.000244140625, '100011011010': 0.0001220703125, '001100110101': 0.000244140625, '010100101110': 0.0001220703125, '110010110110': 0.0001220703125, '000101101101': 0.0001220703125, '010100101100': 0.0001220703125, '010100010110': 0.0001220703125, '110001010010': 0.0001220703125, '110100100101': 0.000244140625, '010100110011': 0.0001220703125, '101001010110': 0.000244140625, '001011010100': 0.0001220703125, '010001100100': 0.0001220703125, '010101001000': 0.0001220703125, '010101000011': 0.0001220703125, '110100101011': 0.000244140625, '101110110110': 0.0001220703125, '110000010001': 0.0001220703125, '010011010001': 0.000244140625, '010101101011': 0.0001220703125, '100011010100': 0.0001220703125, '110101000001': 0.000244140625, '110100110110': 0.000732421875, '110000110100': 0.0001220703125, '010101011101': 0.0001220703125, '010100101011': 0.0001220703125, '110100010011': 0.000244140625, '000010110101': 0.000244140625, '110001011011': 0.0001220703125, '011011010110': 0.0001220703125, '110110110001': 0.000244140625, '110110100101': 0.0001220703125, '101110110001': 0.0001220703125, '011011001101': 0.0001220703125, '001110110101': 0.00048828125, '010101011001': 0.000244140625, '110000010101': 0.000244140625, '010110001001': 0.0001220703125, '010100100011': 0.0001220703125, '010110110100': 0.0001220703125, '011011101101': 0.0001220703125, '101011010100': 0.0003662109375, '110001010011': 0.0001220703125, '010110110110': 0.0001220703125, '010010110011': 0.0001220703125, '110110010101': 0.0001220703125, '001101010011': 0.000244140625, '011010010101': 0.0001220703125, '000101001101': 0.0001220703125, '010011010000': 0.000244140625, '010110110001': 0.0001220703125, '010101000100': 0.000244140625, '110001000101': 0.0001220703125, '010101001011': 0.0001220703125, '110011101100': 0.0001220703125, '101100110001': 0.0001220703125, '110010101101': 0.0001220703125, '001101001011': 0.0001220703125, '100101000000': 0.0001220703125, '001010110101': 0.000244140625, '001011101011': 0.0001220703125, '110110111011': 0.000244140625, '011011010011': 0.0001220703125, '110101001010': 0.0001220703125, '001110101101': 0.0001220703125, '010010010101': 0.0001220703125, '110101001000': 0.0001220703125, '000101010100': 0.0001220703125, '010110101101': 0.0001220703125, '110100101100': 0.0001220703125, '010100010100': 0.0001220703125, '011011010100': 0.0001220703125, '110101101110': 0.0001220703125, '010110101011': 0.0001220703125, '101011010011': 0.0001220703125, '101111010101': 0.0001220703125, '110100100110': 0.0001220703125, '001101101001': 0.0001220703125, '010110100101': 0.000244140625, '110001000110': 0.0001220703125, '010001010010': 0.0001220703125, '011011010000': 0.0001220703125, '110100011011': 0.0001220703125, '010101101110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=2_bit=0.txt <==
{'000000000011': 0.00927734375, '000000000000': 0.6197509765625, '100000000000': 0.0340576171875, '000000000010': 0.0302734375, '000001000000': 0.00390625, '000000111000': 0.007080078125, '000000100000': 0.0321044921875, '000000001110': 0.008544921875, '000000001000': 0.03271484375, '010000100000': 0.000244140625, '011000000000': 0.0223388671875, '000110000000': 0.0054931640625, '000001001110': 0.000244140625, '000000000001': 0.017333984375, '001000000000': 0.03076171875, '000000001101': 0.000244140625, '000010000000': 0.029541015625, '000011100000': 0.005859375, '000000010000': 0.004638671875, '000000000110': 0.0045166015625, '000100000000': 0.0045166015625, '000010001000': 0.0018310546875, '000010111000': 0.0006103515625, '001110000000': 0.006591796875, '100000000001': 0.001220703125, '010110000000': 0.000244140625, '000000100010': 0.002197265625, '011011100000': 0.0003662109375, '010000000000': 0.00390625, '001000000010': 0.0023193359375, '100010001000': 0.0001220703125, '000000101000': 0.0010986328125, '000010100000': 0.0013427734375, '001000001110': 0.000732421875, '100010000000': 0.0025634765625, '000000000100': 0.0057373046875, '000110111000': 0.0001220703125, '000001100000': 0.0068359375, '001000001000': 0.0018310546875, '011000000001': 0.0003662109375, '010000000010': 0.000732421875, '100000100000': 0.001708984375, '000010000010': 0.001708984375, '100000001000': 0.001953125, '000110000100': 0.000244140625, '011000010000': 0.0003662109375, '001000100000': 0.0018310546875, '000000111010': 0.00048828125, '000010000011': 0.0010986328125, '000000011001': 0.0001220703125, '000000011000': 0.004638671875, '001000011000': 0.00048828125, '101000000000': 0.0015869140625, '011000000011': 0.0003662109375, '101000000001': 0.000244140625, '100000000010': 0.0010986328125, '000010000100': 0.000244140625, '100000000110': 0.000244140625, '000111100000': 0.000244140625, '000110000001': 0.000244140625, '000001111000': 0.0003662109375, '011100000000': 0.0001220703125, '011000001110': 0.000732421875, '000000101110': 0.00048828125, '000000100011': 0.0009765625, '100000011000': 0.0006103515625, '000110011000': 0.0001220703125, '000010000101': 0.0001220703125, '000001000110': 0.0001220703125, '000000001010': 0.00146484375, '010000000011': 0.000244140625, '000000100100': 0.0001220703125, '011000111000': 0.00048828125, '010000000110': 0.0001220703125, '100000010000': 0.0001220703125, '001010000000': 0.0009765625, '011000100000': 0.0013427734375, '000000001111': 0.0003662109375, '000000001100': 0.00048828125, '001000000011': 0.0006103515625, '001110100000': 0.0001220703125, '011000001000': 0.0006103515625, '110000011000': 0.0001220703125, '000000110000': 0.0003662109375, '100000001010': 0.0001220703125, '000110100000': 0.0001220703125, '111010000000': 0.0001220703125, '000100111000': 0.0001220703125, '000010001110': 0.000244140625, '010000001010': 0.0001220703125, '100000101000': 0.0006103515625, '000011101000': 0.0003662109375, '100000000101': 0.0001220703125, '100000001110': 0.0003662109375, '110000000000': 0.0003662109375, '100000000011': 0.0006103515625, '011010000000': 0.000732421875, '001110000010': 0.0006103515625, '001000000110': 0.0001220703125, '000011100011': 0.000244140625, '100000111000': 0.0001220703125, '000110001110': 0.0003662109375, '000011110000': 0.0003662109375, '011110100000': 0.0001220703125, '011000000110': 0.0003662109375, '000000100001': 0.0003662109375, '000001000010': 0.000244140625, '001000111000': 0.0001220703125, '111000000000': 0.0013427734375, '000000100111': 0.0001220703125, '000000000111': 0.0001220703125, '000011000000': 0.0001220703125, '001100000000': 0.00048828125, '100010100000': 0.0001220703125, '011111100000': 0.0001220703125, '011010111000': 0.0001220703125, '001000000001': 0.0008544921875, '011001100011': 0.0001220703125, '001100111010': 0.0001220703125, '001110011000': 0.0001220703125, '000000011010': 0.0003662109375, '001110111000': 0.0001220703125, '011000000010': 0.0015869140625, '000000010110': 0.0001220703125, '000010001010': 0.0001220703125, '000010000110': 0.000244140625, '000001100010': 0.000244140625, '000100000010': 0.0001220703125, '000011100001': 0.0003662109375, '001111000000': 0.0001220703125, '000000010010': 0.0001220703125, '000001000001': 0.000244140625, '000000001001': 0.0006103515625, '011000011000': 0.0003662109375, '001011100000': 0.000244140625, '000000011110': 0.0001220703125, '100100000000': 0.000244140625, '000000001011': 0.000244140625, '001001000000': 0.000244140625, '000010011000': 0.000244140625, '101110000000': 0.000244140625, '100011100010': 0.0001220703125, '000000100110': 0.000244140625, '000001100110': 0.0001220703125, '101000000010': 0.0001220703125, '011110000010': 0.0001220703125, '100011100000': 0.000732421875, '000001101000': 0.0001220703125, '001100000010': 0.0001220703125, '000010000001': 0.00048828125, '000000010100': 0.000244140625, '001000000100': 0.000244140625, '011000000100': 0.0001220703125, '111100001000': 0.0001220703125, '010000000001': 0.0001220703125, '011011011011': 0.0001220703125, '100010001110': 0.0001220703125, '001001100000': 0.000244140625, '101000001110': 0.0001220703125, '011001100000': 0.0001220703125, '000001001000': 0.0003662109375, '000000011011': 0.0001220703125, '000100000110': 0.0001220703125, '101000000011': 0.0001220703125, '100001100011': 0.0001220703125, '000001111110': 0.0001220703125, '001110000001': 0.0001220703125, '000011100010': 0.000244140625, '001111100000': 0.0001220703125, '000011100110': 0.0001220703125, '000000000101': 0.0001220703125, '010000111110': 0.0001220703125, '100000100001': 0.0001220703125, '000001100100': 0.0001220703125, '011001000000': 0.0001220703125, '000110000010': 0.000244140625, '000000111001': 0.0001220703125, '001110001000': 0.000244140625, '000010010000': 0.0001220703125, '101000001000': 0.0001220703125, '010000001000': 0.0001220703125, '000001100001': 0.000244140625, '100010000010': 0.0001220703125, '000100001000': 0.000244140625, '000101100000': 0.0001220703125, '111000000010': 0.0001220703125, '010001100000': 0.0001220703125, '001101100000': 0.0001220703125, '100000010010': 0.0001220703125, '011110000000': 0.0001220703125, '001100000011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=2_bit=1.txt <==
{'101011011011': 0.000244140625, '110101010101': 0.435546875, '010101101101': 0.0029296875, '110011010101': 0.013427734375, '110001010101': 0.0096435546875, '010101010101': 0.123779296875, '110000110101': 0.0010986328125, '110101010110': 0.013671875, '110101001101': 0.0152587890625, '010101010100': 0.012451171875, '110101000101': 0.009521484375, '110011010100': 0.002197265625, '101101010101': 0.05224609375, '001101010101': 0.011962890625, '101101101101': 0.0008544921875, '001101010100': 0.0015869140625, '100011010101': 0.0035400390625, '010011101100': 0.0001220703125, '110101101101': 0.01171875, '110101011011': 0.0120849609375, '110110110101': 0.013916015625, '110100110101': 0.0130615234375, '110101010100': 0.04833984375, '110001010100': 0.00146484375, '010011010101': 0.0042724609375, '100010110101': 0.0001220703125, '110101001100': 0.0010986328125, '010101010011': 0.00341796875, '010010110101': 0.0003662109375, '110101010010': 0.0037841796875, '111011010101': 0.013671875, '110101010011': 0.01513671875, '110111010101': 0.0006103515625, '010100010101': 0.002197265625, '110110110110': 0.0006103515625, '110100010101': 0.0086669921875, '110101010001': 0.009521484375, '010100001101': 0.0003662109375, '010101010010': 0.0013427734375, '111001010101': 0.0001220703125, '101101010100': 0.0045166015625, '010101001101': 0.004150390625, '010100111011': 0.0003662109375, '000101010100': 0.00048828125, '101000110101': 0.000244140625, '010101010001': 0.002197265625, '100101010101': 0.0068359375, '010100110101': 0.00341796875, '101011010101': 0.00341796875, '101001010101': 0.0003662109375, '010101000011': 0.00048828125, '000101010101': 0.001220703125, '110101101100': 0.001220703125, '011011010101': 0.003173828125, '010110110101': 0.005126953125, '111011010100': 0.0009765625, '001101001101': 0.0006103515625, '110110101101': 0.000244140625, '010101010110': 0.00341796875, '110110111011': 0.0003662109375, '001100110101': 0.0006103515625, '101101101100': 0.0003662109375, '100101001101': 0.000244140625, '111011101101': 0.000244140625, '110100110100': 0.0023193359375, '100100010100': 0.0001220703125, '010101000101': 0.002685546875, '101011010110': 0.0001220703125, '100101010100': 0.0006103515625, '000010010100': 0.0001220703125, '100101010110': 0.00048828125, '110101110101': 0.00048828125, '010101011011': 0.00244140625, '110101101011': 0.000732421875, '110100001011': 0.0001220703125, '001101000101': 0.0001220703125, '110100010001': 0.0006103515625, '110101011010': 0.00146484375, '110100001101': 0.001220703125, '110011000101': 0.000244140625, '110101001010': 0.000244140625, '010110110001': 0.0003662109375, '110101000100': 0.001220703125, '110101001110': 0.0003662109375, '101110110101': 0.001220703125, '110100010100': 0.001220703125, '110001000101': 0.0003662109375, '101101000101': 0.0010986328125, '010001011011': 0.0001220703125, '111011010011': 0.0003662109375, '110101000011': 0.0010986328125, '110110110100': 0.00146484375, '110101000001': 0.0001220703125, '101010110101': 0.0006103515625, '010101000100': 0.0001220703125, '101011010100': 0.0003662109375, '110001010011': 0.000244140625, '110101011111': 0.000244140625, '101100010101': 0.0013427734375, '110101010000': 0.002197265625, '011011001101': 0.0001220703125, '110011010110': 0.000732421875, '101100110101': 0.0015869140625, '110011011011': 0.0003662109375, '101101011011': 0.0009765625, '101101010110': 0.001708984375, '001110110101': 0.0003662109375, '110100101101': 0.0013427734375, '010100010011': 0.0001220703125, '110100011011': 0.00048828125, '010110110000': 0.0001220703125, '010001010101': 0.0010986328125, '110010110101': 0.001708984375, '101111110101': 0.0001220703125, '100010010101': 0.0001220703125, '110101111101': 0.0003662109375, '101101010001': 0.0013427734375, '001101011010': 0.0001220703125, '011000110101': 0.0001220703125, '011010010101': 0.000244140625, '010101001011': 0.000244140625, '110011000010': 0.0001220703125, '011011010100': 0.00048828125, '101101011111': 0.00048828125, '110010110100': 0.0001220703125, '101101001101': 0.001220703125, '110101001011': 0.00146484375, '110101011101': 0.00048828125, '111111010101': 0.0003662109375, '111011001011': 0.0001220703125, '010100101100': 0.0001220703125, '111011010110': 0.0001220703125, '110011101011': 0.0001220703125, '001011010101': 0.000244140625, '110101101000': 0.000244140625, '101101010011': 0.0009765625, '110100010011': 0.0001220703125, '110010100101': 0.0001220703125, '111011000011': 0.0001220703125, '001101010001': 0.000244140625, '101011001101': 0.0001220703125, '110001101101': 0.00048828125, '110101101001': 0.000244140625, '010101001000': 0.0001220703125, '011011011010': 0.0001220703125, '110000110100': 0.0003662109375, '110100010110': 0.00048828125, '010011010100': 0.000732421875, '110110110011': 0.00048828125, '010100010100': 0.00048828125, '010110101101': 0.0001220703125, '010000100011': 0.0001220703125, '011011010001': 0.000244140625, '110011101101': 0.0003662109375, '000011010101': 0.0009765625, '110010110110': 0.0001220703125, '100011010011': 0.0001220703125, '101001010100': 0.0001220703125, '010010110011': 0.0001220703125, '110101101110': 0.0006103515625, '110111110101': 0.0003662109375, '110101011000': 0.0003662109375, '011010110101': 0.00048828125, '100101010010': 0.0001220703125, '110101000110': 0.000244140625, '110001010000': 0.000244140625, '101101011010': 0.0001220703125, '101101010010': 0.00048828125, '110101100011': 0.000244140625, '010011001101': 0.0001220703125, '010000110101': 0.0003662109375, '001101010011': 0.0006103515625, '110001010001': 0.000244140625, '111011001101': 0.0006103515625, '100101010011': 0.0001220703125, '101101001100': 0.0001220703125, '110011010001': 0.000244140625, '010110100101': 0.0003662109375, '001001010011': 0.0001220703125, '100011010001': 0.0001220703125, '110101000010': 0.000244140625, '001101101101': 0.0001220703125, '000011010100': 0.0001220703125, '011001010110': 0.0001220703125, '010101010000': 0.0003662109375, '110011010000': 0.000244140625, '111011010001': 0.000244140625, '100011010010': 0.0001220703125, '110101100100': 0.0001220703125, '110101001001': 0.0003662109375, '001011010001': 0.0001220703125, '100100010101': 0.0001220703125, '110011001100': 0.0001220703125, '110101000000': 0.0001220703125, '001101001100': 0.0001220703125, '001101011011': 0.000244140625, '110011011010': 0.0001220703125, '110111011011': 0.0001220703125, '010001010110': 0.0001220703125, '100011010100': 0.0001220703125, '110100010000': 0.0001220703125, '110100011010': 0.0001220703125, '010101101011': 0.000244140625, '010001010000': 0.0001220703125, '110110110001': 0.0001220703125, '111011011011': 0.0001220703125, '110001001011': 0.000244140625, '110101100001': 0.0001220703125, '111011001100': 0.0001220703125, '110101110100': 0.0001220703125, '010001010001': 0.0001220703125, '101100010100': 0.0001220703125, '110001011011': 0.000244140625, '001101101100': 0.0001220703125, '110010100110': 0.0001220703125, '101101011001': 0.0001220703125, '110100001100': 0.000244140625, '111010110101': 0.000244140625, '110110001101': 0.000244140625, '110110110010': 0.000244140625, '001011101101': 0.0001220703125, '110100010010': 0.0001220703125, '110100111011': 0.0003662109375, '000010110101': 0.0001220703125, '110001011010': 0.0001220703125, '101101101011': 0.0001220703125, '110011010011': 0.0003662109375, '110100111010': 0.0001220703125, '101100110100': 0.000244140625, '010001001101': 0.0001220703125, '100011001110': 0.0001220703125, '010101110101': 0.000244140625, '111010001011': 0.0001220703125, '001110111011': 0.0001220703125, '010011010001': 0.000244140625, '010110110110': 0.0001220703125, '110100110011': 0.000244140625, '010011010110': 0.0001220703125, '010001010011': 0.0001220703125, '101101000011': 0.000244140625, '001101010110': 0.000244140625, '100010010110': 0.0001220703125, '100101000101': 0.0001220703125, '101011000101': 0.0001220703125, '001011010100': 0.0001220703125, '010101000110': 0.0001220703125, '110010011011': 0.0001220703125, '110010010101': 0.0001220703125, '101101000110': 0.0001220703125, '110000010101': 0.0001220703125, '110001000100': 0.000244140625, '110100110110': 0.0001220703125, '010100100101': 0.0001220703125, '110100000101': 0.000244140625, '010010001100': 0.0001220703125, '010101101010': 0.0001220703125, '010101101100': 0.000244140625, '001011010110': 0.0001220703125, '101100001101': 0.0001220703125, '010010110100': 0.0001220703125, '101101000100': 0.0001220703125, '010100011011': 0.0001220703125, '101100101101': 0.0001220703125, '110000001100': 0.0001220703125, '110101011001': 0.0001220703125, '010101001100': 0.0003662109375, '100100110101': 0.0001220703125, '111000110101': 0.0001220703125, '010001000100': 0.0001220703125, '001110101101': 0.0001220703125, '111010110100': 0.0001220703125, '000101001101': 0.0001220703125, '110010101101': 0.0001220703125, '100100110100': 0.0001220703125, '110001001101': 0.0001220703125, '000101001110': 0.0001220703125, '010011010011': 0.0001220703125, '101010100000': 0.0001220703125, '100101101101': 0.0001220703125, '110110010101': 0.0001220703125, '110111110100': 0.0001220703125, '100011011011': 0.0001220703125, '010100101101': 0.0001220703125, '110111010100': 0.0001220703125, '100110110101': 0.0001220703125, '110100110000': 0.000244140625, '110001101100': 0.0001220703125, '010100110011': 0.0001220703125, '110110110000': 0.0001220703125, '001100010101': 0.0001220703125, '010100000101': 0.0001220703125, '010011101101': 0.0001220703125, '001100101101': 0.0001220703125, '001100100101': 0.0001220703125, '010001010100': 0.0001220703125, '100010110001': 0.0001220703125, '011011010110': 0.0001220703125, '110010010100': 0.0001220703125, '110011001101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=3_bit=0.txt <==
{'000000111000': 0.0079345703125, '000000000000': 0.6260986328125, '000000001000': 0.0303955078125, '000000100000': 0.034423828125, '000000000010': 0.0303955078125, '000011100000': 0.00732421875, '000010001000': 0.0013427734375, '000001000010': 0.0001220703125, '001110000000': 0.0069580078125, '000110000000': 0.005615234375, '011000010000': 0.000244140625, '000000011000': 0.0057373046875, '000010000000': 0.0333251953125, '001000000000': 0.0289306640625, '100000000000': 0.033447265625, '000011101000': 0.00048828125, '000000000001': 0.013427734375, '000000000110': 0.005126953125, '000000100011': 0.0009765625, '000001100000': 0.0048828125, '011000000000': 0.0220947265625, '111000000000': 0.001708984375, '100110000000': 0.0006103515625, '000001100011': 0.0001220703125, '000100000011': 0.0001220703125, '001000000010': 0.0023193359375, '000001000000': 0.0050048828125, '000000101000': 0.0015869140625, '100000001000': 0.0015869140625, '100100000000': 0.000732421875, '000000001110': 0.0084228515625, '100010000000': 0.0025634765625, '000000100001': 0.0010986328125, '000110000001': 0.000244140625, '010000000001': 0.000244140625, '000011011000': 0.0001220703125, '001010000000': 0.0015869140625, '000000000100': 0.0035400390625, '000010001110': 0.0003662109375, '000100000000': 0.00439453125, '011000000110': 0.000244140625, '010000000000': 0.00537109375, '011010000000': 0.0010986328125, '100000000010': 0.0015869140625, '000000000011': 0.00732421875, '000010100000': 0.0010986328125, '001000001000': 0.0013427734375, '100000000110': 0.0001220703125, '011000111000': 0.0001220703125, '001110000011': 0.000244140625, '011000100000': 0.0008544921875, '000001101110': 0.0001220703125, '001000000001': 0.0010986328125, '000000010000': 0.00439453125, '011000000001': 0.001220703125, '001010100000': 0.0001220703125, '101011100000': 0.0001220703125, '000000000101': 0.0001220703125, '000010000010': 0.0010986328125, '011100000000': 0.0001220703125, '100000001100': 0.0001220703125, '100010000010': 0.000244140625, '000000001011': 0.00048828125, '001000100000': 0.0015869140625, '000000001001': 0.0008544921875, '011110000000': 0.00048828125, '011000001000': 0.001220703125, '011000000010': 0.0006103515625, '000010010000': 0.00048828125, '101010000000': 0.0001220703125, '101000100000': 0.0001220703125, '000010000110': 0.00048828125, '010000000010': 0.0003662109375, '000100000100': 0.0001220703125, '000000100010': 0.001708984375, '100000010000': 0.000244140625, '101000000000': 0.0018310546875, '100000000001': 0.0006103515625, '000011111000': 0.000244140625, '000000001010': 0.0009765625, '001000100001': 0.0001220703125, '011011100000': 0.0003662109375, '100001100000': 0.0003662109375, '000010000011': 0.0003662109375, '100000100000': 0.0020751953125, '100000011000': 0.000244140625, '101110000000': 0.0003662109375, '001000001110': 0.000244140625, '000000111010': 0.0003662109375, '001000100011': 0.0001220703125, '001110000010': 0.0003662109375, '001110001110': 0.000244140625, '101110000011': 0.0001220703125, '100000000100': 0.0001220703125, '011001100000': 0.0001220703125, '011000001001': 0.0001220703125, '000110001000': 0.00048828125, '000001100010': 0.00048828125, '001001000010': 0.0001220703125, '000010000001': 0.0006103515625, '001000000100': 0.000244140625, '100000110110': 0.0001220703125, '000001101000': 0.0003662109375, '000011000000': 0.0003662109375, '001000010000': 0.0003662109375, '000000101010': 0.0001220703125, '000010011000': 0.000244140625, '000000001111': 0.000244140625, '100001100010': 0.0001220703125, '001000001011': 0.0001220703125, '011001110000': 0.0001220703125, '100000111000': 0.00048828125, '001110001000': 0.0006103515625, '001011100000': 0.0003662109375, '001010000010': 0.0001220703125, '110000000000': 0.0003662109375, '100000000011': 0.000732421875, '000011100010': 0.0008544921875, '100011100000': 0.0003662109375, '000000110110': 0.0001220703125, '000110000010': 0.00048828125, '000000111001': 0.0001220703125, '000000101110': 0.0001220703125, '010001100000': 0.000244140625, '001110100000': 0.0001220703125, '000110001110': 0.000244140625, '000110100000': 0.0003662109375, '010000001000': 0.000244140625, '001001100000': 0.0003662109375, '100010100000': 0.0001220703125, '000000010010': 0.0001220703125, '100010110000': 0.0001220703125, '011000001101': 0.0001220703125, '001110000001': 0.0001220703125, '011000011110': 0.0001220703125, '110010000000': 0.0001220703125, '000100001001': 0.0001220703125, '011000001010': 0.0001220703125, '011000001110': 0.0001220703125, '000001001000': 0.0001220703125, '010000001001': 0.0001220703125, '100000001010': 0.000244140625, '010010000000': 0.0001220703125, '001011000000': 0.0001220703125, '000100110000': 0.0001220703125, '001100000000': 0.00048828125, '001111101000': 0.0001220703125, '000000110000': 0.0001220703125, '000001111000': 0.0001220703125, '000110000011': 0.0001220703125, '000010101110': 0.0001220703125, '101000000010': 0.0001220703125, '001000111000': 0.000244140625, '011001000000': 0.0001220703125, '001000100010': 0.0001220703125, '001110010000': 0.0001220703125, '000100100000': 0.0001220703125, '010000000100': 0.0001220703125, '000000000111': 0.000244140625, '010110000000': 0.0003662109375, '010000100000': 0.0001220703125, '000000100100': 0.0001220703125, '011010000001': 0.0001220703125, '000010100001': 0.0001220703125, '000100111000': 0.0001220703125, '001111111000': 0.0001220703125, '010000011000': 0.0001220703125, '011010000010': 0.0001220703125, '000001000100': 0.0001220703125, '000100000010': 0.0001220703125, '000011100001': 0.0001220703125, '000100001000': 0.0001220703125, '000010111000': 0.0001220703125, '001101000000': 0.0001220703125, '000001100001': 0.0001220703125, '010000000110': 0.0001220703125, '000011100011': 0.0001220703125, '001110101000': 0.0001220703125, '010011100000': 0.0001220703125, '000101100000': 0.0001220703125, '100000001110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=3_bit=1.txt <==
{'110101010101': 0.447998046875, '110101010100': 0.0477294921875, '110101011011': 0.0125732421875, '110011010101': 0.015380859375, '111011010101': 0.012939453125, '110101010001': 0.0098876953125, '001101010011': 0.0006103515625, '101101010101': 0.0479736328125, '101101010100': 0.0054931640625, '110101010110': 0.011962890625, '111011010100': 0.001708984375, '110101101101': 0.0120849609375, '110100110101': 0.0147705078125, '001101010101': 0.01171875, '110101001101': 0.01318359375, '010101010101': 0.1171875, '010101010011': 0.0040283203125, '110101010010': 0.0048828125, '110100010101': 0.0078125, '110100001011': 0.0001220703125, '101100110101': 0.0008544921875, '010001010101': 0.0025634765625, '110001010101': 0.0086669921875, '110110110101': 0.0103759765625, '110101011101': 0.0003662109375, '110100001101': 0.0018310546875, '101101010110': 0.0013427734375, '000101010101': 0.0023193359375, '010101010110': 0.0047607421875, '010100001101': 0.0003662109375, '110101010011': 0.01171875, '110000110101': 0.001220703125, '110101000000': 0.00048828125, '100011010011': 0.000244140625, '101001010101': 0.0009765625, '010101010100': 0.0118408203125, '010100010101': 0.0028076171875, '100101010101': 0.0078125, '110100110110': 0.000732421875, '110011000101': 0.0008544921875, '010101011011': 0.0028076171875, '110010110101': 0.001953125, '010011010101': 0.0037841796875, '100100010101': 0.0001220703125, '110101000100': 0.0008544921875, '110100101101': 0.0018310546875, '110101000101': 0.00732421875, '101101000101': 0.0010986328125, '001101101101': 0.0003662109375, '100101011011': 0.0003662109375, '000011010001': 0.0001220703125, '010100110101': 0.00390625, '110110110100': 0.001220703125, '110101101100': 0.0015869140625, '010101010010': 0.0009765625, '000011010101': 0.0010986328125, '101011010101': 0.00390625, '101101010011': 0.0015869140625, '111011001101': 0.0006103515625, '110101001100': 0.0015869140625, '101110101101': 0.000244140625, '101101001101': 0.001708984375, '010100100001': 0.0001220703125, '010100110100': 0.00146484375, '110001010100': 0.0010986328125, '110001010110': 0.0001220703125, '110001001100': 0.000244140625, '111010010100': 0.0001220703125, '110101001011': 0.0015869140625, '100010010101': 0.000244140625, '011011010101': 0.002197265625, '010101000101': 0.001708984375, '010100010100': 0.0001220703125, '110101001110': 0.0006103515625, '010000001101': 0.0001220703125, '000100110101': 0.0001220703125, '010101000110': 0.0001220703125, '111011010011': 0.000244140625, '010010110100': 0.0001220703125, '010101010001': 0.0023193359375, '110101010000': 0.0023193359375, '110100111011': 0.0006103515625, '110000110100': 0.000244140625, '101111101011': 0.0001220703125, '001101010110': 0.00048828125, '101101011011': 0.0013427734375, '001100101101': 0.0001220703125, '110101000011': 0.001220703125, '100101010100': 0.00048828125, '101110110101': 0.0013427734375, '111010110101': 0.0006103515625, '001101010100': 0.0010986328125, '100011010101': 0.0020751953125, '010110110101': 0.00341796875, '101011010011': 0.0001220703125, '111011101101': 0.0003662109375, '001011010101': 0.0006103515625, '110101011010': 0.001708984375, '010110101101': 0.000244140625, '110010110100': 0.0006103515625, '100101011010': 0.0001220703125, '100000110101': 0.0001220703125, '001011000101': 0.0001220703125, '101101001100': 0.0003662109375, '010011010100': 0.0003662109375, '110100000101': 0.000244140625, '010111010101': 0.0001220703125, '110101100011': 0.000732421875, '110111110101': 0.0001220703125, '000101010100': 0.0001220703125, '001110110101': 0.0006103515625, '101101101101': 0.001220703125, '100011010100': 0.00048828125, '101101010010': 0.000244140625, '010100101101': 0.0003662109375, '100101010011': 0.000244140625, '010101011010': 0.0003662109375, '010101001101': 0.00341796875, '010000101101': 0.0001220703125, '010010001100': 0.0001220703125, '100101101101': 0.0001220703125, '101010110101': 0.00048828125, '110110101101': 0.0003662109375, '101101010001': 0.0009765625, '101011011011': 0.0003662109375, '001100110101': 0.000732421875, '010001010110': 0.0001220703125, '101100001101': 0.000244140625, '010010010101': 0.000244140625, '010101101101': 0.002197265625, '110100110100': 0.001220703125, '001100001101': 0.0001220703125, '001001010101': 0.00048828125, '101010110110': 0.0001220703125, '110111010101': 0.00048828125, '010101010000': 0.0008544921875, '001001010001': 0.0001220703125, '011011010100': 0.000244140625, '001100010101': 0.000244140625, '010110110001': 0.0001220703125, '110101000110': 0.00048828125, '110011010100': 0.0015869140625, '110100111010': 0.0001220703125, '101101001110': 0.000244140625, '101100010011': 0.0001220703125, '010110110110': 0.000244140625, '011010001101': 0.0001220703125, '110011010001': 0.00048828125, '111000110101': 0.0003662109375, '110100110001': 0.000244140625, '101010010101': 0.0001220703125, '110101001010': 0.0003662109375, '110110110001': 0.0003662109375, '110110001101': 0.00048828125, '111011010000': 0.000244140625, '111011011011': 0.00048828125, '010000110101': 0.000244140625, '110100001100': 0.000244140625, '001101001100': 0.0001220703125, '001011010110': 0.0001220703125, '010101000011': 0.000244140625, '100010110101': 0.0003662109375, '100101000110': 0.0001220703125, '111011001100': 0.0001220703125, '011011010001': 0.000244140625, '011000110101': 0.0001220703125, '110100110011': 0.0001220703125, '101001010100': 0.0001220703125, '110110100101': 0.000244140625, '000101010110': 0.0001220703125, '010101011101': 0.0001220703125, '111011101100': 0.0001220703125, '110011010011': 0.0003662109375, '010100010110': 0.0001220703125, '111111010101': 0.0003662109375, '101101000011': 0.0003662109375, '111011010110': 0.000732421875, '110000010101': 0.0001220703125, '010101110101': 0.0001220703125, '100101010010': 0.0001220703125, '101011010100': 0.0003662109375, '101100101010': 0.0001220703125, '110001101101': 0.0003662109375, '010101001010': 0.000244140625, '111000100100': 0.0001220703125, '010001010011': 0.0001220703125, '010101001100': 0.0006103515625, '110001010011': 0.00048828125, '110110111011': 0.000244140625, '001101001101': 0.0003662109375, '010101011110': 0.0001220703125, '100100001101': 0.0001220703125, '110100100100': 0.0001220703125, '010101001001': 0.000244140625, '100101000101': 0.0003662109375, '110101110101': 0.0006103515625, '110100010100': 0.0008544921875, '101011010001': 0.0001220703125, '110100010010': 0.000244140625, '110011001101': 0.000244140625, '010001010100': 0.00048828125, '101100010101': 0.0006103515625, '110110110010': 0.0003662109375, '110110110110': 0.000244140625, '111001010101': 0.000244140625, '111011000101': 0.00048828125, '110010110110': 0.0001220703125, '011011010110': 0.0001220703125, '101101000001': 0.0001220703125, '110101101001': 0.000244140625, '011011010011': 0.0003662109375, '110101111101': 0.0006103515625, '110010010101': 0.000244140625, '010101111101': 0.0001220703125, '001101000101': 0.0003662109375, '111011011111': 0.0001220703125, '101101010000': 0.00048828125, '110100101010': 0.0001220703125, '110101011000': 0.0003662109375, '100101010110': 0.000244140625, '110011011011': 0.000244140625, '010011010011': 0.0001220703125, '110000110011': 0.0001220703125, '110100101100': 0.0001220703125, '110001101010': 0.0001220703125, '110101001001': 0.0001220703125, '110111110100': 0.0001220703125, '010011010110': 0.0003662109375, '110000100101': 0.0001220703125, '010101000001': 0.000244140625, '110010111011': 0.000244140625, '010100001100': 0.0001220703125, '101100010110': 0.0001220703125, '010100001011': 0.0001220703125, '101101001001': 0.0001220703125, '010101011111': 0.000244140625, '101100010100': 0.0001220703125, '100000110110': 0.0001220703125, '100101001101': 0.0001220703125, '101011010110': 0.0001220703125, '010101000100': 0.0001220703125, '110101011111': 0.000244140625, '101011010010': 0.000244140625, '010100010011': 0.0001220703125, '110100011011': 0.0001220703125, '110101000010': 0.0003662109375, '010010100101': 0.0001220703125, '010001001100': 0.0001220703125, '110011001011': 0.0001220703125, '110000010100': 0.0001220703125, '001101011011': 0.000244140625, '001110110100': 0.0001220703125, '100100110101': 0.0001220703125, '000011010100': 0.0001220703125, '010001010010': 0.0001220703125, '110100010110': 0.000244140625, '101010110001': 0.0001220703125, '101000001101': 0.0001220703125, '110100100101': 0.0001220703125, '101110110011': 0.0001220703125, '101001010011': 0.0001220703125, '101101101011': 0.0001220703125, '110010101100': 0.0001220703125, '101101101001': 0.0001220703125, '110100000011': 0.0001220703125, '010110110100': 0.000244140625, '110101101011': 0.000244140625, '110001011011': 0.0001220703125, '110011101101': 0.0001220703125, '001011001101': 0.0001220703125, '110001001101': 0.000244140625, '010010110101': 0.0003662109375, '110001010010': 0.0001220703125, '001011001011': 0.0001220703125, '111111010100': 0.0001220703125, '110100110000': 0.0001220703125, '111001010110': 0.0001220703125, '110110100100': 0.0001220703125, '101101101100': 0.0001220703125, '010011011011': 0.0001220703125, '101110010101': 0.0001220703125, '010101101100': 0.0003662109375, '010100111011': 0.0001220703125, '100010110001': 0.0001220703125, '101000110101': 0.0001220703125, '101100110100': 0.0001220703125, '101011101101': 0.0001220703125, '010001000101': 0.0001220703125, '010110110011': 0.0001220703125, '010100100011': 0.0001220703125, '010011000101': 0.0001220703125, '110010001101': 0.0001220703125, '101101000100': 0.0001220703125, '110101101110': 0.0001220703125, '100101010001': 0.0001220703125, '101101011101': 0.0001220703125, '110001000101': 0.0001220703125, '001100110100': 0.0001220703125, '010101001011': 0.0001220703125, '110101110100': 0.000244140625, '001011010100': 0.0001220703125, '100011011011': 0.0001220703125, '001101010001': 0.000244140625, '010101101110': 0.0001220703125, '110001000110': 0.0001220703125, '110011101100': 0.0001220703125, '000110110101': 0.0001220703125, '000011010110': 0.0001220703125, '110000001101': 0.0001220703125, '010100011011': 0.0001220703125, '110110101010': 0.0001220703125, '110101000001': 0.0001220703125, '101110001101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=4_bit=0.txt <==
{'000000000000': 0.6241455078125, '000000000010': 0.029052734375, '100011100000': 0.0003662109375, '001000000000': 0.0306396484375, '000010000000': 0.031005859375, '101000000000': 0.0015869140625, '100000000000': 0.0380859375, '000000000001': 0.015380859375, '011000000000': 0.018798828125, '000000001000': 0.029541015625, '000000001110': 0.0086669921875, '100000100000': 0.0023193359375, '000000000110': 0.00634765625, '000010100000': 0.00146484375, '000000010000': 0.0047607421875, '000001000000': 0.0045166015625, '000000111000': 0.0067138671875, '000001100000': 0.004150390625, '000100000000': 0.0052490234375, '000000100000': 0.03466796875, '001110000000': 0.0074462890625, '001000000001': 0.0008544921875, '011010000000': 0.0008544921875, '000000100010': 0.0020751953125, '010000000000': 0.005126953125, '010010000000': 0.00048828125, '000011100000': 0.0068359375, '000000000011': 0.00830078125, '000000100001': 0.00048828125, '000110000000': 0.006103515625, '100010001000': 0.0001220703125, '000010000100': 0.0003662109375, '000100100000': 0.000244140625, '101000010000': 0.0001220703125, '011000001000': 0.000732421875, '001000100011': 0.0001220703125, '000000100100': 0.0001220703125, '000111100000': 0.00048828125, '000011101010': 0.000244140625, '001000000010': 0.0008544921875, '100000000001': 0.001220703125, '000000011000': 0.0050048828125, '000010001000': 0.001708984375, '001000100110': 0.0001220703125, '000000000100': 0.0040283203125, '000011100011': 0.000244140625, '000100000011': 0.0001220703125, '001001000000': 0.0001220703125, '001100000000': 0.0003662109375, '001110001000': 0.0008544921875, '000001100010': 0.00048828125, '100110001000': 0.0001220703125, '001000000110': 0.0003662109375, '100100000000': 0.0003662109375, '000011100001': 0.0001220703125, '011011100000': 0.000244140625, '000011101000': 0.00048828125, '010000000001': 0.00048828125, '011001000011': 0.0001220703125, '011000100000': 0.0018310546875, '000000101000': 0.0013427734375, '100010000000': 0.0018310546875, '000010111000': 0.00048828125, '000010100010': 0.0001220703125, '000010000010': 0.001708984375, '000011010000': 0.0001220703125, '110001100000': 0.0001220703125, '100010001110': 0.0001220703125, '111110000000': 0.0001220703125, '100000000110': 0.000732421875, '100000000010': 0.001708984375, '001000001110': 0.0006103515625, '100001100001': 0.0001220703125, '001010000010': 0.0001220703125, '001000100000': 0.00146484375, '000010001110': 0.0001220703125, '000001101000': 0.000244140625, '000011101110': 0.0001220703125, '001000001000': 0.0020751953125, '000100000010': 0.0003662109375, '010000100000': 0.0001220703125, '000001100001': 0.000244140625, '011110000000': 0.0006103515625, '000000001010': 0.000732421875, '000000011110': 0.000244140625, '000011000000': 0.0003662109375, '100000001011': 0.0001220703125, '001010001000': 0.0001220703125, '000000100110': 0.0003662109375, '011001000000': 0.0001220703125, '100000001000': 0.001220703125, '000000110110': 0.0001220703125, '001010000000': 0.0009765625, '100000110000': 0.000244140625, '001000010000': 0.0003662109375, '000000011010': 0.00048828125, '000010000110': 0.000244140625, '011000001011': 0.0001220703125, '000000101110': 0.0001220703125, '011000000110': 0.0001220703125, '000000011101': 0.0001220703125, '011000000010': 0.0010986328125, '000010001010': 0.0001220703125, '001000100010': 0.0001220703125, '100000001111': 0.000244140625, '001001100000': 0.00048828125, '100001000000': 0.000244140625, '001000100001': 0.0001220703125, '001111000000': 0.0001220703125, '000000100011': 0.0001220703125, '100010100000': 0.0001220703125, '011010100000': 0.0001220703125, '000110000100': 0.0001220703125, '001110100010': 0.0001220703125, '001000111000': 0.0001220703125, '000110000010': 0.000244140625, '101100000000': 0.0001220703125, '100010010000': 0.0001220703125, '000000001001': 0.0010986328125, '000110000001': 0.0001220703125, '000001100111': 0.0001220703125, '100000000011': 0.000244140625, '001000010011': 0.0001220703125, '001110100000': 0.0001220703125, '000010011000': 0.000244140625, '000001111000': 0.0001220703125, '000000010010': 0.0001220703125, '011000111000': 0.0003662109375, '100000010000': 0.0006103515625, '010011100000': 0.00048828125, '000000111010': 0.0003662109375, '000010001011': 0.000244140625, '100000001110': 0.0001220703125, '111000000000': 0.0006103515625, '010110001000': 0.0001220703125, '001011100000': 0.00048828125, '000011100010': 0.0003662109375, '001101100000': 0.0001220703125, '000001000010': 0.0001220703125, '110000000000': 0.000244140625, '000010000001': 0.0006103515625, '000001000100': 0.0001220703125, '001000000011': 0.0003662109375, '000010010000': 0.000244140625, '000011000100': 0.0001220703125, '000010011010': 0.0001220703125, '100001100000': 0.00048828125, '011001100010': 0.0001220703125, '000110001000': 0.000244140625, '000000001011': 0.0001220703125, '100010000010': 0.000244140625, '000010000011': 0.0001220703125, '010000001000': 0.0006103515625, '100010011000': 0.0001220703125, '100000111000': 0.0001220703125, '011000000001': 0.000244140625, '001000001011': 0.0001220703125, '000000101001': 0.0001220703125, '101110000000': 0.000244140625, '000000110000': 0.0001220703125, '000000111011': 0.0001220703125, '000100000001': 0.0001220703125, '000000001100': 0.0001220703125, '000100001000': 0.0001220703125, '011010000010': 0.0001220703125, '010001010000': 0.0001220703125, '000100111000': 0.0001220703125, '001110000110': 0.000244140625, '011000011000': 0.0003662109375, '001010100000': 0.0001220703125, '000000010001': 0.0001220703125, '000011011000': 0.000244140625, '100110100000': 0.000244140625, '000000001111': 0.000244140625, '011000000111': 0.0001220703125, '000001001000': 0.0001220703125, '000000110010': 0.0001220703125, '000001011000': 0.0001220703125, '010001000000': 0.0001220703125, '100000100010': 0.0001220703125, '100110000010': 0.0001220703125, '001000000100': 0.0001220703125, '000001000001': 0.0001220703125, '001110010000': 0.0001220703125, '011111100000': 0.0001220703125, '011001100000': 0.0001220703125, '011000000011': 0.0001220703125, '001110000001': 0.0003662109375, '000000000101': 0.0001220703125, '011000001110': 0.0001220703125, '011011100010': 0.0001220703125, '100000100011': 0.0001220703125, '000110000011': 0.0001220703125, '011010001000': 0.0001220703125, '001010010000': 0.0001220703125, '100011011000': 0.0001220703125, '100000011000': 0.0001220703125, '000011100110': 0.0001220703125, '001110001110': 0.0001220703125, '100110000000': 0.0001220703125, '000110100000': 0.0001220703125, '010001100010': 0.0001220703125, '101000100000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=4_bit=1.txt <==
{'111011010101': 0.0106201171875, '110101010100': 0.0491943359375, '110101010101': 0.451904296875, '010101010101': 0.114990234375, '101101010101': 0.045654296875, '010101010110': 0.004638671875, '110101011000': 0.0006103515625, '010110110101': 0.002685546875, '100101010101': 0.009033203125, '101101010001': 0.001708984375, '000101010101': 0.001953125, '110101011011': 0.01220703125, '101101011011': 0.001220703125, '110101001011': 0.001708984375, '110100110110': 0.0006103515625, '010101011011': 0.00341796875, '110011010101': 0.015380859375, '110101010011': 0.011962890625, '110001010101': 0.0078125, '010101010100': 0.010986328125, '110101010010': 0.0042724609375, '110101001101': 0.0130615234375, '011011010101': 0.003173828125, '110101101101': 0.0128173828125, '010101010011': 0.0030517578125, '010100110101': 0.0042724609375, '110101010110': 0.0155029296875, '110101010001': 0.0069580078125, '111011010001': 0.0003662109375, '110001010100': 0.0006103515625, '110101011111': 0.0008544921875, '110101101110': 0.0003662109375, '101101101101': 0.0023193359375, '101110110101': 0.000732421875, '110100110101': 0.013671875, '010101010001': 0.0020751953125, '001101010101': 0.013671875, '110010110101': 0.001708984375, '010100001101': 0.000244140625, '010100010101': 0.0030517578125, '101101000101': 0.0009765625, '110100010101': 0.0096435546875, '010101101101': 0.0023193359375, '010011010101': 0.0029296875, '110100101101': 0.0015869140625, '110110110110': 0.0003662109375, '101101010011': 0.001953125, '001101000101': 0.000244140625, '010101010000': 0.0006103515625, '101011010101': 0.0037841796875, '110110110101': 0.0113525390625, '101100110101': 0.001953125, '110101000011': 0.0008544921875, '110101011100': 0.000244140625, '110101010000': 0.002197265625, '110100010100': 0.0008544921875, '010001010101': 0.0029296875, '110111010101': 0.00048828125, '110111110101': 0.0006103515625, '110011010100': 0.0013427734375, '110110110100': 0.0020751953125, '110101000101': 0.0084228515625, '010100101101': 0.0009765625, '110100110100': 0.0015869140625, '101101010010': 0.00048828125, '110001010011': 0.0003662109375, '111011011011': 0.00048828125, '100101010110': 0.0001220703125, '010001010110': 0.0001220703125, '111011101101': 0.00048828125, '110100110001': 0.000244140625, '010101000101': 0.0023193359375, '101101010100': 0.0059814453125, '110010001101': 0.000244140625, '101001010101': 0.00048828125, '001101010011': 0.00048828125, '110100110011': 0.00048828125, '010101001101': 0.002685546875, '110110101101': 0.00048828125, '101101010000': 0.000244140625, '001101001100': 0.000244140625, '001101010110': 0.000244140625, '110110110010': 0.0001220703125, '111011010100': 0.001220703125, '111011010110': 0.0003662109375, '010101010010': 0.0009765625, '101101010110': 0.0018310546875, '110011000101': 0.0006103515625, '011011010110': 0.0001220703125, '101100010101': 0.0009765625, '010110110100': 0.0006103515625, '110011010011': 0.0003662109375, '110000110101': 0.0013427734375, '101101000110': 0.0001220703125, '000011010101': 0.000732421875, '110110110011': 0.0006103515625, '100011010101': 0.003173828125, '110110010011': 0.0001220703125, '110100100101': 0.0006103515625, '110100001011': 0.000244140625, '101101000001': 0.0001220703125, '110011001101': 0.00048828125, '010000110101': 0.0003662109375, '101101001101': 0.001708984375, '100100110011': 0.0001220703125, '110010010110': 0.0001220703125, '010010110101': 0.0001220703125, '001101010100': 0.0013427734375, '010101011101': 0.0001220703125, '110101001100': 0.0008544921875, '001101010010': 0.0001220703125, '100011101001': 0.0001220703125, '100011011011': 0.0001220703125, '100000110101': 0.000244140625, '101111010101': 0.0001220703125, '110101100011': 0.000244140625, '010101101011': 0.0001220703125, '110011011011': 0.0008544921875, '110101011010': 0.0013427734375, '110001010110': 0.00048828125, '110100101010': 0.000244140625, '010100010100': 0.00048828125, '110101101100': 0.000732421875, '010101011010': 0.00048828125, '010101000011': 0.0001220703125, '100011010001': 0.000244140625, '110101000110': 0.0001220703125, '100101101101': 0.0006103515625, '010011010000': 0.0001220703125, '001011010100': 0.0001220703125, '101101101011': 0.000244140625, '101101100011': 0.0001220703125, '001101101101': 0.000244140625, '110001011010': 0.000244140625, '010101001011': 0.0001220703125, '101000110101': 0.0001220703125, '010110101101': 0.0001220703125, '101001001101': 0.0001220703125, '010011010100': 0.0008544921875, '010100110110': 0.0001220703125, '000101011011': 0.0001220703125, '001101010001': 0.0003662109375, '101101001001': 0.0001220703125, '001101001101': 0.0003662109375, '001101011101': 0.0001220703125, '111010010101': 0.0001220703125, '000101001101': 0.000244140625, '010100110011': 0.000244140625, '110110100101': 0.00048828125, '100101001101': 0.0003662109375, '100101010001': 0.000244140625, '010111110101': 0.0001220703125, '100101011011': 0.000244140625, '001101011011': 0.0001220703125, '010001010001': 0.0003662109375, '010101100011': 0.000244140625, '100001010101': 0.0001220703125, '101110110011': 0.0001220703125, '011010110101': 0.000244140625, '110011010110': 0.00048828125, '110101101001': 0.0003662109375, '110101000100': 0.000732421875, '010101000000': 0.0001220703125, '110100100011': 0.0001220703125, '101010110101': 0.0001220703125, '110100010011': 0.000244140625, '110101110100': 0.0001220703125, '111010110101': 0.00048828125, '001101101100': 0.00048828125, '111000110101': 0.0003662109375, '101001010011': 0.0001220703125, '110100111000': 0.0001220703125, '110001010001': 0.000244140625, '110101011001': 0.000244140625, '111111010101': 0.000244140625, '101100010100': 0.0001220703125, '110100010001': 0.000244140625, '110100001101': 0.0010986328125, '011011101101': 0.0001220703125, '100101010100': 0.000732421875, '001100110101': 0.0001220703125, '110010110100': 0.0001220703125, '010101000110': 0.0001220703125, '111011001101': 0.000732421875, '101100101011': 0.0001220703125, '110011101101': 0.000244140625, '011011001101': 0.0001220703125, '101011010100': 0.00048828125, '110001011011': 0.0003662109375, '110000110100': 0.000244140625, '011011010011': 0.0003662109375, '010010010101': 0.0001220703125, '110101100111': 0.0001220703125, '110110001110': 0.0001220703125, '111011010000': 0.0001220703125, '111011001010': 0.0001220703125, '101010010101': 0.0001220703125, '110100111011': 0.0003662109375, '110110110000': 0.000244140625, '110101111100': 0.0003662109375, '001011010101': 0.0010986328125, '110110001101': 0.0003662109375, '101101011001': 0.0001220703125, '110011010000': 0.000244140625, '100000110100': 0.0001220703125, '100101011101': 0.0001220703125, '100101000101': 0.000244140625, '111010110100': 0.0001220703125, '100011010000': 0.0001220703125, '110011010001': 0.0003662109375, '010001101101': 0.0001220703125, '010001010100': 0.00048828125, '111011000101': 0.0001220703125, '010011010001': 0.0001220703125, '110101001001': 0.000244140625, '110010101100': 0.0001220703125, '101101000011': 0.0001220703125, '110101001010': 0.0003662109375, '010111010101': 0.0001220703125, '010101111101': 0.0001220703125, '010100110100': 0.000244140625, '110111011101': 0.0001220703125, '000111010101': 0.0001220703125, '101110110001': 0.0001220703125, '001101100011': 0.0001220703125, '010101011000': 0.0001220703125, '110000111010': 0.0001220703125, '010110110000': 0.0001220703125, '010101001100': 0.0001220703125, '010001000101': 0.000244140625, '011111010101': 0.0001220703125, '110001001101': 0.0001220703125, '000101001100': 0.0001220703125, '110111110001': 0.0001220703125, '010101001010': 0.000244140625, '110001000101': 0.000244140625, '110110110001': 0.0001220703125, '111011101100': 0.0001220703125, '111001010100': 0.0001220703125, '110101110101': 0.00048828125, '000101111101': 0.0001220703125, '110111010100': 0.0001220703125, '101101100101': 0.0001220703125, '000101001011': 0.0001220703125, '110011001100': 0.0001220703125, '010101101100': 0.0003662109375, '101010110110': 0.0001220703125, '110101001000': 0.000244140625, '101011011011': 0.0001220703125, '001110110101': 0.000244140625, '100010010101': 0.0001220703125, '010100110001': 0.0001220703125, '110000010101': 0.000244140625, '101101001100': 0.0001220703125, '101011000101': 0.0001220703125, '010100100101': 0.0001220703125, '110101000010': 0.0001220703125, '110010110011': 0.0001220703125, '100011001101': 0.0001220703125, '111001010101': 0.0001220703125, '011011010100': 0.000244140625, '110100101110': 0.0001220703125, '000010010101': 0.0001220703125, '110010101101': 0.0003662109375, '010100101110': 0.0001220703125, '010011000101': 0.0001220703125, '101101101000': 0.0001220703125, '101101001011': 0.0001220703125, '110101001110': 0.0001220703125, '101110010101': 0.0001220703125, '110110111011': 0.000244140625, '110101000000': 0.0001220703125, '100100110100': 0.0001220703125, '100101010011': 0.000244140625, '010011101101': 0.000244140625, '001100001101': 0.0001220703125, '111001001101': 0.0001220703125, '101101101100': 0.0001220703125, '110100110010': 0.0001220703125, '100011100011': 0.0001220703125, '111011010011': 0.0001220703125, '111011001000': 0.0001220703125, '011011100001': 0.0001220703125, '110000101101': 0.000244140625, '010110001101': 0.0001220703125, '100110110101': 0.0001220703125, '011011001100': 0.0001220703125, '101011010011': 0.0001220703125, '101100101101': 0.0001220703125, '010000110100': 0.000244140625, '001100010110': 0.0001220703125, '011001010101': 0.0001220703125, '110101011101': 0.0001220703125, '001101000011': 0.0001220703125, '110101100101': 0.0001220703125, '101001111101': 0.0001220703125, '001001010101': 0.0001220703125, '110100001110': 0.0001220703125, '100010110010': 0.0001220703125, '101001010100': 0.0001220703125, '110100011010': 0.0001220703125, '100100101101': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=5_bit=0.txt <==
{'000000000000': 0.63134765625, '001000000000': 0.02783203125, '000000000110': 0.005126953125, '000000001000': 0.0321044921875, '000000000011': 0.0086669921875, '000000111000': 0.0067138671875, '000000100000': 0.03369140625, '100000000000': 0.0408935546875, '000011100000': 0.0064697265625, '000010000000': 0.03125, '000010001000': 0.00244140625, '000100000000': 0.0045166015625, '000000100001': 0.0010986328125, '011000100011': 0.0001220703125, '010000000000': 0.0050048828125, '000000100010': 0.001953125, '000000000010': 0.0286865234375, '001110000000': 0.0069580078125, '000000010000': 0.0035400390625, '000000000001': 0.0150146484375, '000000001110': 0.0069580078125, '000000101110': 0.0003662109375, '011010000000': 0.0010986328125, '000001100000': 0.004638671875, '100100000000': 0.0003662109375, '100000111000': 0.0003662109375, '100010000001': 0.0001220703125, '001011100000': 0.000244140625, '011000000000': 0.0181884765625, '100000011001': 0.0001220703125, '010000000001': 0.0001220703125, '000001000000': 0.0057373046875, '100000001000': 0.0023193359375, '100001000000': 0.0003662109375, '001000110000': 0.0001220703125, '100000000010': 0.001708984375, '000000111001': 0.0001220703125, '011000010000': 0.0001220703125, '001000000001': 0.0003662109375, '001010000000': 0.0009765625, '001100000000': 0.0006103515625, '100000000100': 0.0003662109375, '001000010000': 0.0001220703125, '000110000000': 0.005615234375, '001000000100': 0.0001220703125, '100010000000': 0.00146484375, '001000111000': 0.000244140625, '000000011000': 0.004150390625, '000010000100': 0.0003662109375, '101110001000': 0.0001220703125, '000010000010': 0.0010986328125, '011000100000': 0.0008544921875, '000000001010': 0.0013427734375, '011000000100': 0.000244140625, '001000000010': 0.001220703125, '000000101000': 0.001220703125, '111000000000': 0.0018310546875, '011000011000': 0.0001220703125, '001000001000': 0.00146484375, '100000100000': 0.001708984375, '000011000000': 0.0003662109375, '000000000100': 0.0037841796875, '100000001110': 0.0003662109375, '010110000000': 0.000244140625, '001000001110': 0.0003662109375, '000000100100': 0.0003662109375, '101000000000': 0.0015869140625, '100000000001': 0.000732421875, '011000001000': 0.0008544921875, '010010000000': 0.00048828125, '110000000000': 0.000244140625, '000000001001': 0.00048828125, '001001100010': 0.0001220703125, '000011101000': 0.0009765625, '000100001010': 0.0001220703125, '000110000011': 0.0001220703125, '101110000000': 0.000244140625, '100011100000': 0.00048828125, '011000000010': 0.00048828125, '011000000011': 0.0001220703125, '001000100000': 0.0010986328125, '000100001000': 0.0001220703125, '000001000001': 0.0001220703125, '011100000000': 0.000244140625, '000001100011': 0.000244140625, '000000100110': 0.000244140625, '000110100000': 0.0003662109375, '000001111000': 0.000244140625, '000001101000': 0.000244140625, '000110000010': 0.00048828125, '001110100100': 0.0001220703125, '000000001011': 0.0006103515625, '100000001111': 0.0001220703125, '001110000001': 0.000244140625, '000010000011': 0.000732421875, '000010100000': 0.000732421875, '000010010000': 0.000244140625, '000010100010': 0.000244140625, '100010000110': 0.000244140625, '000010110000': 0.0001220703125, '011010000010': 0.0001220703125, '011000111000': 0.0003662109375, '001110001000': 0.0003662109375, '100000100001': 0.0001220703125, '010110000010': 0.0001220703125, '000000001100': 0.0003662109375, '000101100000': 0.0001220703125, '001011000000': 0.0001220703125, '000010001110': 0.00048828125, '100110100000': 0.0001220703125, '000000110000': 0.0003662109375, '000010000110': 0.0001220703125, '001000011000': 0.0001220703125, '000000011010': 0.0003662109375, '000000011110': 0.000244140625, '000001000010': 0.000244140625, '001110100010': 0.0001220703125, '000001000011': 0.0001220703125, '000010011000': 0.0006103515625, '001001001000': 0.0001220703125, '100110000000': 0.000244140625, '000000111100': 0.0001220703125, '001000000011': 0.0003662109375, '100010000010': 0.000244140625, '111110000000': 0.0001220703125, '011000100010': 0.0001220703125, '100001100000': 0.0001220703125, '010000001000': 0.0001220703125, '100001100110': 0.0001220703125, '000110000001': 0.000244140625, '001000100010': 0.000244140625, '001110000010': 0.0003662109375, '000000001111': 0.0001220703125, '000000100011': 0.00048828125, '000011100110': 0.0001220703125, '001110000100': 0.0001220703125, '011000000001': 0.0003662109375, '000100100000': 0.000244140625, '000000111110': 0.000244140625, '000100000010': 0.0001220703125, '000011100001': 0.000244140625, '000101000000': 0.0001220703125, '111000100000': 0.000244140625, '001110111000': 0.0001220703125, '011000001110': 0.0001220703125, '010100000010': 0.0001220703125, '000001001000': 0.0001220703125, '000100000011': 0.0001220703125, '000001001110': 0.0001220703125, '000010111000': 0.000244140625, '100000001001': 0.0001220703125, '000011100011': 0.0001220703125, '000011101100': 0.0001220703125, '000110001000': 0.0001220703125, '000111100000': 0.0001220703125, '010010000011': 0.0001220703125, '001000100011': 0.0001220703125, '100000000110': 0.0003662109375, '001001000110': 0.0001220703125, '000000111011': 0.000244140625, '001110010000': 0.000244140625, '001000011110': 0.0001220703125, '010000111000': 0.0001220703125, '011110000000': 0.000244140625, '000011001000': 0.0001220703125, '101000010000': 0.0001220703125, '000001100010': 0.0001220703125, '000001100100': 0.0001220703125, '001001100000': 0.000244140625, '101011100000': 0.0001220703125, '100000000011': 0.0003662109375, '000010000001': 0.0008544921875, '011001000000': 0.0001220703125, '100000011000': 0.000244140625, '100000001010': 0.0001220703125, '001110000110': 0.0001220703125, '100000000111': 0.0001220703125, '000110111000': 0.0001220703125, '000011110000': 0.0001220703125, '001001000000': 0.0001220703125, '001000001100': 0.0001220703125, '000000000111': 0.000244140625, '110011100000': 0.0001220703125, '100010001110': 0.0001220703125, '100010100000': 0.0001220703125, '000110001110': 0.0001220703125, '011000000110': 0.0001220703125, '000100111000': 0.0001220703125, '000000000101': 0.0001220703125, '001010000010': 0.0001220703125, '000000110010': 0.0001220703125, '100011000000': 0.0001220703125, '001000001010': 0.0001220703125, '011010100000': 0.0001220703125, '001000100110': 0.0001220703125, '000011100010': 0.0001220703125, '000100000001': 0.0001220703125, '100011100010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=5_bit=1.txt <==
{'110101010101': 0.44189453125, '010101010101': 0.1171875, '100101010100': 0.0008544921875, '111011101101': 0.00048828125, '010101010100': 0.013671875, '010110110101': 0.0028076171875, '110101000101': 0.0096435546875, '110101011011': 0.0107421875, '110100010101': 0.010009765625, '010101001101': 0.003662109375, '110101001101': 0.0146484375, '101101010101': 0.0458984375, '101100010101': 0.001220703125, '110001010101': 0.0096435546875, '010101010011': 0.0050048828125, '110101011010': 0.0018310546875, '110111110101': 0.0003662109375, '010010110101': 0.000244140625, '100101010101': 0.007080078125, '011011010101': 0.0023193359375, '010011010101': 0.003662109375, '010001010101': 0.0025634765625, '110011001101': 0.0001220703125, '001101010101': 0.0126953125, '110011010101': 0.01318359375, '111011010100': 0.001220703125, '111011010101': 0.010498046875, '110101101101': 0.0118408203125, '110101010100': 0.0479736328125, '100110110100': 0.0001220703125, '110101010010': 0.0025634765625, '011011010100': 0.000244140625, '110101001001': 0.000244140625, '010101010110': 0.0030517578125, '010000110101': 0.0006103515625, '011011010110': 0.0003662109375, '100101010011': 0.0003662109375, '010001001101': 0.0001220703125, '110101010001': 0.0068359375, '110011010100': 0.0013427734375, '110011010011': 0.0006103515625, '110001010100': 0.000732421875, '110101010011': 0.015625, '011010110101': 0.00048828125, '101011010101': 0.005859375, '110110110101': 0.0150146484375, '110010110100': 0.0003662109375, '110100101101': 0.00244140625, '101101010100': 0.006103515625, '010100010101': 0.0028076171875, '101011010011': 0.000244140625, '110101001011': 0.001953125, '101101010110': 0.00146484375, '110100110101': 0.0150146484375, '101100110101': 0.0015869140625, '110001000011': 0.0001220703125, '010100100101': 0.0001220703125, '000101010101': 0.0020751953125, '100011010101': 0.00244140625, '110110110100': 0.0009765625, '101100001100': 0.0001220703125, '110100001101': 0.00146484375, '010100010100': 0.00048828125, '010101011011': 0.0037841796875, '110101010110': 0.012939453125, '100010110101': 0.0003662109375, '110101000011': 0.0018310546875, '010101010010': 0.001708984375, '010101000101': 0.0032958984375, '101001010101': 0.0010986328125, '110110101100': 0.0003662109375, '101100000101': 0.0001220703125, '110011011011': 0.000732421875, '110010110101': 0.0020751953125, '010101101001': 0.0001220703125, '010101001100': 0.0006103515625, '110101000110': 0.0003662109375, '110101101100': 0.0015869140625, '010101010001': 0.0023193359375, '010000010011': 0.0001220703125, '111011011010': 0.0001220703125, '110100110100': 0.0009765625, '100011001100': 0.0001220703125, '110101011111': 0.00048828125, '010101101110': 0.0001220703125, '100110110101': 0.0001220703125, '110101000100': 0.0010986328125, '110100110011': 0.0003662109375, '101101001101': 0.00146484375, '001101011010': 0.000244140625, '100011010100': 0.0003662109375, '111010110101': 0.0003662109375, '010101101101': 0.003173828125, '110110101101': 0.0009765625, '110010101101': 0.000244140625, '101110110101': 0.00146484375, '010100110100': 0.0006103515625, '110100010100': 0.0009765625, '110110110011': 0.0003662109375, '101101011011': 0.001220703125, '110011000101': 0.000244140625, '110101001110': 0.00048828125, '101100110001': 0.0001220703125, '110101101110': 0.0006103515625, '010101000110': 0.0001220703125, '110101010000': 0.0025634765625, '110010010101': 0.0001220703125, '100010101100': 0.0001220703125, '010101000011': 0.000244140625, '101101010011': 0.00146484375, '101101011010': 0.0003662109375, '010101011010': 0.0003662109375, '110101001100': 0.0020751953125, '110011010000': 0.0001220703125, '010100101101': 0.0006103515625, '001011010101': 0.0010986328125, '011011101100': 0.0001220703125, '010100010001': 0.0003662109375, '110100100011': 0.0001220703125, '010101010000': 0.0006103515625, '010110110011': 0.000244140625, '110110110001': 0.000244140625, '110100011011': 0.000244140625, '001101000101': 0.000244140625, '001001010100': 0.0001220703125, '110010110011': 0.000244140625, '110101101001': 0.0003662109375, '110010100101': 0.0001220703125, '110110101011': 0.000244140625, '111000110101': 0.0001220703125, '110100010011': 0.000244140625, '110101011101': 0.00048828125, '010100011000': 0.0001220703125, '000101010100': 0.00048828125, '110101111101': 0.0006103515625, '111011000101': 0.000244140625, '110011010110': 0.0006103515625, '110100001100': 0.0001220703125, '110001001101': 0.000244140625, '001101010100': 0.001953125, '010100110101': 0.0047607421875, '110110100101': 0.0001220703125, '110100110000': 0.0001220703125, '010011010110': 0.000244140625, '101001101101': 0.0001220703125, '101101000101': 0.0009765625, '110011101101': 0.000244140625, '110101101011': 0.000244140625, '110110001101': 0.0001220703125, '001101011011': 0.0001220703125, '010100110110': 0.0001220703125, '110000110101': 0.0006103515625, '111011011011': 0.000244140625, '110111010100': 0.0001220703125, '110110100100': 0.0001220703125, '101101010001': 0.00048828125, '001101001101': 0.000244140625, '111101010101': 0.0001220703125, '010110110100': 0.0003662109375, '010101001011': 0.0001220703125, '000101011011': 0.000244140625, '001011101101': 0.0001220703125, '001110110100': 0.0001220703125, '101011010100': 0.0003662109375, '001101010001': 0.0001220703125, '100101011011': 0.000244140625, '101110111011': 0.0001220703125, '001101010110': 0.0006103515625, '010101011101': 0.0001220703125, '100101010001': 0.000244140625, '010101001001': 0.0001220703125, '001100001101': 0.0001220703125, '101101010000': 0.0006103515625, '101110110100': 0.0001220703125, '010100001101': 0.0003662109375, '010001010011': 0.0001220703125, '110100001011': 0.0001220703125, '111111010101': 0.000244140625, '111011010011': 0.00048828125, '101101001100': 0.0001220703125, '110101110101': 0.0001220703125, '111011001100': 0.0001220703125, '111010010101': 0.000244140625, '001101010010': 0.000244140625, '100100001101': 0.0001220703125, '000011010100': 0.0001220703125, '111011001101': 0.000244140625, '110000010101': 0.000244140625, '110000101010': 0.0001220703125, '101001010011': 0.0001220703125, '110100010010': 0.0001220703125, '010101101100': 0.000244140625, '010101000010': 0.0001220703125, '100101001101': 0.0001220703125, '110111010101': 0.00048828125, '101000110101': 0.0001220703125, '100101010110': 0.0001220703125, '010101101011': 0.000244140625, '110011011010': 0.0001220703125, '010011011011': 0.000244140625, '100101001011': 0.0001220703125, '101101101101': 0.0009765625, '100101101101': 0.0001220703125, '110100100101': 0.0001220703125, '110011010001': 0.000244140625, '010110100011': 0.0001220703125, '100101000011': 0.0001220703125, '010000110100': 0.0001220703125, '010101100010': 0.0001220703125, '110100111111': 0.0001220703125, '110100010110': 0.00048828125, '010100010011': 0.0001220703125, '111000101101': 0.0001220703125, '001010001101': 0.0001220703125, '110000111010': 0.0001220703125, '110101100011': 0.000244140625, '001100110100': 0.0001220703125, '110100101001': 0.0001220703125, '001000110101': 0.0001220703125, '010000010101': 0.0003662109375, '110011101001': 0.0001220703125, '100010111001': 0.0001220703125, '000011010101': 0.0006103515625, '110100010001': 0.000244140625, '101100010100': 0.000244140625, '110001101101': 0.000244140625, '110000101101': 0.0001220703125, '110100110001': 0.0001220703125, '010101011100': 0.0001220703125, '101011011011': 0.0001220703125, '110100101010': 0.0001220703125, '111011010110': 0.000244140625, '101011010001': 0.0001220703125, '010001010100': 0.0003662109375, '101101010010': 0.000244140625, '110001011011': 0.0001220703125, '001110110101': 0.00048828125, '001101101101': 0.0003662109375, '000101001011': 0.0001220703125, '101101100010': 0.0001220703125, '001101010011': 0.0001220703125, '011011101101': 0.0001220703125, '101011010110': 0.000244140625, '110001101100': 0.0001220703125, '110001010001': 0.000244140625, '110010110001': 0.0001220703125, '001111110101': 0.0001220703125, '010010010101': 0.0001220703125, '010011000101': 0.0001220703125, '110110101000': 0.0001220703125, '001100010101': 0.0001220703125, '001010110101': 0.000244140625, '010011010100': 0.000244140625, '101101111101': 0.0001220703125, '110111110100': 0.0001220703125, '000101000101': 0.0001220703125, '101101011000': 0.0001220703125, '110110101110': 0.0001220703125, '010110001101': 0.000244140625, '101100101101': 0.0001220703125, '110101011001': 0.0001220703125, '101001010110': 0.0001220703125, '010100001100': 0.0001220703125, '111001010101': 0.0001220703125, '010111010101': 0.0001220703125, '010011010001': 0.0001220703125, '000000110101': 0.0001220703125, '001110001101': 0.0001220703125, '001110101101': 0.0001220703125, '110101011000': 0.000244140625, '001001010101': 0.0001220703125, '101101000000': 0.0001220703125, '110101001010': 0.0001220703125, '110000110011': 0.0001220703125, '110100010000': 0.0001220703125, '101000010100': 0.0001220703125, '101010110101': 0.0001220703125, '001100110101': 0.0003662109375, '001011010100': 0.0001220703125, '110001000101': 0.000244140625, '110101111100': 0.0001220703125, '110100101100': 0.0001220703125, '010011010011': 0.0001220703125, '100000110100': 0.0001220703125, '010110111011': 0.0001220703125, '111110110001': 0.0001220703125, '111001110101': 0.0001220703125, '111011101100': 0.0001220703125, '110110010101': 0.0001220703125, '100011010001': 0.0001220703125, '110110110110': 0.000244140625, '110100001010': 0.0001220703125, '100100110101': 0.000244140625, '110110100010': 0.0001220703125, '101100110100': 0.0001220703125, '110011010010': 0.0001220703125, '110001010110': 0.0001220703125, '010100110011': 0.0001220703125, '010101001010': 0.0001220703125, '101101001010': 0.0001220703125, '010110111000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=6_bit=0.txt <==
{'000000000100': 0.005126953125, '000010000000': 0.0341796875, '000000100000': 0.032470703125, '000000000000': 0.61865234375, '011000000000': 0.02197265625, '000000111000': 0.0078125, '000000001000': 0.0318603515625, '100000000000': 0.0379638671875, '010000000000': 0.004638671875, '000000000010': 0.0321044921875, '011000100000': 0.0013427734375, '000000000001': 0.012939453125, '000000001010': 0.0009765625, '100000000001': 0.0013427734375, '000100000000': 0.0054931640625, '001000000000': 0.029541015625, '000000011000': 0.006103515625, '100000001000': 0.001953125, '000000100001': 0.0009765625, '001000000001': 0.0010986328125, '000110000000': 0.0052490234375, '000000010000': 0.0040283203125, '000000000011': 0.006591796875, '110000000000': 0.0008544921875, '001000100000': 0.00146484375, '111000000000': 0.00146484375, '000000001100': 0.0003662109375, '000001000000': 0.0045166015625, '000000000110': 0.005126953125, '000000001110': 0.0084228515625, '000000010010': 0.000244140625, '000010001000': 0.0009765625, '001110000000': 0.0067138671875, '000011100000': 0.0069580078125, '100010010000': 0.000244140625, '000111101000': 0.0001220703125, '101000000000': 0.00146484375, '000110100000': 0.0006103515625, '100000111000': 0.0003662109375, '010000000001': 0.0003662109375, '010000000010': 0.0003662109375, '000001100000': 0.0057373046875, '001000011000': 0.000244140625, '100010000000': 0.0015869140625, '000100011000': 0.000244140625, '000100001110': 0.0001220703125, '000000110000': 0.00048828125, '000000100010': 0.002197265625, '000011100010': 0.0003662109375, '000011100110': 0.0001220703125, '011110000000': 0.0003662109375, '001110100000': 0.0003662109375, '011010000000': 0.0013427734375, '000000001001': 0.0013427734375, '000000101110': 0.000244140625, '011001100000': 0.0003662109375, '100000000100': 0.000244140625, '010110000000': 0.000244140625, '010000100000': 0.0003662109375, '101110001000': 0.000244140625, '001000111000': 0.0006103515625, '000001101000': 0.0001220703125, '001000000010': 0.0015869140625, '011000000001': 0.0003662109375, '000000101000': 0.0018310546875, '001010000000': 0.0010986328125, '000011101000': 0.0003662109375, '101000000010': 0.0001220703125, '000000011001': 0.0001220703125, '100000000010': 0.0013427734375, '001000101000': 0.0001220703125, '101110000000': 0.000244140625, '100010000010': 0.0001220703125, '001000000011': 0.000732421875, '100000000011': 0.00048828125, '011000001000': 0.0010986328125, '000011111000': 0.000244140625, '001000001000': 0.00048828125, '010010000100': 0.0001220703125, '000001000010': 0.0003662109375, '001100000000': 0.0003662109375, '000101100000': 0.0003662109375, '100000101000': 0.0001220703125, '100000000110': 0.00048828125, '010001100000': 0.0001220703125, '000000011010': 0.000244140625, '101000100010': 0.0001220703125, '000100001000': 0.0003662109375, '001110011000': 0.0001220703125, '001111100000': 0.0001220703125, '011000010000': 0.00048828125, '000010100000': 0.0010986328125, '011000000010': 0.001220703125, '001000001110': 0.000244140625, '000011000000': 0.0001220703125, '000110000010': 0.0003662109375, '000011100011': 0.0001220703125, '001000111001': 0.0001220703125, '000001001000': 0.0001220703125, '001011100000': 0.00048828125, '100000100000': 0.0023193359375, '000001100010': 0.0001220703125, '100000010000': 0.000244140625, '000010001010': 0.0001220703125, '000011100100': 0.000244140625, '000100000010': 0.0003662109375, '100001100000': 0.0006103515625, '000010001110': 0.0006103515625, '000010101000': 0.0001220703125, '100110000000': 0.0001220703125, '110110000000': 0.0001220703125, '000000011110': 0.000244140625, '010000000110': 0.0001220703125, '000000100011': 0.0006103515625, '000001111000': 0.0001220703125, '010000011000': 0.000244140625, '000100100000': 0.0003662109375, '001110001000': 0.0003662109375, '100010000001': 0.0001220703125, '100011100000': 0.000244140625, '000010000011': 0.0003662109375, '000010000010': 0.0003662109375, '001110010000': 0.0001220703125, '000100010000': 0.0001220703125, '011011100000': 0.0001220703125, '000000010110': 0.000244140625, '100100000000': 0.0001220703125, '001000000100': 0.0001220703125, '000100000001': 0.0001220703125, '000000111011': 0.0001220703125, '000000001111': 0.000244140625, '001110001110': 0.000244140625, '100100000100': 0.0001220703125, '100001000000': 0.000244140625, '000010000110': 0.000244140625, '000010010000': 0.000244140625, '000000000101': 0.0001220703125, '000010011000': 0.0001220703125, '001000001001': 0.0001220703125, '011100000000': 0.000244140625, '001110000010': 0.00048828125, '000000100100': 0.0001220703125, '001110000100': 0.0001220703125, '000000111100': 0.000244140625, '000000110110': 0.0001220703125, '100000001001': 0.0001220703125, '110000010000': 0.0001220703125, '010000001000': 0.0003662109375, '000000100110': 0.0001220703125, '011000001110': 0.000244140625, '010000001110': 0.0001220703125, '010000001010': 0.0001220703125, '000011011000': 0.0001220703125, '011000001100': 0.0001220703125, '001010000001': 0.0001220703125, '000010100001': 0.0001220703125, '100000001110': 0.0001220703125, '011001000001': 0.0001220703125, '000100000110': 0.000244140625, '000010000001': 0.0003662109375, '100000110000': 0.0001220703125, '111000000011': 0.0001220703125, '011000101000': 0.0001220703125, '100011100001': 0.0001220703125, '011000000011': 0.0001220703125, '000011100111': 0.0001220703125, '100010000011': 0.0001220703125, '100010000110': 0.0001220703125, '000000101010': 0.000244140625, '001010000010': 0.000244140625, '001100000100': 0.0001220703125, '111000100000': 0.000244140625, '001010111000': 0.0001220703125, '101000111000': 0.0001220703125, '000000001011': 0.0001220703125, '000000001101': 0.0001220703125, '001011000010': 0.000244140625, '000010111000': 0.000244140625, '011000000110': 0.0001220703125, '000110001000': 0.0001220703125, '000010010110': 0.0001220703125, '000000010001': 0.0001220703125, '011000011000': 0.0001220703125, '010010000000': 0.0001220703125, '000000111001': 0.0001220703125, '010011100000': 0.0001220703125, '001110010011': 0.0001220703125, '000011100001': 0.0001220703125, '100000100001': 0.0001220703125, '001110101000': 0.0001220703125, '100110110110': 0.0001220703125, '011001000000': 0.0001220703125, '001111000000': 0.0001220703125, '001000111011': 0.0001220703125, '001001000000': 0.0001220703125, '001010000011': 0.0001220703125, '101000001000': 0.0001220703125, '000001100111': 0.0001220703125, '101110000001': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=6_bit=1.txt <==
{'110101010101': 0.4530029296875, '110100000101': 0.0001220703125, '110101011011': 0.0111083984375, '110101001101': 0.013427734375, '110101011010': 0.001220703125, '010101010101': 0.1136474609375, '110101000001': 0.0003662109375, '010011010101': 0.003662109375, '110101001100': 0.0020751953125, '110101010100': 0.04541015625, '010100110101': 0.0037841796875, '101101010101': 0.05224609375, '111011010100': 0.0013427734375, '101101010010': 0.0003662109375, '110111010101': 0.0010986328125, '101101011011': 0.000732421875, '110110110100': 0.0018310546875, '111011010101': 0.01123046875, '110101010011': 0.012451171875, '001101001101': 0.0003662109375, '010101010011': 0.0040283203125, '010101010001': 0.00244140625, '100101010101': 0.0068359375, '101011010101': 0.0047607421875, '111010010110': 0.0001220703125, '110101010000': 0.0023193359375, '110101110101': 0.00048828125, '101101010100': 0.00634765625, '110100110101': 0.0142822265625, '001101010100': 0.0015869140625, '101101101101': 0.0013427734375, '001101010101': 0.0126953125, '100011010101': 0.00146484375, '110100101101': 0.002197265625, '110101010010': 0.003662109375, '010100010101': 0.002197265625, '110010101101': 0.00048828125, '110101000100': 0.0008544921875, '110001010101': 0.009033203125, '110101101101': 0.0120849609375, '110101010110': 0.0164794921875, '010101010100': 0.013671875, '110110110101': 0.0125732421875, '110101010001': 0.0079345703125, '110110101101': 0.0003662109375, '010101011011': 0.0028076171875, '010011011011': 0.0001220703125, '110110110001': 0.00048828125, '010101010010': 0.0010986328125, '101101010000': 0.0003662109375, '111011000101': 0.0001220703125, '101101010011': 0.0013427734375, '110101000101': 0.0081787109375, '110100010101': 0.0087890625, '010101011010': 0.000732421875, '101100110101': 0.00146484375, '110101001011': 0.001220703125, '010101001101': 0.0037841796875, '110110111011': 0.00048828125, '110011010101': 0.01220703125, '011011010101': 0.0035400390625, '011011101100': 0.0001220703125, '110001010011': 0.0001220703125, '101110110101': 0.001708984375, '010101000011': 0.000244140625, '010101010110': 0.0030517578125, '110100110011': 0.00048828125, '000011101101': 0.0001220703125, '110110001101': 0.000244140625, '111111010101': 0.00048828125, '101010110100': 0.0001220703125, '010100111010': 0.0001220703125, '010101101101': 0.0035400390625, '111010110101': 0.0009765625, '000101010101': 0.0015869140625, '001101010110': 0.0003662109375, '010110110101': 0.0030517578125, '010100110100': 0.0003662109375, '110101101011': 0.0003662109375, '001100110101': 0.00048828125, '110101101100': 0.0015869140625, '111011011011': 0.00048828125, '110100110100': 0.0020751953125, '111001010101': 0.0001220703125, '110101101001': 0.0003662109375, '110100001101': 0.0013427734375, '010110110100': 0.0006103515625, '101111010101': 0.0001220703125, '110000010011': 0.0001220703125, '110010010101': 0.000244140625, '010100010100': 0.000244140625, '010100110000': 0.000244140625, '001011010101': 0.001220703125, '010011010001': 0.0001220703125, '110011010100': 0.0015869140625, '101100010101': 0.0013427734375, '110010110101': 0.00146484375, '110101001110': 0.00048828125, '110100010001': 0.000244140625, '100101010000': 0.0001220703125, '101101010001': 0.0010986328125, '110101000011': 0.001220703125, '110101011001': 0.0001220703125, '101111110001': 0.0001220703125, '111000010101': 0.0001220703125, '110100010100': 0.000732421875, '111011110101': 0.0001220703125, '110111110101': 0.0001220703125, '100101001101': 0.0001220703125, '010100010010': 0.0001220703125, '110101001010': 0.000732421875, '010101000100': 0.0001220703125, '001101010011': 0.0010986328125, '010100101101': 0.000732421875, '111010010101': 0.000244140625, '101100010110': 0.0001220703125, '010011001101': 0.0001220703125, '110101011111': 0.0001220703125, '100011011111': 0.0001220703125, '010010110101': 0.000244140625, '111000110101': 0.0001220703125, '100011101101': 0.000244140625, '010101001011': 0.0008544921875, '010101000101': 0.0020751953125, '110001010100': 0.0006103515625, '011011010100': 0.00048828125, '011000110101': 0.0001220703125, '111011011010': 0.0001220703125, '010011010100': 0.0001220703125, '010101101010': 0.0001220703125, '010110101001': 0.0001220703125, '110101111101': 0.0003662109375, '111011000100': 0.0001220703125, '110011001101': 0.0003662109375, '011011000101': 0.0001220703125, '110011010110': 0.00048828125, '110011001100': 0.0001220703125, '110001011011': 0.000244140625, '010000110101': 0.0003662109375, '101101010110': 0.0010986328125, '111011010110': 0.0008544921875, '110101110110': 0.000244140625, '110101100011': 0.0003662109375, '101101000101': 0.00048828125, '110101111100': 0.0001220703125, '100011010100': 0.0003662109375, '100100010101': 0.000244140625, '101110100101': 0.0001220703125, '001100110010': 0.0001220703125, '100010110101': 0.0001220703125, '110101000110': 0.000244140625, '010001010101': 0.0020751953125, '110010100101': 0.0001220703125, '010101001100': 0.0001220703125, '010110110110': 0.0001220703125, '110101100110': 0.0001220703125, '010100110001': 0.0001220703125, '110110110011': 0.000244140625, '110100010011': 0.0001220703125, '110110110110': 0.0001220703125, '110001000101': 0.000244140625, '101001010101': 0.0013427734375, '100100010100': 0.0001220703125, '010101000001': 0.0001220703125, '010100110110': 0.0001220703125, '110110100101': 0.000244140625, '100101010001': 0.000244140625, '010101100011': 0.0001220703125, '100100010000': 0.0001220703125, '010101101110': 0.000244140625, '101101001101': 0.0013427734375, '001101011011': 0.00048828125, '110001101101': 0.00048828125, '110001001101': 0.0003662109375, '011010110110': 0.0001220703125, '011010010101': 0.0001220703125, '010110001101': 0.0001220703125, '010100110011': 0.0001220703125, '001101101101': 0.000244140625, '001011011010': 0.0001220703125, '101011001101': 0.000244140625, '010000101101': 0.0001220703125, '101011010110': 0.0001220703125, '101101001011': 0.000244140625, '110010110100': 0.0001220703125, '101011011000': 0.0001220703125, '110110110000': 0.0001220703125, '110100010110': 0.0001220703125, '010001010000': 0.0001220703125, '110110101011': 0.0001220703125, '110101100101': 0.0001220703125, '010011000001': 0.0001220703125, '110111110100': 0.0001220703125, '110000110101': 0.0009765625, '001001010101': 0.0001220703125, '110011011011': 0.000244140625, '100110110101': 0.0001220703125, '010101101011': 0.000244140625, '110101110100': 0.00048828125, '110101011100': 0.0001220703125, '001101011111': 0.0001220703125, '010100010110': 0.0001220703125, '111011101001': 0.0001220703125, '110010111011': 0.000244140625, '100101010011': 0.00048828125, '110001010001': 0.0003662109375, '111011001100': 0.0001220703125, '101111110100': 0.0001220703125, '110101101110': 0.000244140625, '110100001011': 0.0001220703125, '110110110010': 0.0001220703125, '101001010011': 0.0001220703125, '110100100101': 0.000244140625, '110100001100': 0.0001220703125, '110000010100': 0.0001220703125, '011011001101': 0.000244140625, '110010110001': 0.0001220703125, '010101000010': 0.0001220703125, '010100100110': 0.0001220703125, '101010110101': 0.0001220703125, '101011010100': 0.0003662109375, '110001001011': 0.0001220703125, '101101000011': 0.000244140625, '100100001101': 0.0001220703125, '010100000100': 0.0001220703125, '110011101101': 0.0001220703125, '011011010110': 0.0001220703125, '001101101001': 0.0001220703125, '001001001101': 0.0001220703125, '010001010001': 0.0001220703125, '001000110101': 0.0001220703125, '001011000101': 0.0001220703125, '010011010011': 0.000244140625, '010101011000': 0.0001220703125, '101110110100': 0.0001220703125, '110011000101': 0.0001220703125, '011111010100': 0.0001220703125, '011001010011': 0.0001220703125, '010101010000': 0.00048828125, '111011101101': 0.0003662109375, '010100010001': 0.0001220703125, '000011010011': 0.0001220703125, '101101011101': 0.0001220703125, '010001010100': 0.0001220703125, '111111010001': 0.0001220703125, '100100110100': 0.0001220703125, '011011010011': 0.000244140625, '100101101101': 0.0003662109375, '101011101101': 0.0001220703125, '111011010001': 0.0001220703125, '001100010101': 0.000244140625, '110100101100': 0.0001220703125, '101000110101': 0.000244140625, '010101011101': 0.0001220703125, '100101011011': 0.000244140625, '011000100101': 0.0001220703125, '001101000101': 0.0001220703125, '000100110101': 0.0001220703125, '000101101101': 0.000244140625, '110001101100': 0.0001220703125, '101011011011': 0.0001220703125, '010101110101': 0.0001220703125, '010110100101': 0.000244140625, '100101010100': 0.000244140625, '000101001101': 0.0001220703125, '110100111011': 0.000244140625, '110100110110': 0.0003662109375, '111011001101': 0.0003662109375, '101000001101': 0.0001220703125, '111011010010': 0.000244140625, '010101001001': 0.0001220703125, '100101010110': 0.0001220703125, '110101100010': 0.0001220703125, '001110110101': 0.000244140625, '010110101101': 0.0001220703125, '010111010101': 0.0001220703125, '010101000111': 0.0001220703125, '010011101011': 0.0001220703125, '110101011101': 0.0001220703125, '010001011011': 0.0001220703125, '101101101110': 0.0001220703125, '110100010000': 0.0001220703125, '110010001101': 0.0001220703125, '010101101100': 0.000244140625, '110101001001': 0.0001220703125, '011011010001': 0.0001220703125, '011011011010': 0.0001220703125, '110100001000': 0.0001220703125, '000011010101': 0.000244140625, '010101001110': 0.0001220703125, '101111110101': 0.0001220703125, '101011000101': 0.0001220703125, '101100101101': 0.0001220703125, '100101001011': 0.0001220703125, '101001000011': 0.0001220703125, '010110110011': 0.0001220703125, '101101011010': 0.0001220703125, '010110001001': 0.0001220703125, '010001101101': 0.0001220703125, '110101011000': 0.0001220703125, '001011010110': 0.0001220703125, '010011010110': 0.0001220703125, '010101110100': 0.0001220703125, '011101010101': 0.0001220703125, '110011010011': 0.0001220703125, '000101000001': 0.0001220703125, '101001010100': 0.0001220703125, '000110110110': 0.0001220703125, '110010110010': 0.0001220703125, '101011010011': 0.0001220703125, '110001010110': 0.0001220703125, '001101001010': 0.0001220703125, '101011001100': 0.0001220703125, '110011001000': 0.0001220703125, '110100100011': 0.0001220703125, '001101011101': 0.0001220703125, '011011010000': 0.0001220703125, '101100110110': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=7_bit=0.txt <==
{'101000000000': 0.0020751953125, '000000000000': 0.6212158203125, '000010000000': 0.029541015625, '000000000010': 0.031494140625, '000000100000': 0.033935546875, '001000000000': 0.0296630859375, '011000000000': 0.0196533203125, '000001011000': 0.0001220703125, '000000000001': 0.014404296875, '111000000000': 0.0009765625, '000000011000': 0.0035400390625, '001110000001': 0.0001220703125, '100000000000': 0.0364990234375, '000001000000': 0.00390625, '000000000100': 0.005615234375, '000000001000': 0.0323486328125, '000001000010': 0.000244140625, '000000101000': 0.000732421875, '100011100000': 0.000732421875, '011000000010': 0.0008544921875, '000110000000': 0.0054931640625, '100000000001': 0.000732421875, '001010000000': 0.0009765625, '000001100000': 0.00634765625, '010000000000': 0.004150390625, '000011100000': 0.007080078125, '000000100001': 0.0009765625, '000000000110': 0.0057373046875, '001110000000': 0.008056640625, '001000000011': 0.00048828125, '000000001110': 0.0068359375, '001000001000': 0.0013427734375, '000000111000': 0.0069580078125, '100010100000': 0.0001220703125, '000000000011': 0.010009765625, '000000100010': 0.0020751953125, '000011101000': 0.00048828125, '000100000000': 0.006103515625, '000001101110': 0.0001220703125, '000000100011': 0.0003662109375, '000000011110': 0.00048828125, '011001000010': 0.0001220703125, '010001100000': 0.000244140625, '100000001000': 0.002197265625, '000000010000': 0.004638671875, '000011100010': 0.0001220703125, '000010001110': 0.0003662109375, '000000110000': 0.0003662109375, '010000100001': 0.0001220703125, '011110000100': 0.000244140625, '000011110000': 0.0003662109375, '110000000000': 0.00048828125, '100000001110': 0.0010986328125, '001000000110': 0.000244140625, '011000001000': 0.00146484375, '000000010110': 0.00048828125, '000010000001': 0.0008544921875, '011000100000': 0.0013427734375, '001100000000': 0.000732421875, '000100000001': 0.0001220703125, '000110001000': 0.0001220703125, '001001000000': 0.0001220703125, '010000000001': 0.000244140625, '000000001010': 0.0009765625, '000000101100': 0.000244140625, '001000001110': 0.0003662109375, '000010001000': 0.001953125, '010000001000': 0.0001220703125, '100001100000': 0.00048828125, '000000001011': 0.000732421875, '101010000001': 0.0001220703125, '011010100000': 0.000244140625, '111000010000': 0.0001220703125, '000001100010': 0.00048828125, '100010000010': 0.0001220703125, '000000001001': 0.0010986328125, '001110000011': 0.000244140625, '000000111100': 0.0001220703125, '011000001010': 0.0001220703125, '001001100000': 0.00048828125, '101000100000': 0.000244140625, '000010100000': 0.0008544921875, '111000001000': 0.0003662109375, '001000100000': 0.00146484375, '000100011000': 0.0001220703125, '000110000001': 0.0001220703125, '100000000100': 0.000244140625, '001000000010': 0.00146484375, '100000100000': 0.0018310546875, '000100001000': 0.000244140625, '000010000010': 0.0015869140625, '100010000000': 0.001953125, '011010000000': 0.0010986328125, '000110000010': 0.0001220703125, '100000000011': 0.0003662109375, '100000000110': 0.0006103515625, '101000000010': 0.000244140625, '000000100110': 0.0003662109375, '100010000001': 0.0001220703125, '001000000001': 0.0009765625, '100100000000': 0.000244140625, '000000001100': 0.0003662109375, '001110101000': 0.0001220703125, '000011101110': 0.0001220703125, '001000100011': 0.0001220703125, '001011100000': 0.000244140625, '001111100000': 0.000244140625, '011010111000': 0.0001220703125, '001110111000': 0.0001220703125, '001110001000': 0.000244140625, '001000010000': 0.0001220703125, '100000000010': 0.000732421875, '001110100000': 0.0001220703125, '010110000000': 0.0001220703125, '001110001110': 0.0001220703125, '010011100000': 0.0001220703125, '000001000110': 0.0001220703125, '000000110101': 0.0001220703125, '000001100100': 0.0001220703125, '010010000000': 0.0003662109375, '000000011100': 0.0003662109375, '001000000100': 0.0001220703125, '000000010010': 0.000244140625, '000000111110': 0.0001220703125, '001110100010': 0.0001220703125, '011010101000': 0.0001220703125, '100010000011': 0.0001220703125, '111000100000': 0.000244140625, '011000111000': 0.0003662109375, '000011000000': 0.0003662109375, '000001100001': 0.0001220703125, '000100000110': 0.0001220703125, '000000011010': 0.000244140625, '000010010000': 0.000244140625, '000001001000': 0.0003662109375, '011000000100': 0.000244140625, '000011100011': 0.0001220703125, '011000000011': 0.0003662109375, '011100000000': 0.0001220703125, '000100000010': 0.0001220703125, '000010001010': 0.0001220703125, '000010100010': 0.0001220703125, '011001000000': 0.0001220703125, '100000010000': 0.0001220703125, '100000100010': 0.0001220703125, '111000000010': 0.0001220703125, '000000110110': 0.0001220703125, '011000000110': 0.000244140625, '011110000000': 0.0001220703125, '000011100111': 0.0001220703125, '100100001000': 0.0001220703125, '001000111010': 0.0001220703125, '000010000100': 0.000244140625, '001000010001': 0.0001220703125, '001000100001': 0.0001220703125, '011000001110': 0.0003662109375, '010000011000': 0.0001220703125, '010111100100': 0.0001220703125, '000010000110': 0.000244140625, '011000011000': 0.0001220703125, '100000110000': 0.0001220703125, '000000111001': 0.0001220703125, '000001000100': 0.0001220703125, '000001000001': 0.0001220703125, '000000100100': 0.0001220703125, '001110000010': 0.000732421875, '011011100000': 0.000244140625, '100001000000': 0.0001220703125, '100000111000': 0.0001220703125, '101110000000': 0.0003662109375, '010000000010': 0.0003662109375, '000000000111': 0.000244140625, '001000011000': 0.0001220703125, '000101100000': 0.000244140625, '000010000011': 0.000244140625, '001000111100': 0.0001220703125, '100000011110': 0.0001220703125, '000100001110': 0.0001220703125, '011000010000': 0.000244140625, '100000000101': 0.0001220703125, '000001100110': 0.0001220703125, '000000011001': 0.0001220703125, '000001001001': 0.0001220703125, '000000000101': 0.0001220703125, '000001101000': 0.0001220703125, '011010001000': 0.0001220703125, '010000000100': 0.0001220703125, '001111000000': 0.0001220703125, '101000000011': 0.0001220703125, '010000010000': 0.0001220703125, '100010001000': 0.0001220703125, '001000111000': 0.0001220703125, '011001101000': 0.0001220703125, '010011100011': 0.0001220703125, '000000101111': 0.0001220703125, '011001100000': 0.0001220703125, '011000000001': 0.0001220703125, '010100001000': 0.0001220703125, '000111000000': 0.0001220703125, '010000100000': 0.0001220703125, '001110011000': 0.0001220703125, '011010000010': 0.0001220703125, '000000101110': 0.0001220703125, '100110000000': 0.0001220703125, '000000001101': 0.0001220703125, '011000001011': 0.0001220703125, '101000011000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=7_bit=1.txt <==
{'110101010101': 0.4539794921875, '110011010101': 0.012451171875, '110001010101': 0.0081787109375, '010101001101': 0.0037841796875, '110101001101': 0.0146484375, '110101010110': 0.0128173828125, '110101011010': 0.0020751953125, '010101010101': 0.11474609375, '101101000101': 0.0009765625, '001101101010': 0.0001220703125, '010100010101': 0.0028076171875, '101101010101': 0.0460205078125, '010101010100': 0.0126953125, '010101011011': 0.0035400390625, '110011101101': 0.00048828125, '011011010101': 0.0025634765625, '110101010001': 0.01025390625, '110101011101': 0.00048828125, '110101011011': 0.012939453125, '110100110101': 0.0155029296875, '110100010101': 0.010009765625, '010101010011': 0.0032958984375, '110101010100': 0.0478515625, '110100110110': 0.0006103515625, '110100111011': 0.0006103515625, '110101101101': 0.0106201171875, '110010010101': 0.000732421875, '001101010101': 0.013671875, '101101010000': 0.00048828125, '110101010011': 0.0137939453125, '101101010100': 0.0064697265625, '100011010011': 0.0001220703125, '110001010011': 0.0001220703125, '010101000101': 0.001708984375, '110011010100': 0.0015869140625, '101011010101': 0.003662109375, '110101000101': 0.0067138671875, '110100110100': 0.00146484375, '110100101101': 0.001220703125, '110101100101': 0.000244140625, '010100001101': 0.0003662109375, '110101010010': 0.004150390625, '110011010001': 0.000244140625, '110101011111': 0.0003662109375, '110010110101': 0.0025634765625, '010011010101': 0.0032958984375, '010111110011': 0.0001220703125, '110110110101': 0.0135498046875, '010101010110': 0.002685546875, '100101010110': 0.0001220703125, '011011000100': 0.0001220703125, '010101101101': 0.003173828125, '100101010101': 0.00732421875, '101101011011': 0.001953125, '110110110110': 0.0010986328125, '110101000110': 0.00048828125, '011001010101': 0.0001220703125, '111011010101': 0.0118408203125, '101101001101': 0.00146484375, '110101001100': 0.002685546875, '110101110100': 0.0001220703125, '100101000101': 0.00048828125, '101101011010': 0.0001220703125, '110001010100': 0.001708984375, '110101010000': 0.0023193359375, '000101010101': 0.00146484375, '011011010000': 0.0001220703125, '010001010101': 0.002197265625, '010100111011': 0.0001220703125, '110100010100': 0.0008544921875, '000011010101': 0.0010986328125, '100101011011': 0.0003662109375, '110101001010': 0.000244140625, '010010110110': 0.0001220703125, '110111110011': 0.0001220703125, '101101010011': 0.001953125, '110011101100': 0.0001220703125, '101001010101': 0.0010986328125, '101110110101': 0.001708984375, '001101010110': 0.00048828125, '001101010001': 0.00048828125, '010101010010': 0.0009765625, '110110110001': 0.000244140625, '110100010011': 0.00048828125, '001101001101': 0.0003662109375, '010001010110': 0.000244140625, '101101010110': 0.00146484375, '110011010011': 0.0003662109375, '110101110110': 0.0001220703125, '010100110100': 0.0006103515625, '111011011011': 0.0003662109375, '101000110101': 0.000244140625, '001100110101': 0.000732421875, '101101010010': 0.000732421875, '111000110101': 0.0003662109375, '001100010101': 0.000244140625, '111011010100': 0.00146484375, '001101010100': 0.00146484375, '101100001101': 0.000244140625, '010110110101': 0.0032958984375, '011011000101': 0.000244140625, '010101001010': 0.0003662109375, '100011010101': 0.002197265625, '110010101110': 0.0001220703125, '010011010000': 0.0001220703125, '101100110101': 0.0010986328125, '010010110101': 0.000244140625, '100100010101': 0.000244140625, '001001010101': 0.000244140625, '001101010011': 0.0008544921875, '110100000101': 0.0001220703125, '111011010110': 0.0003662109375, '110100001011': 0.0001220703125, '100101001101': 0.0001220703125, '110100010001': 0.0003662109375, '100101010010': 0.000244140625, '010101010001': 0.0025634765625, '110101001110': 0.0003662109375, '101101000011': 0.000244140625, '010101000011': 0.000244140625, '110101000100': 0.001220703125, '101001010100': 0.0001220703125, '111011001101': 0.000244140625, '101110110011': 0.0001220703125, '110000001101': 0.000244140625, '110100011011': 0.0003662109375, '100101010100': 0.000732421875, '101100101101': 0.000244140625, '101101101101': 0.0008544921875, '110100001101': 0.0008544921875, '110101000011': 0.0006103515625, '101011010110': 0.0003662109375, '110111010101': 0.00048828125, '101100010001': 0.0001220703125, '110101110101': 0.000732421875, '010110101101': 0.000244140625, '110101101100': 0.0009765625, '110110101101': 0.000244140625, '110111110101': 0.000244140625, '010101101100': 0.0003662109375, '011011011011': 0.0001220703125, '110100101100': 0.000244140625, '010001010001': 0.0001220703125, '010101000010': 0.0001220703125, '101101101011': 0.000244140625, '010100110101': 0.0030517578125, '110101100010': 0.0001220703125, '110011001101': 0.000732421875, '010111110101': 0.000244140625, '101101101000': 0.0001220703125, '010101001100': 0.0001220703125, '011011010011': 0.0001220703125, '110001101101': 0.0003662109375, '110110100101': 0.000244140625, '010011101101': 0.0001220703125, '110011010010': 0.0001220703125, '010011001101': 0.000244140625, '111010110110': 0.0001220703125, '100100010100': 0.0001220703125, '110110001101': 0.000244140625, '010100111010': 0.0001220703125, '010101011010': 0.000732421875, '001011010101': 0.0008544921875, '101101010001': 0.00048828125, '110110111011': 0.0001220703125, '110001010010': 0.0001220703125, '001101000101': 0.000244140625, '110100100101': 0.0003662109375, '010101011001': 0.0001220703125, '010111010101': 0.0001220703125, '111011010011': 0.0006103515625, '110110110100': 0.000732421875, '110011011011': 0.00048828125, '110110100011': 0.0001220703125, '110011010110': 0.00048828125, '110100110001': 0.0003662109375, '100011000100': 0.0001220703125, '010101000100': 0.000244140625, '110100100011': 0.0001220703125, '001001010011': 0.0001220703125, '110100101001': 0.0001220703125, '101110110000': 0.0001220703125, '110101001011': 0.0010986328125, '110100010110': 0.000244140625, '010001010100': 0.0001220703125, '110000110101': 0.0008544921875, '101011010100': 0.0003662109375, '010101101010': 0.0001220703125, '101100110110': 0.0001220703125, '010111110100': 0.0001220703125, '010101100011': 0.0001220703125, '101010010101': 0.0001220703125, '110001101010': 0.0001220703125, '100101010011': 0.0003662109375, '001101011010': 0.000244140625, '101100110100': 0.0001220703125, '110110110011': 0.00048828125, '110110110010': 0.000244140625, '110111010001': 0.0001220703125, '110101101110': 0.0001220703125, '010100110000': 0.0001220703125, '110011000101': 0.000244140625, '010000110101': 0.000244140625, '110110111001': 0.0001220703125, '110001000001': 0.0001220703125, '011111010100': 0.0001220703125, '010011010011': 0.0003662109375, '011010110101': 0.000244140625, '101100010101': 0.00048828125, '110010110100': 0.000244140625, '110010001101': 0.0001220703125, '110100011010': 0.0001220703125, '111111010101': 0.000244140625, '010100101101': 0.0003662109375, '110000100011': 0.0001220703125, '111000110100': 0.0001220703125, '100001010101': 0.0001220703125, '001011010011': 0.0001220703125, '010100011011': 0.0001220703125, '111010010101': 0.000244140625, '110101000111': 0.0001220703125, '010110010101': 0.0001220703125, '010101010000': 0.000244140625, '001101010010': 0.000244140625, '010100010100': 0.000244140625, '101101001110': 0.000244140625, '000101011011': 0.0001220703125, '101011011011': 0.0001220703125, '101101001000': 0.000244140625, '101010110101': 0.000244140625, '110101101011': 0.0001220703125, '010011010100': 0.000244140625, '101010001011': 0.0001220703125, '010001011010': 0.0001220703125, '000101000101': 0.0001220703125, '111011010000': 0.0001220703125, '110101111101': 0.0001220703125, '101101001100': 0.0001220703125, '010101001011': 0.000244140625, '010100110001': 0.0001220703125, '101100000101': 0.0001220703125, '111001110101': 0.0001220703125, '111011000101': 0.0001220703125, '100010110101': 0.000244140625, '111011101101': 0.0001220703125, '011011010100': 0.0001220703125, '010100001100': 0.000244140625, '001100010001': 0.0001220703125, '000101010001': 0.0001220703125, '101100011010': 0.0001220703125, '010100110010': 0.0001220703125, '110101100011': 0.0001220703125, '010100110011': 0.000244140625, '101101001011': 0.000244140625, '101011101011': 0.0001220703125, '100110101101': 0.0001220703125, '110011010000': 0.0001220703125, '110000110100': 0.0001220703125, '110001001101': 0.0001220703125, '101011101100': 0.0001220703125, '101110101101': 0.0001220703125, '011011101101': 0.0001220703125, '110101011000': 0.000244140625, '110101000001': 0.000244140625, '011001001101': 0.0001220703125, '000101010000': 0.0001220703125, '001100001101': 0.0001220703125, '110000110001': 0.0001220703125, '010011011011': 0.0001220703125, '001101101101': 0.0001220703125, '111111010100': 0.0001220703125, '110001010001': 0.0001220703125, '110100110000': 0.0001220703125, '010001001101': 0.0001220703125, '101011010011': 0.000244140625, '100011010100': 0.0001220703125, '010100001110': 0.0001220703125, '010110110001': 0.0001220703125, '110010101100': 0.0001220703125, '100100110110': 0.0001220703125, '101101011101': 0.0001220703125, '110101001001': 0.0001220703125, '101100110001': 0.0001220703125, '011011001101': 0.0001220703125, '001101011011': 0.000244140625, '111011000100': 0.0001220703125, '010101011101': 0.0001220703125, '110100001100': 0.0001220703125, '111010110101': 0.0001220703125, '001101010000': 0.0001220703125, '110101011001': 0.0001220703125, '010110111011': 0.0001220703125, '001101001001': 0.0001220703125, '010101111101': 0.0001220703125, '110101001000': 0.0001220703125, '110101101010': 0.0001220703125, '101111110001': 0.0001220703125, '110010110011': 0.0001220703125, '010110110110': 0.0001220703125, '001100101011': 0.0001220703125, '101010111011': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=8_bit=0.txt <==
{'000000000001': 0.0162353515625, '000000000011': 0.00830078125, '000000000010': 0.0277099609375, '000000000000': 0.6298828125, '011000000000': 0.018310546875, '101000000000': 0.0020751953125, '000010000000': 0.0330810546875, '100000000000': 0.0333251953125, '000000100000': 0.03076171875, '001000100000': 0.00146484375, '000000001000': 0.03369140625, '000000010000': 0.00439453125, '000011100000': 0.0081787109375, '001000000000': 0.0311279296875, '000010001000': 0.0018310546875, '001000001110': 0.0006103515625, '001110000000': 0.00634765625, '000000000110': 0.0054931640625, '000000111000': 0.0076904296875, '100000000001': 0.001220703125, '100010000000': 0.0018310546875, '000001000000': 0.0045166015625, '011000001110': 0.000244140625, '000000001110': 0.0081787109375, '000000011000': 0.0047607421875, '011010000000': 0.0010986328125, '010000000000': 0.0037841796875, '100000100000': 0.0015869140625, '000010100000': 0.001220703125, '000000001001': 0.0008544921875, '000000110000': 0.0006103515625, '000001100000': 0.005615234375, '011000000001': 0.0006103515625, '000001001010': 0.0001220703125, '000010000011': 0.00048828125, '001000001000': 0.0015869140625, '001110000001': 0.000244140625, '000000000100': 0.0045166015625, '000010000010': 0.001220703125, '000000001010': 0.001708984375, '001000000010': 0.0013427734375, '001000000011': 0.0003662109375, '000100000000': 0.005126953125, '011000000011': 0.000244140625, '000111000000': 0.000244140625, '000000011110': 0.0003662109375, '000111100000': 0.0001220703125, '100000000010': 0.0010986328125, '100000000011': 0.0009765625, '000000111010': 0.0003662109375, '100000001000': 0.001708984375, '101110100000': 0.0001220703125, '000010000101': 0.000244140625, '000001011000': 0.0001220703125, '000000101000': 0.0008544921875, '011100001000': 0.0001220703125, '000000100010': 0.00146484375, '000000111110': 0.0001220703125, '001000101000': 0.0001220703125, '000010000110': 0.0001220703125, '001110000100': 0.000244140625, '011001100000': 0.000244140625, '111110000000': 0.0001220703125, '001000010000': 0.0001220703125, '001111100000': 0.0001220703125, '000000100001': 0.0010986328125, '001110001000': 0.000732421875, '000010011000': 0.0003662109375, '001000000001': 0.0006103515625, '000110000000': 0.0052490234375, '100110000000': 0.0008544921875, '000000001111': 0.0001220703125, '000010000001': 0.0008544921875, '001000100011': 0.0001220703125, '001001000000': 0.0001220703125, '100000000110': 0.000244140625, '111000000000': 0.0003662109375, '000001111000': 0.0001220703125, '000000100011': 0.0006103515625, '000001001000': 0.0001220703125, '001000001010': 0.000244140625, '111000100000': 0.0003662109375, '001000000110': 0.0003662109375, '000011100011': 0.000244140625, '001000111010': 0.0001220703125, '000000100100': 0.000732421875, '001110001010': 0.0001220703125, '000011100010': 0.0003662109375, '001110001110': 0.0001220703125, '001001101110': 0.0001220703125, '001110100000': 0.000244140625, '011000100000': 0.0010986328125, '100110001000': 0.0001220703125, '100010001110': 0.0001220703125, '100011100000': 0.0003662109375, '000100000110': 0.0001220703125, '010000100000': 0.0001220703125, '010100000000': 0.000244140625, '000000100110': 0.00048828125, '000111101011': 0.0001220703125, '100000010000': 0.000244140625, '100000111010': 0.0001220703125, '000000111001': 0.0001220703125, '000011000000': 0.00048828125, '000001101000': 0.0001220703125, '100000001110': 0.00048828125, '101010000000': 0.000244140625, '100001100000': 0.0003662109375, '000001000001': 0.0001220703125, '100010001000': 0.000244140625, '000000001100': 0.00048828125, '010000001000': 0.0001220703125, '100001000010': 0.0001220703125, '000011101000': 0.000244140625, '101000100001': 0.0001220703125, '100000000100': 0.000244140625, '011000001000': 0.0006103515625, '000000111011': 0.000244140625, '000100001110': 0.0001220703125, '000100000010': 0.0001220703125, '011000000010': 0.000732421875, '001000000100': 0.0001220703125, '000000111100': 0.0001220703125, '000000001011': 0.000732421875, '001011100000': 0.000244140625, '000000101011': 0.0001220703125, '001110000110': 0.0001220703125, '001000001100': 0.0001220703125, '000010000100': 0.000244140625, '100100000000': 0.0001220703125, '000100000001': 0.0001220703125, '100000010010': 0.0001220703125, '001000001101': 0.0001220703125, '000001000010': 0.000244140625, '000110001000': 0.0003662109375, '011000111000': 0.00048828125, '010000010000': 0.0001220703125, '001000011011': 0.0001220703125, '000001100010': 0.0001220703125, '000010010000': 0.000244140625, '001010110110': 0.0001220703125, '000001100001': 0.0001220703125, '001010000000': 0.0008544921875, '100000111000': 0.000244140625, '010011100000': 0.0001220703125, '001010000010': 0.0001220703125, '001000101110': 0.0001220703125, '001001100000': 0.00048828125, '101110000000': 0.000244140625, '010110000000': 0.000244140625, '000000000101': 0.00048828125, '000000011010': 0.0001220703125, '000000000111': 0.000244140625, '000110011000': 0.0001220703125, '110110000000': 0.0001220703125, '001100000000': 0.0003662109375, '010000000001': 0.0001220703125, '001000110000': 0.0001220703125, '100001000000': 0.000244140625, '000001101110': 0.0001220703125, '100010000010': 0.0001220703125, '000000101110': 0.000244140625, '011000011000': 0.000244140625, '000010001110': 0.0003662109375, '100000011000': 0.0003662109375, '001110000010': 0.0001220703125, '100000100001': 0.0001220703125, '000101101000': 0.0001220703125, '100011101000': 0.0001220703125, '000011011000': 0.0001220703125, '000110010101': 0.0001220703125, '001000111000': 0.000244140625, '011000101000': 0.0001220703125, '010010000000': 0.0001220703125, '011110111000': 0.0001220703125, '000000010010': 0.0001220703125, '000010101000': 0.0001220703125, '011010100000': 0.0001220703125, '010000000010': 0.0001220703125, '000000110110': 0.0001220703125, '011000000110': 0.0001220703125, '000000010001': 0.0001220703125, '000001100011': 0.000244140625, '001110000011': 0.0001220703125, '010110000001': 0.0001220703125, '000100111000': 0.0001220703125, '010000000110': 0.0001220703125, '011001000000': 0.0001220703125, '010000011000': 0.0001220703125, '011010000010': 0.0001220703125, '000010111000': 0.0001220703125, '000011111000': 0.0001220703125, '000000011011': 0.0001220703125, '000101101110': 0.0001220703125, '111010000000': 0.0001220703125, '001010001000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=8_bit=1.txt <==
{'110101010101': 0.4486083984375, '010101010101': 0.1219482421875, '110101000101': 0.0093994140625, '110111010101': 0.000244140625, '101101010101': 0.0450439453125, '110101101110': 0.0008544921875, '110101010100': 0.04931640625, '101100101011': 0.0001220703125, '111011010101': 0.0120849609375, '110101001011': 0.0015869140625, '110110110001': 0.0001220703125, '101101010100': 0.0042724609375, '110100010101': 0.0086669921875, '110011010100': 0.001708984375, '110101101101': 0.0107421875, '010101010011': 0.003662109375, '111000110100': 0.0001220703125, '010101001101': 0.0032958984375, '110010110100': 0.000244140625, '101011010101': 0.0040283203125, '110110110101': 0.0166015625, '110001010101': 0.00830078125, '010101010100': 0.0126953125, '010101101101': 0.00341796875, '010000101100': 0.0001220703125, '100101010101': 0.0078125, '001011010101': 0.0009765625, '110101111100': 0.000244140625, '010110110101': 0.0023193359375, '001101010011': 0.0006103515625, '010101001011': 0.00048828125, '110101000100': 0.0015869140625, '001101010101': 0.012939453125, '110100110100': 0.0010986328125, '110101001101': 0.012939453125, '101101010011': 0.001220703125, '101101101100': 0.000244140625, '010000110101': 0.0006103515625, '110101010110': 0.014892578125, '110101010011': 0.0115966796875, '010101010110': 0.003173828125, '110100110101': 0.01318359375, '110101010001': 0.009765625, '110101011011': 0.0120849609375, '101101101101': 0.0018310546875, '110101010000': 0.0020751953125, '010100010101': 0.0025634765625, '110101001010': 0.0001220703125, '110101010010': 0.0035400390625, '110011010101': 0.0128173828125, '110110101100': 0.0001220703125, '110000110101': 0.0010986328125, '110010110101': 0.0015869140625, '111011010100': 0.001708984375, '101101010110': 0.001708984375, '110110110110': 0.000244140625, '001101011010': 0.0001220703125, '101101010010': 0.000732421875, '010100110101': 0.0032958984375, '011011010101': 0.002685546875, '110011000101': 0.0001220703125, '010100110110': 0.0001220703125, '110001010110': 0.0001220703125, '110101001100': 0.001220703125, '010101011011': 0.00341796875, '010101011010': 0.001220703125, '010101010001': 0.001953125, '110101011010': 0.001953125, '011111010101': 0.000244140625, '101100010101': 0.0015869140625, '110001001101': 0.0006103515625, '101101000100': 0.0003662109375, '001100101101': 0.0001220703125, '010011010101': 0.0025634765625, '110101000001': 0.0001220703125, '010001010010': 0.0001220703125, '110101000010': 0.00048828125, '010111110101': 0.0001220703125, '100011010101': 0.0020751953125, '001101001101': 0.000732421875, '000011010101': 0.0006103515625, '001101011111': 0.0001220703125, '110101011110': 0.0001220703125, '110000101101': 0.000244140625, '010001010101': 0.0018310546875, '110101000011': 0.0008544921875, '000101010101': 0.0018310546875, '100101010100': 0.000732421875, '000101001101': 0.000244140625, '101101001101': 0.001220703125, '110101101010': 0.000244140625, '010100101101': 0.0008544921875, '010110110100': 0.00048828125, '010101101100': 0.00048828125, '110011010011': 0.000244140625, '101110110100': 0.000244140625, '101101010001': 0.0009765625, '010101000101': 0.002685546875, '110100101101': 0.0013427734375, '010010110101': 0.00048828125, '101101010000': 0.000244140625, '101011010110': 0.0001220703125, '101100110101': 0.00146484375, '001101010100': 0.00146484375, '110101001110': 0.000244140625, '101101001011': 0.000244140625, '100100110101': 0.0001220703125, '101010110101': 0.0003662109375, '110101110101': 0.0003662109375, '101100110011': 0.000244140625, '011011101101': 0.000244140625, '110110110100': 0.001708984375, '101101000011': 0.0001220703125, '010001011011': 0.0001220703125, '100110110101': 0.0001220703125, '110100110110': 0.000244140625, '101011011011': 0.000244140625, '101011001101': 0.000244140625, '010101010000': 0.00048828125, '010011010110': 0.0001220703125, '110001011011': 0.00048828125, '110101100011': 0.0001220703125, '010100011011': 0.0001220703125, '010001011010': 0.0001220703125, '010101001100': 0.0006103515625, '110100010100': 0.0006103515625, '001101010110': 0.0003662109375, '011011010100': 0.00048828125, '110101011101': 0.000732421875, '010011010100': 0.0006103515625, '110001010100': 0.0010986328125, '110110110010': 0.0001220703125, '101100001100': 0.0001220703125, '010011001101': 0.0001220703125, '101001010101': 0.000732421875, '110100111011': 0.00048828125, '100101010001': 0.0001220703125, '110101011111': 0.000244140625, '010101010010': 0.0009765625, '101100101101': 0.0003662109375, '011111010100': 0.0001220703125, '110101101011': 0.000732421875, '011000110101': 0.0003662109375, '010110110010': 0.0001220703125, '110001010000': 0.0003662109375, '110011001101': 0.000732421875, '101010110110': 0.0001220703125, '110110101101': 0.000244140625, '101000110101': 0.000244140625, '001110110101': 0.00048828125, '010101001010': 0.0001220703125, '001011000101': 0.0001220703125, '111111010100': 0.0001220703125, '110011101101': 0.0003662109375, '101001101101': 0.0001220703125, '111011010110': 0.0001220703125, '101110101101': 0.0003662109375, '010101011101': 0.000244140625, '110100101010': 0.0001220703125, '110101011001': 0.0001220703125, '110010110001': 0.0001220703125, '110100001101': 0.0008544921875, '110010001110': 0.0001220703125, '111111010001': 0.0001220703125, '110100000101': 0.0003662109375, '010101101011': 0.000244140625, '100011010011': 0.0001220703125, '101110110101': 0.0010986328125, '010110110011': 0.0001220703125, '001101010001': 0.000244140625, '101100110100': 0.000244140625, '101011000100': 0.0001220703125, '100010101101': 0.0001220703125, '110101000110': 0.000244140625, '001101011011': 0.00048828125, '111011001100': 0.0001220703125, '111011000000': 0.0001220703125, '110110111011': 0.000244140625, '101101011011': 0.001708984375, '110101101100': 0.0013427734375, '010100010110': 0.0001220703125, '110111110101': 0.0003662109375, '010100110100': 0.0001220703125, '101101000101': 0.0003662109375, '110100010001': 0.0001220703125, '111010010101': 0.0001220703125, '111010110011': 0.0001220703125, '101101101011': 0.0001220703125, '101011010001': 0.0001220703125, '110010010101': 0.0001220703125, '111011000001': 0.0001220703125, '010000010101': 0.0001220703125, '110100100101': 0.00048828125, '010101011111': 0.000244140625, '111011010001': 0.0003662109375, '001101000101': 0.0003662109375, '110100110011': 0.0003662109375, '111111010101': 0.00048828125, '010011010011': 0.0001220703125, '010100001101': 0.0001220703125, '110100001100': 0.0001220703125, '100011010110': 0.0001220703125, '110100110001': 0.0003662109375, '110100110010': 0.0003662109375, '110100011011': 0.00048828125, '110110110011': 0.00048828125, '110011011011': 0.00048828125, '110001010010': 0.0001220703125, '100101101101': 0.000244140625, '111001010101': 0.0003662109375, '101101011010': 0.000244140625, '010100001001': 0.0001220703125, '100101000101': 0.000244140625, '010100010011': 0.0001220703125, '111010110100': 0.0001220703125, '010101000100': 0.0001220703125, '110000110100': 0.000244140625, '011001101100': 0.0001220703125, '010000110100': 0.0001220703125, '010101000010': 0.0001220703125, '101001010110': 0.0001220703125, '110110011101': 0.0001220703125, '100101010011': 0.000244140625, '001100010101': 0.0001220703125, '101011010100': 0.0003662109375, '010101100011': 0.000244140625, '111011001011': 0.0003662109375, '001100001101': 0.0001220703125, '110100010110': 0.000244140625, '101101001010': 0.0001220703125, '010001010000': 0.0001220703125, '110011010110': 0.00048828125, '110011001011': 0.0001220703125, '100101010110': 0.0001220703125, '110011100010': 0.0001220703125, '111011101101': 0.00048828125, '010011010001': 0.0001220703125, '011011010001': 0.000244140625, '111011010011': 0.000244140625, '110011010001': 0.0001220703125, '110101011000': 0.0003662109375, '101010101101': 0.0001220703125, '010101001110': 0.0001220703125, '001010101101': 0.0001220703125, '001100110101': 0.0003662109375, '011011011011': 0.0001220703125, '110100101100': 0.0001220703125, '110011000011': 0.0001220703125, '110101001000': 0.000244140625, '101011010010': 0.0001220703125, '111010101100': 0.000244140625, '010111011010': 0.0001220703125, '010100000101': 0.0001220703125, '000010110101': 0.0001220703125, '011010110101': 0.0001220703125, '110001010001': 0.0001220703125, '010100110011': 0.0003662109375, '000011010100': 0.0001220703125, '101110110110': 0.000244140625, '100101001101': 0.000244140625, '111011011011': 0.0001220703125, '100010110101': 0.0001220703125, '010101000011': 0.00048828125, '110001101100': 0.0001220703125, '111010001101': 0.0001220703125, '100011010100': 0.000244140625, '110001101101': 0.000244140625, '011010101101': 0.0001220703125, '110000010100': 0.0001220703125, '110100101011': 0.0001220703125, '111010110101': 0.0001220703125, '110001010011': 0.000244140625, '110110101011': 0.0001220703125, '001100110100': 0.0001220703125, '011011001101': 0.0001220703125, '111001011011': 0.0001220703125, '100101011011': 0.000244140625, '110001000010': 0.0001220703125, '111011001101': 0.0001220703125, '111010110001': 0.0001220703125, '001011010100': 0.0001220703125, '010100111000': 0.0001220703125, '110100100011': 0.0001220703125, '101100110000': 0.0001220703125, '010101110101': 0.0001220703125, '100100110011': 0.0001220703125, '001101010000': 0.000244140625, '110101101001': 0.0001220703125, '100011101011': 0.0001220703125, '110110100101': 0.0001220703125, '010100010100': 0.0001220703125, '111000101101': 0.0001220703125, '111011010010': 0.000244140625, '110011010010': 0.0001220703125, '110011101100': 0.0001220703125, '001101101101': 0.0001220703125, '011011010010': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=9_bit=0.txt <==
{'000000000000': 0.62548828125, '000000000010': 0.027099609375, '001110000000': 0.0067138671875, '000010000000': 0.0330810546875, '000000000001': 0.01416015625, '000000000011': 0.00927734375, '000000011000': 0.00439453125, '100010000000': 0.0013427734375, '000011101000': 0.00048828125, '000010000001': 0.0003662109375, '001000000000': 0.03076171875, '100000000000': 0.0382080078125, '011000000000': 0.021484375, '000100000000': 0.004150390625, '000000001000': 0.0343017578125, '000001100000': 0.0054931640625, '000000100000': 0.029541015625, '000101100000': 0.000244140625, '000000111000': 0.0078125, '000000000110': 0.004150390625, '000000100010': 0.002197265625, '001110111000': 0.0001220703125, '100000001000': 0.0028076171875, '011000000010': 0.0009765625, '000011100000': 0.008544921875, '000110001000': 0.0006103515625, '000110000000': 0.0042724609375, '100000000010': 0.002197265625, '000000001110': 0.006103515625, '100010001000': 0.000244140625, '000000000101': 0.000244140625, '000000010000': 0.0052490234375, '011000000001': 0.00048828125, '000000001111': 0.0003662109375, '000000001001': 0.0010986328125, '111000000000': 0.0010986328125, '000010100000': 0.001708984375, '001110001000': 0.000732421875, '001000001110': 0.0003662109375, '000110000001': 0.0001220703125, '001110100000': 0.000244140625, '000001000000': 0.00537109375, '011000100000': 0.000732421875, '100000011000': 0.0003662109375, '010000000000': 0.004638671875, '000010111000': 0.000244140625, '100000001110': 0.000732421875, '000000101000': 0.0015869140625, '000011100010': 0.000732421875, '001000000100': 0.0001220703125, '100001100001': 0.0001220703125, '011010101010': 0.0001220703125, '000110000011': 0.0001220703125, '100000000001': 0.000732421875, '110000100000': 0.0001220703125, '000000000100': 0.004638671875, '011000111000': 0.0003662109375, '011000000110': 0.0001220703125, '000001111000': 0.0001220703125, '010110000000': 0.000244140625, '000010000010': 0.00146484375, '000010001000': 0.0015869140625, '001000001000': 0.0020751953125, '000001001110': 0.000244140625, '100000100000': 0.0029296875, '000100100110': 0.0001220703125, '000100100000': 0.0003662109375, '000000111010': 0.0006103515625, '000000000111': 0.0001220703125, '000000100001': 0.000244140625, '010011100000': 0.0003662109375, '011000001000': 0.001220703125, '000000100011': 0.000732421875, '000001110000': 0.0001220703125, '100000101000': 0.0001220703125, '000000001100': 0.0003662109375, '001000001010': 0.0001220703125, '000100000010': 0.000244140625, '001000000110': 0.000244140625, '000010001110': 0.00048828125, '101110000000': 0.00048828125, '001000000001': 0.00048828125, '000000011110': 0.00048828125, '100000100010': 0.000244140625, '011010000000': 0.0008544921875, '100000010010': 0.0001220703125, '001000100010': 0.0001220703125, '000010000110': 0.0003662109375, '000111100000': 0.00048828125, '100001100000': 0.0001220703125, '101000000000': 0.001220703125, '000001100001': 0.000244140625, '000000001010': 0.0009765625, '000000100100': 0.000244140625, '001010000000': 0.0013427734375, '000000011010': 0.0001220703125, '010000101110': 0.0001220703125, '100000000100': 0.0001220703125, '001000000010': 0.0009765625, '000100001000': 0.000244140625, '001011100000': 0.00048828125, '000010011000': 0.0008544921875, '101000001000': 0.0001220703125, '010000000001': 0.0001220703125, '001010000011': 0.0001220703125, '011001100000': 0.00048828125, '011000010000': 0.0001220703125, '101000000100': 0.0001220703125, '001100000000': 0.000244140625, '010010000000': 0.00048828125, '001000100000': 0.001220703125, '000011100110': 0.0001220703125, '100110000000': 0.0003662109375, '000011001000': 0.0001220703125, '000010101000': 0.0001220703125, '000011101110': 0.000244140625, '000000011001': 0.000244140625, '000001101000': 0.000244140625, '011000001110': 0.0001220703125, '100000111000': 0.0003662109375, '000010010000': 0.00048828125, '000011100100': 0.0001220703125, '000010000011': 0.0003662109375, '000100011000': 0.0001220703125, '101000000011': 0.0001220703125, '000011000000': 0.0006103515625, '010000010000': 0.0001220703125, '000000010100': 0.000244140625, '000100111000': 0.0001220703125, '000110100000': 0.0001220703125, '011011100000': 0.0001220703125, '000110111000': 0.0001220703125, '000001000001': 0.0001220703125, '000000010110': 0.0001220703125, '000001000010': 0.000244140625, '100011000000': 0.0001220703125, '000000101011': 0.0001220703125, '000101000000': 0.0001220703125, '100010000010': 0.0001220703125, '000000110110': 0.000244140625, '010100000000': 0.0001220703125, '001111100000': 0.0001220703125, '100000000011': 0.000244140625, '110000001000': 0.0001220703125, '001110000010': 0.0003662109375, '001010000010': 0.0001220703125, '001000000011': 0.0003662109375, '110000000000': 0.0001220703125, '000000001101': 0.0001220703125, '011000000011': 0.000244140625, '000100000110': 0.0001220703125, '000010000100': 0.000244140625, '001111000000': 0.0001220703125, '000000001011': 0.0001220703125, '001001100000': 0.0001220703125, '000110000010': 0.0001220703125, '001010100000': 0.0001220703125, '010000000010': 0.000244140625, '011100000000': 0.0001220703125, '010000100000': 0.0001220703125, '101100000000': 0.0001220703125, '101000000010': 0.0001220703125, '011000011000': 0.0001220703125, '000000111001': 0.0001220703125, '000011100011': 0.0001220703125, '100000000110': 0.0001220703125, '001110000001': 0.0001220703125, '000011100001': 0.0001220703125, '011110000000': 0.00048828125, '000001011001': 0.0001220703125, '100000010000': 0.0001220703125, '000010001101': 0.0001220703125, '011000100100': 0.0001220703125, '000000111110': 0.0001220703125, '001111101110': 0.0001220703125, '000001110010': 0.0001220703125, '100001000000': 0.0001220703125, '001000111000': 0.0001220703125, '000010100010': 0.0001220703125, '101000000001': 0.0001220703125, '011010100100': 0.0001220703125, '001000000111': 0.0001220703125, '011001011000': 0.0001220703125, '001000101000': 0.0001220703125, '000000010010': 0.0001220703125, '100011100000': 0.0001220703125}

==> Repetition_Code_Results/local_qasm_simulator/results_d=6_run=9_bit=1.txt <==
{'110101010101': 0.462158203125, '100101010101': 0.0091552734375, '101110110110': 0.0001220703125, '101101010101': 0.046630859375, '010101010101': 0.120361328125, '110101010100': 0.050048828125, '110001010101': 0.0074462890625, '010101010100': 0.01220703125, '110101000011': 0.0008544921875, '010101101101': 0.001953125, '110100110101': 0.0147705078125, '010011010100': 0.0003662109375, '010100110101': 0.0037841796875, '010101010110': 0.00244140625, '101101010001': 0.0008544921875, '101100110001': 0.0001220703125, '010101011011': 0.003173828125, '010101010010': 0.0015869140625, '101000110100': 0.0001220703125, '110101001101': 0.0130615234375, '110101011010': 0.001708984375, '110101000101': 0.008056640625, '110101010001': 0.0068359375, '010100010101': 0.0025634765625, '101100010101': 0.0009765625, '110101101101': 0.0140380859375, '110101010010': 0.0045166015625, '101100001101': 0.00048828125, '010110101101': 0.0003662109375, '010101000101': 0.0023193359375, '110011010101': 0.012939453125, '111000110101': 0.0006103515625, '110101011011': 0.012939453125, '001101010101': 0.01416015625, '110100010101': 0.0076904296875, '101001010100': 0.000244140625, '101101000101': 0.0008544921875, '010011010101': 0.0032958984375, '110101010011': 0.0125732421875, '110000110101': 0.0013427734375, '100100110101': 0.0001220703125, '101100110101': 0.0015869140625, '001101010010': 0.0001220703125, '101110110101': 0.0010986328125, '100011010110': 0.000244140625, '101011101101': 0.000244140625, '110101010110': 0.0152587890625, '111011010101': 0.00927734375, '010101001101': 0.002685546875, '101100110110': 0.0001220703125, '010010110101': 0.0001220703125, '110011010100': 0.00146484375, '111011010110': 0.00048828125, '110110110101': 0.0111083984375, '010101010011': 0.002685546875, '110110100101': 0.0010986328125, '011011010101': 0.00341796875, '110100001101': 0.0010986328125, '101001010101': 0.0010986328125, '101101010100': 0.005126953125, '100011010011': 0.0001220703125, '110100110100': 0.0013427734375, '110101001100': 0.0013427734375, '110001010100': 0.0006103515625, '110010001101': 0.0003662109375, '000011010101': 0.0003662109375, '110100101100': 0.000244140625, '110010100101': 0.0001220703125, '110110001101': 0.000732421875, '010011011011': 0.000244140625, '101101000011': 0.000244140625, '001100110101': 0.0003662109375, '110011001101': 0.0006103515625, '010101010001': 0.0013427734375, '110100101101': 0.0018310546875, '110101111100': 0.0001220703125, '110001010110': 0.000244140625, '010101101100': 0.000244140625, '010100001101': 0.00048828125, '110110110100': 0.0018310546875, '000101010100': 0.00048828125, '100101101101': 0.000244140625, '110100010010': 0.0001220703125, '110101100101': 0.0001220703125, '010101001011': 0.0008544921875, '110101010000': 0.002685546875, '110110110001': 0.000732421875, '110101001011': 0.001220703125, '110100111011': 0.0003662109375, '010100110001': 0.000244140625, '010011010011': 0.0003662109375, '110010111011': 0.0001220703125, '001011001101': 0.000244140625, '101101010011': 0.0015869140625, '001101000101': 0.0001220703125, '101101011011': 0.000732421875, '110100011011': 0.000244140625, '100101011011': 0.000244140625, '010011000101': 0.0001220703125, '100011010101': 0.0018310546875, '110110110011': 0.0003662109375, '101101001100': 0.000244140625, '110110110010': 0.000244140625, '111011010011': 0.000244140625, '101101010010': 0.0006103515625, '101101001101': 0.0013427734375, '110100010011': 0.000244140625, '110100010100': 0.0006103515625, '110100110110': 0.000244140625, '010011010110': 0.000244140625, '010001010101': 0.001708984375, '110010110100': 0.00048828125, '010101011101': 0.0001220703125, '010100110100': 0.000244140625, '001100010101': 0.0003662109375, '101101010000': 0.000244140625, '110100110001': 0.0006103515625, '100100110010': 0.0001220703125, '110010110101': 0.0010986328125, '110001001011': 0.000244140625, '101001010110': 0.0001220703125, '010011101101': 0.000244140625, '101101001011': 0.0001220703125, '101011010101': 0.0029296875, '110101101100': 0.0009765625, '010110110101': 0.0023193359375, '010100100100': 0.0001220703125, '010101011000': 0.0003662109375, '001101010100': 0.0008544921875, '110011000101': 0.000244140625, '101101000100': 0.000244140625, '010101000010': 0.000244140625, '011011010100': 0.0003662109375, '100101010110': 0.0006103515625, '100011010100': 0.000244140625, '100101010100': 0.000732421875, '110101001010': 0.0003662109375, '000101001100': 0.0001220703125, '110010010101': 0.000244140625, '110101011000': 0.000244140625, '101101101101': 0.0009765625, '100011011011': 0.000244140625, '111011010001': 0.000244140625, '110100100101': 0.0006103515625, '110100101011': 0.000244140625, '110101101010': 0.000244140625, '110110111011': 0.0006103515625, '111011101101': 0.000244140625, '010101001100': 0.000244140625, '100010010101': 0.0003662109375, '110011010001': 0.0003662109375, '110101011111': 0.0006103515625, '110110010010': 0.0001220703125, '010001001101': 0.0003662109375, '101100010010': 0.0001220703125, '110101101011': 0.000244140625, '111010010101': 0.0001220703125, '111011010100': 0.0008544921875, '101101010110': 0.001220703125, '100010110110': 0.0001220703125, '111011011010': 0.0001220703125, '010101000011': 0.00048828125, '101100110100': 0.000244140625, '110011101101': 0.0001220703125, '001011010001': 0.0001220703125, '010000110101': 0.0001220703125, '110101110101': 0.0003662109375, '110101000110': 0.000244140625, '110111110101': 0.0003662109375, '101011010100': 0.0003662109375, '010100010100': 0.000244140625, '110101001110': 0.00048828125, '001100110011': 0.0001220703125, '110101101110': 0.00048828125, '110101011101': 0.0003662109375, '001011010101': 0.000732421875, '110101111101': 0.0001220703125, '010101101011': 0.0001220703125, '110001010011': 0.0001220703125, '011011010011': 0.0001220703125, '100010110101': 0.0001220703125, '010010110100': 0.0001220703125, '010100101101': 0.0001220703125, '101100101101': 0.0003662109375, '101110101101': 0.000244140625, '010001010100': 0.000244140625, '010000010101': 0.0001220703125, '110101001001': 0.0001220703125, '110110101101': 0.0003662109375, '110000010101': 0.0001220703125, '111010110101': 0.0006103515625, '010100001110': 0.0001220703125, '110011010110': 0.000244140625, '010110110100': 0.000732421875, '110001010010': 0.0001220703125, '000101010101': 0.0010986328125, '010101000100': 0.000244140625, '001101010011': 0.0003662109375, '110100010001': 0.000244140625, '010101001010': 0.0001220703125, '110110001100': 0.0001220703125, '110001101101': 0.000244140625, '010100010110': 0.0001220703125, '111011011011': 0.000244140625, '010100010001': 0.000244140625, '100110111011': 0.0001220703125, '001101010000': 0.0001220703125, '011111001101': 0.0001220703125, '010101000001': 0.000244140625, '100100010101': 0.0001220703125, '110100110011': 0.000244140625, '110001001100': 0.0001220703125, '001101011001': 0.0001220703125, '010011001101': 0.000244140625, '110101101001': 0.0001220703125, '101110110001': 0.0001220703125, '111011011000': 0.0001220703125, '111010110100': 0.0001220703125, '100001010011': 0.0001220703125, '011011010110': 0.0001220703125, '111011000101': 0.0003662109375, '101110110100': 0.0001220703125, '110011010011': 0.000244140625, '101010110101': 0.0001220703125, '110000101101': 0.000244140625, '110011001100': 0.0001220703125, '110110110110': 0.0003662109375, '110101000001': 0.0001220703125, '111011010010': 0.0001220703125, '100101010000': 0.0001220703125, '110100001011': 0.000244140625, '101100011011': 0.0001220703125, '011011011010': 0.0001220703125, '110011000100': 0.0001220703125, '110100001100': 0.0001220703125, '101100010011': 0.0001220703125, '110100100001': 0.0001220703125, '110000001101': 0.0001220703125, '000011010100': 0.0001220703125, '101100010001': 0.0001220703125, '110101000010': 0.0001220703125, '110101011001': 0.0001220703125, '101100111011': 0.000244140625, '010100000011': 0.0001220703125, '010101000110': 0.000244140625, '001101010110': 0.00048828125, '001100001101': 0.0001220703125, '110011001010': 0.0001220703125, '101010010101': 0.0001220703125, '100101110101': 0.0001220703125, '010110101011': 0.0001220703125, '001101001101': 0.0001220703125, '001010110101': 0.0001220703125, '001101010001': 0.000244140625, '001101001000': 0.0001220703125, '101011010110': 0.0001220703125, '100110110101': 0.0001220703125, '110100000011': 0.0001220703125, '101011001101': 0.0001220703125, '110000001001': 0.0001220703125, '010110110110': 0.0001220703125, '101011011011': 0.0001220703125, '111010101101': 0.0001220703125, '110001001101': 0.0001220703125, '010101010000': 0.0001220703125, '001110100110': 0.0001220703125, '010100100011': 0.000244140625, '100101010011': 0.000244140625, '010101011010': 0.0001220703125, '110101001000': 0.0001220703125, '010011010001': 0.0001220703125, '010100010000': 0.0001220703125, '001101011011': 0.0001220703125, '110100010000': 0.0001220703125, '100010110100': 0.0001220703125, '101101011010': 0.0001220703125, '111011001011': 0.000244140625, '111010101011': 0.0001220703125, '011011101101': 0.0001220703125, '001110110101': 0.0001220703125, '110100010110': 0.0001220703125, '110101000100': 0.000244140625, '011010001101': 0.0001220703125, '110011011011': 0.0001220703125, '010011001011': 0.0001220703125, '010110111101': 0.0001220703125, '110101000000': 0.0001220703125, '111011001101': 0.000244140625, '010111110101': 0.0001220703125, '011011001100': 0.0001220703125, '011011011011': 0.0001220703125, '010101110100': 0.0001220703125, '100110110100': 0.0001220703125, '110011010000': 0.0001220703125, '000101010001': 0.0001220703125, '101101101100': 0.0001220703125, '110110100110': 0.0001220703125, '110000110100': 0.0001220703125, '101110110010': 0.0001220703125, '010100011011': 0.0001220703125, '000101000101': 0.0001220703125, '111000101101': 0.0001220703125}
